Soft-parton contributions to heavy-quark production at low transverse momentum

We consider QCD radiative corrections to the production of a heavy-quark pair in hadronic collisions. We present the computation of the soft-parton contributions at low transverse momentum of the heavy-quark pair up to second order in the QCD coupling $\alpha_s$. These results complete the evaluation at the next-to-next-to-leading order (NNLO) of the transverse-momentum resummation formula for this process. Moreover, they give all the ingredients that are needed for the NNLO implementation of the qT subtraction formalism for heavy-quark production. We discuss the details of the computation and we provide a code that can be used to obtain the relevant results in numerical form.

==> code/grids/Fex11_T3T4.dat <==
0.7454250006175936	-0.816959240429836	0.40801410081338596
0.5805791607230969	-0.228744139471112	0.3116294636307641
0.9300114582128602	-0.398437791683345	0.43411764075212256
0.44504222671154986	0.37532095696805	0.26294635815877737
0.6388513862807669	-0.256534259036776	0.3357946094311303
0.22046026151190218	-0.806448478740948	0.19938961260285956
0.6908598978945517	0.690973724529076	0.3921045898049999
0.9501887695150117	-0.959551261702622	0.2794833239591314
0.740958468179499	0.734319741455492	0.39545887325792056
0.8700254689178221	0.8996693877689	0.3593120314973286
0.9148953772972287	0.0978973659121261	0.44649592776986297
0.1291609863192816	0.296295195424476	0.0686487326453246
0.4422501565711531	-0.0884205100751204	0.23772753622755927
0.17498159285492365	0.922169341356797	0.18169235880464568
0.8181476738088665	-0.375629533171955	0.38873537554921
0.11279848361847383	-0.32050281289415	0.06048175110320258
0.7941865362288592	-0.00553207535156661	0.3856235847171173
0.7802864054922254	-0.333391492189153	0.3799264468221386
0.2900558912080525	0.30530647786852	0.1651573167196155
0.903497753560199	-0.590350316725698	0.38949708022652796
0.906687635989516	0.905357957835497	0.33219437213013414
0.5644071034046065	0.936941396801586	0.46705940307134564
0.3504288316359882	0.0379521938128892	0.18541169535347424
0.7084159985995521	-0.323204503801698	0.3610179392152055
0.5612146367640612	-0.932191037278859	0.4641125451709058
0.30438732651341216	-0.905983745875511	0.30389294707386183
0.735574928715102	-0.574255536094695	0.37960294250266485
0.7397501880622173	-0.628031570700045	0.38398483988814663
0.4721370322959865	0.851739053488459	0.3981906916298302
0.8329124141219018	0.944383821291146	0.3915394101228609
0.7440350964682021	-0.969924386304318	0.4552014538272822
0.06219313953872164	-0.955472763164746	0.06600087056445395
0.18579611589201106	-0.226395416972692	0.09744568817470552
0.1960496929488933	0.770917610000627	0.1702028321096927
0.22930085155061566	0.812665648963997	0.20876037840761397
0.4563093572818641	-0.692190111517718	0.3350923624806569
0.9309959841419899	0.326366550017564	0.44455677022371337
0.8085746543952436	-0.479558001464801	0.3842274504842052
0.24319175215910227	0.704981869630515	0.19588155408858107
0.8254790563098949	0.416163998174107	0.38913001635033895
0.9705517241083258	-0.834350529138817	0.333535555452037
0.4761050149622441	-0.526585239220504	0.3040127434932496
0.7061158665038341	0.895867574113129	0.4400432530673228
0.5591664322871841	0.741163525234196	0.38888567360099785
0.7236137816630698	-0.464058258619039	0.37115126674216453
0.43047708864179945	0.947881476192087	0.4188888951608198
0.31715901455412704	0.916638088704105	0.3190698074908245
0.6522650756303487	0.030611512628277	0.3343035696709987
0.5052746751310238	0.716754450107071	0.3641249992138829
0.8374309606744141	-0.952593223911091	0.3901502608111664
0.23032536222069935	-0.9217161118099	0.23843651916559264
0.5136956334577243	-0.792844553736255	0.3924047672142101
0.6676751053120212	-0.141101461966802	0.3417795269531764
0.3578668417934641	-0.250143612670202	0.20022376325421593
0.9662169114557569	-0.961581498796865	0.25807112758235423
0.6511407407642953	-0.818812574434056	0.4232067454273599
0.6826647008388088	-0.109583601663764	0.34660658969784924
0.4965799946977688	-0.460969269029872	0.30143714009418987
0.24543778630970367	-0.907055517449208	0.24913037472857485
0.49276965410538853	0.327570810770628	0.2809745021783699
0.8963710276920238	-0.0876357916679479	0.43278098003606436
0.18508439466211293	0.631005018412646	0.1371239863120659
0.5981722463819159	-0.933198084657679	0.4689124983418466
0.4767078835483415	-0.0106046230494678	0.25459403434450967
0.09647150483902045	-0.105980203252018	0.045532541800492196
0.033409752869660615	0.72564758796803	0.02647143279857475
0.4733229429848393	-0.412011713908744	0.2826188983567783
0.15927979982139032	-0.93562867970037	0.16796930389756534
0.195380286038175	-0.231824409463639	0.10325219442810521
0.35878359966319073	-0.521546961810549	0.2384036176187934
0.5394056242960226	0.636774982614923	0.35455299723607653
0.21363063108349342	-0.769489068376126	0.18518570092292974
0.5115761510954064	-0.223168222688969	0.28030312556076603
0.3208323872455759	-0.708043263378463	0.2558953599944124
0.6911877715131669	0.958287135047502	0.47014246057684855
0.7553675621444375	-0.367349648736705	0.37417335102034927
0.6073307835374737	0.946399659392983	0.4758224925355435
0.33145137837885597	0.926013945365384	0.3350718092001537
0.6557794454474711	-0.843794989809571	0.43098253623762695
0.6815178909837314	0.597300096994989	0.377466143315854
0.3857286681908977	0.934776961205947	0.382246915126421
0.4109931812911824	-0.659124120424679	0.30143936572745234
0.04766515299697019	0.897020614662954	0.04687606897136404
0.8507260098423998	-0.331482857649333	0.39991663564216706
0.8541744350943719	0.976249091438014	0.3829463809966547
0.6347119238748816	-0.307450723936728	0.33750083677385406
0.9570794907891071	-0.713793568425951	0.37975285562681677
0.8893873606934445	-0.93485395521654	0.34492776954565013
0.12355504909470273	0.285536725282201	0.06496937430123996
0.7886900171096529	0.416949949670783	0.38159987953123364
0.09906351458206414	0.0854139879261172	0.046591957823252705
0.46127662662207936	-0.896452095491031	0.41213551661047465
0.9468774673276027	-0.943545791552669	0.2881610387317198
0.11010859241634804	0.768491952877819	0.09419940401371976
0.930865314132172	-0.883973048007908	0.3193943971048779
0.603182290973038	0.983246476213106	0.49579303363816024
0.7095374166643094	0.859126039688424	0.42740183227823614
0.468626759352507	0.825468711478649	0.3860644996772036
0.8105814630442373	-0.449374738954761	0.38519897692499844
0.7887461901812973	-0.979039280272267	0.43400673692602254
0.9283153192181384	0.244004873926311	0.45039985279527334
0.4662517179030443	0.12553346902418	0.25182046821080073
0.1780995159021186	-0.524117983102594	0.11781851593863162
0.15603087207459768	0.999231055142861	0.17771367463830645
0.9189749204201088	-0.952386822182499	0.31637532994135614
0.6967799554276727	-0.980557015069183	0.47978512119070627
0.512558876746237	-0.942275501324501	0.4562588711246905
0.6363872440209513	-0.00168310081386944	0.3279636907646889
0.6353598616883395	0.876468494703359	0.44397833146723986
0.6333069764358678	0.283558180836446	0.3354293926031825
0.9098326672278167	-0.811674716045324	0.34690025867558105
0.2949567571646906	-0.723939052664765	0.24078791656995424
0.28259072197784607	0.00365685691170584	0.1461969387563044
0.9101486496837505	0.882282160111988	0.3331237711706558
0.3449548710589238	-0.816592800432722	0.30608379518476636
0.8565506255670489	0.0429390856327217	0.41110194716595805
0.30073372391737924	0.421583078157499	0.18545724308738537
0.7468305862076583	-0.536059444087963	0.37814669696827335
0.8431261983442132	0.106109611520483	0.40428754867486444
0.8919855974944628	-0.978434019170375	0.34708039213705405
0.11244220783065154	-0.125834905320295	0.054006121784099775
0.7640025830852611	0.136677077682291	0.37488712346600495
0.10429433234911382	-0.362996911824655	0.057612361767583935
0.7368033955482234	0.999730581417431	0.47417609006979783
0.5298544813643005	0.955321378415376	0.4686410497399286
0.18516486952018957	0.468853797745837	0.11634769738933275
0.31157528923547656	0.867429018057018	0.2967085931405532
0.9035650616051456	-0.420591540091669	0.41375762576163716
0.36721091900255304	-0.296232581483675	0.21005978213395538
0.42685497191282146	-0.891877690576926	0.39098164142161274
0.9412769346963724	-0.483242534782903	0.42981909921158024
0.6742907900169031	-0.576126772399762	0.3737932014101688
0.49761383607604043	0.860774569792436	0.4128918743746121
0.14791815216957624	0.103123753679317	0.07224703093592089
0.5143926907706097	0.88376695267634	0.428992697845326
0.7214733420171633	-0.430963985804546	0.36899731688063636
0.4718238544893826	-0.7949497324433	0.37609648117983224
0.46995891099082604	0.252296380222278	0.2620219935337937
0.8612054373753291	0.782687706464495	0.36781522983311377
0.9627636246611798	-0.796936940611331	0.348392832716018
0.3995539313564163	-0.180731701272049	0.21868912876526192
0.6493224219261766	-0.597355288254475	0.37321237426462534
0.620378505593057	-0.526494183467816	0.3563403064326598
0.537217978055743	-0.687042296420791	0.3668630659350119
0.4969588179877666	0.717466844755392	0.36104017212337336
0.817955321722848	0.896809125527508	0.39214659186729317
0.038682548885422156	-0.718311665183904	0.030439910119133985
0.962874176955204	0.771462212970356	0.3603177297859463
0.8376540142863734	-0.651418664630186	0.3798253720936027
0.5851943805230261	0.858583929904936	0.43474503069950393
0.2605847775104729	-0.651645044332084	0.19806915266545005
0.13733184091057826	-0.954604371267573	0.14788494400565916
0.6263450829933552	0.435439947084223	0.34623144802750444
0.669824439559468	-0.590357854209005	0.3751195858418574
0.8477610744796834	-0.982584852161253	0.39071149058000804
0.5326237503999728	-0.417433622067808	0.31048995558191067
0.8043497524495703	0.420823924123355	0.384615801284116
0.206396726405374	-0.598740134799477	0.14817800356094588
0.6856518917012953	-0.620493020591471	0.38101477933135985
0.39152389213763583	-0.367741896274276	0.23257131186009197
0.8773240797346954	-0.811614870004697	0.35952657974167024
0.6821864933148853	-0.218845705208912	0.34910152758860197
0.12065918912372574	0.441114377351108	0.07211372042811072
0.25146573403286904	0.923514889739934	0.26002056110731203
0.5012849348314465	-0.908405504580034	0.4355005652178139
0.8668294502237304	-0.215177597068475	0.41185108735545367
0.8157490689236808	-0.971604328742893	0.41231175791260666
0.762263807711933	0.660139324403369	0.38580520670974716
0.75123650965717	0.228949179366223	0.3712465857098761
0.803395600727374	0.912562720637999	0.4035257205145524
0.579547447024972	0.249245655393417	0.31256174316967605
0.5759896323697624	0.044209897016719	0.3027564915263699
0.4921244041447734	-0.369423857289263	0.28576328835680403
0.6063896453137247	0.577332934746865	0.36120283359723765
0.5471901879262907	0.891968886854762	0.44213396900796986
0.7403261801228099	-0.984330258932176	0.464067392221753
0.6916034002202783	-0.346985651799558	0.35747710166663127
0.3874417242733397	-0.482325254027734	0.2482342918104493
0.7846570021000797	-0.00559189703786954	0.3821488862101759
0.5278722915155274	-0.564830380791666	0.33414117406052946
0.5201047704888296	-0.812572780677108	0.4018383043350892
0.6409047536437324	0.209140576075838	0.3342121531180548
0.8098586295370157	-0.254959374137279	0.3891496914401752
0.7232998045938903	0.172725360625774	0.3616640863981374
0.659804188149721	0.597658484588734	0.3748228314168765
0.6517557151715173	-0.00989652394625448	0.33402795782775635
0.28247253702784625	-0.474738079016923	0.1815312146211755
0.6180979703556486	-0.357223422680797	0.3357846948201731
0.7793161265132367	-0.868990570381401	0.4064881651720598
0.28032772492189123	0.274839528477624	0.15652380516856368
0.029035902497586308	-0.407188209750332	0.015987481879120316
0.6601453218187452	-0.666563074213579	0.3864528028124537
0.6260104496420269	0.058802275802594	0.32415889002620135
0.239370921818554	-0.849690162001962	0.22728595992502337
0.3674975831872147	-0.854115894689648	0.33602443977894286
0.916104688808787	0.698696695788742	0.37071284784778086
0.6298534074788151	0.275630745260854	0.33370343325582236
0.6188092141430339	0.704094737131259	0.39010700227454564
0.7338282263888293	0.00522115573233001	0.36415520211259295
0.7657705410328325	-0.799607411442705	0.3995297332727313
0.8021758294732932	-0.682382196935752	0.38302370480044606
0.254825349744885	-0.655134038294694	0.19445886653872027
0.6928077640664594	-0.0577762939382192	0.3496884112094201
0.5476521016419874	-0.692320344459896	0.3715714815049311
0.7611485158323927	0.890884447877412	0.41925189804930724
0.6436429989701894	-0.59043197096425	0.37116637257473767
0.8148416631008876	-0.66476175595142	0.3814740286289958
0.9076858419585675	0.048068635645132	0.44172659582240703
0.9063856757239461	0.904317052364829	0.33255246575426023
0.7853689695146181	0.794095949748484	0.3931600378587245
0.5762789063121848	0.646493821969949	0.36790760978045894
0.077710173656457	-0.36568360887685	0.042389347587810516
0.14972504452282648	0.398736474779377	0.08719500724977204
0.24947216535778158	0.247812040984785	0.13599653268241466
0.6880710648249279	0.954678786316018	0.4692864320192312
0.06508633493332136	0.485515169609964	0.03961354593925681
0.8153677857855117	0.872977597393435	0.39014339782003105
0.8126486790272381	0.993629644508811	0.42394303200984546
0.11283557361733597	0.99656213460706	0.12739773712128521
0.7187324549151808	0.348755758307964	0.3647577021889609
0.4620932728776112	-0.911132835634869	0.41925415866484617
0.6438785880648247	0.864895773160574	0.4391695106528005
0.9222675020557152	0.52571736795297	0.4078241804960792
0.33265813852077947	-0.477120879898644	0.2140970955962924
0.18851753026185908	0.28326099653222	0.1023407639204107
0.6246598393028207	0.188659806080201	0.32719563064400065
0.49483436132119046	-0.850458964835974	0.4074995925935532
0.5930593525967279	0.975782680634188	0.4911112166919763
0.9216889659663349	0.256779483965881	0.44319308844033767
0.7608169288157175	0.368271127888499	0.3754421668344996
0.3114933943802885	0.828125843199543	0.28369655555207407
0.3669069600627198	0.77196163592157	0.30717850348492404
0.5987444751352704	0.109059869405012	0.3138992305307404
0.09283119395236664	-0.684732347468509	0.07153475137644791
0.8124968058622369	0.180751799293552	0.3912190168677307
0.7701116692864048	-0.919807925129746	0.4232576111762424
0.2613237818372872	-0.686831060116752	0.2061256528101154
0.9452038265159519	0.967658315291227	0.2839598477103332
0.7708525860636046	-0.460840529893014	0.37871806373367606
0.8629344818022522	-0.259262034496678	0.40814775893096167
0.7560209472161684	0.334060059741817	0.3738090608734181
0.4243725333005915	0.951766411364813	0.41691745710616646
0.47019468567016326	-0.617184544728541	0.3215324871373045
0.36272234841763384	-0.56859300006062	0.2504455510864425
0.6179593292378721	0.961101130545257	0.4834023620616348
0.5172563950898861	0.674262716404719	0.3564053972433711
0.726232631121209	0.813493656636884	0.4119388653671395
0.11849831536571083	-0.644323467818423	0.0878003285694894
0.9494749387428475	0.344491991002537	0.46379560030886435
0.300271687171494	-0.785426464695051	0.261695239767003
0.4773673957800535	0.775857155204852	0.3718127708958795
0.6225852028258366	0.993729546853142	0.5016430324265704
0.7193630917364836	0.548445215363573	0.3762435031102443
0.8664549288776494	0.941738152745567	0.3649347776233824
0.6646813562540224	0.257874833643726	0.3447823763221701
0.44129523011739286	-0.177475818651461	0.2413552181848361
0.6285199902325042	-0.409466796135781	0.34412894621249984
0.9545556196578239	0.420528541203238	0.4584761523213755
0.39883931057936806	-0.955612333589882	0.4013596659131198
0.35836968390340174	0.988351942729842	0.3848356975205375
0.6018693352626057	-0.553440855887652	0.3558739913662187
0.9048215164547884	-0.302100779477523	0.4267377419190455
0.4927163124717149	-0.37497325389667	0.28677304615997434
0.30481046255172933	-0.281995919051	0.17182313029941462
0.8829546490290486	-0.841734821504525	0.3540799298893864
0.31317989765859855	-0.145786759374646	0.1672471466403972
0.5698401603274131	-0.653203629996651	0.36779188131803736
0.7125116109858626	-0.0806224087653711	0.3569117933286597
0.591413399756051	-0.709338962569851	0.3869616507969088
0.35866681170130693	0.872594355586232	0.3364023880928868
0.4141490710302413	0.878772328152273	0.377573026135506
0.812832060697798	-0.997637158304296	0.42578014348452925
0.4859937441331034	0.136002944240531	0.2624528795382468
0.8868815508350468	0.13239361066263	0.4255238340720277
0.862349360328207	0.99596484654508	0.38265473970687613
0.776788757187415	0.537142134690383	0.3807275487546954
0.8927640358035765	-0.708887402142523	0.36923005981801393
0.45728040462408953	0.993889074106133	0.45868563260940404
0.6431359615090805	0.783213955652983	0.4127291037984424
0.9428595234290491	-0.826233225339222	0.333417265145786
0.2002847154082337	0.240470574081724	0.1065840980840454
0.20954814303132213	0.583025889244736	0.14806956541302366
0.8433062358613211	0.426468134358703	0.3927307697844581
0.9348588444029219	-0.992342094831186	0.2979592950487152
0.38055141935447323	0.389399432427919	0.22925604560353452
0.808229206245214	0.831361251358883	0.38884315793910773
0.1984803893286474	-0.694361112554562	0.15793456193097893
0.6402091236295949	0.814918838927951	0.4222209533031836
0.5092391768031547	0.809182450663992	0.39679681493377705
0.5050297905554607	0.221650943854824	0.27703191374763236
0.7401871393657244	-0.609301229163387	0.38244925604070845
0.794141804053832	-0.870781684699834	0.40020273781171456
0.6156609504784033	0.989683215724079	0.4995181735069088
0.6775908609064025	0.454468430274258	0.3613501568865545
0.9370465107237268	-0.427701095342735	0.4359077575848789
0.30746191645233634	-0.118824579475198	0.1627722865972489
0.9264175988778298	-0.506756331408581	0.41368558423381363
0.6661593589279555	0.864103258648655	0.4368760866459283
0.28884422403094684	0.481362742742342	0.1867178655852067
0.6766249010239723	0.977258543462341	0.48384048585640066
0.4669967158196041	0.330658931168373	0.2685699401643537
0.6878475847608709	0.565232013864043	0.37424379894638127
0.3293689700635216	0.55708977845054	0.22675225304255334
0.7625030339221247	0.88680309982655	0.4176292477327244
0.8383705369015266	0.513902535816508	0.3870245820994148
0.56289759702273	0.735471166226166	0.388098244165945
0.7934846624496663	-0.39050545726394	0.3827623761293411
0.11536546853387952	-0.778442532907868	0.1000029158652655
0.8248322097899343	-0.813436659610682	0.3809391685010652
0.7220504842231981	0.680377225146151	0.3899287136778133
0.17583720275812656	0.0733552178102412	0.08680287768970565
0.6445298672649508	0.70328833541924	0.39268406876104633
0.7952398709794861	-0.302322492002311	0.3841018545790617
0.9810596157051972	0.927340733793131	0.27139998777536223
0.1208499809499446	0.852265916022257	0.1146432910463302
0.6171489827929473	-0.398137324377821	0.3394083131880579
0.9100729281922356	0.757633816323161	0.3581822274114285
0.1912925622597932	-0.266971450343202	0.1029323810301844
0.8720281241147442	0.0304862026435639	0.4190107584381044
0.22128077884161715	0.106686443620721	0.11280276444898614
0.8874846084875124	-0.263883520646535	0.4195398617797443
0.9012185729197189	0.747060118355814	0.36167121310767086
0.44104570116020086	0.709149390515607	0.33234526455761626
0.9412840195006469	-0.989702190038986	0.28830921508507085
0.8524368991339819	0.194242854836136	0.40624123772341114
0.5088893687738099	0.479993825551531	0.31016954619100906
0.27300287898211656	0.488746364240978	0.1774556143338912
0.7205863525017682	0.877518717066571	0.42994765254817774
0.3066642267955488	-0.772352499681923	0.2629759197769359
0.9146837229546692	-0.767396852959142	0.3553127683456348
0.5126922291649393	-0.940601316539315	0.45545063208310066
0.38331023442952844	0.289908937684099	0.21865500962857257
0.11044856673308995	-0.858624233119354	0.1053760067667062
0.26650057383063747	-0.110066095587777	0.1387663290866329
0.7837830871760726	0.645302988651183	0.38368959278509696
0.7036013861057437	-0.973549084965009	0.47380175887755815
0.763824671723666	-0.69222496096687	0.38809143070095653
0.9484547499305408	-0.910692465239785	0.29860180464625136
0.3722424519376626	-0.275123194649494	0.21082955249946866
0.929919183633123	0.831618324073102	0.3350149054421415
0.29026070691332007	-0.761853554873985	0.24713384394689575
0.5501015509125375	0.261579340638267	0.30096000698602116
0.8370285226755455	-0.70524694265472	0.37766193328290487
0.4351638679868112	-0.106497240059785	0.2345204605009549
0.32581870279260217	0.765223435795658	0.2755558276701503
0.5668750190604652	-0.774338053112815	0.4011659238003774
0.15110674790461318	-0.613106609584828	0.10904621769856207
0.20678117988939237	-0.347990070319433	0.11824810664212389
0.6439793071730672	-0.793901001996921	0.41581901808753774
0.6223148189999803	0.734488924709212	0.398192434509675
0.7786373520139807	-0.857313761161976	0.40455100385566833
0.539226729787128	0.0298845657247004	0.28574118282887306
0.14054000475032602	0.126722124180403	0.0687968081033306
0.7673186699240658	-0.375438766613811	0.37700119564153667
0.02733295231056031	0.719662307727989	0.02144491250920775
0.2502472865810884	0.179283897280428	0.1322700670774256
0.8731685751915267	-0.651343151863074	0.3780187486082245
0.32779210104371054	0.113362399144242	0.17432467942740854
0.8351171648149357	0.844390131756774	0.37783552744539767
0.4955972720772732	0.26187046065631	0.27570101726776663
0.6825821425275426	-0.362320512547062	0.35586638997286985
0.9394251539505065	-0.466626959077249	0.4312612651707304
0.6001567326310049	-0.443690182293974	0.3391456633138409
0.8568334017868963	-0.101171620197603	0.41050864795218733
0.16454617019688617	0.0492677216253132	0.08037288770369545
0.8336967006561922	0.909305710648183	0.3844653758377987
0.053027484701626985	0.507985813697781	0.0328588953385018
0.5976715556317189	-0.979670377355257	0.49355978935550027
0.6156143615247128	0.953523706603285	0.4794718613568607
0.5531656151373207	-0.846618075647255	0.42429356215787156
0.549414966406892	-0.886640597164984	0.4402714595510826
0.2548072747896476	0.262887604806583	0.1402826808734703
0.6726936103198718	-0.972908199743924	0.4824609891666352
0.39234213466955337	-0.869505005224133	0.3594783785298812
0.36220835929969086	-0.0199912720434201	0.19195459832047626
0.9368308494770596	-0.95081611669088	0.29724532350146593
0.3410726833235898	-0.647591873762521	0.25461562875644067
0.42693475107998896	0.81984344009363	0.36199522704818177
0.9123754813675226	-0.969568699965203	0.32360167882052915
0.32030775681823204	0.649136740816014	0.24077079312546937
0.0737594770275518	0.30568286442578	0.03819507366439
0.12344901855359844	0.804646753320368	0.11061793379477239
0.887276294286815	-0.487919823862573	0.39925249511717903
0.562217993969412	-0.92523239715635	0.46085370070509407
0.7379467880143851	-0.971522338444816	0.45884541372854976
0.3859692690799836	0.396805632200506	0.23344799299522975
0.7888839579174286	0.713800640309385	0.38609637682523146
0.2734426955564738	-0.629672362895979	0.20302910660046547
0.49089494174104364	-0.331454217228581	0.28051295242382407
0.6536102251072937	-0.879560194041984	0.44389234106781417
0.9194750645117603	0.82270269476266	0.3410144210228853
0.9081293075612419	0.626887561878154	0.38413463099725476
0.5238545733347779	0.182235173357336	0.2834770662825801
0.5953596672337556	-0.0797335509692851	0.31176707440823653
0.4713553991696804	0.0570788482520852	0.2523468855810501
0.30890356643243094	0.464630890054469	0.19702552579518787
0.4041796048754753	-0.761977454822376	0.3281226621124371
0.571867176062583	-0.502747026608241	0.338373878250613
0.21672804050871353	-0.287627273352391	0.11939670400163051
0.3961452206098085	-0.866606326524632	0.3608968540168744
0.6456874718193871	-0.0561203627755972	0.33195235086414016
0.6438235983728438	-0.316324808187242	0.34117118449781475
0.7425992671125842	0.345384093036834	0.3706653018830751
0.6003618243222475	0.828567405396469	0.42504853715066854
0.5760013423550429	0.568330318785421	0.351285825916656
0.09015824140538868	-0.740849297302059	0.07422038295467184
0.7645006358360232	0.542598214565519	0.37992792851541013
0.2640861721622743	0.233983079418165	0.14368651132982868
0.8964150128268443	-0.921130207408613	0.33909510064351933
0.5705505544465297	0.780995345014221	0.4041326183882131
0.46651333956622204	-0.365164672079421	0.2726292127796545
0.2693617370827379	0.450329394947091	0.1694304806715874
0.7091314873970929	0.953187724077082	0.4620049052331259
0.5256049573243641	0.933115540075014	0.45590085723801865
0.3786724221570549	0.673470807435936	0.2858245244189264
0.26605889554122114	0.494254003429736	0.17369070162229533
0.7003840999329053	0.542209740838592	0.3734437649512801
0.768552018867142	-0.940236322408305	0.430687468403549
0.7712196007643244	0.859446671610735	0.4079129895315466
0.7345343319721344	-0.690393596528112	0.39051695840905837
0.8477424609241891	0.639813599439785	0.37989417818038845
0.503384894226471	0.154760307945979	0.272069342252117
0.5995162315464466	0.356781914107472	0.32925162476341224
0.7918551166909323	0.736780834906655	0.38682527641579667
0.21617050662904444	-0.230116675447387	0.1152333862789986
0.7592731917793079	-0.97732229444067	0.450826980890771
0.6007471358615615	0.401757555564392	0.3343596969058619
0.7502159588882968	0.453514218875293	0.3752242632391085
0.9238236442701016	-0.575307588751745	0.39910373906674373
0.4685582224389068	0.673441545915904	0.33563247844185934
0.4489118765696796	0.335305772418759	0.25980475364023053
0.2161917102338642	-0.920183442921393	0.22372057377697957
0.4630976024674363	-0.513641141589384	0.29514582359769675
0.704909001763515	-0.946814817913365	0.46055067106779857
0.6825697536652507	-0.889262951559777	0.44322729724259013
0.784232950276725	-0.770812661527987	0.39115894473750384
0.8336517303738014	0.781165540402147	0.37706409508898103
0.46626082901785454	-0.776899032370919	0.36705404213795567
0.5397714725090916	0.175501655778072	0.29055054188690554
0.21134133677944308	0.528492719635524	0.14143357328091172
0.47851740374932766	-0.795680241283946	0.3793961727421856
0.400436915114014	-0.224367327552	0.22231563996719172
0.8942003279300331	-0.88482875437833	0.3433642270841643
0.345216749700896	-0.0623813555996991	0.18284419528288265
0.8861013951858362	0.0793046311287852	0.4264139045599237
0.09109132384646892	-0.587671382387098	0.06270750266060611
0.6831640347492397	-0.179275120581294	0.3482555359556541
0.8511602237534931	-0.968635052215473	0.383299855720354
0.2548456604735619	-0.67596378926097	0.1988018461654345
0.5441801175849754	-0.183025976321254	0.29298772602383155
0.2820246368244724	-0.904693646277926	0.283148687728399
0.3247569207584157	0.666916661091458	0.24817712447184487
0.9594823125998589	0.959051830725665	0.26795383241687964
0.9153611912961956	-0.961422360345465	0.3199948812834203
0.6177605155885589	0.803593295875309	0.41792901348008643
0.8122634253708455	-0.82898287982467	0.38697713160881814
0.8421681486897258	-0.957984941599842	0.387830212103231
0.4544641167349257	-0.788659954908918	0.36543918381614593
0.6401991602455415	0.851165172943525	0.4343712558190403
0.9278237465960951	0.8498335441182	0.3306079915444846
0.19679798097310267	-0.665392990480836	0.15161665004510405
0.12451180782480831	0.234491439278209	0.06339874390317914
0.7742276500794808	-0.897914444125942	0.41523833283697276
0.3429651931685136	0.185101734755025	0.18670817622197036
0.8733943212757976	-0.970731357352374	0.3638836161703356
0.2834624599386296	-0.970182226864078	0.30754322520605615
0.8547449409353178	0.0568541315014754	0.4101284389156591
0.1520488201427811	-0.559699115960304	0.10360522786322243
0.41314278944585825	-0.270850695837697	0.23348930876564128
0.7977053412330911	-0.301308846373264	0.3848054878489382
0.1026478107619665	0.908477098514093	0.10389719854115749
0.6363754066374542	0.30935541536024	0.33819953324134777
0.2402071235415178	-0.180415763739164	0.12649495124259436
0.18157636972649188	0.485565734059689	0.11578471499207373
0.2588601333698298	0.534140662679479	0.17514333802728707
0.4915702900120025	-0.879687835327387	0.4185901539495706
0.8139526759303484	0.988450610345998	0.42054389481089127
0.19070039158222943	0.869068657551187	0.1858268428150922
0.5457274029539909	0.600110129670193	0.34818052789332665
0.5346954082057843	-0.0486366215697603	0.28381430961900317
0.8720354515387219	-0.997882299181037	0.3739984455216236
0.21964236651428953	-0.339167996075915	0.12536722844737969
0.9256123877861889	-0.772864816911238	0.3524769134352498
0.27317390613751047	-0.70066034966807	0.21838090702071583
0.18320667664249482	-0.654913137574012	0.13930037836662296
0.6829236191147061	-0.357122610653327	0.3556490551277833
0.3926340733106531	0.593334267618464	0.2741943764578268
0.6345811596054944	-0.512656447500093	0.35786453138194896
0.5131592953711969	-0.690573728974516	0.3594275092636642
0.8845854149497494	0.581544799154327	0.38721572276965
0.4916867834068895	-0.964442919478253	0.4597150043154842
0.44999232004135914	0.308273895287083	0.2572403590178965
0.507549155854983	0.910371573481514	0.43877267987641627
0.5343686257927429	0.487615317296193	0.3220905522527954
0.5740633943292647	-0.953833142650576	0.4772624618249511
0.6647599685566165	-0.718194708895437	0.3970051095324511
0.43126998283524665	-0.924488334639367	0.40826345339970777
0.23086604146613557	-0.752475600760619	0.19616950616036818
0.5128740567137433	0.764490200351166	0.382247264110434
0.5514918101398772	0.10459476114433	0.29296229582142236
0.4890255307317434	-0.577834127972335	0.3208632767956321
0.8500905105464778	-0.875453925917696	0.3712703315038534
0.706816024591543	0.728094006176769	0.398000426880698
0.8361532079129751	-0.911354809351434	0.3831649389913543
0.05869290687937658	0.290736894536768	0.0297541938620055
0.5712548556122947	-0.429986246495855	0.32740405769775255
0.4304637641747084	0.424299305178591	0.26244429814256454
0.18038703871998232	0.316043854958591	0.09974318589357985
0.25408662182136893	0.432806979711832	0.15719679475046677
0.8965546996883541	-0.169457110606365	0.4301036345277561
0.4104125968467737	0.538366374563773	0.27232267296353657
0.5465275052609341	0.962153241766104	0.4767007170595268
0.9477228737659973	0.766403237089962	0.3554781568619382
0.6236005428101823	0.243963565630571	0.3295295233686729
0.905895464913301	-0.90708263175036	0.3326009880158773
0.4567635319717332	-0.450094734183699	0.2804052911333119
0.6162673965081239	-0.914892367248393	0.46065997151737187
0.6377981510873209	0.842970889013892	0.43155923498561594
0.5357924784446995	-0.997962724549408	0.49440430873531527
0.7500976234112613	0.488514518690982	0.37642587362213537
0.9560820808112702	-0.980293978213936	0.26616999699881844
0.9370714096616201	0.805260004526804	0.3415150415722855
0.6332192807495348	-0.572041109295877	0.3662673216793705
0.5082700339102281	0.200064606739599	0.2771019411718176
0.0897081840438449	0.313659361522445	0.04720651910649051
0.37452520483971635	-0.876618616439817	0.34974134420783054
0.7080305073173344	-0.839423709597615	0.4221911212560798
0.6073958258180748	-0.00838821328600255	0.3160901540375521
0.6269964375664671	0.585508895251744	0.36722873085764896
0.14588158842322754	-0.466688473918287	0.09028320736530228
0.5147211428265601	-0.821841097986587	0.40353059008103864
0.6737086457666073	-0.563473446709797	0.37208954017572715
0.05089004513037147	-0.73106880146433	0.04086505854218259
0.8527110729890847	-0.64827155727913	0.37907088220610513
0.7805101875012386	0.992942226378157	0.4459460841217111
0.7560875746151845	0.855710714405785	0.41274646066288434
0.13343418869059046	-0.336778575855743	0.07326419548689207
0.2510182853621729	0.12934861053456	0.130518075075393
0.19550016218754712	0.567013955160318	0.13559125268341785
0.21922956579586794	0.688184269960362	0.17342338859204331
0.8109784415754362	0.966991228761324	0.4140621672407048
0.8518891358553747	0.833350131152169	0.3696662821597435
0.4457155377947943	-0.960925254786105	0.4345562909435865
0.25602716775643275	0.720642569405912	0.20957090131524364
0.8979473657493917	0.378206691595071	0.41560275897954907
0.8307046664455237	-0.909412834624475	0.3863950750042679
0.47225399314313743	-0.937529814400363	0.4369623432242721
0.00837097297999545	0.602983012652217	0.005652502151222083
0.8242201391423434	-0.966005623925276	0.4040678822547622
0.11743075171661592	0.917438125230153	0.12050730715786745
0.96761230677592	-0.620598823457059	0.42736518226183795
0.32401414895096564	-0.839316001991069	0.2974571610991749
0.8451952604429115	0.774013379804617	0.37343936653318155
0.5575392073718723	0.506236599898083	0.33399538329174805
0.20557290854410243	0.457571683560521	0.12856541945707917
0.2546824738017261	-0.197369133081021	0.13583588638883204
0.8033962146611067	-0.327032095619059	0.3860066350258963
0.6823669714550173	0.773435536334345	0.4090555706064059
0.20838136177134417	-0.0642160972338045	0.10462884225369362
0.8882984513312547	0.997474757507102	0.35686498263440525
0.7594711899289928	-0.0792878277357686	0.37323736819721404
0.5674009457204521	-0.811340077707313	0.41396095383394627
0.43495716188476163	-0.93193583854997	0.4139769868631897
0.94429241290194	-0.619807311923443	0.400328359677293
0.1922646474646989	-0.893176441866558	0.19283081753296047
0.5322480776233646	-0.0182746314391472	0.2823345508368778
0.5242664907415658	-0.351141561710673	0.2983330130473682
0.7285026316198125	0.760049076294962	0.40117595279367674
0.6639781889075576	0.860322900280118	0.4358230659285363
0.6877842876646445	-0.0614897911179558	0.3478891831675335
0.9184046630555787	0.833791460923531	0.3387496349029594
0.19777627921506277	0.865266997992434	0.19184224004445746
0.948977911848238	-0.719201207611232	0.3726852293003231
0.3165128980803106	-0.988136567341081	0.3468168412064502
0.20172694795869314	-0.598529740311109	0.14470432272380448
0.308411969783262	0.885529521177065	0.3002312952341804
0.188940173676693	0.123312674044472	0.09511387513510931
0.015035381146277987	0.992596365417825	0.016435739292543584
0.5199662119053762	0.93305901285102	0.45409550038855173
0.6231395726201377	-0.976043490457505	0.4913543860391971
0.7273014575015342	-0.461081376322981	0.37163509546052065
0.4326766559993268	0.734099409661903	0.33558923361293314
0.7323425301995837	0.963606349786608	0.45766787910505197
0.4016730502725892	-0.836146879349096	0.3527209143252556
0.6773525939690915	0.403829024527964	0.3572528465324427
0.6629392828126973	0.829973868877341	0.4259795437792846
0.5229704499335862	0.958036746176816	0.4679879078124132
0.4845306889246573	-0.0494363087265854	0.25901519633883396
0.5470319865898213	-0.266379948585365	0.3000009674377782
0.9691197231264894	0.987127732153467	0.2423460416300839
0.8855227391003244	0.644399274227832	0.37895540822766954
0.14269590409703195	-0.617424202693362	0.10325183926198439
0.6216536979397451	0.0532358732791483	0.3223189967659897
0.21585307024657707	-0.928785002947898	0.2256945156869243
0.950320409726793	0.118109398275263	0.48731928735973074
0.0523806801324495	0.0240512951901398	0.023548032554991428
0.6519271007152911	-0.745982350389773	0.403058787767674
0.666860554537997	-0.0559471862231174	0.34007853275815103
0.5891814414355943	0.59343797764298	0.35987973598236683
0.539318727400725	0.433718622465133	0.31558764289598684
0.021131433488578308	-0.230147832742582	0.009993758256649745
0.44513278586910365	0.557682153577161	0.2952214254196807
0.5389453642321801	-0.192117626298451	0.29110938566117756
0.7424082746150933	-0.874413982431452	0.4220819002151065
0.6824285744040668	-0.64429961308281	0.3842707348138137
0.9413206290882795	0.700965925179328	0.3752424856772168
0.00793170589397463	-0.201556687884735	0.003648128724332317
0.6835578883146607	-0.302942607264156	0.35293758792762603
0.3789603052057107	-0.697832733475181	0.2927523496788769
0.32303545510698317	-0.360617563761165	0.19122700184403013
0.6143431904106313	0.495464137742688	0.3502868363482301
0.28234076117752727	-0.786687242457226	0.2475358929253735
0.7326909441800029	-0.765538844439525	0.40144861619784206
0.4227525408379093	-0.839923273085201	0.3672146689423787
0.8854618402069412	-0.947735227734593	0.3491058795961741
0.06892961035842639	-0.700663606378914	0.05370235125322289
0.6992105575109536	-0.355608936234152	0.35997462025123234
0.7364656682600003	-0.203568288854392	0.36635846373814074
0.9380873856197182	-0.88508022614373	0.3146487114754211
0.9065538344647588	-0.949746070240767	0.32915524063364016
0.774151895135592	-0.989272695226707	0.4480484697071224
0.6617056324728863	-0.283891268823707	0.34509091381732043
0.13034627002466911	0.217969655647875	0.06598454103097803
0.41655080804595346	-0.467235774398111	0.26205607265360065
0.845723262817934	-0.609465689371983	0.3818959883300411
0.6212679811318401	-0.900859968723777	0.45438780613527663
0.77144014542897	0.0197912447651884	0.3774128059431755
0.8781043071914962	0.898623646795441	0.35367243578857505
0.9176637866009537	-0.979190857981828	0.3183602750014871
0.28500564818006136	-0.874674249555554	0.27603988585837413
0.4769924691113626	-0.65109073653006	0.3334241198919927
0.8634910562022672	-0.593787326598672	0.38370069698842896
0.34380794202870046	0.827517930424994	0.3089120280581381
0.7110339084454115	-0.130230729253567	0.3569224828266376
0.07841135653054629	-0.750520604437911	0.06507674520931742
0.9259581930140512	0.865750390162413	0.32719515994709375
0.9726441169078218	0.751035566747076	0.38114218985833315
0.7744872821575228	0.885390410344116	0.4121029084121632
0.7728836602965484	0.010695936263729	0.3779266967991659
0.14785771322725993	-0.260226932316918	0.0775101405128504
0.5998828765488236	0.685175476685304	0.38243789202881034
0.3774745216617449	-0.252344034220726	0.21170299723901334
0.578287061420656	0.0618717007907948	0.3040272295457572
0.49638981070560634	0.286861079545039	0.2784213165804385
0.7402799408578349	0.790655999893756	0.40435886778491537
0.30509698942943836	-0.898161178013715	0.3017545671795137
0.4982994283409573	0.172163899460327	0.2704931581637994
0.5245165372345989	0.972261150340713	0.476227102721313
0.4992623629617124	-0.139389910856311	0.26928102143014127
0.4129876325459998	-0.216987335695778	0.22871027540466185
0.23325333633161383	-0.401020572353803	0.14004364479015105
0.771920968242587	-0.0939093077864651	0.3775699995449471
0.4928475434463413	-0.99973456413422	0.47992774052887144
0.409148073584604	0.968158363504544	0.41472120395226336
0.28677102880456196	0.523087630947823	0.19221152315976092
0.787912757952677	0.575708900355669	0.3819779194615083
0.8043273768933991	-0.0579570130985576	0.3892912359252857
0.2424457952419383	0.865141743895167	0.23431373153155055
0.6074884220800236	-0.979175236813723	0.4935068406152371
0.7860534491507584	-0.3496534543139	0.38131838475770286
0.5849546310287176	-0.361013453590661	0.3243311200817604
0.05803750488641173	0.296353448377677	0.029534916276298857
0.8314509904400188	0.871575352837363	0.3815020118617051
0.4711033885194495	-0.979386911136636	0.45812834876943404
0.2705412822647829	0.297061819410019	0.15258420622440513
0.64963335136309	-0.118606266339975	0.3345264591185181
0.49815586479309915	-0.727999008145019	0.3647827065641446
0.37533240188816686	0.0587367258281384	0.199932969211633
0.259319602657047	0.942703337590961	0.27392273047468685
0.6320224020602312	0.125265310710421	0.3278779829303748
0.6814577902384551	0.631197062552634	0.3822235826207521
0.5796298167812401	-0.846552858191544	0.42924485443339977
0.2764074958601556	-0.209298714151705	0.14931007139258212
0.3906416594291521	0.120303915251976	0.21049260569912437
0.729647081743177	0.896540800767117	0.432988021340485
0.07044337035411496	-0.437765762507412	0.04094317381580284
0.6134259250959725	-0.585453387214906	0.3643082254581419
0.2814317426092365	0.72822921990112	0.2314358928654134
0.2090044598923225	-0.249646222801048	0.11222910220291943
0.7359141428568714	0.830797421330252	0.41342383350526923
0.9396726265291341	-0.2993568273361	0.45699605017553124
0.915325983507925	0.674567445729624	0.37586908495671184
0.4920687069155264	0.485577384939587	0.30364336534080494
0.7220674629696985	0.969080141931389	0.4645999634727273
0.4641760537181773	0.181449606687828	0.2536967904754194
0.6075251085943668	0.0333349016460098	0.31626907292329776
0.6258017871438136	-0.242195892079333	0.33025094453064985
0.8289220334220296	-0.945922839850126	0.3948090512743999
0.45493238284387166	0.932332585453351	0.4255427361163112
0.6823651801272067	0.34864095721858	0.3549971992189155
0.4264277152656527	-0.0897125909729707	0.22919580535566908
0.6304735580229429	0.865485851943543	0.43989230582663474
0.4864420176536306	-0.63647582681571	0.3338342293941661
0.9162302909021591	0.921047153315396	0.3223646199221461
0.662919462072301	0.205594082185275	0.3420058342734998
0.36585853544824576	-0.0526560239551566	0.1944399656426348
0.9223224442919052	0.49605178514812	0.413072116934956
0.25959821891272516	0.585720439844712	0.18456549499768019
0.6660062453610694	-0.504857603242528	0.36382850233364766
0.8994475697586036	-0.289283892422948	0.42448875661683605
0.8527908120539609	-0.987725340982951	0.388177375626697
0.7986751199096137	-0.667921071713334	0.3831314053207912
0.7096418578678628	0.848207883764696	0.4242565842044897
0.6666297047926928	0.806187975459466	0.4186471852094754
0.8498052815591033	0.891869197780805	0.37234405089115735
0.12042157286482234	0.946103650717506	0.12803007704256897
0.6470394309596282	0.894786630040204	0.4504990852665334
0.8849071663655387	0.964848176563824	0.3516895135899753
0.9347951800066324	0.910605516734645	0.3091149384341612
0.4544123497449562	0.967453907047812	0.4428748546731388
0.773863609627861	0.956118005603291	0.43361811054518895
0.8251028652706333	-0.782323832332335	0.37986704432962304
0.7828597245691614	0.700445933298346	0.38628830769765027
0.9354181722708625	-0.545100673760674	0.4121051401932821
0.786715035785426	-0.343691968478353	0.3815107130116081
0.6375731199455196	0.772895589951703	0.4096749837771832
0.9423756047909948	-0.336547489803196	0.4555316603882697
0.08638352273751682	0.517382956263801	0.05493718818169068
0.9160625239111981	-0.32531909826545	0.4321747532187325
0.8687023906180495	0.939790814741918	0.3628354000403846
0.7913298437948878	-0.678228799786042	0.3842014689583593
0.3641287215019026	0.836759709660903	0.32722851085421023
0.5870679741419036	-0.0621167240478924	0.3078760952061906
0.5490800548730241	0.699381726606369	0.37395097004908834
0.7317064209810287	-0.915668117940172	0.4386566880141762
0.7154879603237757	-0.130880965009736	0.35846214035168655
0.07788369510912772	-0.882727244928949	0.07593912208240836
0.2692353098885034	-0.22040701142298	0.14580724204999562
0.7144043540113301	0.443620173141677	0.3682751118048839
0.7976421932512491	-0.92355533305465	0.40948625206504946
0.6599453842767471	-0.981282595407957	0.48976572817826297
0.4707970351744162	-0.956756971462838	0.4459734953151717
0.7024761645435295	-0.669499961744006	0.38874529337273334
0.938306320349825	-0.959126416685984	0.29403152726572285
0.1868137063869122	0.466880443155156	0.117225038470151
0.9044395421960076	-0.765546855838061	0.35760952687404507
0.6520023395368575	0.490866868445024	0.3592290098540637
0.09033081351836557	0.227937104057998	0.04482803565637223
0.2343347867837068	-0.41545720436895	0.14237072453485694
0.4785264553175361	0.690000924687825	0.3449537965245176
0.9210837973206512	0.364073321830604	0.43153121945947825
0.2666762658013975	0.177737525864996	0.14176315949915524
0.09245441138943344	-0.922381799344319	0.09496861758524607
0.6549276481423604	0.84627714266025	0.4318766376908884
0.7091021172571494	0.989423775978201	0.4802920826070053
0.6108020820020749	-0.417885977349465	0.33949121757332995
0.7761199395351078	-0.419402728285984	0.37918974551320056
0.31380999631199064	-0.923031436938071	0.3185037212904561
0.4315645837701843	0.267551946921748	0.24323133670514122
0.326140542089226	-0.514154094098198	0.21645756779563433
0.8563225468326237	-0.768248813831926	0.3702450891671765
0.6107769545097219	-0.696622208245055	0.387113452538653
0.6049741257361689	-0.299816613493566	0.32629901684914553
0.8999945057091333	-0.982782141088702	0.33939017506480185
0.6739315233503452	0.650776806131236	0.3847320499523883
0.41257606387000717	-0.0868710498589211	0.22149988869654086
0.915099364986108	-0.893497002078505	0.3277777164979344
0.24980001132564214	-0.836147659405637	0.23313470464190864
0.5657245577794129	-0.569900974000184	0.34842449662478153
0.6273276702279903	-0.676862282224635	0.38497472088155343
0.7914285666830853	-0.320592713113341	0.3828844052160128
0.3731441178019938	0.982226844934711	0.39428899140836254
0.5882709268362087	-0.451379673276945	0.33624153710397486
0.509210174005442	-0.136073169757157	0.27404783774075575
0.8227190255388567	-0.759997671364248	0.3802036442508171
0.71794506178836	-0.900804898089583	0.4382620232947753
0.4683106946979661	0.473239369658665	0.2901671075011354
0.7094188202260151	-0.719388600549118	0.39633871269016074
0.7497132769476746	0.00411353636282627	0.36974329069676626
0.6458877036077815	-0.146244643694657	0.3338132508689166
0.07916810575611648	-0.643954936988317	0.057881255945433766
0.48253410641872807	-0.902928134167088	0.42518644589830606
0.3831687278049727	-0.701808536227859	0.29655577269794675
0.12470132430458016	0.595351807945433	0.08760046388945004
0.7592580086598619	-0.548373276828608	0.37975109906337895
0.4186759908688857	-0.816538709254093	0.3559179029887025
0.6992004682673326	0.0378182109426573	0.3518861482057482
0.958799684158904	0.81745284880601	0.33717708873956204
0.44394141535201415	-0.945705190862375	0.42591493099166267
0.44685973741582996	0.835469513187894	0.37904399941979044
0.23760308109227118	-0.221340350317344	0.12724847507183096
0.452677081751423	-0.165381107941878	0.24669165431617257
0.5736173607392089	0.853477315024608	0.43103403974871496
0.26501341553673713	-0.396863481764047	0.159694992253875
0.8793221709390011	-0.769838457165407	0.36329375490116034
0.24229928682511664	0.185830633227214	0.12798553087969644
0.703347030258498	-0.105026034925164	0.35392310056355636
0.6494118878252872	-0.566649162752722	0.3685392091416032
0.4918065491632924	0.476452721419222	0.3019052259678794
0.4024041492586336	-0.108230499429975	0.21658866139361457
0.36746640603246256	-0.319517445419953	0.21275006451968212
0.1444083233188971	0.953679105952479	0.1554559686236108
0.6330427302807079	0.865446406700843	0.4398227487659061
0.5158214601700274	0.254380572761991	0.28476960733919165
0.15590078264703486	0.405562763551423	0.09156956353183786
0.4477516382442775	0.631142713721189	0.31402308276204
0.7457807142796773	-0.918861510425555	0.4341329111655848
0.40683828759746354	-0.467432591950026	0.2566787673383349
0.5677368040762503	0.238102443108564	0.3068367354233983
0.6074028124649617	0.800442317798325	0.41607932086955546
0.7842967359483137	-0.762918045106155	0.3904352420399551
0.6472360582281885	0.958643020510478	0.4796966719318038
0.8809765624890095	0.993274485115895	0.36300371414818017
0.8580562511720061	-0.542283932633147	0.38766505255653777
0.44165669028863275	0.885323803344584	0.3967576325735107
0.6767764475160521	0.226564747235639	0.34755062304691703
0.42802474492171516	0.497644234372988	0.273901583292533
0.5595354548499745	0.541598878394321	0.34098118080031703
0.5052810118669561	-0.531694058535023	0.31820979135590277
0.3348641761263078	0.588252512815737	0.23683552799004834
0.8376521237850871	-0.707039501875871	0.37749061074242657
0.8044753153805617	-0.614626569465484	0.3822891765632738
0.46009053328403227	-0.171090113733118	0.2509297778048509
0.7470542302100018	0.55353473192133	0.379088888220243
0.09413263775668293	0.0774479880847276	0.04403535045659113
0.7744725558909032	0.901496703534561	0.4160347693269435
0.0681604171155851	0.86242214030943	0.06464912568344931
0.7300078412749657	-0.790728028876493	0.40647740087997486
0.5178449819069821	-0.226900138697416	0.2835664859077346
0.623249236512711	-0.594108253349217	0.36795909062429916
0.8000499439960855	-0.156104824198746	0.38712180549354686
0.5869271515457702	-0.850503828071661	0.4317762249154608
0.40213047240323946	-0.843539030916925	0.35582873599606596
0.5771129463665157	-0.509032600184465	0.3411343589171405
0.3102816613807061	-0.326235557333353	0.17953555116569087
0.6905629546054546	-0.497889543471508	0.36779960669843814
0.8877164488305942	0.951033798377008	0.3473147096108268
0.8889815886682128	0.191006866485797	0.4244424176287156
0.5728768466460666	0.801927575826557	0.41169476290856016
0.529420234649225	-0.36411627120805	0.3021500229004481
0.5864095820247582	0.511416587262949	0.34447486511109554
0.9588087294352312	0.270418886972812	0.48970568705225054
0.14207008908034385	0.744975169924747	0.11897871560405072
0.6808526107732328	0.928599640216693	0.45924559522812036
0.9166781599666921	0.281058821544963	0.4369402650835819
0.5106463426475191	-0.981906538893217	0.47689152980985344
0.2149047585267559	-0.800645111583409	0.19310815417332197
0.1868071861729349	0.160560586038925	0.09512816638099805
0.5814206407617103	-0.224176543249281	0.3116948196338476
0.24464274124395527	0.209858402698446	0.13068473277242165
0.6683603890495557	0.45294361648812	0.359100345256743
0.9432875084670865	0.900027911680748	0.3062336112547443
0.6737564666354698	0.989110316835644	0.4911651731319826
0.8256557595313103	-0.0459915453902656	0.3976069746287662
0.33403338126113113	-0.981021758085849	0.36007042482987717
0.4273439903648413	-0.0445520836627597	0.2286353512494379
0.9604171058219021	0.879995778270971	0.30649038547909646
0.33161272016258003	-0.459019238796479	0.21045411279702622
0.8207374097393191	-0.990671918629958	0.4163487626500537
0.6415465216476196	-0.086457933960717	0.3307600556634747
0.3418097840252214	0.787499067009251	0.29426583970678305
0.0089301668810815	-0.787789636524277	0.007563149120805809
0.36714442175110407	-0.983543547248281	0.38998570836191127
0.6791709803962628	0.783074713822076	0.41162549748562405
0.7764651858120704	0.750941614898833	0.39114873039493003
0.27667253148133586	0.719993615204904	0.22569437317803506
0.24621397772512718	-0.779734911071308	0.21549214513535
0.5927195415707649	0.655944564892814	0.3740553493428673
0.44661404585437126	0.935158923750336	0.4223114234391916
0.8845486416032253	-0.602974763179053	0.3844410801438598
0.5934796707311558	0.492322933124145	0.34371731190905114
0.7560766863078214	-0.850046808747368	0.4115209192282509
0.6914862866053543	-0.658175607926116	0.38683668381381386
0.5875090663869286	0.557669081781951	0.3526700391271234
0.7692202191942439	0.801523712321165	0.39883239534637893
0.9711245835956835	0.997579182528997	0.23701758050122618
0.6301632997072704	-0.529792492911459	0.35919699564265267
0.8917109518164943	0.256455494888619	0.4223460341820902
0.7942368146570697	-0.343941450410026	0.38339310950272515
0.9568096543517793	0.298409883970265	0.4822678937165278
0.5261170276845868	0.901077154128072	0.44061903198983865
0.10821209824521048	0.669486526069532	0.08229488490350505
0.7842957360049719	0.881619671138307	0.4068161630866919
0.8542991653699895	-0.889401783003098	0.36936248852412756
0.598404459098658	0.606529407194756	0.3647942666047918
0.6601051219529706	-0.947092348272815	0.4719301832223269
0.7528324937232921	0.332228897079617	0.37297519743021934
0.8360614869358108	-0.85319479655957	0.3778098596267116
0.855620479657677	0.982128966261676	0.38358651171693586
0.7277347302663865	-0.801387038553652	0.40905276244474115
0.5175022632955076	-0.714298493681826	0.3679574504026722
0.14580366903856465	0.927289188822834	0.15203068157737634
0.44834640719562924	0.694497900021801	0.33176288678861887
0.7465217186367992	0.995795503605576	0.46708507809891736
0.18536753001777714	0.17558690903285	0.09489127965233865
0.9168646856902032	0.718029970568644	0.36641125240718236
0.5692215950041885	0.459840221265666	0.3308352984955235
0.23365846338664686	0.691092439652942	0.18543340047308618
0.27211046863873295	-0.0592289002218799	0.1407095561453498
0.7541700266084447	-0.352099204684191	0.37363008100959766
0.5146297046321903	-0.765255438390758	0.3831334342992927
0.5485117394149551	0.956774571218907	0.4742534084679878
0.28233195977466197	0.294318398303514	0.1594546100760315
0.4039189251588537	-0.731708972929764	0.31829870929426385
0.8170547847876628	0.493022345310559	0.3850715940432464
0.5089124725998385	0.621127445744891	0.33944531068315786
0.31660431865699484	0.319838836326196	0.18266048464495457
0.708869962646531	0.304564861383754	0.3604391959826618
0.1680243287280702	-0.350467994357095	0.09479005884065912
0.6697267997484531	-0.87624620147691	0.44069603541671964
0.7988512478729337	-0.382371137091348	0.3840437480176371
0.26541027327553335	0.893808281276138	0.2641823245955528
0.7408603884756869	-0.0555385269670975	0.3667090587355684
0.7454672050059176	-0.801073185798698	0.40503703015499143
0.07539465637924339	0.918363848992705	0.07673995010943471
0.3873970918399204	0.556140185551272	0.26278073065301855
0.35757665529105664	0.860472091640468	0.3310355566516857
0.8964636716127625	-0.603095477936391	0.38605972552971995
0.6631612799423462	0.341789836386964	0.3489802223238889
0.799938109662353	0.316333125742648	0.3852291138999624
0.08416692025097142	-0.740353395298715	0.06912347042181093
0.6609485251133927	-0.919660057145307	0.4592134416339808
0.6741604798418545	0.616427929796393	0.37938020477391804
0.3644959359021673	-0.872397090842262	0.340715341808755
0.716329542157009	-0.874996360896231	0.4303933496734032
0.6432463039081668	0.455283923338174	0.35310530117449734
0.49530848989915277	-0.573739534957999	0.32271960447182474
0.8017798832077414	-0.597300647444081	0.3823341899916543
0.3885905424441836	0.334347965309207	0.22664713827188995
0.2822735890170899	0.784197933340178	0.24679451031445263
0.09135540342447078	0.49635046454759	0.05694801594181164
0.4278838259385289	-0.969072746329403	0.42776244399181584
0.5175529314194501	0.740024995483434	0.37591232777545897
0.6337345091644857	-0.407017410793358	0.3454584287888863
0.5697860717961066	0.29667922646385	0.31224643557460346
0.7821892642534278	-0.550615056252202	0.38134445296926983
0.3008256096023149	-0.69149503538782	0.23703805187016103
0.7834274019616649	0.281846748722462	0.3809159454563896
0.5111104784516892	-0.131516872755628	0.2747814237154931
0.5755160746106054	-0.404537402614758	0.32572256178220516
0.5937892757098212	-0.93035849647902	0.46725992586059517
0.94511298285871	0.968527610338652	0.2839260197706522
0.9146359942541791	-0.315954740039919	0.4320908835250858
0.8163927110017255	0.707715378690363	0.3811985578564554
0.4250927646454003	-0.327567437121078	0.24616419361398686
0.2935479595339357	0.150589543589708	0.1560594260638954
0.3872004265061302	-0.701832402217588	0.299095049495166
0.7989669695089425	0.646152410090754	0.38273577277779003
0.45531647013251997	0.310637886816774	0.2602799317887453
0.3789024336287561	-0.309416582156906	0.21822185990350684
0.919012053242476	-0.0582243920267514	0.4511170596395733
0.782052556098264	-0.843897071761028	0.4008957100434891
0.5819024268473196	-0.248015083897908	0.31344621452888166
0.9024713116766667	-0.854071392576403	0.34233965533896965
0.5001028816687701	0.21276388990082	0.2739845310425077
0.8039061282273336	0.896136581246707	0.3998620595252126
0.3055292006379648	-0.446871089120065	0.19214775714691884
0.7020302944246966	0.369626077208792	0.3614180573851112
0.8765618218399418	-0.728630895433115	0.3687617807165304
0.29363486731524285	0.350397158572613	0.17206992302712565
0.7231596764149996	-0.37750560927534	0.36696658950392613
0.9745944836671181	0.469543952097672	0.49144724425746406
0.2928503189712455	-0.58342462887624	0.20746391979714898
0.19599853036085735	-0.730888974233	0.16250510945961652
0.8615480824193501	-0.913304448235638	0.3659128962890117
0.4978503945053147	-0.585149390489443	0.32637734170298277
0.5049994122275319	0.603996651314159	0.33374528648841184
0.6158840966748895	0.568856786582014	0.3619789944375004
0.052184083775248	-0.388818365086126	0.028633230532153907
0.18263017206863202	-0.871453710888035	0.1784517178789705
0.6536725441783043	0.449256756387371	0.3551642023330755
0.5117028761812813	-0.921139869637439	0.44541999366128193
0.19362853622559395	-0.101378585868861	0.09715076984752494
0.6171734147367671	-0.970872818859421	0.4887249851738254
0.282006646956541	0.181011493734046	0.15089985142443021
0.4256862416979111	-0.279170480352853	0.24118523814729165
0.9168605217267176	-0.723387682479344	0.3651898983325731
0.5036781600882067	0.774686448153852	0.38231995076054204
0.37885340360763203	-0.996483475222394	0.40580883928587136
0.7878448626263118	0.480246225790037	0.3813462607257805
0.38295784640826425	0.414239287129055	0.23429924019450366
0.42339392949706145	0.405077766219144	0.2556567691503895
0.6433562390979584	0.441483668076762	0.35167288155301085
0.46931880863951975	0.298355270833398	0.2661449465207113
0.10324229671626686	-0.567992220963644	0.06985061372257169
0.5736841517766627	-0.131016943180253	0.3038233439699338
0.48107674885945817	-0.930398343713412	0.4375952761506453
0.7730674473447896	0.980226598459258	0.4443177891456166
0.8535440329120211	-0.926132720654903	0.37303534127723154
0.440103525274753	0.258019786377623	0.24692201523539686
0.21603484749091667	0.784219624283638	0.19046115551459902
0.7040877388696778	0.725624971088753	0.3977412386103811
0.5590541555141199	-0.672347875775605	0.3695762869436668
0.7014392231713227	-0.0338827563575748	0.35267821504052105
0.6153488408750256	-0.250582021713595	0.3268133513614844
0.41933881647876714	0.106807273540298	0.22590321859580909
0.9359839442727734	0.996789354677415	0.29741733492098804
0.8499220156893188	0.957659514268657	0.38149393936967646
0.8266887522049726	-0.909033937333967	0.3888686055916379
0.8059528330330755	-0.7603244134663	0.384749878710918
0.7310310023613313	-0.0888012533192213	0.36343592369368566
0.2546636549415702	-0.358688528703322	0.14890096245392417
0.3120207864519327	-0.832884752882545	0.2856496852613872
0.22847308032866526	0.2317747482217	0.12253460149795056
0.42136923909979596	0.816213131798041	0.35739396044424654
0.15741298983408217	-0.969868210591963	0.1730199984462317
0.1354594710570101	-0.386789437404119	0.07757909388966823
0.9317796295837518	-0.959742912172082	0.3016018758574451
0.7760487733216157	0.189385823267812	0.37889410352120334
0.5637016886026964	0.61892970393346	0.35809968624426386
0.8666261728487351	0.240661124191224	0.41063472974849985
0.8222647892296151	-0.623478514713085	0.3816481838748953
0.890298768907156	0.865285251065848	0.3477496442402098
0.19218429537158171	-0.565595697704102	0.1330162160880713
0.4943885469765858	-0.395673874170816	0.2903841312119377
0.5260865026106137	-0.149752444602359	0.28283056261595685
0.8542246029235987	-0.265151967687581	0.4043227484567084
0.6716950984969079	0.864867293037436	0.4364146505584622
0.7714778853079027	0.252997006189433	0.37747120413929264
0.5323722046240387	-0.209244244308829	0.28914375442317736
0.840147347488264	-0.812173392834717	0.37479793125186806
0.09836432542852093	-0.612457903350837	0.06982751935592127
0.6274017839890494	0.500605579107827	0.35447345965890353
0.6639711839379555	0.551046096688696	0.368955358742409
0.5527351709715244	-0.47332232498032	0.32684193786461024
0.2276136206770801	0.825240496682626	0.21030364935510992
0.8671588708048704	0.978161314883643	0.3717027851072973
0.5047975190960604	0.46687039779199	0.3061271634119615
0.48798200856323476	0.849014974264034	0.4040941642950551
0.5825168863632885	0.22432631353556	0.3121600929120557
0.9690082729823258	-0.669380298421282	0.4115652789839576
0.2106433876349631	-0.481733614181836	0.13482985979339115
0.3035442391553677	0.523226183565658	0.2033834971792755
0.06131504568485783	-0.74125213914453	0.05003700648255556
0.6704962779766434	0.668716514709248	0.38758145540559075
0.15034553332273215	-0.429511560644138	0.09001161476931423
0.8686499998019646	-0.479411720829012	0.39502819987007065
0.7970360933721738	-0.731200487089395	0.3854635000189758
0.5008086855040148	-0.716601020996024	0.3623240689248928
0.5961489978684242	0.278834035154825	0.3213435958701614
0.4821081724175154	0.71017948125182	0.35253220985976585
0.8129843289697268	0.235988444700341	0.39050046575858044
0.41356080741747075	0.847592640504549	0.364628766573241
0.31276054121222846	0.105574710518756	0.16535703882902641
0.19073367444024555	-0.218026095597966	0.0998504319870641
0.6975428174130344	-0.526564790903945	0.37156766459861945
0.37503045173830796	0.662593978684259	0.28062092395292754
0.41179588738358147	0.0976912102648581	0.22141919804937696
0.3269305523563777	-0.673614412322862	0.25136606100698555
0.8288919890618338	-0.876110046148972	0.38332096040517466
0.8408768299132194	0.914822688842365	0.38050735567437943
0.1877205780562969	-0.158145317177173	0.09555279174240125
0.7476490211027578	-0.691879211915239	0.3896547269198382
0.4644228389204015	0.0734225952606445	0.2490867449234437
0.504304153915078	0.17806434355845	0.2737978681317742
0.6442062446325286	0.541009487070843	0.36387988727347315
0.8412951726158157	-0.299537466336966	0.398159533761385
0.15740113427540628	-0.727287333755169	0.1294453696373624
0.001443605413339323	0.578708258271234	0.0009437267771189269
0.846218631618005	-0.979975195870007	0.39111411434748666
0.6464800775073294	0.268976530930511	0.33915807622694116
0.070920535253944	-0.308980220336133	0.036752698071963304
0.17592541676247153	0.301026762564232	0.09607429302355465
0.871491566527781	0.998105586664347	0.37464081870089283
0.07063448778932395	-0.675232420339579	0.05341645393255394
0.4837202117468247	0.759743826548544	0.369080039280377
0.3142233928692812	-0.200984505362783	0.17098906568951266
0.6895885098984665	-0.511827020157703	0.36891868412893153
0.16536433384759444	-0.676677174941751	0.1284855470633359
0.6411423704630342	-0.770866322559831	0.4092323348754395
0.19104961760224512	-0.927539061368678	0.19969668474654692
0.5545455501255814	-0.998262744099534	0.4991690013371877
0.49599912171118726	-0.634389720120059	0.3374282242906404
0.8096719141716611	-0.391812660622144	0.3863206087520612
0.7686267059484896	-0.842135874785523	0.40557632132375177
0.8492271249760612	-0.937243552323939	0.3779213183557146
0.9192797178767657	0.78347613856218	0.3506994601498185
0.4488277038987854	0.10616450189399	0.24184972761192616
0.6104411782589184	0.914891869368765	0.46062135907692453
0.5697946478022768	-0.965591115571962	0.4830113233587879
0.01904202420407274	-0.748335680204182	0.015423042103232299
0.7149191870483386	0.636778820237181	0.3846070776863967
0.7877672985780799	0.782811199472633	0.39132266780798924
0.5649975608727738	-0.577993921682546	0.3498063398560561
0.7320251777684573	-0.998634653949353	0.4758185218316458
0.7833668581565176	-0.711634308959521	0.38686947125267745
0.14871640597673852	-0.65705848703619	0.11265655434786748
0.3283578066153464	0.747701856219096	0.27233201757523434
0.45527385254633934	0.907433302382578	0.4140129436813342
0.8121963675083399	-0.985243473999955	0.42042979091994154
0.7970010248136826	-0.524423135196272	0.3823134809422643
0.8050161212843412	0.903436530198264	0.4006785740192101
0.2598156892216628	0.963085599256572	0.2812159143987334
0.2907143677786903	0.555234849461475	0.20060964550384167
0.8339885993663894	-0.200893079350027	0.39867449318709647
0.5597794108775815	0.773166929845141	0.3991692658348304
0.9430884412128385	-0.958675798718572	0.28840033708451834
0.23986140109898887	-0.687577822276226	0.18959992179720422
0.1400327812465186	0.7372035482975	0.11616236168854457
0.7667360631483208	-0.697448083252871	0.38817944625669587
0.2675712187533407	-0.856788593797045	0.25493010840465086
0.7114435473879756	0.313049975567523	0.36147486701119336
0.2433337422767687	0.464851067528287	0.15439051660224556
0.461533091059233	0.0544744853898468	0.24715226334759396
0.2960131292308919	0.317257689806276	0.1699540480645899
0.3832982887724901	0.0292803226073306	0.20398178157855187
0.4076490640992411	0.808529445983766	0.3462925608162486
0.40417916474709387	-0.859932446952344	0.3635440066708047
0.9115408980584514	0.975560837454864	0.32511136012742137
0.8909604836048168	-0.111794417225928	0.42864027621831013
0.5013250550337718	-0.623355951662871	0.3368941362391865
0.7403381961684196	-0.0970062020650947	0.36669345762740096
0.37366802767247204	0.738204353786351	0.30118062235285314
0.3242731191287254	-0.50647239945953	0.2138769699562182
0.921222489280677	-0.982023746513575	0.314367307249382
0.7007137921601281	-0.879367545983568	0.43582009041005554
0.22146291724921074	-0.577496038855358	0.15583067619845323
0.31943996575031525	0.536276154930287	0.2162178638259402
0.254668251344718	0.541038456403687	0.1733863235231477
0.7978179296446947	0.9333910652551	0.41203075899611913
0.44550683977878414	-0.544801755426347	0.2926372655036175
0.519020534290149	-0.563441953667332	0.3303886468709298
0.6888152659617636	-0.348706152228706	0.3568001082175644
0.5938326585578181	-0.802133976696859	0.4151113709631476
0.5254781275054776	0.498166156782216	0.3203484047243555
0.27398771140707495	0.515953342660907	0.18243850372307047
0.1777614663901909	0.525716168307475	0.11777293702415209
0.515490660799571	0.605886177723379	0.33841693236756504
0.4935853636920305	-0.608238988361655	0.3299312265276426
0.9029260785903166	0.793217823126354	0.3527702540536248
0.7463494675220195	-0.412047654377065	0.3732476115470072
0.43841111367165636	-0.903843119905999	0.40307026944627566
0.6443905194612374	0.456773943952491	0.3535650870448155
0.06830488910364073	0.82939993731405	0.06221796774238663
0.6400822941564162	0.664000328552615	0.38391723310679404
0.34387069421623884	-0.547001813516744	0.23407571535896776
0.49961335440763904	-0.958291778588416	0.4597335809937409
0.279963971602021	-0.892092127446883	0.277108502844626
0.013399504057671765	-0.0967815594330403	0.005911229443245417
0.5249415721040708	0.343152950537466	0.2977120473752266
0.7172356597725275	-0.787819217609132	0.40818485703594154
0.41825733762168155	0.13563744704996	0.22653776215243845
0.9312888110757315	-0.809743241816254	0.3411223179767788
0.667575751962162	0.864942361800546	0.436990571052862
0.6948415594041971	0.945500552240249	0.46307745828440006
0.7908583721036786	0.268296390744381	0.38315887114262387
0.46201404256861117	-0.614246023231711	0.31687760027385536
0.15882873715536003	-0.814248019830844	0.14472918112187333
0.4424201146513117	0.472540761504228	0.2769123354703575
0.5500654154654089	-0.177163978718346	0.29534621860464383
0.863224018701026	0.634770900199156	0.37986930398733537
0.7844335586644937	0.856283180247367	0.4019934776005213
0.8229631724760543	-0.101443517834999	0.3961112998688162
0.6150238741417429	-0.824621329192687	0.42478550343636884
0.8028050895549581	0.443390333625813	0.3839521524720623
0.9554274685034008	0.91958805322102	0.2896052347696289
0.21802841459556735	0.305762254936494	0.1215719804906137
0.2168626092222577	0.876464807203241	0.21299633477261862
0.8585220258987227	0.926484505709589	0.3693562166837975
0.28702034254474573	-0.341030177614099	0.16697806970942386
0.5233875280173276	-0.185119112273201	0.28342418639716305
0.31546275740676843	-0.171074901683315	0.169886491921613
0.4280126092139087	0.340361712468895	0.24930076738357598
0.16138978712423088	0.704673109262563	0.12938224732275966
0.7152191556494457	0.539111764660922	0.3750213466234011
0.7679996149154108	-0.873292012270281	0.412130121188836
0.8829701907261919	0.888433403872765	0.3506328318156489
0.5547752239897731	0.343819831744288	0.3106208934736106
0.7047402295254485	0.788358687774477	0.41018445620710947
0.7152390219483614	-0.343718790600439	0.3636592655140072
0.6648579748816903	0.325836370739032	0.3484856801474646
0.5727721343894313	-0.240212216349182	0.30911462732064754
0.8448134079708508	0.645914304673098	0.37965738239960173
0.2610703605203743	0.229226489924134	0.14157658639564147
0.5656216897077421	0.758270208642759	0.3957317236143923
0.5496874262707451	-0.911525135554277	0.4517308339550367
0.842983463497684	0.995236404795748	0.40003256392537845
0.21269436534325423	-0.327934773032213	0.12015073970656882
0.7899332678266652	-0.855168047131754	0.3995014745510837
0.31347115317391794	0.986822429092108	0.3433643621112306
0.6785689231452087	-0.135174093373858	0.34559442093316645
0.45959581707727126	-0.670326752879929	0.3304563305116179
0.21986327213386184	-0.876365069023438	0.2158681945751785
0.7012684369312525	0.697900196962106	0.39314616213514225
0.20489072593149799	0.777441305780781	0.17925394326122615
0.3961473146444218	-0.95522488391253	0.3992304896667869
0.7815794424691308	0.51801673623999	0.38084741729057847
0.1379081166457375	0.832155293053894	0.12804771291701453
0.41521489460050387	-0.763657459621137	0.3352982025410269
0.6715773967260316	0.905290404924112	0.4514346686377093
0.6812673849535297	0.371711187711986	0.3560904149395868
0.8697504077756861	0.374032814818627	0.40393889134921107
0.3098066926802219	-0.658337969278917	0.23555453823052747
0.16600793896409452	0.969722265892881	0.18252931395289576
0.5977768320725331	-0.493313159481991	0.3451770078649113
0.2616846385081398	0.793607859137992	0.2321586251737957
0.07674955577555927	0.0134044349156387	0.03514986395142775
0.3661756002302166	-0.690301545365261	0.28239019620551814
0.6475180056417192	-0.865699224503816	0.43923492163338995
0.5860752780521985	-0.971816833583856	0.48836902750904065
0.4042196519658524	0.442343082331237	0.25092036127672146
0.570783153099327	-0.0875387310543981	0.3012245523884677
0.22611338080185855	-0.2902464693565	0.12521712374039762
0.754366092162843	0.279133006240018	0.3726800091591176
0.17071913946425674	-0.959019278762121	0.18532515767150162
0.8148995643052541	0.873034071608643	0.3903910789307265
0.5184497366146493	-0.942455853219504	0.4583623846040856
0.83914446453927	0.525101628540332	0.38651100143270894
0.14661111862974022	0.834256518194882	0.13663692339046987
0.3128114664442167	-0.713416659391574	0.2514503415093219
0.4049433462335248	0.682560237094637	0.3043762948127904
0.26130470168084463	-0.274599747296856	0.14509466707142715
0.9799094594590692	0.972625733827662	0.2312141783137555
0.5592087963885154	0.475702544373856	0.3296139679961994
0.5348640723169096	-0.407447364088041	0.31004731247046274
0.6867116747780335	0.911323386900391	0.4507346536014284
0.5490271907376537	-0.78896495049989	0.401844405995427
0.5771436371141125	0.727322871521809	0.3890015123285101
0.931964962413293	0.954223855899252	0.30209196190696314
0.6277744995754195	0.669260065489245	0.3833896887336741
0.6648293323664826	0.222997328366673	0.3433355092706475
0.701337586566093	-0.0250236450475382	0.3526115291125887
0.7576678759947175	-0.974686148103715	0.450458585378581
0.9347840452032846	0.567808694157649	0.4066984147423712
0.9592070067703854	-0.810725751209046	0.3404011919906418
0.17992552815106225	-0.824037008723116	0.16613960391963095
0.7133955568966609	-0.179809349559762	0.3585045791577483
0.7563042591062775	-0.966846361317192	0.4476252974563478
0.8533759300418089	0.256547091232528	0.4043531585451296
0.8554767176368407	0.614465758178413	0.3816185190324366
0.11105147198495513	-0.443912784159461	0.0662610136777855
0.667389071262792	0.934069827736201	0.46449511457804965
0.7103594704376743	-0.530397840466155	0.37369531524258337
0.7569184954874786	-0.842351948922786	0.4096353812673768
0.5379949735168201	-0.783651632545214	0.3969730401245215
0.23257335671886878	-0.927429642525154	0.24234624587796874
0.5953289154618502	-0.146676072886703	0.313684024850591
0.8140559905872435	0.434825169051016	0.386193858159462
0.9117582454177787	0.0494379769221135	0.44497186630404756
0.9062900104138373	0.695984320012732	0.3709126369063834
0.2643042937223692	-0.700632033415289	0.2115159647822845
0.1946810657387733	-0.125348049527631	0.09837349922606312
0.4379327103033359	-0.986408543758208	0.443126030197698
0.8000929961777591	-0.411312174205935	0.38391335646756725
0.7008052760010907	0.358574216337671	0.36054311740910816
0.7890628903313698	-0.523472254800591	0.3815953845748017
0.41721447983220966	-0.0933506919679221	0.22426251174605386
0.20389889976882772	-0.284975989337411	0.11155924484031643
0.9217639322197816	-0.083951197319198	0.4530800381982799
0.43289629731530416	0.0520434445116443	0.23178385186972122
0.32019167869280174	-0.515743395156664	0.2129142257631686
0.27896952120162494	-0.613059932490671	0.20362880621566443
0.46389289186126575	-0.584423604568424	0.31065448236323334
0.16316343967530195	-0.848245501641139	0.15490321399106155
0.3730041657163813	-0.962836472134611	0.3851461035949066
0.3659450169204719	0.687154731977965	0.2813760087021688
0.3131976078908357	0.840138306003888	0.28896229656191563
0.6514811645011958	-0.0443406974140529	0.3340951560784351
0.4829547916074109	-0.53881333146845	0.3097066047651476
0.6494711969632885	-0.864210712651483	0.4385525633595649
0.21625793512630725	-0.572479304893498	0.15130496787992118
0.24763523590361294	0.821476025214757	0.22729815342091866
0.1409887243842657	0.174008290737306	0.07029816283375902
0.8241798527494277	-0.736646240855636	0.37968040202183306
0.8308300287896395	0.989581194412914	0.4077993283958413
0.7686127729874587	0.839398952420937	0.40508468476424875
0.609317455312623	0.911345042492907	0.4589804924521418
0.8852961502451354	-0.961017808085482	0.3507353668728695
0.6655422710008627	-0.677789930024841	0.3889382110698015
0.5470261467443616	-0.588513984443379	0.3461004532620574
0.9867282278702741	-0.303519403488981	0.5894741279395154
0.6644015685188519	0.902091503007991	0.45133669116897857
0.12386193448626381	-0.391912820829705	0.07086384786818015
0.13333989152207257	0.360076491421027	0.07458982890666986
0.615420340372126	0.729633008610788	0.39612956889413253
0.3305703101616528	-0.479311660355012	0.21315602255476335
0.8281798453767277	-0.249032210959546	0.395336655391259
0.7024062375436393	0.98573971433603	0.4806944251755586
0.40722616012370266	-0.965633397814152	0.41213657762505507
0.3268851089078237	-0.875387725686353	0.31225502477484884
0.6115633936608981	-0.479148970981388	0.3472677564606366
0.050808294504424464	0.902472343925915	0.05035392933202555
0.7066304020180564	-0.131058598698723	0.35541282338391356
0.4783036345669999	0.442480816605617	0.28980594482055555
0.49923990303757004	0.2694625766155	0.2781580732317058
0.614039603416583	0.984168883135795	0.49632769011679806
0.5318817920413131	0.923634711762572	0.4530490003268035
0.8127919496031244	0.209007578341627	0.39089554888576256
0.7783148700466765	0.0288579698263046	0.379860336937317
0.7025973870710376	0.104066260703311	0.3536473142158634
0.5147206419808804	-0.827948966899301	0.4058913902093193
0.8393563036602041	-0.994827497533703	0.4029867903054871
0.43613630111531326	0.283310569962851	0.2472458074926165
0.8004701860872074	0.286962351274594	0.38578496567872084
0.34305714451696134	0.739228780065414	0.2805036282437374
0.20944955071907997	0.617040256600217	0.15334389177331043
0.7005092921286918	0.898031944105352	0.44230979279439525
0.7716312099983947	0.836865451505383	0.40357763488355
0.5723676130818477	-0.507050497633626	0.3392459499133238
0.7855754305038278	-0.241580580638072	0.38174106854855044
0.3045038263936722	0.939349128544106	0.31619045007605123
0.3801004465297161	0.313445785505273	0.21935824138495535
0.39492656640584894	0.963717687449406	0.4023561811023777
0.7026338337128594	0.484470875341896	0.3688238866688567
0.24971711822619655	-0.802224741502631	0.22413125308314027
0.6744609723663121	0.887409686055809	0.4440316042459676
0.713635084387993	0.862273759876733	0.42731360219056413
0.4353357170898729	0.386659223593831	0.2593971254823742
0.39265789221465913	-0.735557392515429	0.31257433019916486
0.4773299118224082	-0.512982204999264	0.30190316048860416
0.8170300202432731	-0.350302599430328	0.3891509643954302
0.895420141276495	-0.0140688083184673	0.43313042280453284
0.2878789929114831	-0.930245702114327	0.29737321321277066
0.5673131846448188	-0.785581331408607	0.40498885168830845
0.9255982463361276	-0.491704102095522	0.41584429892679425
0.6827285607065436	0.763088257045255	0.4066241548971188
0.430541728746809	-0.993193233233474	0.44202708580375
0.21247439558546632	-0.686093143672756	0.16765643619983436
0.7618494084287764	-0.37472242594794	0.3757652436493835
0.5996161099100108	-0.297375099649504	0.3240896485266418
0.5792730195923651	-0.63008863984756	0.3649547255193169
0.8461817602853168	0.995971792106649	0.39755106093319215
0.6047181195690363	-0.172195757758505	0.3185832202422071
0.549063012759288	0.89032463599959	0.44183160535520166
0.4399442514941744	-0.879314895893032	0.3932140388526912
0.04585013164256517	-0.486848774793446	0.02766782551543451
0.16100969201640852	-0.858814691551843	0.15478045661643006
0.029383640471677738	0.391348189695748	0.015935702522484902
0.6101670320118255	-0.330196613158433	0.33066214529208116
0.40732501266178545	-0.376715079579294	0.24270469334271896
0.5166873909396281	-0.896728928065638	0.4356120462650881
0.9000797339538895	-0.718585466645234	0.3669560186388117
0.4460050107735223	0.943367489221704	0.42595535283571945
0.7836231862980644	0.227088990245568	0.3812050500711907
0.8427438101170789	-0.525736862925603	0.38690925243704244
0.20435933192343025	0.728835626159561	0.16910406814393578
0.34817904333791294	0.538086429751261	0.23502837875497115
0.03093991358975562	0.987256025764518	0.03379564035156794
0.3012429671245576	0.351876442681441	0.17690109790066583
0.3567790158705624	0.194127246284337	0.19527511281884186
0.4657759834679803	-0.326433648078011	0.26745474937001623
0.3600922974802363	0.978588572542234	0.3817915900821469
0.6000133633433058	-0.480562018035619	0.34402323962646014
0.8657447511246876	-0.440066454150792	0.3975855348321277
0.48340097823049333	-0.249596590982431	0.2685920579247141
0.5056069589329083	-0.638296435810606	0.3423948384418202
0.9027569438310589	-0.95975072633076	0.3332742541206944
0.6241085907462542	0.989793380359342	0.49921281668529416
0.6546927450249178	0.884784117284147	0.4457791089709655
0.31246821431046334	-0.349252355540361	0.1834466822698409
0.5936065418141006	0.893534091139166	0.45021849335813496
0.24017899520477054	0.906583842579361	0.24385853220893677
0.712347678369298	-0.673893090193039	0.38931861719331284
0.6263512695613142	-0.310220325569563	0.33480849428203807
0.3024919440609656	-0.594243928181037	0.21629333465255354
0.33616555241699636	0.890398957604837	0.32536382639012473
0.3760471523456459	0.524829572698762	0.24955385096105848
0.15583666547610595	0.709173280117658	0.12546738723672737
0.841861489999578	-0.990906355659942	0.3991047897789112
0.5762329960295458	0.226630983171722	0.3096765666638114
0.7550245406241709	-0.812544747369957	0.40459056370685076
0.8473197748721282	-0.264274800642289	0.40170714737341573
0.4816456510006685	0.594863710853926	0.32145189849815753
0.8556802403233925	0.986025710831504	0.3849202427376956
0.04617446521081666	0.673746790110562	0.034529439758305525
0.8590000356202245	-0.879515285896268	0.36608859094191115
0.7738068083411002	-0.598423280149071	0.382273722827362
0.5745202829850731	0.680191999333295	0.37567983063901805
0.5729421088039811	0.729205155392219	0.3886179053847812
0.715572717092821	0.457660893626664	0.3693307663727748
0.27405630779641305	-0.767172948182022	0.2355136512128153
0.8101418089304574	-0.811683528510925	0.38644603839716324
0.11068097493796128	0.568527997461668	0.0751320820383543
0.5767383645833313	0.344832822079247	0.3195416133511339
0.8783787321139893	-0.778526925011528	0.36258550652523236
0.9232255790582605	0.933950216902115	0.31413015776440567
0.7634894277933412	-0.30084742110565	0.37540913812085497
0.7198969004213355	-0.26665447600599	0.3624775541797588
0.49363575070469295	0.27436460691695	0.2758825630300199
0.37091414004943524	-0.905906894293367	0.3588305404789272
0.5976231171146531	0.366604141746871	0.3295424771842089
0.5386399965062953	0.445801915322575	0.3171019585898371
0.6041595326511426	-0.480926800941821	0.3453281274312316
0.44093783792575836	-0.517620767385767	0.2846631140380779
0.6369705315970577	0.813182178263579	0.4216706699822908
0.8869803279291818	-0.823563839826451	0.3541355349528563
0.3431238886108782	0.717197337084664	0.27426141376492696
0.6234829989045407	-0.770511463934612	0.40821025557846397
0.6604393482744106	-0.881332278394265	0.44380710712322374
0.33584848041370124	0.166262373001818	0.1814633005391166
0.834291109165012	0.601020728329557	0.38229262648757784
0.5614514891559143	-0.726499021478147	0.38508574606479307
0.8065540940677645	0.541099769694059	0.3829405371152022
0.6532453460200416	-0.821926097847925	0.4240867891760945
0.9450658749751403	0.635192794865947	0.3966027859171091
0.8109147048229703	0.913246521723846	0.3992774381464363
0.6700369747882621	0.7512904710363	0.4044003096815935
0.45018492772984664	-0.953852034082272	0.43353814893882797
0.43644853799304345	0.95657642777505	0.4268459585469688
0.4779473919102327	0.770532331261248	0.370223398021154
0.750267747097484	0.906348956181702	0.4282201093394008
0.49769912528996435	0.882085293731166	0.4221135192859105
0.08520309569654114	-0.229114728478324	0.04216787871784267
0.9532611452251445	-0.144024645143877	0.4909290397101243
0.8252361098336449	-0.985008260945942	0.4103486782660915
0.33956814908673294	-0.442729466241243	0.21278580669708932
0.5088071973219814	0.602987513999745	0.33506742188116156
0.8579945467502227	-0.75032110424558	0.37089875875122963
0.20438688948107755	0.558310918133218	0.14072003909834963
0.9314899515744688	0.672377280425415	0.3798438765983179
0.4686976207785284	0.776035922907377	0.3679021580919852
0.17678191525501266	-0.429384722300548	0.1068765563575709
0.5457433165257943	-0.52573090301614	0.33317749024177495
0.8060622190738257	0.965673668378799	0.41701593482567606
0.5399418876760175	0.360780707407358	0.30629279121274366
0.6190100648743256	0.0114921449398557	0.32093104302527764
0.23284227144807684	0.377438018543206	0.13724736023565892
0.7453948034173736	-0.22488248445995	0.3694124350014598
0.5890443338349534	-0.982789176457644	0.4948546655178706
0.044675523811186245	0.761868020733748	0.03716547035711613
0.5805603798090881	-0.955184014229792	0.4787642521946532
0.5374516207212574	0.97610284943319	0.4821520123972074
0.2531922768922338	0.371696684223867	0.1493789531205338
0.08396754045374824	0.890370304695493	0.08277153788478303
0.1847316138800696	-0.494965079834514	0.11896628828991232
0.750782130355515	0.842172255417178	0.4115828176808631
0.6367410381329108	-0.835020975186128	0.4288433894837681
0.5781628017282088	-0.84698284669924	0.42919166996806046
0.8291195600096012	-0.940212947448236	0.3932974209802787
0.65714865863666	-0.323481060366933	0.34594042236516986
0.5136840033233676	0.503563859075076	0.316426780503611
0.7366902131421351	0.78157659121051	0.4034897610007867
0.43859403391555657	-0.921710440688325	0.4113330090869465
0.37404561565904504	-0.874602749212554	0.3486036518288743
0.451003326014659	0.722717783746406	0.34165890993513554
0.5795859618988104	0.908472907504635	0.4554968555891078
0.7341650204302202	-0.768624988932075	0.4017216214573613
0.9388436574908893	-0.289671526889447	0.4571352781031846
0.8483705811556344	-0.212973096120344	0.40395532557034824
0.24081922367858144	0.792712035510358	0.2140355705747376
0.4858783867360946	-0.814276033018124	0.3895122567195576
0.23094847833678664	-0.171186833423544	0.12069678955378915
0.4529323749125601	-0.132792445906502	0.2451370517029174
0.8559828057697573	0.714690602398857	0.37382809237268044
0.8967970960641859	0.392531279312862	0.413556391903942
0.5261867625046053	0.635876667870092	0.3496905219397525
0.9821492314257796	0.96260219597262	0.23741017485221308
0.7348836519278039	-0.999742395797083	0.47510653599920233
0.03345717538583278	-0.665251722117889	0.02463264891266364
0.32381022204310694	0.983279367359665	0.35164110272845417
0.2016991913017862	-0.563669359893192	0.1395635382673816
0.26682545235198907	0.0269455496366215	0.13726479299927674
0.707626867694737	-0.860997497104217	0.4284071885841612
0.6683237743093011	0.366251023196038	0.3521393518158134
0.7892368186870592	0.602681402168564	0.38240814968030756
0.6275235327794267	-0.628257286801698	0.37504583460557894
0.5663959253668023	0.56894474782254	0.3484488968684303
0.8952846460012578	0.850801672754029	0.34666036939616857
0.20326785115472137	-0.788106441236048	0.18004549804072872
0.3844018204189162	0.96322594113641	0.394219053718139
0.6117537099884492	0.902138643017	0.4549144874034458
0.42600100648488715	-0.210200413895525	0.23533227908006651
0.7068911832926745	0.208101507799159	0.35695741023722105
0.7472794754966146	0.900588266889123	0.42768945361496585
0.7772137602239224	0.147217702174044	0.3793409844237417
0.4440826669344076	0.746150972059085	0.3455728788065085
0.016557337753417087	-0.469052133766975	0.009642784707789372
0.6698199729375709	0.883302256114157	0.443257515632363
0.7119150489764542	0.993807358267259	0.48167783380872414
0.8221433412303689	-0.848643229900743	0.38426565431401255
0.95829993991508	-0.601715769329454	0.41922113984884374
0.9472376037471986	0.980771739822401	0.279424101105609
0.1134330671311678	-0.654416073208948	0.0849020114067787
0.810493820639217	-0.740145562835124	0.3828855457586321
0.7127752198971962	0.789886241604452	0.40933731694964376
0.668762587042368	-0.788006797585258	0.41354725408376547
0.3082404320377158	-0.789587781520833	0.26924041615846456
0.35230155139327174	0.073934740369811	0.1871691246421238
0.9488354461051561	-0.424455233606813	0.44963097665226714
0.5593049521572906	0.00608429793532632	0.2949635533250174
0.6356818574266137	0.116432849854859	0.3290875825465711
0.8293601846491738	0.397396623586118	0.3907409130307141
0.11187575375549429	-0.0910931709847661	0.05317340871307098
0.2003374810352882	0.0810342449847664	0.10044247776541894
0.37477369886152934	-0.863064428831208	0.34466718700416415
0.4948390889601662	0.162280567174954	0.2682206586875087
0.3377803800639279	-0.986193007106091	0.36572639456598244
0.330065823322159	-0.361757348383845	0.1956247399909352
0.5010123717376324	-0.203901552905332	0.2738157353410044
0.6532561570801101	0.101870736181794	0.33555952386923604
0.7662825144559764	-0.86031360084515	0.4100008380084829
0.7186956087780186	0.860130221315523	0.42538929507516215
0.8167735127032926	0.841096536206196	0.38608303526658105
0.5678385366024562	0.368413480342982	0.31857219382243046
0.4468946346675998	0.88933425055047	0.40140159041284307
0.6183754366547297	0.035188889417383	0.32079514726085223
0.6998286129009048	0.563725673597717	0.37551981684260916
0.6866735431159536	0.363733797039923	0.35706393996684216
0.16339602014093266	0.756539776127136	0.13915145647252505
0.9224810062243799	-0.875614152030393	0.32669831999307797
0.0832800894106683	-0.880591892779107	0.08110349271219441
0.5202926776908958	0.813908045368332	0.40240181860257807
0.6832154669180125	-0.643375546036005	0.38417880418050937
0.7759341887881862	-0.973889187670699	0.4397286459130714
0.3038306855031283	-0.617798828000797	0.22218629467072937
0.4294927711435405	-0.835091393578012	0.36928135932929035
0.7119476665349685	-0.36795017317896	0.36383725298743363
0.7067005808396265	0.750476126671117	0.40211144452153724
0.6967558432552335	-0.975084614445152	0.4768906971206989
0.834581954377884	-0.648320534341947	0.3801787677734199
0.593675455947402	0.601980782156027	0.36272915761106905
0.7145558585372022	-0.961041037578009	0.4636914388479798
0.5611114404825759	0.721557998577728	0.3835616304169368
0.5414849103262354	-0.250563381765319	0.29627024838426597
0.5719688052356496	0.828762231499655	0.42121024193048895
0.2867064709050806	-0.449115641501002	0.18045807396037472
0.8580157573180335	0.086531462763978	0.4113068390212261
0.9105193587207888	0.860961413641051	0.3367405648398297
0.8067784608418108	-0.629078160416218	0.38219133846543424
0.3399054323700785	-0.83659121841779	0.30903264239407663
0.6432912899192963	-0.77857788247922	0.411424544786305
0.19788149030648572	-0.0633721382110647	0.09877386432710777
0.002850769630924347	0.100967693556993	0.0012480906445535545
0.47085814926979114	0.545573363097646	0.30542500167232317
0.04142834668230118	0.422432940734181	0.023331375341649044
0.5462929626633386	-0.67309042465295	0.36598459161274766
0.2683073554839162	-0.353895801403778	0.156846885178927
0.07369019161346299	0.627761459776711	0.052759037973399876
0.48752307849879384	0.0959631326245043	0.26167373626686735
0.7432768895366532	-0.46344289711611	0.3744326173984689
0.10746839180167875	-0.832473639696881	0.09926511062810703
0.4091568185333338	0.736774909746277	0.32301620295708217
0.2691396189700004	0.297473220662723	0.15177387926030841
0.3708604833687236	0.683793757776454	0.28364946061717966
0.6389739447447668	-0.631484719433051	0.37749369713063996
0.8219772148658956	0.854737565063905	0.3848671829411132
0.9468195395139724	-0.778909491745496	0.35072204501644005
0.9830617816768126	0.0287248100157269	0.5908147710267374
0.8027547649839939	-0.332490909654907	0.3857466493933127
0.5947588608313642	-0.600397849711316	0.36268637009081733
0.16513852650192706	0.343000564372082	0.09250947094490475
0.356980126854266	-0.224750726847787	0.19761334835595182
0.281555440223886	0.155110669583747	0.1492947181659055
0.5718357276721296	-0.985267251319906	0.4944498940839818
0.6588094727917415	0.870601114007493	0.4400298891336274
0.13562906665495095	-0.349334673422559	0.07529699129559535
0.8980364580986704	-0.915443463775833	0.3380709072957398
0.8182694896069691	-0.298147364155609	0.39085260216469386
0.5268644881276541	-0.46902980449311	0.3159461927819461
0.7271921939634906	0.140089389658759	0.36255039873277006
0.1857901844498356	0.385509677618079	0.10855068791890621
0.032149925335059955	-0.00827332869618885	0.01420611289156112
0.8819204011326266	0.817035650089059	0.3570628669966425
0.05489017702724713	-0.126808322466378	0.025284573900790808
0.6652587565792515	0.970018104422577	0.48256590409307926
0.7338488769264028	0.811655559651281	0.40983110169163905
0.5349415756296371	-0.300128451312707	0.297656043017813
0.09335381751024789	-0.602677155181358	0.06542014434936663
0.2277301850225076	-0.140496419674342	0.11756980405048374
0.3946304716011992	0.569833455817918	0.270030308128934
0.6383594597267346	0.929941335879837	0.4666084718654023
0.6791858647136929	0.390343745462522	0.3567686227511347
0.7840097869263682	-0.706461060194949	0.38646433003230685
0.8913763806513348	0.977357019047939	0.3474860786436029
0.43682212710557217	-0.969655221283746	0.43368794130225247
0.5588247160034692	0.353542782604001	0.313331856955506
0.8479335496339115	0.926927516117565	0.3772618306838025
0.6183949886340945	-0.331388966756373	0.3336703529186518
0.061332136393746815	0.43100485418368	0.03523456430432907
0.2501301358636997	-0.75509282091346	0.21283254708656374
0.727778999332827	-0.777500494846507	0.4043893360186129
0.2742689480772865	-0.684564763383053	0.21551273694597917
0.6298697231791961	-0.270556799974292	0.3333948506900645
0.4260355974343562	-0.892241750790131	0.3906434586535702
0.8061010498827221	-0.902317725709659	0.3998502401424363
0.6724529316910691	0.881313692106743	0.4421190628539518
0.5031931947623448	0.731542248867429	0.36788882608599865
0.8799242900422874	0.474645017909222	0.3984892203129979
0.8664235737902463	-0.728359361711172	0.37073266148218287
0.3815369216735322	0.689324005629248	0.2919894480864583
0.6458903498406771	0.991109075254234	0.4977746066498541
0.5224944728105718	-0.924600450434566	0.45071019590048644
0.7614333176037826	-0.820952123121107	0.4041859816697945
0.90345390687265	-0.839070060531676	0.3443306752304974
0.1496741313561516	0.247110600210852	0.07791469955854076
0.3877834898472489	-0.349494211114889	0.2280600405758497
0.5021790992177333	-0.875285974664207	0.420862886490115
0.8638401421762337	-0.719018110390311	0.3720668110068006
0.833432432540387	0.929761063017846	0.3880604598737469
0.7841436267566491	0.871137840557597	0.40480379671587785
0.5316333554478473	0.276559209847802	0.2939929387783425
0.44877713074245207	0.124447181316957	0.24255529147749078
0.06342510004466226	0.307928328268954	0.03268331461011417
0.068857613176419	-0.712143687319429	0.05439013960632435
0.32217497609092866	0.021160992930799	0.16903489793484874
0.8280344390428833	-0.95835520959201	0.39882456944578304
0.6443297204987908	0.881907063988584	0.4455935333642277
0.8667828835768862	-0.943210233322907	0.36485841793562757
0.6687897713879611	-0.104394874319063	0.3414413402440498
0.22346063962868043	-0.256888780988528	0.12121376044391
0.7952477962434477	-0.931741170656842	0.41309724923045477
0.39296345432269886	-0.598601391080435	0.2756226637318061
0.5030736919020748	-0.860195363354276	0.41474779664609374
0.6255424620437368	-0.816589203257978	0.42255146301965313
0.16476943199658878	-0.716054846252211	0.13389961221899824
0.04215126212575334	0.642508088152755	0.030312952951941433
0.5100984244525002	0.838397308879997	0.4083901450620778
0.683577246572858	-0.917983534281871	0.4541446920833924
0.23650748065976354	0.782144105434343	0.20776633873618103
0.37346332694710704	0.952513049527197	0.3808282899734008
0.11430851564756772	-0.289592475294574	0.059957263899554365
0.4033211935432087	0.790235564945582	0.3371375296715687
0.723249122666361	-0.136899784439312	0.36118100037339657
0.6167023593909243	0.931858396925651	0.46861010250117935
0.11730868449414232	-0.865681530051276	0.11303590633747426
0.28982793159271597	0.152805295766831	0.1539999110627183
0.9355762924634666	-0.39980618803556	0.4389712426005223
0.8406622368725201	0.250620092278351	0.3997303203242456
0.7727996512748374	0.7311024437486	0.39008092098877695
0.9339027720259064	0.960424046651103	0.2990425386576409
0.12690018320631033	-0.029707087987999	0.060346796194654606
0.12869694112590002	0.677302368524107	0.09931367463084699
0.19357477538134876	0.944002226517448	0.20638740370113925
0.17783503712708093	0.907851323879157	0.1815082335315259
0.9743907042203616	-0.473417957096339	0.489764961622791
0.25840766892986944	0.491636555859556	0.1681914235558352
0.30005579773985247	-0.919090926231457	0.30467723985698586
0.8704250420619836	-0.879363574582652	0.3590367783798998
0.28094248380639875	-0.885621977415935	0.2759065566687181
0.30989101440239636	-0.268231168155853	0.17361368425014334
0.6341417118424176	-0.640560982786161	0.3784814123927139
0.41813736028793247	-0.278230378076364	0.23696674498674497
0.2197782970486604	0.880334810594753	0.21680513680803004
0.7634073497686857	-0.106743636974668	0.3746370758107059
0.24238972415959084	0.644063569680438	0.18289001799309634
0.17831841744577598	-0.236308267282586	0.09367037499649923
0.17922230314661497	0.0615907184960239	0.08847861916290782
0.6478843897552895	0.00978999021793327	0.33251771191400337
0.44516930403579613	0.643608915743284	0.3159457985699105
0.5293188903247531	-0.981251792372342	0.4827619042565881
0.95618821251477	-0.657623598927591	0.3989225995104398
0.7011283874753417	0.267356716140059	0.356834250556085
0.9042737933329618	0.55214804194019	0.395851221348566
0.6535890484161028	0.940170812883057	0.46965126609214736
0.8585504683941679	0.343627173243663	0.4019493015269431
0.21379591265751957	0.617179011235144	0.15661552388969352
0.8015993698927506	0.979093276727018	0.42538955103266607
0.8807382530557694	0.62817966001313	0.38089616397525444
0.21963159072194532	-0.94479184635143	0.23403024156022417
0.49883580202201294	0.996148769990565	0.4804137521396393
0.6751443968980526	-0.697598629541906	0.39309704756666564
0.33004506552239843	-0.652625745948302	0.24834486535000327
0.3663510289617823	0.909759791135575	0.35693766605423577
0.7618021091003764	-0.756282655223889	0.3947589925787337
0.4070732823230557	-0.207739035000723	0.22473701162933504
0.8173305711596514	-0.0863275894418309	0.3940626810624142
0.4707000103438738	-0.610316293213757	0.3200786796199588
0.7472296971847542	0.445500669446977	0.374451071020186
0.3585019758876835	-0.810969037249683	0.31414960432831673
0.685621477619056	-0.757546796824132	0.4052076258154567
0.7409261828920823	0.541622593903783	0.3778986482215062
0.8318370275257558	-0.541808758558965	0.38491438684627344
0.35687293629033306	-0.645303433397892	0.26451643105405553
0.7016528021558559	0.88189084600906	0.4364313903378887
0.5662319579618447	0.864755176033913	0.4343408321860683
0.37543335836752223	-0.807690812788448	0.3249474409964232
0.048445466075540344	-0.792238067594264	0.041889454467138765
0.013693263713291147	0.470124962626219	0.007970485224858895
0.74028931174742	0.0482291152294646	0.3664898448951324
0.9597709541509558	0.913498660036437	0.2894854527077163
0.4694381936723789	0.544935469089033	0.30460844130667986
0.548468788477929	0.110521437660825	0.2917583755432618
0.8379994401438605	0.485107299165233	0.3885025851331492
0.49311479872875325	-0.0780557430099924	0.26399148245118675
0.6037251802504895	-0.84003137791709	0.4295160123944102
0.8560546095472791	-0.759021147734919	0.370864916156269
0.8855928023856485	0.829157739971467	0.35411184564478587
0.6119713842212003	-0.924475292742389	0.46510171930354366
0.5040701998384416	0.950630212906653	0.45745617329717614
0.9404461081990885	0.968347938242562	0.290008628620841
0.8496593085437641	-0.994910206123066	0.3939675454422176
0.9097018137327856	0.0149076641984697	0.44363367066553444
0.1839103414146034	-0.710526654784762	0.14885086835224615
0.9148355781360162	-0.604556767098808	0.38995832467157604
0.5482603380481954	0.697370791179941	0.3731491180157569
0.27388972651396537	-0.978143931688962	0.30084160745702215
0.19513565917498504	-0.668630623984525	0.15084970332741754
0.7689088097603325	0.91960634099503	0.4237906821874634
0.9721955521356885	0.977977177549713	0.24046765240666715
0.7182055952467031	0.282249553460472	0.36240618039448363
0.062017516909673324	0.272683575259948	0.031095058507408714
0.8814377932725062	-0.136213209939747	0.4222520128743961
0.5714389506828167	-0.0153558121223508	0.30049064667471154
0.7124671157206508	-0.906747721823466	0.44205414442880353
0.8113803666426447	0.761615238263563	0.38335166345613614
0.2216660554230522	-0.47488438458965	0.14133395159825787
0.6143568482336986	-0.312890134265187	0.33075847522678886
0.3764150090565648	0.286853529031906	0.2143959062297912
0.37864779954081756	-0.320114761254033	0.21928069162492386
0.946636869949495	0.754490270626337	0.3594723237084677
0.09358151198897166	-0.628128120500446	0.06752153826358537
0.9564114755359348	-0.883015653614564	0.30624303784602075
0.2943227255369795	-0.56041909458542	0.20403329792971814
0.1333403061532964	-0.224232819386395	0.06785704089729865
0.2195442128310199	-0.489748892847889	0.14183449568318815
0.7071880016389765	0.810245912845303	0.4148933086925997
0.32766034934447696	0.0516590817585679	0.17255686919912852
0.6295725154512205	0.699313500660983	0.3903177561258004
0.7868735500301967	-0.888307015056151	0.4069942909613211
0.4764023045997661	0.978137036711988	0.4600895618138131
0.48835581719871096	-0.199422751343105	0.2672322510544899
0.8117933930282732	-0.214091236855542	0.3904732381565474
0.17441037026000533	-0.0538467109575843	0.08575975373982446
0.7643149014540168	0.145792090267625	0.3750086321590985
0.3841523679341762	-0.147986094573239	0.20813901282113317
0.42008547763944104	0.669023991706294	0.30931476130526947
0.3468297874521131	0.938956092723185	0.3533444171708012
0.6263437344191921	-0.192645499609028	0.3280157711500011
0.30092459726725673	-0.651148341823604	0.22754218984127758
0.6584951777326933	-0.397451811111853	0.351732543956472
0.9304531775104649	0.142890816560764	0.45956224196559214
0.8648496966079633	-0.661482418652245	0.3772848017955068
0.7576985831846188	0.410778859726277	0.37549124399878775
0.9745629167304851	0.346138957841946	0.5191060726791148
0.3379058734192911	0.441721006498988	0.21160538859919648
0.1811940053901429	0.449305502492626	0.11168671581321826
0.3979803791851691	0.925381500704697	0.3868872140518426
0.8444972623998112	0.148175808169656	0.4040975592605387
0.8843893598921462	-0.236964244339828	0.41949953246919885
0.4891342145676824	0.504201132420109	0.3057240654874701
0.7094169207724917	-0.887322757997036	0.4362268606055805
0.890760386607751	0.973216379774435	0.3472925076631614
0.9203571643957568	0.943130411017583	0.3157339493666023
0.574595711914463	-0.444987757933579	0.33064476783977653
0.8733238057028707	0.34922130055766	0.40709569621989183
0.8439695819798094	0.849258257213044	0.3736747450720083
0.45708357372789776	-0.694032143108204	0.3360152575055577
0.4526549888631168	0.111202104905311	0.2440764436597593
0.6766037309794992	0.976501586753477	0.48343668475549084
0.33795248322638133	0.44952735227922	0.2128647938619821
0.4721720627038502	-0.46029123434397	0.2898017752708721
0.6396984582516397	0.85781502132231	0.43677932443321477
0.3245575273301869	0.699990705208091	0.2564568901773027
0.9005946567261034	0.933608953485069	0.33504920931575694
0.5101610161735901	0.914672909214244	0.4417583818488604
0.43731950701540734	-0.119793758537644	0.23621148081516916
0.928667816588972	0.161633394494946	0.45665910983664915
0.7661941573308164	0.962964419750612	0.4406487061336723
0.33746837104516825	-0.474280257996915	0.21662447807719878
0.05714389998030785	0.654745942464936	0.04195827851448153
0.5793947852556568	0.629171089669308	0.3647830935288247
0.6459303976636518	-0.317104086881672	0.3419168258341691
0.49487686898051214	0.127972885789823	0.26658362233596195
0.022325781117266835	0.939322526570879	0.022927234956226842
0.2810415137300803	0.635359992342035	0.20973174206194187
0.5096749990875495	-0.964889889965863	0.46712426760873704
0.36734408340645375	-0.885642086113515	0.3479896081023319
0.959063629346209	0.439957986434337	0.46195550689588866
0.24487366088254256	-0.536253346532225	0.1658431145896358
0.5199654703026921	-0.836511449599297	0.4110206801569389
0.8731562593243019	-0.213537904635035	0.41493478195253686
0.13695567261410047	-0.64441752130489	0.10199405672384389
0.2264255192480149	-0.379386526694229	0.13342258567472814
0.2651540428537477	-0.210813031716787	0.1427842280769987
0.4760187323171705	0.287514846746631	0.2684178507882317
0.8321683336090954	-0.570586704549776	0.3836287212750716
0.5396985532169113	0.212025292497796	0.292697231125555
0.530965317148224	0.830937755096883	0.41227325241312707
0.293982484676945	0.994668256259125	0.32744133965817773
0.7504835444912169	0.463818555351601	0.3756041854702376
0.7702661884880059	-0.841633933542963	0.40490026690621234
0.35932979699582424	-0.889387185410835	0.3433747060070372
0.34401297016312293	-0.725020237372965	0.27709023921250703
0.517613487910203	0.0175686816515908	0.27524497202031134
0.8664285745060689	0.392352393585215	0.4014460470984164
0.07411774124100891	0.912522946552225	0.07487711016802318
0.8487781451554252	-0.772779743551825	0.37235237912673225
0.7536710411453645	0.523051917792507	0.37821999933201117
0.24245240730309972	-0.703362700657637	0.19494837951589297
0.548440988246908	0.952031985237495	0.47171407352755507
0.5852064211116985	0.0520457990069124	0.30691486317795635
0.6843195667487876	-0.329047560383792	0.3544747885119594
0.9176272843916801	-0.602208314478399	0.39128887391043354
0.21151113048339243	0.717897181206197	0.17290892863276502
0.29440510248417917	-0.257443076815747	0.16347771628141855
0.12001979379009363	-0.578352135675608	0.0826213529740231
0.9619675122019968	-0.904989883050784	0.2927135140759285
0.6540371282895214	-0.276394988189244	0.34214236532098696
0.9386680170810852	-0.719992044123879	0.3686045752048765
0.6972626663243472	0.816378990329123	0.41803906687545794
0.7267622260481476	0.689966397034711	0.390948113372862
0.8679879974569916	-0.846860162034936	0.3613974263716492
0.9062817935168596	-0.861842792571966	0.33895907075235693
0.5340856851249661	-0.292789842008394	0.2965771029034671
0.7172013595514354	0.844447021625648	0.42148002471078483
0.8516307659186193	-0.794312126416914	0.37061622095476393
0.573332299692772	0.841283581925471	0.4262038984255035
0.5535838786643406	-0.30553634138478	0.30628084575802894
0.1137440594089844	-0.630262654879389	0.08281798625306792
0.09405874567073207	0.814541007321781	0.08473925091394748
0.5039234713083839	0.390911573737352	0.29416291686668367
0.77801194819247	0.765733900592437	0.3922193610589257
0.7352774385929044	0.934548801633902	0.4441845817858178
0.5507380841831108	0.618492991604503	0.3539753062045012
0.7286032772312295	-0.467206427797991	0.3721774337207033
0.2730283087348218	0.609559801582151	0.1986782696339044
0.7629259471941157	-0.21810215848084	0.3747720702846065
0.32865266742141547	0.12460391491642	0.17526726948424048
0.7125176001113718	-0.228500546738482	0.35925166011602405
0.5365562720266077	-0.422047877552351	0.3127797831875434
0.5842021416457537	0.947902686011569	0.47531500174813124
0.6299147504135558	0.23710351986214	0.3315004831557333
0.9026816462454486	-0.824633627072006	0.347186231549329
0.37685198800846587	-0.00845616896373932	0.20020646625386446
0.23768071096932447	0.492808600837235	0.1544643713113577
0.2288740274199688	0.703270985572483	0.1840938224107821
0.5355435605368521	0.185391406480256	0.2891443002061321
0.4399228991979607	0.748057191186878	0.3439987565868539
0.9177072232259957	0.525817404948682	0.40548156788986145
0.5285765038496886	0.93017633290526	0.45532386302027655
0.507441262457282	-0.680748885535949	0.3544616748424713
0.15874137947955602	-0.279236513431925	0.08472213750658172
0.8139269211195026	0.817648124812668	0.38543845943272215
0.5367350102065094	-0.968910633494722	0.4779438576755525
0.6091872580198621	-0.329027904357344	0.3302117223555083
0.09378808102027059	0.762702934043922	0.07934818123728513
0.16878160759573435	-0.935698647267642	0.17810266397608016
0.5696605018998385	0.673249694364102	0.37268743127113324
0.09789203022530267	0.371729942639634	0.05429500430192766
0.0596910618874473	-0.594910702799628	0.04090487855600515
0.7990915280365186	-0.729050955626995	0.3849510123032213
0.7799202507156217	-0.78346481289321	0.3935747686701388
0.9453675516198594	0.585222631708767	0.4103438596244914
0.1400906187303328	-0.541261255913325	0.09328293119451929
0.2139596827035448	0.315880991052926	0.1199258116403365
0.22463789868267994	0.584131797910342	0.1591835714166693
0.447351030796609	0.491141576354336	0.28287717352817476
0.26613186498037933	-0.291287494896259	0.1494076141526284
0.4845852610170331	-0.619064275661122	0.3286157796194624
0.39471074944634577	-0.917329569496454	0.38104249621956926
0.3849321960860235	-0.56019818403927	0.2621869529919449
0.3013095617147101	0.769176890143784	0.25788072503823745
0.4050626430146406	-0.205840099989743	0.22347991935968375
0.46057347231960283	0.991513587997155	0.4592071294744348
0.9146285482119976	0.664354717965721	0.37792217045539234
0.9377383310740519	0.235421848629894	0.46132488910286024
0.3801727945330314	-0.253096856670677	0.21331035645821247
0.5640540440399929	-0.0189055574273716	0.2971749802043131
0.5588729417069238	0.93040346010228	0.4627873082936972
0.9582820758733568	-0.690567568780921	0.3894268297163528
0.9382225847551384	0.528500217208516	0.41778090953051333
0.4097410977235137	0.138949054483381	0.22199919773285307
0.4372370967620024	0.290633310605032	0.24858931473609006
0.60911419660154	0.049917583906098	0.3170995300366515
0.4900063943312685	-0.328869277400342	0.27978495267739795
0.556580845043072	0.797940576577757	0.4068452355649634
0.9236757014593762	-0.127646263891085	0.45336161125409896
0.7706861996321756	-0.794376236822016	0.3974372882538938
0.16673045958302	-0.948012852980358	0.17856499170597334
0.7488362529683477	0.728680642486944	0.39364333931649476
0.49050679374350237	0.69786377855421	0.35248376488026256
0.6594587737701935	0.801821048067149	0.4177988096435111
0.7255208259427873	0.538337985450914	0.3761326372636098
0.9804633442967651	-0.949568888233393	0.25118177553532234
0.7810861623130319	0.999630522476341	0.449110466110575
0.29223978996298267	0.292329677435126	0.16523975201985325
0.6339244730746681	0.917905853548957	0.46142577612390157
0.2448647606590306	-0.614005758387539	0.17908633989080558
0.6059281108021565	0.22063791850708	0.3214332473121262
0.7048754629757726	0.979452584562393	0.4764323576379779
0.7037071467555118	-0.854461039520527	0.4273603397753831
0.9724158405878366	0.991451614923374	0.23469800194946638
0.07326107846226695	-0.35653721892369	0.039541209537333415
0.3214885099717397	0.654319520497986	0.24282877456011873
0.841503615791352	0.581776925073056	0.38348231669724203
0.772220639400985	-0.966943519664256	0.43891940101873567
0.48420720038162446	-0.862681642880434	0.40816518369791155
0.35922258868647944	-0.81028615412881	0.3144367807548349
0.7545874678187008	-0.387427515291853	0.3743733240032967
0.6405356087573602	-0.591262483578457	0.37075909723779626
0.47632481481845623	-0.458875368522975	0.2915748865892954
0.7549003363282656	0.698700975987265	0.38962991096089056
0.0002669757221097648	0.229434064630805	0.00012418294210720678
0.6648412017455338	0.0556657900258054	0.33931299483985683
0.9058452580384293	0.690562690452634	0.37194626935914116
0.32451864146252984	-0.442053919944146	0.20336189910965413
0.8686725944165201	-0.527996130359321	0.3905517382567024
0.29634721406445863	0.13563928400629	0.1570102760863232
0.8451987202701047	0.989757657218519	0.3957263251114395
0.5067715016087688	0.831143976291151	0.40431265110426867
0.7234957535688903	-0.923040280193602	0.44436268906112514
0.8219260199594702	-0.47102498951457	0.38648899905872414
0.27748364365341865	0.99386099590436	0.3103380763289713
0.5369593933506898	-0.770250743160306	0.3921053951260995
0.9286550431367021	-0.96122944683588	0.3050756042228295
0.8730783571536139	-0.86692241002197	0.3577680936110425
0.8346508096428593	0.554496304468505	0.38454168951535955
0.6686584330540386	-0.127428234629104	0.34183354319320414
0.8318526204618035	-0.992170508734735	0.4081015887860484
0.40661962057257733	-0.342260459771666	0.2377832224494145
0.615144533169239	-0.158498351358976	0.3222435791679255
0.7074874505801337	0.952734755869838	0.4623646902462109
0.31530856375139005	-0.912058360022342	0.3157447685744089
0.4236397418593074	0.865150277891725	0.37780420336193976
0.9158963945665912	0.965645046072274	0.3194699457158209
0.7316726548106274	0.630824889603319	0.38420823372700524
0.7085126295969565	-0.31197799624224	0.36061198276508294
0.8753090688959665	-0.535280491490547	0.391034719370162
0.4389944282141548	-0.355700953336423	0.257133828122091
0.6793742686086547	0.21110251951034	0.34789558375572144
0.897064485751267	0.799022898951908	0.35366203339317326
0.6011183124142839	-0.578542814747796	0.36011972055731734
0.9695912550706464	-0.39565422001225	0.49410687548248083
0.7841933421428284	-0.192691669238373	0.3815330767391937
0.3110908250776016	-0.0326176901427834	0.16275728801790318
0.42299801256613495	-0.984698456299178	0.432564843342695
0.29798548749917814	-0.000262045436986012	0.15504417615682947
0.7069407538155827	-0.125366849710212	0.35544077829461496
0.16220271332634217	-0.180047494259847	0.08212595960444126
0.7893380437814507	0.924707670965776	0.4145304354148749
0.7746583149878752	0.848622469040612	0.40453481846887696
0.7677630216833127	-0.655541818542077	0.3851620699142699
0.27612679780508886	-0.113804991355398	0.1444483850877834
0.4609459634045537	0.46558737117386	0.28516807267582783
0.7286057135199718	0.205375062250119	0.3638878850926881
0.928504310102004	-0.959218247549027	0.3054206449762917
0.4647320303389988	0.877381037514518	0.4054529566055832
0.26845514174972135	0.0902912045305486	0.13930306793117397
0.7732298195454496	-0.447031352873682	0.37891855013390346
0.6473431959205856	-0.112683189162193	0.3335192045715364
0.10515287017385093	0.849487939273684	0.09910461453534761
0.7662264830627621	-0.0352761874293604	0.37556792494865243
0.9193635535671999	0.460949663594004	0.4169818730197548
0.4148902984858757	-0.664406622660256	0.30510597926445143
0.12953894470430138	-0.693571574390298	0.10188720964921949
0.8530395252708672	0.68827641596304	0.37615455310977014
0.09119890407753632	-0.432890539861787	0.05332573560958972
0.10374022868508508	0.873813338945676	0.10068095237678308
0.8392478671915566	0.972721754861876	0.3944982759261443
0.9760866540349479	-0.326559438740878	0.5282149102301523
0.8627953193580284	-0.489922990441692	0.39279406773689274
0.35024780943316036	-0.929218338415903	0.3521476687560468
0.04124447220845852	0.172537952798124	0.019169856921409885
0.38600590631135756	-0.430072477192905	0.23852542700809698
0.3360138105214728	0.267532324660371	0.18901394768358631
0.4598966550062849	-0.238129429970067	0.255613415373122
0.6430780670192078	0.97010859250679	0.4862962721046256
0.09366775936856894	-0.364080735321043	0.051488789895293124
0.5847731001638811	0.929904760897403	0.4662856471808523
0.8905988520563547	-0.97540413632544	0.3478877272812221
0.2449495694484705	0.306354990860978	0.13790886406100583
0.8450622469948291	-0.988228692787778	0.3952222082758828
0.962388047289578	-0.921296510700421	0.283640854884967
0.3220084353301042	-0.498457839610061	0.21101355942105618
0.5474893606236695	-0.882439365149139	0.43797046005601437
0.6550787208563881	0.405063272091956	0.35142600887913616
0.38988965110743923	0.868170286843969	0.35727213070556735
0.5247527466182803	0.644342583423798	0.3512876762575123
0.20344227819400082	-0.614581720249769	0.14845889999678233
0.45058444427910654	-0.995644668034049	0.4557980965468677
0.7420081137445579	-0.152357717409239	0.3676221680592012
0.7716140747044449	-0.446601567274696	0.3786430573533505
0.5178077874458844	-0.107960366156779	0.2771421990075051
0.5080424304284034	0.694337937074695	0.3585567714020483
0.6737756968891365	-0.973825424357976	0.48269373269154797
0.8354572310158551	-0.818380495252388	0.37680779189867775
0.29442755318624103	-0.364688774350672	0.17420786005346406
0.40876252231823834	-0.552305768425498	0.2743432434593234
0.2858645358090017	-0.717074970126418	0.2320906670055946
0.7174778142037124	-0.745163842938543	0.4000375933510894
0.8928731374476323	0.662315459950536	0.37654439329210976
0.6845787390276332	-0.56293950362022	0.3735525682849405
0.7922148692303911	0.980404144288311	0.4323338846995304
0.34900809527517246	-0.868217306311265	0.3273498959117675
0.7084335920678428	0.458280516705811	0.3680238583221255
0.7512592500196277	-0.939775417054721	0.43912066489646184
0.6410795117617122	0.161682451418396	0.3324667201577183
0.924403010495148	-0.628182812490856	0.38811439736655534
0.6594453148821798	0.616387439682916	0.37769725472175647
0.2714730958265399	0.616603376364241	0.1989580883687718
0.7299435105453442	0.826667417512397	0.41401739005869315
0.9303857457256688	0.978647391234529	0.30249996768924525
0.8216714243277239	-0.740573700385676	0.38028012783452714
0.45110222762398694	-0.271994185283886	0.2540658183533522
0.6935528705062087	-0.358915689452433	0.3586409396420193
0.2932875857016023	0.303892443430763	0.16697234525764068
0.43241905375994233	0.868555965387561	0.3843889801037613
0.8753628319610873	-0.818383205031951	0.3597393914202523
0.48273012263532583	-0.44144886034397	0.2917622488191127
0.7244469942615839	0.936642015084485	0.4493033126052502
0.08827786905235953	-0.482673152232676	0.05417711824556009
0.5532764692456117	-0.574364267533384	0.34525737436067033
0.7509950185275568	-0.791538855874249	0.40208524234663057
0.7305689215781729	-0.0686895164358338	0.3631663514834245
0.604209332171673	-0.521377112629849	0.35128474410658783
0.8443575746896719	-0.41386581421226	0.3936749170222095
0.168821341180344	0.58759674689286	0.11899684907779873
0.8639619844225092	0.738634642038099	0.370344193653425
0.6341824868598502	-0.156255531342913	0.32964790881591094
0.5631004364059717	0.0680405251045477	0.2973469889659193
0.8640713862203692	0.64040328026975	0.37932698317808894
0.7875744555284175	0.926018968912879	0.41588217674313815
0.4077022811578083	0.870854354863333	0.37020454044024936
0.7268733200323638	-0.655629656157321	0.3868106736536547
0.3521399024471609	0.795957393961494	0.30454303734236526
0.5024943334387606	0.170765326480136	0.2724880143112017
0.9449860133201684	0.299194297885709	0.4636876442410231
0.52746095982758	0.976284619106648	0.4793882609109871
0.2055047646638187	0.945628877827791	0.21943508408998919
0.21647850193322513	-0.890368745779197	0.21616977656347916
0.7840051180916767	-0.120236618875516	0.3817310119626065
0.842698946233439	0.00289991359219597	0.40490838232551896
0.8297403562603458	-0.506088059516436	0.3862743894231551
0.5299409661374237	0.403813440878486	0.307469447805972
0.6904575302346508	-0.328101089523262	0.3561926477843866
0.7495417234598628	-0.590621254179051	0.3813943604610813
0.7442741993705554	0.842391945849185	0.41364242388941874
0.2813605145394187	-0.302559832218486	0.1596355411940304
0.8601869073068417	0.150858789128706	0.41096884208868006
0.7735127711808812	-0.930711172981621	0.42489982764538997
0.4798885734577624	0.844530928170618	0.39877361359819774
0.7753484733171839	-0.854414519928732	0.4053262513780515
0.381405068525131	-0.461000327731589	0.24094975701297258
0.7657971172737416	-0.975799924920802	0.4464919019144213
0.7815755088031883	-0.670494186401091	0.3848930006311143
0.41658883908079436	0.996969537201242	0.434595101601239
0.2367376305586655	-0.671356264387969	0.18389348403702996
0.39673518879050224	0.237341978574001	0.22130757643831497
0.5230667173552087	0.0299260127129136	0.2779959020839994
0.3097280980443909	0.766240694412237	0.2636045296934091
0.8357899197181929	-0.0225299795204781	0.4018905815632069
0.3654827757208982	0.396353940883826	0.22143401470692442
0.1554503519661023	0.696649620561212	0.12335652541918585
0.6948547381643265	-0.660441287775403	0.38728234316939875
0.43626152671419904	-0.829810264379279	0.37107515672041497
0.4607503711856598	-0.599924919626524	0.3127718866012869
0.295041055135659	0.817302794868989	0.26683741820234935
0.1236911478033957	0.923850544561181	0.12806001568586478
0.28869422787135984	-0.193231097962871	0.15552845092410927
0.6092983979244253	0.49461397106546	0.34874840713457145
0.5702152649706184	0.605937257193721	0.35718147479221896
0.17158661592748362	-0.395812180658973	0.10057062625530845
0.4374667960496214	0.188948657643605	0.2400389437697162
0.4225423272146331	-0.813088957585595	0.3569282602790076
0.8454923290822269	-0.571371989419541	0.38433387351585396
0.5543644753606618	0.999093970613493	0.49963468624101415
0.7350398057387448	-0.794697321394884	0.40621609230009825
0.5090743928560434	-0.283116186061401	0.28414064400448247
0.94810416141544	0.544342887083183	0.4231617760358163
0.7288333761067158	-0.158747344886456	0.36331180310671896
0.7113558007237274	0.693607522506674	0.3921708696770835
0.4928533175768354	0.878926594611812	0.41878226901586957
0.8967553901482449	0.661055347095138	0.37687650214457885
0.23814346479661022	-0.360254953728412	0.1387965111712617
0.9574638135026561	0.926346898185089	0.28484614533378794
0.15555378509310977	-0.0169456759876221	0.07534312777709534
0.2716042638030602	0.340182488502383	0.15742587855337872
0.5530238369544472	0.943185171542422	0.468091930390276
0.19874841106854857	-0.620981172319897	0.14594075731321515
0.3717061253633254	-0.0104793400389582	0.19729991143061743
0.1381334700340836	0.957782172023399	0.14933851459458294
0.9003322588702786	0.547983202585323	0.3952948726911733
0.5510326302238829	-0.219292274183096	0.29828711659241575
0.44910860258058066	0.627302016252353	0.3137316436121907
0.2341998901183738	-0.737682210423263	0.1956848422408623
0.40724722248101886	0.481873173768294	0.2594998135293536
0.39706591444728556	-0.980073030141352	0.41187239438929624
0.6809384138912925	0.201037107501254	0.34810983157330905
0.11005767214981846	-0.984597243034703	0.12240393687120658
0.07169012243625539	-0.253971446231953	0.035716565100638205
0.5267224153677244	-0.641531642540731	0.35129442163820385
0.5778860285757486	-0.956792092385916	0.4793172810502767
0.8631058861488069	-0.657587817923423	0.3777486541111517
0.38491402560638527	-0.135535906185055	0.20795057095345423
0.10596147262302588	-0.614605469937882	0.07560106497225583
0.29707009939279305	-0.527476725631638	0.19984975458219098
0.6403925569793636	-0.234201011549982	0.33518525681361816
0.6770111797689016	-0.499194737050626	0.36540630012226
0.5580095431277836	0.218137392526799	0.30129692278319303
0.7278754082368433	-0.121506562043509	0.36259781214228404
0.38237811574341135	-0.733412891050582	0.30539703440025034
0.2406129290677323	-0.407974580351791	0.14551857988168557
0.6912718724048315	-0.888230370577312	0.44103527179408203
0.09367891008484354	0.220457040671104	0.046389670190415296
0.97867607567469	-0.993007235403841	0.22032951179570764
0.8138434764625015	0.992092169081257	0.42230733088042444
0.7571619162728157	0.920411797356797	0.42962728161242286
0.2204743708610751	0.594445666838977	0.15782750063705184
0.7762742041857154	-0.986304836191216	0.4452780333298024
0.33018965044727955	-0.916502738348503	0.33028960970086746
0.5615856765389629	-0.846576157465224	0.42608927170157546
0.4249317219124093	0.0267207755820725	0.22709543316826797
0.3541714252052898	-0.862220938274251	0.329103567438648
0.6010243960675125	0.07747381851936	0.3141268734955087
0.4373633848110081	0.871029252814035	0.3882533169264123
0.8051589621641944	0.635700697227514	0.3822732559134759
0.7239922751869005	0.528382733354768	0.3752474633816658
0.5623792611407148	-0.242052029694339	0.304817995392371
0.28945556372706427	-0.646643243797714	0.21826753514911634
0.9299888808901705	0.896778140647489	0.3164787580153416
0.4462265863305779	0.760324363616112	0.35138995488296115
0.5586709167596423	0.968676801857513	0.48284498506926976
0.6989750049893625	-0.883829321528736	0.4377317630624844
0.951646429642041	-0.840868420718566	0.3263722408370873
0.9447792317831544	0.216781153212024	0.472061095992724
0.7732318645099215	-0.966631615748287	0.43820385831574044
0.6360829889756139	0.16646619298479	0.3307263410800039
0.3256392457942573	-0.712971492018978	0.2606831677343471
0.7731777609932347	0.796608260896017	0.3970312986221911
0.6887557088490587	-0.715577843268128	0.3965271478074162
0.31544943089301347	0.836168452309289	0.2895052466590188
0.5106694639733008	-0.0990079719760394	0.2733549496180728
0.6762467530061327	0.776199972258781	0.4101166699695754
0.13545623952222483	0.957769922113149	0.14639340998790015
0.3991251551582299	0.542024098750444	0.2666525749300995
0.7306687938203578	-0.772781276934916	0.40304021616452856
0.8452486768193248	0.21516965658263	0.40263443608615235
0.28846716745644685	0.948868060158473	0.3046056781697266
0.366878681470313	0.354739475751918	0.21664124185583863
0.587375568125946	-0.635794382244835	0.3682709575384941
0.8135008419232269	0.800118146552056	0.3844808278523863
0.6496747809568498	0.731682870508457	0.39952539148433
0.7855816469593834	0.275398251080102	0.3815657045761897
0.5308045415413314	-0.944397331527529	0.4631889041937492
0.8199456583542707	-0.705629510836842	0.3805849922609979
0.4501644820184889	-0.702729726557671	0.33512963714755234
0.952513166884637	0.288198705833387	0.4761655858475534
0.4458842375292697	-0.00961996588127809	0.2383373330320125
0.28010530867350303	-0.252919113799656	0.1545989200297345
0.767749339080095	-0.683299008762989	0.3869996103005725
0.5174181999584401	0.348797356012668	0.294978939030723
0.8650649913214037	-0.714321443620162	0.3722758339550072
0.10727937363996201	-0.164367170674697	0.052112577363603065
0.007055610274531392	0.958652695214313	0.007376962505819397
0.6063182074807479	-0.911300670518316	0.45887905359249487
0.5032887349212888	0.809454999110383	0.3946940701054825
0.2554839234880621	0.81801926850078	0.2332946316541935
0.7736478937506793	0.513917214745579	0.37998806629027077
0.9019687554911162	0.615524945295923	0.38500331421911843
0.5137976436384806	-0.394761191120908	0.29917420154641616
0.3797737843415448	-0.552109312232474	0.25737205029677873
0.6928453393307372	0.615131503757846	0.38085167963867667
0.3183864430187733	-0.937743743081389	0.32820005350004955
0.6017447345345738	0.780348100809223	0.4090347859529845
0.3594461551362698	-0.949196746307658	0.3681335933479029
0.9215421333420288	-0.909219891927576	0.3199718209990217
0.6082203592318084	0.928161429390689	0.4668114466620049
0.6715932299014727	0.217990420956461	0.3454767114463556
0.40575513380945855	0.974357013408537	0.41538214986464356
0.2203560130173882	0.98651534375279	0.2469321281597819
0.1592499302969928	0.411216364792453	0.09412821189447837
0.26488301180813056	-0.0734695356743757	0.13684228123820708
0.7005215596354488	0.981213840008495	0.4788881156608331
0.5157177714850544	0.706639876923118	0.36503310616799417
0.13531654498131712	-0.211926465743673	0.06848443319971954
0.25197410372416984	-0.542859804297958	0.17181994917340576
0.1344783597001288	0.599138477884325	0.09514333990137558
0.5406132757488661	0.262344269612364	0.29682214306294374
0.4812697752696846	0.888356344007362	0.4180164783819993
0.34391340004365223	-0.675475229445524	0.2635630868704172
0.755905835257899	0.98260740323967	0.4552108216134208
0.7544767008923805	0.958612638323795	0.4450201005900131
0.42739183573076783	-0.678012263526434	0.3158877777537074
0.7198051675493714	-0.63146310248748	0.3841088271494306
0.9260587640669931	0.996738461687633	0.3111969166182721
0.35486677428607233	-0.845348578283505	0.323486315384584
0.4764355526080766	-0.756339779741582	0.3647200125687866
0.7038326596067509	-0.123453208794643	0.35433247905778176
0.582856585613195	0.0347138558828122	0.3056878137312455
0.8055876697124444	-0.394228354521591	0.3853590475941867
0.099222094754404	0.0492358964291637	0.046360581694732825
0.6153618657920054	-0.512276596792733	0.3529547233279671
0.6323424052027695	0.35908721525363	0.3406648535849693
0.1182141663428748	-0.909234568384824	0.12012235465878962
0.018632574112138617	0.29766303453897	0.009236340211195345
0.3269535360885853	0.85239433723181	0.30425166697576916
0.9293579688986549	0.947102612798111	0.30597261961934274
0.454205584236548	-0.776211037257235	0.36091531650288666
0.6484757795450807	0.361498147202587	0.345934133395014
0.6669076612575838	-0.753385860295253	0.4049438042917037
0.8656980465722458	-0.519686292539758	0.39078922219218243
0.5032603973177932	0.5233841631682	0.3157051439317098
0.8069608453028241	0.197199017947078	0.38907285498648997
0.43120299159071324	-0.916174072219847	0.40439749290603993
0.631148684579627	0.863875901429346	0.43927070595953827
0.6294445823659853	0.935019526963992	0.4696702597995383
0.5336914687364074	-0.605597925748105	0.34520403695524693
0.6343747423445393	-0.889021262847365	0.4490262586196382
0.9344878555098914	-0.918797490716225	0.30712596395454844
0.37596079783593256	-0.338176902634606	0.21986377089452333
0.5721568684643412	-0.576458190692294	0.35170762789935933
0.7212455892753432	-0.648047606589476	0.3859893665549588
0.41429604916173907	0.913177135866663	0.3924630023630577
0.6731284304217192	0.457802218603312	0.3606421418301382
0.7265535951313138	-0.715810353612234	0.39448296669971106
0.5367407818140607	-0.300940864206304	0.29853332027117313
0.6080847642836511	0.304618886837737	0.3278272580830961
0.09575201023872362	0.167077762391744	0.04620110973758169
0.7961740499480272	0.968609851959686	0.4247914703951036
0.24079391962161617	0.809717159038422	0.2182323779085077
0.3982961853196878	0.829540172127332	0.34806518737821046
0.6334345583149942	-0.881594667177875	0.44607458581460996
0.6926567298967399	-0.30399835351908	0.35570773858047455
0.24396102583554097	0.863022491677834	0.23514067938573147
0.824197414673383	0.13525653799107	0.396180647247183
0.9135685230304168	0.513110522654714	0.40565311996907255
0.1495701381680677	-0.0171819779920286	0.07216495489268943
0.10222281665784264	0.779111262216418	0.08840759376744887
0.18135048212316446	0.0723783558407666	0.08980186984734707
0.18291025863529972	0.985529331667813	0.20510208641482683
0.597759603258237	0.8833188276254	0.4461540782808092
0.529571257857752	-0.677192680314439	0.3616112658540713
0.4524466241608396	0.850141544048433	0.3878322862765883
0.43033337143927197	0.639570463443684	0.30704295006157245
0.34161464036876266	-0.369922220172243	0.20361652690603035
0.7188056025523222	0.000813094633334919	0.3588378205304479
0.8072504970768454	0.806085993273087	0.38708071156646184
0.08896388070319367	-0.780041639045869	0.07675889367493943
0.7601101976125488	0.281153336229566	0.3743200771095774
0.9882262383543923	-0.96823196917159	0.22539211168770432
0.45931539137866256	-0.631685876616615	0.3199572576575599
0.37049842363968377	0.471743338009754	0.23635452413559271
0.5085206605891912	-0.411371450187577	0.29912942480236987
0.25638500950332027	0.655660087341761	0.1957418669502387
0.5559656791621789	-0.638013542693074	0.36017231929503923
0.7511717775550468	0.90024488279505	0.42601121639459966
0.604982084457403	-0.760627268044339	0.40345499088217956
0.6376971783359344	-0.621181382509139	0.3754181633682356
0.2205127088948395	-0.710591532495488	0.17882115440335597
0.0657801708083166	-0.722922456308575	0.052582960063296956
0.7523781322337318	0.991628355139494	0.46174035061002333
0.8755414683544518	0.835802119104057	0.35825417906813506
0.9266128240244291	-0.294153875618508	0.444035964966744
0.16833723882638943	-0.136550460055831	0.0841005061136769
0.01360315122442882	0.297144514489351	0.0067160299224018555
0.8931511993163802	0.211706844513995	0.42586638327061793
0.7996480064331585	-0.703874086980389	0.38392353893495285
0.3161733160872217	-0.173934794175663	0.1704626036976431
0.14225322522020853	0.965567479021862	0.15532855706378382
0.6800151636532424	0.397625801961802	0.35748979335613645
0.8793441142594057	-0.882208846210605	0.35329514307609455
0.638616031077209	0.942501775112661	0.47258895547895263
0.10928765881200554	-0.688205516070398	0.08497698948154876
0.6442041588066993	-0.920961177465134	0.46194565490934425
0.5424842304459757	0.770451397134511	0.39377479827154555
0.5740734134427891	0.382274460454695	0.32254608546677466
0.803417919506122	-0.348070784524932	0.3856635744552365
0.8189494114323828	0.318599667064711	0.39052977908706105
0.7444604507626468	-0.54525932600925	0.378421727985336
0.3985218321873561	0.687750497386998	0.3020151296339497
0.3373571793595839	0.162091765646147	0.18210569412851862
0.5359593860115884	-0.450090638982866	0.31666799476447466
0.5341762616388357	0.529312857582905	0.329498604048259
0.075714195867493	-0.52500079212045	0.04831644603984358
0.3828247321708063	-0.941333370364423	0.38300644090457514
0.6494249339109531	-0.177661873356685	0.33613333217835534
0.2257468209293405	0.0301713079070708	0.11395390079212243
0.2879535345388755	-0.915818701210896	0.29240863535003525
0.7326389747307027	0.211181472642042	0.3652563926122154
0.7034368306012199	-0.761397814959226	0.404586893299512
0.161810515032229	-0.0594347848972454	0.07901202590409213
0.6500524511899236	0.482110047527866	0.35777539724816104
0.36283147171509494	-0.02464045500457	0.19234493428928623
0.6477753975995079	-0.660191947230956	0.38405737486221075
0.1050027406302925	-0.843810645796772	0.09827915936855663
0.8104283499920856	-0.905550821945194	0.39802295807057936
0.14193019251035008	-0.404433050306136	0.08278891777845852
0.2744810427884254	-0.283058198352706	0.15371997079506258
0.5304532935836018	-0.426494039901483	0.31087339886521176
0.6628011439421428	-0.617491221615046	0.3782850291943624
0.8978615756867624	0.294708095578879	0.4231212054592931
0.6102200313755273	0.960514268647157	0.4832078417982753
0.8753776950611452	0.472837136138377	0.3973797430734596
0.4653977007590931	-0.825331373242324	0.3844725685763064
0.5540934687561265	-0.532959987844754	0.33750604339633505
0.7252619258113212	-0.976309858671056	0.46684391959216354
0.5687312165730688	-0.94120351757404	0.46992501904719386
0.3308350805426094	0.893338849334831	0.322063858757771
0.7630325453952446	-0.420514459072207	0.3767132609630979
0.9589191151624497	0.966018165617877	0.2659871505005946
0.3754799720982879	0.377310710064749	0.2246302281646219
0.13513665608783557	0.500463458909716	0.08612894747728049
0.5971362219474325	0.367059890410344	0.3294140212502766
0.8082209834674006	-0.689002343527331	0.38232910832215306
0.4826180987848596	0.919238870028292	0.43288485069085253
0.9392754873347087	-0.760915042922593	0.3559185804554326
0.4919055541677608	-0.295909163913315	0.27714363290387306
0.2561645067910108	-0.302866484015398	0.14440146054977226
0.22131535935182273	-0.648977755342383	0.16778533804580148
0.28094164358887413	-0.613165824506419	0.20505811518151412
0.3672137608969228	-0.760807204159101	0.3038458206894649
0.08986528949787094	0.231048976539184	0.04466643636316269
0.7482922797895556	0.811854992721104	0.4062884564426194
0.014378392592401453	-0.312566013253303	0.007192675680109532
0.9285038955675086	0.88831650037142	0.31972504749759056
0.16574719712654973	0.298559896373874	0.08992809071382851
0.5848900679632093	-0.0533289440774025	0.30679456146272704
0.1985982076488857	0.917752357436942	0.20512061683648639
0.8158197809930912	0.18886665298743	0.3922742305241482
0.4332234624395044	0.738683060049929	0.33734912873984924
0.8443654838923653	0.973790232294735	0.39060595155758526
0.7854971089195563	-0.755200348478244	0.3895044503329308
0.348858846425478	0.411634717152577	0.21372565221265025
0.6117615010814454	-0.826637321476622	0.4252864057210367
0.4305191245240949	0.641343001346352	0.30760733492960307
0.4514376313370852	-0.638379259127885	0.3177705852097068
0.27617822009772136	0.728560388249883	0.22740574428433522
0.8305411860958187	-0.944210145686506	0.3932210810262633
0.6032182812745592	-0.485468849883471	0.34568211167889584
0.5895778909794818	-0.509695277417174	0.34517802881218485
0.15544010719300627	-0.232202749663632	0.08047879051685292
0.8582988703248972	0.0174636478728862	0.41207702598567303
0.5802851072015577	0.879995444757193	0.44294529125698795
0.3119127981778534	0.0546202825244162	0.1635417257237546
0.9846332755790459	-0.356323264114544	0.5642363646117442
0.3530802037612946	-0.703598905766026	0.2773336961888807
0.06149495171136505	-0.232999596622852	0.030011954449335226
0.3751504579179609	-0.972389461975041	0.39127308843329944
0.33352733414721025	-0.890444125617383	0.3232150407532522
0.6438564751746719	0.471659778336545	0.35507603467814747
0.33723246905104387	-0.772864540093439	0.28633590633789324
0.9234141495626735	-0.00436083493398218	0.45584989163761575
0.9744842131332797	0.69339028599857	0.41219725203532454
0.8630062453022864	0.872460047876227	0.3636029645572761
0.6797096352554054	-0.974492632664531	0.4815631808111034
0.8745759814501575	-0.547667183688716	0.389587462430311
0.5188159969631787	-0.746731449705681	0.3785020885624553
0.31960436653763624	-0.302778085890184	0.18268126358929163
0.3053462900628784	-0.992875681422487	0.33799153976768986
0.3804994087774908	0.552187547764712	0.2578244430460918
0.8725156439204105	-0.623648679399495	0.3811013277591612
0.5826787408000917	-0.71692666878034	0.3872601050855591
0.8373625952816524	-0.774358921887848	0.37590271576381
0.49721805412301723	-0.575899255243657	0.3240277865994556
0.7328139600549821	0.51071510126762	0.37520272620433026
0.9013007071602993	-0.590209564548818	0.38901880629063434
0.49425989257798997	-0.159791795017129	0.2677975226134004
0.10981473581589371	-0.203058198229238	0.05443771190030217
0.8969706919831366	-0.671729752785063	0.37512347764192927
0.22871516441909348	-0.447438700161932	0.14254847044307992
0.6094869335401062	0.918630197336972	0.46233154506294366
0.22899756998305043	-0.495529376631539	0.1489874548240735
0.6707988686380875	0.926507393206492	0.4604687187354422
0.3395573687069706	0.18877168645907	0.18496625238391967
0.7012910200821851	0.619519840060597	0.38197423465284897
0.3677804913912775	-0.766377583391105	0.30599292905059644
0.4703370057288208	0.964718951026008	0.44989350990175486
0.6495644302372751	0.648106305781082	0.3819754134383465
0.8937437032400253	-0.145600433486347	0.4292862149855986
0.9132973337539458	-0.790052586180216	0.35050137483339505
0.05302405594914372	-0.91277867275976	0.05325642446806516
0.3056280870715136	-0.669977814325853	0.23532539459334414
0.2965787489214789	0.292432025952881	0.16785883162233622
0.6639111533893105	0.954533200764375	0.4748849636694438
0.33116828820951943	0.790171273085986	0.28715553421781476
0.7557810936699015	0.73076154560996	0.3928655024947869
0.8489886575900368	-0.95285218524068	0.3811483899472849
0.35198429882811516	-0.991653174024756	0.38083287951892975
0.39817745424802226	-0.299597671106469	0.22809968307220582
0.9619376519991818	-0.861434464096338	0.31592390669415815
0.5450895470027693	-0.807549228257773	0.4074195493506629
0.543534835688308	-0.542479667374652	0.3355165280769555
0.14423480491052068	0.533672731538165	0.09541142075516709
0.2997810545269783	-0.407695419244477	0.18295773798644538
0.32758871735851575	-0.299116188979549	0.18707274523368034
0.7251364744204033	-0.237963632492222	0.3633966650866073
0.8761317875390132	0.994735148688949	0.3685492584629159
0.7833109229726046	-0.939186773921026	0.42226735371215124
0.19503496066846548	-0.653937137727995	0.1483515705208901
0.3382647490137459	-0.49385505403468	0.22050689322725436
0.5127345636138041	0.404546832263889	0.30005145663977023
0.8383858310874395	-0.571829954020562	0.38388838282911675
0.7292210768910017	0.603291856534441	0.3816065633020271
0.9453366937580161	-0.372523760966792	0.453964599537332
0.4385935303839862	-0.999711529553909	0.45072258389363595
0.22859876036209648	0.589556520080038	0.1629423081271917
0.1336396275069278	-0.983106198521286	0.1489149374227334
0.8140754145796792	0.787786438573723	0.38364278498252247
0.42292026113118386	0.717930057566155	0.3251373901236413
0.26486147591410064	0.0139862079494091	0.13606270981497745
0.4656812221145942	-0.718483379204952	0.34755368635185324
0.8410913621553895	0.98407062826451	0.39699824822004126
0.813066288239668	-0.122339974430892	0.3921272096128622
0.39459765624268817	-0.962249391169352	0.4014153107609376
0.524174345688545	0.832569778812954	0.41082460805973137
0.9557792643700036	0.952290401707278	0.2751765551313868
0.3388201017555109	0.984054114787099	0.3657196062388199
0.6813673793357047	0.437879169680771	0.36083000586674335
0.529662549650412	-0.110025445291543	0.2829188920869375
0.8681708613610953	-0.35792806448826	0.4045038076204269
0.5541204666413058	0.722646669469779	0.3820311307379675
0.6482435352853274	0.825034394385664	0.42527335914747566
0.011681231534214985	-0.442799747150765	0.0065971596809553225
0.5087119368062839	0.895376724291492	0.43222806915923834
0.7609214490304765	0.994634747513169	0.4586371010101828
0.6537690750061491	0.663619233516866	0.38533237963593614
0.6595814793009024	0.106719678778761	0.3380456451113463
0.7599216232416516	-0.84283334009815	0.4087284431099588
0.060603788699684615	-0.656177506318403	0.04463553662528096
0.6040814207183024	0.924964619300297	0.46517504825871037
0.8291027713792392	-0.684399781803312	0.3794992013818249
0.22037917097889687	0.64264141600367	0.16593886528707266
0.7238481088736345	0.609964854947151	0.38201246808057304
0.1437146489927516	0.0498678103675098	0.06927014844063767
0.8173151056388509	-0.885989359481244	0.3908708270139787
0.5488589236001385	0.436447469403421	0.3197975516687577
0.8129504866991547	0.73766304810886	0.38226315654439413
0.7509106836556299	0.425253877385435	0.3745133338012652
0.30813476345450674	-0.583343080535107	0.21792183598681425
0.4205042658086539	0.208084097532617	0.23217240807469322
0.6435241506458383	-0.377085564607316	0.34568610861360916
0.7356000969718661	-0.79849131957348	0.4068184814727858
0.522129870103666	-0.655480593846922	0.3531891826264672
0.6391235710710165	0.970291358208082	0.48686251240057976
0.8564379304226203	-0.168125215988803	0.4087737309794135
0.707610261062772	0.00434415943001945	0.3548376779119353
0.5984962143457747	0.718619820677753	0.3907143938530096
0.9354987403412643	0.407410145789168	0.437716948043244
0.9858178057731599	-0.95469443024965	0.24325140805061812
0.7218611056811363	0.879296209377116	0.4301106889849288
0.7769392680516829	-0.466286444734977	0.37971278243604123
0.3789996750613606	-0.677977538172824	0.2872548937287789
0.28339786183601146	0.994815611450811	0.3167743947607981
0.07400244357808641	-0.54205486467046	0.04807633175064694
0.21932381381457866	-0.164336428370941	0.11371353150516773
0.48093476429473603	0.764253996649099	0.3693935895471115
0.03221566733154024	0.163785660051192	0.014806231553371204
0.6407835746218424	-0.939680582805281	0.471004498088077
0.7927619382600272	0.649133074060102	0.38322053290094543
0.9444145771120289	-0.987004458940689	0.28348208701346495
0.6460038457333632	-0.343671330531951	0.3438145181341709
0.17533398434268285	0.0867248822117611	0.08675820580109946
0.5563978165740965	-0.757689856795761	0.3933326606476528
0.5636397474148287	0.78614167472136	0.40438388886315196
0.5129490170660294	-0.788078364287938	0.39043724944572367
0.517090344115453	-0.116655621171623	0.2771049952296289
0.4813967002198781	0.218252453802771	0.2650678347406107
0.4865838483203522	-0.875215692356798	0.41454803149901504
0.5327875889138012	-0.687868463311208	0.3656330531101798
0.5658215921463323	0.440425086870175	0.3268295545166526
0.47227389907227324	-0.449206957227877	0.28798307518934424
0.34739072152230366	0.951947432028573	0.3592833435185197
0.6561826951995257	-0.716811303607844	0.3964080454698798
0.20687737540386303	0.727932375294019	0.1710258243882286
0.8534456418747267	-0.829940776103524	0.36898210166322204
0.892589180088004	0.06893448185677	0.43066544356166253
0.8783284380259541	-0.792754723433534	0.3610502981597828
0.3956911012680355	-0.783640776347857	0.33007694220251793
0.4005053775946365	-0.885693497543071	0.3715660594972586
0.9002443140661663	-0.679872884327804	0.3737972248882819
0.6408593387441812	0.500872461232869	0.35783076690117127
0.6432845410579658	0.017821738239938	0.33073223619406655
0.6844980660237757	-0.630165284838343	0.3823011452439909
0.11226386251658	0.34937278488188	0.061576374249042165
0.6742390838662777	-0.323619798767497	0.35120463746499325
0.45238542553214284	-0.403948634914975	0.27086029912513454
0.7676024982188594	-0.673435508835689	0.38632486578401853
0.13364485918024865	-0.985170629046963	0.14929523096497133
0.5842429680147873	-0.405793522084795	0.3290553518945421
0.19963514208234417	0.801542840793032	0.17961592170164087
0.8002590896523478	-0.82174560485195	0.391023606070123
0.5414284511582201	0.476420652764656	0.3230080508754809
0.09675875921944431	0.518969125696297	0.061917615573955934
0.6579407088819638	-0.906948945920612	0.4542566426551249
0.7885681800729157	-0.72095897211491	0.3865434758113212
0.3301886755081748	0.249310381649734	0.18398783263951451
0.4416698322101562	0.820950866227123	0.3706573996650021
0.3894289635012001	0.398397624505049	0.2356678123721561
0.40492384439163065	0.413929704426947	0.2467884922611949
0.4873411367216467	-0.951747467244586	0.451148738258077
0.23836954481140543	0.319050400517725	0.13502603129810903
0.4297413650770152	-0.88714119744406	0.39066777757501875
0.5460079075403287	-0.29033313047375	0.30161827540868924
0.6139720679955705	0.388933301338733	0.33743077385574266
0.6137837355073511	-0.828770855924757	0.42615777551981676
0.8238680022871157	-0.286999929580556	0.3928779378274641
0.6916048260287084	-0.838679278427507	0.42506734203371
0.5637316697007809	0.661998051485565	0.3682702746815401
0.8776393528661837	0.98345525543573	0.36311176231316206
0.682387049234281	0.913822716063467	0.45271538920381527
0.703900542097305	0.915298828676057	0.4477962197642916
0.5916937439787291	-0.634383001856721	0.36899729607513315
0.8138773788600097	0.196584599765686	0.39146878150982045
0.19211499003393293	0.582241419500386	0.13527851117706724
0.11778763031424493	-0.140877952322181	0.05708261370116909
0.08617694805372135	0.568982077667403	0.0579823035991305
0.36513964622695533	0.929033591768558	0.3640390824767387
0.823331357528103	-0.16242629895177	0.3954404209357134
0.8206161410072814	0.590875021768334	0.38253443358006173
0.7625053638774413	-0.22576093576478	0.37467600757591063
0.671843631879295	0.889987263784852	0.44543467227591227
0.6606475122891496	0.441416916137211	0.3561607883358992
0.379382919129652	-0.53902515225465	0.25441568216253113
0.5284400485167466	0.714445415219832	0.37180553138071215
0.6108320951897545	0.0882750787545959	0.31844305339467827
0.1839612421709424	0.86271091898628	0.1778892824339598
0.7511693072919443	-0.261359201555164	0.37156239912898514
0.8636028486909317	-0.873545823586275	0.363247776084081
0.12197676003465381	-0.360682431753701	0.06787856453790711
0.8037582273202922	0.573439215056733	0.3824549067004174
0.8939418251553002	0.923880229552655	0.34105565298766966
0.8957885178803641	-0.354445289475049	0.4168152588150335
0.20853469649637535	-0.22393379763519	0.11043412690514967
0.8761646721120924	-0.40249672682936	0.4040093052102639
0.3975952688791149	0.261191009194329	0.22391041311007406
0.5231030886609892	-0.696135369702929	0.36463778895803367
0.7015912671816172	0.889982157885928	0.4391939894769598
0.27790521180943134	-0.263684450638839	0.15414510536024767
0.38126552380087747	0.884883066611669	0.35789082796950367
0.5909378864957844	0.856856393861104	0.43473311564749306
0.7485883237684009	0.696543723846796	0.39005251914959566
0.5003967523961547	-0.767747109647623	0.3786662158772687
0.18844052784422702	0.605676557419804	0.13592643754864922
0.2488907349254271	0.892237689817318	0.24809199584651523
0.8461128345795165	-0.648499459588101	0.37942446280363895
0.41932417048829257	-0.679449193661709	0.31179977633504435
0.5826632204193604	0.654173004183702	0.3713086726967553
0.6010989361539784	-0.986334461481617	0.49754127169020534
0.6012190797229896	-0.431750721063419	0.33800939969459465
0.7757942831771754	-0.720520268577948	0.3887021744532519
0.9585062284573649	-0.999946136660465	0.2622837225168958
0.5951095804977433	-0.491328245311218	0.34407217651363103
0.362349935171767	-0.26084553092401	0.2037750768644105
0.2049763048842903	0.855116821686079	0.19641109251484573
0.30203324318680386	-0.134825704230127	0.16027659173905975
0.14403075921850703	0.125958951519001	0.07064569682265659
0.09050537715024548	-0.3840128217724	0.050542142742443674
0.6621662151617798	0.672458579362789	0.3877109475870203
0.04314138641373719	0.486378226751534	0.02598243521323642
0.7948538144287423	0.265556521710816	0.3843745873234928
0.4995341880516361	0.929329986477698	0.44489850568330885
0.8042727271337423	0.0209322196852382	0.3893653952381302
0.06360479136792065	0.855749710744844	0.05975528427262201
0.5173876864827954	0.975536025894773	0.47570806975447816
0.7167237076479223	-0.772857526552631	0.4052475876672282
0.6131790022554708	0.422132804666067	0.3407270280989692
0.33881469533946773	-0.872885912650613	0.32103503092859537
0.3033186774336849	0.180841672617278	0.1633567349474748
0.41676032190095963	0.580734972843455	0.2851567500923274
0.38892772399432624	0.791563416288665	0.328424798431003
0.5434202581123418	0.432252636356025	0.31703318006935954
0.6153361732787835	0.625552634359883	0.37226990829847995
0.31972792280915874	0.234061418067564	0.17659807267697258
0.5158759247151861	-0.705905281732608	0.36487465960351706
0.6869882768591167	0.981244577453693	0.48318914674755564
0.4402648520594214	-0.647396655836784	0.31439892148699866
0.2562583837986384	0.676208890145928	0.19993721847093188
0.8994555159705155	0.928779362379668	0.3362135735973203
0.6047768914850891	0.709027849236826	0.3892526093975541
0.2636685423140869	-0.602153279872214	0.19052879970662584
0.38623479855680604	-0.9049972232464	0.3697333095296999
0.4043059529831975	-0.205943517953627	0.2230662939198973
0.5512619735308094	-0.868859738646303	0.4329949851995027
0.46343438367203693	-0.254082885967164	0.2588257147697272
0.9660214925803043	-0.894560898562934	0.29707897546410206
0.896310767192995	0.549743453342139	0.39392118861121284
0.6236351468826984	0.775742873893385	0.4097454077774815
0.7661741634213087	-0.00206120924145662	0.3755453398710002
0.6722028743642301	0.329563563603866	0.3509356297351399
0.41736198631181093	0.0112017218476212	0.22283896549811866
0.1431223477474037	0.0161837520461479	0.06875794946901224
0.44975860211063384	0.922397713915007	0.41798785821808765
0.5430370643920382	0.63433288958883	0.35517696107992824
0.7538412077682971	0.354849980296657	0.3735978126700703
0.4617858659165541	0.886280984290801	0.4078702449072934
0.7104479329287152	0.992954285570041	0.4817618843892205
0.5574734289844051	0.805736012163895	0.40981903265167224
0.29488024445465266	0.866805096384885	0.2821915003815005
0.8776924062122625	0.676757823646701	0.37485629517250657
0.7035355734762381	-0.577022101807554	0.377296011570448
0.449654714379141	-0.866142020277428	0.3929566748258101
0.7777168515911375	0.864269726484819	0.4062391346031815
0.2232449994400254	0.624826148937945	0.16497985147607794
0.18506298253596618	-0.672059233534297	0.14345015199389544
0.6663325514612249	0.301087469549304	0.347510294433742
0.6360207396251426	0.719558657445129	0.39574149619382704
0.5054232673146143	-0.47526314598147	0.30783294918377213
0.24951238350599625	-0.913538351185651	0.25504556587477173
0.6257282121825701	-0.97820895485607	0.4924217786393078
0.6546717933117767	0.0910163336341541	0.335906140771116
0.6128581979485322	-0.855083495709096	0.4357112528780126
0.9577081662886604	0.413905551186765	0.4648899533792599
0.3085232977749222	-0.104618875297462	0.162873996774718
0.5621697426562812	0.944634089186828	0.4706057468597893
0.31210609505224624	-0.966626523170044	0.3338366889193162
0.7625395038374262	-0.861448921890305	0.41166051788990343
0.9245848425236242	-0.993044206102275	0.3121123538689145
0.7648109292944908	-0.993816665358264	0.455964568151207
0.9840239219907717	0.216704367671576	0.5838180075926496
0.9753085405155056	-0.996301159644562	0.22764230963778023
0.35438374444705756	0.76077166319493	0.2949614208904365
0.7438216689239202	0.192452966104135	0.3685723207283243
0.11457623700541814	-0.701095942668817	0.09057723817910159
0.21582402701175732	-0.225775653669955	0.11477752633687148
0.3713870742868206	-0.31799878125115	0.21485123293627426
0.5995931170112143	0.0414512354151224	0.3129894453592983
0.0843864933979769	0.0017846847878267	0.038863825839331914
0.5539326688882813	0.623008609403815	0.3560310666380924
0.164848064657298	-0.739403453251138	0.13763455620652384
0.5687623540267099	0.926003386595578	0.4623276159763947
0.6080020866244316	0.731440609152586	0.39563185540071655
0.006531105532928578	-0.701166151546301	0.004963692917060076
0.8482815251812946	0.200029267065669	0.4043262497680003
0.7645543281817629	-0.253419011935494	0.37542370502094513
0.8213334035676025	-0.467817185871853	0.3865014823800002
0.13874399206133617	0.951901042250436	0.14894092182743277
0.8611008016648196	-0.91570798038697	0.3664178521405833
0.9147096227776956	0.602000647608693	0.3904105768934258
0.7630622474585655	-0.760449326366469	0.3949999911298963
0.7244774979400092	0.505559652807278	0.3737702906133918
0.6582306611661967	0.169547624584213	0.33910422335868784
0.6615973863921986	0.0775515621889073	0.33833483284989796
0.503076539242494	-0.648904508730056	0.3441067833748319
0.637957141767969	0.312850414964283	0.3389763802208197
0.9281581973905597	-0.607185011898541	0.3942794421363266
0.6009120632379276	-0.143062070007814	0.3158780422463157
0.3545586958500083	0.709204665116972	0.2799010560477614
0.9021780171085487	0.526834658428473	0.39900138797001244
0.7855621091945447	0.707845759720506	0.3863060582852623
0.7175985970845751	-0.230992790921606	0.3609079011805091
0.8058044384029017	0.561564327481027	0.3826409446224081
0.5679425681110051	0.411502714226365	0.3237627249536551
0.517943628216825	0.942722284915728	0.4583310143997053
0.6379133277681179	-0.955540612160808	0.47919495376001336
0.19076939905313045	-0.624448171394177	0.14045327847526423
0.8056755152954951	-0.330828336280106	0.38655456030810653
0.825035962260209	0.291454977907032	0.3931226407302159
0.7392589427915839	-0.940122109484769	0.4446675707613889
0.15919148105887485	-0.650904936152089	0.12001840826532115
0.9467406447945659	0.639466549206088	0.3965682411829611
0.46699685076262976	0.887616744214611	0.4110378039558505
0.05196768101998057	-0.126014924173884	0.023877365995064324
0.8348419266167618	0.273386409338834	0.39690555087211665
0.9205619209687603	-0.843240596122362	0.3355518111922223
0.22321340142379303	-0.43291479974276	0.13722989713330053
0.4874875712066975	-0.546388581032524	0.313353547271457
0.7410952147625592	-0.935005223615731	0.44190443782161676
0.662256630919027	-0.374884481962073	0.3510275618385654
0.6468162747023211	0.69069743227327	0.390140967164135
0.7941444741020164	-0.569662583183163	0.3821300794126007
0.5950110015232541	0.415587561111842	0.3339927935430975
0.060244061611569734	-0.468237258015465	0.03592025982292164
0.7428887455860882	0.914061383076038	0.433726343840206
0.08738437053222584	0.772368902836477	0.07466563609716846
0.6985188239309409	0.897245663177116	0.44253803507619105
0.06881513602092088	0.594296808952772	0.04730724405750233
0.7692531021352266	-0.879915712115263	0.4131158179798233
0.8696415301841162	0.774006206998491	0.36575324733114817
0.7001365582771094	0.859411219601739	0.4296115234516234
0.28588044137350876	-0.66402559034917	0.21953752444380037
0.25201925535571906	-0.584916199689651	0.17901679537213594
0.8655704617048915	-0.484402536400277	0.3938686043921912
0.2612777145141401	0.548970008480054	0.1792822170859564
0.46755266966982995	-0.480168594637176	0.29103410563375787
0.21192842560648667	0.200057352329176	0.11112742807232172
0.933432609810239	0.990743793831812	0.2996548378539094
0.7849042924126154	0.49091026949453	0.3809939523322016
0.07623317166393453	-0.720880585630119	0.061004190142175514
0.9248404198644591	0.0700837901331687	0.45643749198585776
0.055999279939850766	-0.688656600923356	0.04279977451456272
0.1542562765454721	0.0253782585719543	0.07468644980369794
0.8636002320123873	-0.000284380515177707	0.41472265702018946
0.6803288537374438	-0.814505871617806	0.41977167658492776
0.04824882471970441	-0.924583758263518	0.0490936280894145
0.4064130703057906	0.414300608647758	0.24768050456468976
0.43561534147701697	-0.441960702292231	0.2680572784960559
0.687183745855152	0.450839024083593	0.36315800128472286
0.6280253772991922	-0.623607680935082	0.37425008612307975
0.3986482295807105	-0.13987208783231	0.21587321007070884
0.18126272021008735	0.0271173172441497	0.08925659202132515
0.2577153907825006	-0.468035742885206	0.16430762360226928
0.6384319126580629	-0.516829191364638	0.35932651512600894
0.21464563280078375	0.814187637870188	0.19594130847028488
0.40254148369558157	-0.737055878877412	0.31913064727544277
0.1666735691262843	-0.0129572918758002	0.08128768672031492
0.5912034621330785	0.974001138072916	0.48998806360993646
0.49910538119183645	-0.0541227095889166	0.26648897076104944
0.9446930422546636	0.465937435086075	0.4367585920150516
0.7714897971674265	-0.293283670035886	0.3775586831872845
0.3447016879940069	-0.878635433425024	0.32784215430713814
0.08447576088824438	-0.799693143563209	0.07455385447290366
0.6121308598673688	-0.0830502495042281	0.31887431246003795
0.6367209827597927	-0.842715416661928	0.4314917835942043
0.012560639791819464	-0.520139039257114	0.007720677433413242
0.5481855581968977	-0.0134944602276786	0.28984441719545345
0.1608692711769249	-0.635748707180287	0.11929172651569973
0.5096391207070755	-0.704514560562576	0.36213670393598646
0.6963070318782977	0.905744240324935	0.4462340233997102
0.4481277369666842	0.184042819250285	0.24541849349750097
0.8275762191482278	0.104591910178749	0.39789442376131234
0.9014872281265954	-0.574122201906189	0.3916157681280146
0.7164301260041106	-0.997470788417074	0.48197512379997204
0.5470287398040447	-0.946666890793115	0.4685770682294695
0.33141288508794575	-0.459925529800585	0.21047597439438362
0.3947429152295116	0.818544888147972	0.34172082336762694
0.40535157225642215	-0.963686059582315	0.40986784552657995
0.8913895577313201	-0.864408023732548	0.3472010387573771
0.45038227703784384	-0.0147436212056862	0.24076532121581476
0.6181419641898304	-0.00632358599017334	0.32056279846907576
0.44512966703288437	0.277963686780299	0.2515007316896936
0.34163523006297297	-0.25756317463837	0.19141839240403458
0.6130472375026722	-0.84899973869871	0.4334310690978816
0.4372622021889694	0.631272705830869	0.30860026820587316
0.5016469950002795	-0.815917946177702	0.39650743825283474
0.3710682053853094	0.906945443066984	0.35937431248111534
0.9738462480111328	0.702905562172583	0.40648124484559645
0.4768594939435767	-0.891983828554337	0.4176486468729437
0.6495076005236812	-0.73915576550167	0.4013120294301049
0.5254783893524784	-0.113859191909026	0.28105244978371136
0.7106502238352304	0.720768590419915	0.39648857596866344
0.7889147151107458	-0.888330784993473	0.40600918020691434
0.5086406503746431	0.681765164860281	0.35521302433274987
0.8264713533268707	-0.273921656303162	0.39408074829436995
0.6660139495694726	-0.855589978026183	0.4339775907634661
0.30191209566873506	-0.141195545615713	0.1604876587671004
0.2260482022958788	0.881303038191519	0.22311865819276205
0.8282403403910868	-0.388336704410765	0.3908144048998382
0.23787663133801398	0.66499318449361	0.18351894996286525
0.009533804819008554	0.563331620543344	0.006147593554098221
0.5664213725607479	-0.252480049860496	0.30729980188150413
0.03872186147492376	0.758325109455577	0.03200141705278563
0.2905371908971872	0.680987192794263	0.22689335995902526
0.083761041227313	0.168899169203601	0.04010867017468176
0.5319505812569624	0.898354089828936	0.441077695862031
0.2688867052752081	0.965566146070163	0.29127878379352307
0.2200595355344564	0.656722496100413	0.16821857823853978
0.4984878841132926	0.947006175250864	0.45339241124212926
0.22627700587992575	0.760444545453869	0.19405764256411656
0.3163723937940172	-0.661677684955899	0.24100535355728891
0.41003900164268514	0.376686924874769	0.24421215345993857
0.4608955460069044	-0.0859072982627392	0.24757368577267722
0.1373770824621356	0.637408217968894	0.10151203532331458
0.3696648501250925	-0.225231458541465	0.20495264695148713
0.3754917683825137	0.936999056509234	0.3755160216942875
0.46733707812829567	0.935307489802198	0.4334409820228969
0.17239321878777414	0.756420232816819	0.14693857858269935
0.5168945859025897	-0.669995116047067	0.35510931138480045
0.2681877423767633	0.966614344841565	0.2909394364543504
0.7727791098325614	-0.832712741183289	0.4024759400018877
0.758719182842704	-0.409760998697307	0.37567475773039744
0.20654346782962965	-0.717082587361551	0.16866914710149764
0.7894195066605483	0.367721475516723	0.3820231157431649
0.4105607244558335	0.432064563414806	0.25279406327895004
0.4112174347944581	0.1150267223782	0.22174715269269699
0.7609876366401794	-0.847435124522586	0.40928525185360226
0.5597432420258203	0.176400871107782	0.2996479143055591
0.3323341632241488	0.651830904085181	0.24972165480647035
0.8080852176391962	0.405467248268003	0.3856781070933816
0.7824986040722041	-0.972262339015704	0.4350286691833505
0.6788002817763252	0.878286390335159	0.4399776785793092
0.4498381871494674	-0.432342074980714	0.27393987944587317
0.9155190736954242	-0.903627124335853	0.3256831556354687
0.3695805309705481	0.64759492152048	0.27327905518702805
0.7605018106100333	0.0409589367675465	0.37355525092858954
0.923515270621585	0.960774826540564	0.31096732339222566
0.7633005252967698	-0.966450749730486	0.4437147935408809
0.8414039759573655	-0.995369293589955	0.40146744825500097
0.2723561765371757	-0.967428217490154	0.2954358716264347
0.0005394914673139143	-0.288121743177194	0.0002619199863513666
0.762524674607135	0.920545948704311	0.4271664141419021
0.24392757073610194	-0.0247830613613817	0.12419183372056872
0.8137322226862467	0.521307330002525	0.38393427256073875
0.39277400422812586	-0.217103172442791	0.2174479466738262
0.5256491699846777	0.863685385186597	0.4239465677258277
0.13564426856270553	0.588347058143845	0.0948697142652588
0.30283963757947985	-0.3645260984738	0.17936687640382862
0.7916795030092569	-0.25641297912511	0.38350165547389414
0.7402250019391539	-0.96282077584556	0.4537594882589816
0.648696477427452	-0.384172974440369	0.3478274608632265
0.4564303763427185	0.661674386395014	0.3265030467776573
0.6063102898683984	-0.538647087941749	0.35459195125370596
0.13919445095589006	-0.569418637440454	0.09547511942335399
0.21890298015623477	-0.271588196032525	0.1195302337190521
0.8896708577236812	0.650454056782747	0.3782388017530835
0.4205596881967131	0.707922936373644	0.32077701758519694
0.5643460578539635	0.312446467161969	0.31143081719307
0.2184284584303768	-0.870765019825451	0.21306444072458694
0.8304445047528373	0.787489358781793	0.3781782665313716
0.4878002263459991	0.459719877988494	0.29717108769448913
0.8008627327336932	-0.94701817580331	0.41418040408411705
0.6768157539148165	0.450498511844862	0.3608330177060474
0.5769312409284623	-0.502185392602721	0.33996651856912974
0.9365966573322754	-0.782766981178534	0.34880763538347026
0.7891736571599116	-0.0926717121495102	0.3836367251593233
0.4104096452019937	-0.799585153973778	0.34478465765586386
0.2995493947041507	0.449124553922664	0.18868181376889134
0.8385450580541824	-0.00574565006594771	0.40309884022060916
0.8131099805140011	0.502934696073466	0.3843078221396236
0.9959998538392989	0.76349531732376	0.5109686012230703
0.6463028722199947	0.588678766415832	0.3713409344915446
0.7656719143908717	0.541372723920136	0.3799773766712894
0.44443689486565624	0.968071402820394	0.437466924905133
0.7347932506009136	-0.749776052673306	0.39857476370099965
0.5314764278403845	-0.441433792021253	0.31351120713863667
0.4924739486238121	-0.127422714533067	0.26535214643486515
0.45984445935709783	-0.475208079936456	0.28631651912805367
0.48400142199596413	-0.597353195910695	0.3231057395001158
0.12598392827893246	-0.533607769960515	0.08281894848906987
0.12733541787766547	0.685700301205936	0.09919009941363288
0.4301269081055023	0.31584364376161	0.24752389447300532
0.27864674485629215	-0.432838204729735	0.17299360034670583
0.9528345203998891	-0.625261427710159	0.4059237011105422
0.6390723495606307	-0.529414975891075	0.36117619153083597
0.24950554064360522	-0.807131362295549	0.2252094153327737
0.6636480893692671	0.150422740764177	0.34053999554170705
0.5454120468058524	-0.0520543541366276	0.2889237538223123
0.6475292343305216	-0.219823241851726	0.33709272995963513
0.1381710661452846	-0.0783428903688765	0.06667061553178696
0.6854144345692833	-0.752551493465021	0.4041251507396692
0.46114494070211776	0.730820770969479	0.3492404253955395
0.036065606206127455	-0.360795397368514	0.019092411001308734
0.9191638751456356	-0.348449835406368	0.4319384180893388
0.9604614759218529	0.0928581315949068	0.5078776613394655
0.29885450789235646	-0.926579898135084	0.30627803907025236
0.8732675448093834	-0.766041718857699	0.3654349611158707
0.9167205994302928	0.0438391155972575	0.4492913570400707
0.41099101657469966	-0.0531943755403949	0.2197966677771004
0.7706718904885735	-0.929196930650848	0.4258891420447338
0.45001625328440503	0.494395376218089	0.2848587837464774
0.345125024073064	-0.710212725775523	0.2737095144336464
0.7036373490508723	-0.305253969618879	0.35896465341648615
0.33937966745304027	-0.361781150157905	0.20123607396855825
0.8259150418701795	0.22472187985485	0.39515163924903274
0.21684108625438922	-0.0337995387860855	0.10898446208164697
0.3276735544749271	-0.0618004298274495	0.17275542698116544
0.31656193661047893	0.862766767075414	0.29929757863634204
0.1596512167873205	0.92073325896738	0.16535520547283555
0.15000566509142227	-0.757180211587292	0.12760973698590536
0.7215231288579054	0.70902548476753	0.39390147819426674
0.841588162911869	-0.750959056274438	0.37516191827566736
0.5879190236540006	0.74295193178343	0.3956442135521728
0.9037249971514036	-0.116870047248843	0.4371001623865479
0.12429543939408937	0.950185639510059	0.1328888406197695
0.7672291922704588	0.176730723095679	0.37602550448413913
0.7781779527071073	0.637711614597317	0.38369480136300693
0.911323292276626	0.758874727054118	0.3577258978208808
0.7098682854480278	0.426414047320393	0.36634763485571437
0.1581878337266635	-0.31225256647787	0.08633654443084264
0.04844225914939123	-0.100243042788022	0.022010547978704408
0.7422381479583979	0.725121674791039	0.3940757375935241
0.7012119745593083	0.842050376556671	0.4242972975755866
0.5221355493747015	0.593749961122305	0.33821372974501124
0.7954933064505441	-0.692733336836218	0.38417858424712487
0.34932284025865246	-0.0693785966737656	0.18535300054328913
0.5607145362575435	0.272563434209576	0.3064280498571443
0.8016032026285848	0.146727025689233	0.3877464441946439
0.7198500496595044	0.578863951888437	0.37887984543759406
0.7956351015825446	-0.307814034253262	0.38415152040771444
0.632393797434163	0.920007003080987	0.46247244329050347
0.6367146573680622	0.617942361851149	0.3746776001024284
0.013359994568599242	0.249509096544315	0.006363424835584288
0.9485691655665908	0.351254757026499	0.4615025017320632
0.8349395965190669	0.718092465127036	0.37763977835989
0.44973248812030175	0.0475629092072122	0.2407718035579743
0.3912132358768584	0.323452581273875	0.22684475600796655
0.9164068748081458	0.929642756661698	0.3210632371323538
0.02983351360250903	-0.723353714550231	0.023537265043813028
0.4300384466021894	0.13804557358308	0.23309303562346398
0.4198370153523846	-0.801461704731222	0.35110428976659297
0.14151692112846148	0.548099033013924	0.09495621163878017
0.03014715146766993	-0.290546970636695	0.01498325910969602
0.35553792367602405	-0.69427528547043	0.27642680943274905
0.4424538848678747	0.345980965916166	0.2577256252140296
0.7002434874776899	0.557191099710382	0.3748996753116029
0.6728993206295487	-0.324646647447402	0.35086011194603134
0.5651702485001056	0.081846728835961	0.29857492776059735
0.09994320875254809	-0.774349747879871	0.0858916490793214
0.5062061537236503	-0.374303818611796	0.293003902196467
0.014649347116773659	0.743261356486761	0.011769209145417433
0.6865286135681	0.787087177898004	0.4119996229981493
0.494824104922065	-0.760156349292545	0.37387394285982734
0.6400456537844229	-0.651237077790114	0.3813856936835203
0.04891039448154988	-0.154770066335085	0.022679159870701106
0.8938846267538462	0.736547909144371	0.3646619421305424
0.2968395363613447	0.517158047663073	0.19788758293501438
0.47337423164398235	0.674766543045832	0.33825156665417916
0.47915157435012956	-0.728539377685579	0.3568987876940827
0.7145961292197329	-0.18025843805565	0.3589103745845216
0.643393100453212	-0.776774862538559	0.41092334761681554
0.43762013304417385	-0.53975163336275	0.28745380191919806
0.863933547242362	0.70372281495532	0.37342099056649475
0.16933002809253705	0.971647256282937	0.18664535111612998
0.2207432305032029	-0.267163572812796	0.12031175157156179
0.958140714730568	-0.698296730749744	0.38644850892518895
0.7771300179302654	0.898726063621372	0.41406810764811536
0.44313911985895527	-0.989860688616788	0.4481847251346687
0.22825117874106085	-0.979773467839037	0.25346812893196835
0.9241695954673378	0.921063322973668	0.3154977335899743
0.5833150979105987	0.152143170267214	0.30881248922939236
0.8292313573751207	0.903099804145996	0.3863845704992481
0.851778830339157	0.721625645384732	0.3741591848085111
0.31531750675030257	0.241528035831798	0.17458697003753706
0.6724144424137641	-0.426721143440439	0.3577912553802935
0.6551573393856974	-0.80190688926318	0.41798817609234473
0.3301041449603298	-0.521609400950048	0.22037104804577964
0.8393481148142032	-0.390060458034436	0.39359066838349216
0.9813201693297746	0.3364936493027	0.5493779906086937
0.5320934875215249	-0.856865747456977	0.4230176158876046
0.8088146064358059	0.306896775111539	0.3878740872899346
0.5303490530696533	-0.498410799018538	0.3223564979658498
0.11334930994319915	-0.166347511767824	0.055334480840495075
0.5114459936108601	0.794891032180484	0.39234190664999913
0.29865975832208547	-0.457056354843385	0.1893064544126956
0.6928552413968616	0.386534532912541	0.3600323084774684
0.9307408151776593	-0.863562421114852	0.3253176478183444
0.9129527799695581	0.904288948274843	0.3275370449214151
0.4811534011018468	-0.139384551802959	0.2601439005134532
0.2814298191140873	0.746059202514917	0.235958798298337
0.8754990984798481	-0.525939727352324	0.39205723663322917
0.7858511338481378	-0.957365053213462	0.4270553400130693
0.4717241730771075	-0.695954230011492	0.3435885691229678
0.5981572565171054	-0.66726762153435	0.37783230632941556
0.9230678795715659	-0.962885763801876	0.3113883470514527
0.7613055865010682	0.773137775898965	0.3969831738626363
0.4295401146595078	-0.200786127950975	0.2365706301799292
0.5235117199782983	0.903807853489015	0.4410858222590003
0.3152681859049018	-0.398933377885199	0.191409188908624
0.605506834159461	0.863139773531238	0.43844495040636217
0.7983804768935451	0.693301488531227	0.3837939984805544
0.3705178685822057	0.211654472294707	0.2044017928955943
0.7887798160264065	0.928631390932973	0.415950131709266
0.7079993965077258	-0.76472593397399	0.4047640256522844
0.5769035786276082	0.713729770255519	0.3851334704759894
0.954347616094252	0.923989215361672	0.2884953440232326
0.8419777746983355	-0.839067271114791	0.37438200192216436
0.24231975635377856	0.699041469431292	0.1939262224557854
0.35812056208417276	-0.755055208509775	0.295810622763214
0.35970294405636843	-0.951551442136408	0.3693693655413643
0.8102142732804012	0.3941425197189	0.38639053964533143
0.9430719531238176	0.721044723741841	0.369616384327966
0.820552518387639	0.0992704612859071	0.39519518581053203
0.12538354860586645	0.61210461321524	0.0897562995248534
0.5648663735707043	-0.921217643344233	0.4593637020757053
0.5408385720559078	0.935550234169107	0.4613786696463741
0.4298662095190965	0.870882335859266	0.38386716046541136
0.6276783933412404	0.750656962749736	0.4029835621605333
0.7627077287505215	-0.90578575539298	0.42265296982373274
0.6062889639604562	0.184337829357711	0.3197537106401918
0.8933609570119089	0.957154761133183	0.3424799436614375
0.05297863770774884	-0.282588772790095	0.026591217844687293
0.6357436014949813	-0.0254215774704714	0.32777287645631525
0.37462282812633313	0.674073821575503	0.2834222427459422
0.3672134537254883	-0.107785566901661	0.19673911103322056
0.7193680808085733	0.961178239831282	0.461915655847034
0.14560973675491348	0.958568924027804	0.15770302192485136
0.5558103152998156	0.15652632718506	0.29692085635438276
0.09072297905542444	0.955349185703679	0.09697843952746518
0.7793906412800291	-0.614972623565935	0.38281963187222223
0.758159597925762	0.788105001832074	0.3998234738205429
0.28871772036724547	0.128318878040003	0.15227904183789095
0.9052228118915691	0.718101082297473	0.3666726001809058
0.965173204494207	-0.979184770452811	0.251848062377821
0.44811643418874525	-0.342978484631151	0.2603293839409404
0.5726179208534886	0.933295563337128	0.4665035349560095
0.18498879946330635	-0.439374809988371	0.11314648287334143
0.6812121716099567	0.25923542679042	0.35027101269009825
0.47147671111560796	-0.29673609169816	0.26706987489900375
0.6443220680534202	-0.953186490584484	0.47728410550267597
0.343509104738256	0.71635530290562	0.2742950764416955
0.7906274551259156	-0.869562247931595	0.4016055231150902
0.7103144507439624	-0.433363688420367	0.36684652336788787
0.6442459240133479	-0.820927931661459	0.4240761347105393
0.8387051955197289	0.402614768335235	0.39282374745639
0.8752993617469882	0.823800920301807	0.3593123176764695
0.6088786417223847	0.743375299270063	0.399019535635074
0.6799011386458396	0.466315356945148	0.3628912235761765
0.9542955839375713	-0.948560972638711	0.27831871703747163
0.9300436208709308	0.563452160003178	0.4047557250548561
0.6613565476661026	-0.192969536311034	0.3410011010696955
0.27094343040284	0.597734775720581	0.1948858708077628
0.7795426160126108	-0.529532875827499	0.3808179521050084
0.4945865236202399	0.41682059897318	0.29353476881062046
0.35770148923015616	0.2814908687518	0.20303877209003449
0.06291111638327346	0.275985208804825	0.031637006306599665
0.9522790589379367	0.971899672736181	0.2735180374450012
0.45913734287089264	0.615564625541782	0.3157959748561517
0.31154297948692183	-0.804886930714126	0.2764720592882999
0.6066719785111059	0.86050921360008	0.4374841200998679
0.10721351549279452	-0.347843354994712	0.0585712179195741
0.45568019647288627	-0.67404700890705	0.3295708302711563
0.7603940695258312	0.733333707771102	0.39241581900409056
0.4058744970102886	0.796376970657123	0.34086590077220785
0.6700244500893038	-0.824687314535467	0.42375132705272384
0.9254966643242314	-0.998641024366298	0.3125839281285504
0.29686112237958395	0.91395552421667	0.2999410159541515
0.8621220464230486	-0.783051567530845	0.3674831434089442
0.8103076025794684	-0.810663851861729	0.38631063006173066
0.8181023075823798	-0.191790096783777	0.39303761339141435
0.4000618217643557	-0.521088832248756	0.26291230236016816
0.284456361522223	-0.00364098443160518	0.14726837370507967
0.3996465514851008	-0.699462638630475	0.30604998308587106
0.6092008957189492	-0.406979289564861	0.3377616530495086
0.17105524273271477	0.279555600961181	0.09187976898934479
0.6355142300217791	0.543708591082709	0.36242130930785194
0.6411445841113452	-0.91019166793978	0.45748094333388045
0.32539140442983905	-0.578774842105759	0.22856850385392605
0.32337738021396045	0.283283045133271	0.18301204792833625
0.7334827590424832	-0.748404295062902	0.3985520678032339
0.42289408657660016	-0.250403587359142	0.2369349857924523
0.1295101517573776	0.500088891234412	0.08233880245152242
0.7112119658353308	0.619968574064634	0.38253974857321305
0.43442831923362535	-0.324662737941805	0.2508601524765182
0.22481621575714011	0.886328607692805	0.22325720418900338
0.678892822117182	-0.579695548869653	0.37486072560178824
0.09767420541704733	-0.847722295960287	0.09170309300561204
0.636584936357861	-0.456167422482351	0.35143086831581183
0.5775827487405906	-0.634885400509793	0.3655847087983067
0.118689047865361	-0.987574364653365	0.13268307517208752
0.9711373144220579	0.922748679515465	0.27746975065716706
0.1686073691654675	-0.966086749857833	0.18459316062099268
0.22778044814112974	0.101662224133863	0.11634922223711083
0.3926138379284553	-0.339244970983419	0.22953110023771972
0.7478953963985846	-0.381637981635559	0.3727727530357611
0.3657658008342919	-0.957942516424193	0.37712684869656016
0.764563247333689	-0.765104282319138	0.39524033278883697
0.02926614596559341	0.551294940379127	0.01880376035653214
0.1804987786693305	-0.264350068012088	0.09647644088504226
0.23458563619079986	-0.815852796403385	0.21425909346374433
0.12684284538717303	-0.862949730087681	0.12202293052510403
0.23456980659730603	-0.758262995301449	0.20057976983169723
0.5073394681685612	-0.0217675221097342	0.2702031380414627
0.9402478269331798	0.676999752663924	0.3818923409374713
0.6255794941989152	-0.653703496167008	0.3797868377868254
0.8255121770026637	-0.145662582195417	0.396532940007055
0.09301962795681556	0.453352512606996	0.055542403530544335
0.5611540904115071	-0.730732558655643	0.3862562342898854
0.1020814167803462	0.149773400520998	0.04911045076732775
0.4159805921385456	0.990190859164923	0.43062380145792845
0.7436957285958826	0.458622399446553	0.3743145749079207
0.3625933309546693	0.528727094221658	0.24215098884911396
0.5688790598549561	-0.900674342138055	0.4503886022130914
0.8229261966142424	0.264569074647474	0.39316429693223715
0.8418686475642941	-0.840660040207046	0.3744729647260697
0.9556136017657709	0.969350827542657	0.26948873188107425
0.7008108511316634	-0.529988154591422	0.3723575267590064
0.7757168548732921	-0.74538131470844	0.39079500494306946
0.19797206835303985	0.794595444568015	0.1766773567488628
0.597216510372204	-0.512778073084803	0.34795080373357035
0.965385040583822	-0.915045831788365	0.28529774325476864
0.507138035760291	-0.498024437686534	0.3126116010676265
0.3749042500286439	-0.795447395345446	0.3203909318307743
0.9348926523257011	-0.908349050880191	0.309676583932418
0.807045432737648	0.788805168865384	0.38596950787846696
0.8493498001190642	-0.982922419670641	0.3894447303137294
0.3788877971884461	-0.919850794872631	0.37066043510264485
0.284495605350127	-0.865433033020809	0.27264750190987724
0.5042041883078227	-0.714944267020259	0.3631591703413396
0.6967086467324791	0.719386360251625	0.39699207029468087
0.9607879726019346	-0.796885452045654	0.3474059697957488
0.7444350905909979	0.732033327160412	0.3946780977931286
0.8903048062170177	-0.789250090721498	0.35741643834667525
0.6588590849213745	0.0233729742200917	0.33681274625175894
0.6753430733838591	-0.50186538485227	0.3653553719666892
0.11836143425881177	-0.681301336692166	0.09151975520662732
0.3171479111424658	0.811732618941953	0.2830484018686195
0.4838644032420708	-0.19462021766908	0.2646502605514743
0.7371637110280439	-0.913539352443207	0.4358320252697264
0.3151977371487135	-0.818957512122019	0.28377316754618004
0.8039499740605793	-0.835084547283031	0.3909733552614042
0.8291450857815221	-0.907020850340122	0.387016394585101
0.7363172757827362	-0.627235342424348	0.3839038586168289
0.29406007920873983	0.454988709244198	0.1860462182042368
0.4952620820083429	-0.880344374377309	0.4203785967405012
0.677428887617083	-0.919415610623842	0.4560884241780723
0.5692357668090329	0.0268031627453528	0.29956781493059875
0.4441433386931253	0.996407098563356	0.4523572418492311
0.22993353916478482	0.691505444123247	0.1825687238297556
0.5360174152886912	0.712490447449303	0.37370553489784214
0.9711541860868391	-0.582152715704606	0.448037149961821
0.2997302683943109	0.364683725493954	0.1774738798148933
0.3508721171484373	-0.546104931972316	0.23832884729994913
0.5996435020796284	0.548526278835896	0.35444207749876666
0.9486382219530064	-0.951842947834958	0.28362752368457217
0.11673344780880002	0.453737154132343	0.07049822302596398
0.7206598091290402	-0.865646146648437	0.42642656571274046
0.35058294343640695	-0.902015055728631	0.341472286462187
0.9009671652798973	0.782733410613565	0.35524997778725775
0.5731805396627803	-0.479723321620102	0.33519053409772076
0.6867374230365137	0.281133073037235	0.3529275921877169
0.18979193053439086	-0.229723738369798	0.09991524238198624
0.7948940299809387	-0.832244984012442	0.39426026967384015
0.8236857368094809	0.835590510286776	0.3826047374168098
0.5831347357817056	-0.47596248154744	0.33798817592347724
0.5611847814225253	0.0594362104412311	0.2963211871680246
0.07192841345190705	-0.744399340510411	0.059133539578580425
0.7007014243269396	-0.630297635866256	0.38330642451970115
0.023662492499026303	-0.736275627598557	0.01891895198495498
0.47241899738615006	-0.575836386078112	0.3127804378858182
0.5006204396687455	0.736318483538688	0.36839080528018703
0.9577694840611308	0.857290228092492	0.31826425242429907
0.08012091134644095	-0.451584900819128	0.04745202666303517
0.8236242792589752	0.440043838072141	0.38787984713813356
0.6333133680544498	0.481668019867761	0.35356594540926295
0.6713313442184967	0.94267742886111	0.46767528225820953
0.5966913179321941	-0.748550889473685	0.3987494237844438
0.8663094636963811	0.795215240786616	0.36517247822458804
0.8055060108323492	-0.275029491789245	0.38746063866017333
0.7570924880647788	-0.591618161725379	0.3816821017760528
0.32935297685301523	-0.199798278609299	0.17975381207950386
0.9552233904624017	0.914928265466227	0.2918856625218703
0.2709559181164496	-0.356562825686683	0.15877534494372295
0.4390864076525552	-0.0392261288283666	0.23493101801257718
0.341328299561858	0.685370398004183	0.26438000256783367
0.13059948729399462	-0.227205806852309	0.06646390850802923
0.75773365389076	-0.890877765506943	0.42067525426528496
0.160536433861029	0.613647278089254	0.11617357585715543
0.6720606005083283	0.538182942953541	0.368751238474727
0.6841374678681508	-0.349841308545959	0.35556321795817153
0.12844928439057912	0.952627890198034	0.13782407881875408
0.18583573613403484	-0.90587317189347	0.18924784670293487
0.28449557492839816	0.862396776766772	0.27169163398743296
0.7711835675247846	-0.381251719540938	0.37790925351454646
0.37909770847083446	-0.647945280018139	0.27935835033921586
0.2598539664344332	-0.6426802869156	0.19569233732288127
0.8215170650685119	-0.364415819421113	0.3899232144428366
0.31496192497286735	-0.622617177122557	0.23096934979073444
0.6830634420125903	-0.870657221102572	0.43658368534150155
0.24779936017491636	-0.774979950905513	0.21567574997902356
0.5098489149626698	0.447509895035517	0.30519479370269825
0.4956199818361765	0.952127716505999	0.45487638779640177
0.47194755370833985	-0.189061886497232	0.2582070615479953
0.9218184735872925	-0.970632523782755	0.31280146963067645
0.13494498875894745	-0.715579961732669	0.10902964459956971
0.6014490843865284	0.338672012657652	0.32825616916677924
0.7476015634227694	-0.159746268716038	0.3695265945901653
0.07368771672651603	0.678795148228371	0.05602347046781864
0.2835843855077972	0.357287767872564	0.16666274350887111
0.785604633778143	0.786718549405183	0.3923223209839962
0.8993268086030454	0.352258452420718	0.41889714541584383
0.386922158161555	-0.557857507705352	0.26286736573958885
0.14004002023150453	0.696474639735629	0.11077660369230749
0.6587270992464737	0.264098915448255	0.3430817513777094
0.39962544065073596	-0.95667054735321	0.4024253185884068
0.6774723742920646	-0.677155345135836	0.3894271971368539
0.7731296129958638	0.60771354303477	0.3826198756339192
0.6952346271995151	-0.150456035901256	0.35178715975896147
0.8756738093638917	0.952139775050276	0.35840864615116663
0.6984420235927998	-0.409586856592346	0.36279209846960925
0.8283435618451461	-0.649291672267364	0.38058602837467254
0.772820775127823	0.478399569229723	0.3792736260732179
0.587956746643651	-0.760531366552099	0.40088787374766804
0.8634816761204649	0.976632404248152	0.3746751688125949
0.31908019161185247	-0.441988064330793	0.19995310098941146
0.9215832537345198	0.854090381367065	0.3324116515454436
0.6888790984062241	-0.718324603117011	0.3970424430828189
0.8297083680668387	-0.53603262789795	0.38497713125193417
0.498991587025427	0.415625310115106	0.29540204621033667
0.7711262171769317	0.033692839345904	0.3773004555350032
0.6090865234013813	0.881613124699609	0.44607935665578446
0.6057905852015888	0.670953008308812	0.3801718887837773
0.9690608283318789	-0.95616561666724	0.2575154413639423
0.2666058731727822	0.276978623866816	0.14847129182084642
0.4211573228986775	-0.493462826647506	0.2693753075093043
0.09974395773780423	-0.931180007379717	0.10372978439345244
0.8349351344081682	-0.452168387216743	0.3895944187195115
0.042244511994911374	0.842460893940076	0.03877441033078775
0.5488782680334972	-0.379243779008199	0.3122314766341059
0.5456518143687666	-0.401306277514215	0.31369198108114554
0.5819307192085295	0.961635776128244	0.48237157596346397
0.689570589443376	-0.145225891105734	0.3497069155768232
0.1920233580638595	0.480268528737575	0.12218518995528421
0.18544086531515144	0.583761227193597	0.13062838324712192
0.8473504779090547	0.115718356769995	0.40596006315183963
0.12348875050606561	-0.366046766822207	0.0690821281794604
0.08313283793711473	-0.265347729685657	0.04205543163246707
0.8161550377221682	0.726958731307976	0.38138770627111507
0.291534317263145	-0.566721050079542	0.20332515030755685
0.3277953780201141	-0.112241740751237	0.17428450773834622
0.20521246037726995	-0.952255533119111	0.22088676019224263
0.49595582226017915	0.76668431059646	0.37654243666897075
0.9422066693437845	0.984428148635574	0.28661830335472094
0.43907005646640523	-0.677934036106705	0.32215964928894353
0.8376626519424611	-0.318208814621226	0.3962240251964151
0.6573682582660559	-0.848750468160101	0.4325197951509701
0.9522163170810662	-0.517722841563888	0.43425859654335974
0.6362004170437271	-0.115787415556232	0.329274864786636
0.44349631179365284	0.463332610401468	0.27584672008226835
0.3949483664526938	0.593858461941613	0.2756841345587068
0.6949941693748453	0.734702414416668	0.39994414666151207
0.06379549439751503	-0.00242947272089496	0.02891685875338203
0.3856650969270112	-0.491813478522109	0.24893260416337398
0.9401812559978661	0.118753308944035	0.4723241074977266
0.3024302883086499	0.832502329801523	0.2776352764281853
0.7771633726769446	0.232072511713437	0.37918894637312156
0.03675518154718839	0.271744373669253	0.018095477788892013
0.7032987309270864	-0.586923916155218	0.37833266553948247
0.32229730457711003	-0.666600263091213	0.2463752884113178
0.46821633634834386	0.702099543699741	0.34377308632221354
0.8505817892402524	-0.516596467182223	0.3885633923732478
0.08814432631888083	-0.864882542115723	0.08431153830410344
0.7995440022650218	0.14973025366454	0.38699693861484863
0.5870922954374427	0.796229803400682	0.41217002993547797
0.5057871921524215	-0.673109004124517	0.3516899688184133
0.6228746154330458	-0.264071366722315	0.3304502922674338
0.4185282476902794	0.536395996863946	0.27643884231424204
0.6607453411571208	-0.53638009248515	0.36651597058480084
0.6178441012511058	0.885499060853432	0.44789474748247443
0.6850707593168438	-0.653959612515597	0.38591667598049834
0.9362159299000711	-0.937544649981183	0.3007852194574545
0.6427599579197422	-0.556375297856838	0.36577831372412944
0.7326329714002271	-0.797686550741134	0.4072962403722523
0.3359933596347665	-0.601374994802698	0.24045077983632046
0.8181846794173437	0.965930531916643	0.40851078806957514
0.648472706076953	0.103003298077938	0.3337515184682612
0.32540018871241744	0.603527978757746	0.23386143613733687
0.9536373561441859	0.997235876725471	0.2700601491850255
0.7803443204709206	-0.330107679012655	0.3799453014184403
0.7746903390950546	0.768006058373176	0.3932497809642889
0.7223252832570862	0.0874724319196011	0.3604028233623193
0.5853983256842604	-0.898256315274869	0.4515244646477182
0.5010973096292931	-0.922199289786109	0.442017605959327
0.34842899845056857	0.231297446893387	0.19317405492744003
0.8662520135321211	-0.795061137706339	0.36520461901098894
0.6551531481419172	-0.584043954390321	0.37207967764890404
0.4646512122032576	-0.591504783703415	0.3126738570180452
0.37580060236697205	0.923208682683075	0.36977842264470984
0.2591340772635167	0.235191645383983	0.14083898109170134
0.13786772834322183	0.486297466142906	0.0867171578572168
0.6550246955178639	-0.415019847524602	0.3522834618882914
0.24762281721453314	0.451579437160345	0.155441303501094
0.15855152360220648	0.0731309836470216	0.0774405642563465
0.696160880216879	-0.936655699641527	0.45877165193234715
0.8070119401328937	0.764429838449895	0.3846571907096668
0.6090157054494907	-0.063604353717585	0.31724336839727474
0.7845927524120512	0.978392204094534	0.4363859400382701
0.8508678381500245	-0.306563072146743	0.40118385291542125
0.6870892786849168	0.347250511434054	0.3562416305026999
0.36314272639412637	-0.470404615182301	0.23170880143481715
0.3240676130182465	-0.282795988163659	0.18337562545725666
0.7757086860747004	-0.561254451257913	0.38120010459332254
0.5728889306064656	0.650247358747377	0.3679007561486054
0.2419834747014033	-0.305493918578677	0.13603621653740103
0.6621092668856764	-0.644365276651843	0.3826508817976348
0.5872251804736637	0.930062858683386	0.4665960585217583
0.8162741170461157	0.647595834625114	0.3815081249420752
0.03856712060349546	-0.0461522536008954	0.017184536302026952
0.47962551595497227	0.541968905731357	0.30881488770819066
0.2503758632733822	-0.359071308230853	0.14627777962932648
0.6768990507007502	0.337221877632926	0.35276962939467726
0.9452384641525937	-0.985921681625265	0.28222594384234956
0.5881871182369318	-0.733630638919682	0.39301329860791334
0.8823150081396319	0.136660807709994	0.422733658602456
0.906593469184872	0.53506884272302	0.39930403073814014
0.6272845157792424	-0.376170686746846	0.34053563455545477
0.5280887360863165	-0.347753119642877	0.2996368345407261
0.45628186362287587	-0.905532409077521	0.41367411492273454
0.1250588594110735	0.504095472324838	0.07969946303443269
0.8792400841225553	0.189915708476552	0.4190669632546027
0.7902222993629385	-0.948285252426495	0.4212022732507109
0.1426944327073268	0.92609712292814	0.1485230519292616
0.32116579374975995	0.929377237647563	0.32743204835093187
0.8672086150105145	0.601215868730769	0.3832107213155022
0.32773552181059956	0.739039362245891	0.26940249032072644
0.3304743217743317	-0.16106881518621	0.17806245542889032
0.15462625066682162	0.682907768119239	0.12076889883243042
0.5686396162937651	0.871879137608297	0.43773970513061994
0.837026127044019	-0.915198112910203	0.38314523356516134
0.8078072465689536	-0.214538520380818	0.38912233449001005
0.31598764729141543	-0.911640999511517	0.31618526953859794
0.08510724927936296	-0.382857825183154	0.04733727215208194
0.08867798556624973	-0.138815373853041	0.04207933167213821
0.49983464805706623	-0.199340603430376	0.2729307155490331
0.7259214543456665	-0.990369773283284	0.47394671803861455
0.5195447965016484	-0.272246632980209	0.2880571931599009
0.9217874019998005	-0.9029159496864	0.32105078099433354
0.1581445758994038	-0.0710498463518041	0.07719255643615365
0.17970130403437468	0.602243175179256	0.12895085548977991
0.5366601982059839	-0.9383160363666	0.4616953226189452
0.20103861837758918	0.983392494886002	0.22475730311818415
0.5266322901091667	0.302664521527366	0.29417121035242166
0.9203907650802262	0.982637563981578	0.31547924708155567
0.520836137585471	0.645121537644666	0.3500429327477592
0.7720703278400818	-0.803247791578873	0.39824524409701667
0.14342876066839025	0.185198021008961	0.07198490590480043
0.41238298812173174	0.595437376400905	0.28612452907130653
0.684021739697089	-0.773789851464544	0.40902050259438877
0.5134098324093349	0.450922129813294	0.3073007359949137
0.8207306691106315	-0.917520136946605	0.3941190099388405
0.33339356282000193	0.945235570289861	0.34444761784549216
0.11026992837431562	0.836469348135566	0.10240925194715672
0.3248427117955128	0.957207742498113	0.341744548191145
0.9539920505414577	-0.370180705115198	0.46661469857130533
0.528528403604843	0.663842259679283	0.3576756986282105
0.016671576603346547	0.873762175903744	0.015757697816658887
0.7368197635436187	0.486067021610593	0.37443270500301673
0.7171415494977155	-0.0387593358969194	0.3583132991027016
0.8861808899030877	0.979338716924686	0.35332919374354715
0.5562239750808906	-0.981107734468982	0.48939132389377854
0.07784152443004534	0.712732392219133	0.06171730430473147
0.8854978344654707	-0.0065155622932505	0.4267981569124752
0.7194459552585919	-0.80145229546262	0.4106890804329041
0.5473324779374799	0.399837798137856	0.3141852161049271
0.10749982255253161	-0.915491166273617	0.10985141431756588
0.7765992184399491	-0.862932322531531	0.4064410799177434
0.6420658747754677	-0.745282285058961	0.40250492062150955
0.5730104842113081	-0.00700798413670136	0.3011687815233246
0.6490654106411271	0.653234826036823	0.3828749727939727
0.6798916089980185	0.349971867189266	0.35437702145751154
0.7227495786482402	0.973688666894027	0.46658603531409887
0.7376210885110583	-0.00784051435157568	0.36549210161475626
0.8572496900032466	0.948840442491524	0.3736304248066677
0.0736523036704363	-0.725481997690812	0.059215884045466904
0.32456100074858235	0.455312270832594	0.2054534664645044
0.6260338932678456	-0.947633528356482	0.4760787578597187
0.6658328135059808	-0.59339019945568	0.3750205911836653
0.5752976378455534	0.495903626258526	0.3384236465643355
0.8757842040837045	0.0943139866444018	0.42019774576106894
0.28167623384464385	-0.736778165506831	0.23378025850912507
0.8424415788465079	-0.704714799723483	0.3767677417817454
0.019650692312029892	-0.833208419045706	0.017683899326619172
0.5010963712844234	0.253049483746842	0.2776118782018687
0.8573107014472762	0.692471577050457	0.375290678623596
0.954545272772563	-0.94559897459831	0.279202111141824
0.6850388820760379	-0.689915804150511	0.3918761959351946
0.7549457394093501	0.393033632671921	0.3745633797622324
0.5761333592808933	-0.659023037950413	0.37083924777154936
0.7600256615484948	-0.0852732811414571	0.3734389075798808
0.025730316987400286	-0.0435789229761815	0.011340129144563503
0.8047662230059246	-0.835596568458338	0.39069267817708375
0.7582946256744271	-0.638377090253042	0.38449899832420975
0.5775120024008791	0.928911208369078	0.46498345228176735
0.3143552409987536	-0.027267055365907	0.16458433699938813
0.8595010057925557	-0.596102968652539	0.38326983346293586
0.3930193384359071	0.819738745444517	0.34102758913983267
0.308580564917281	-0.267516053632359	0.17277119976342112
0.2814759956049767	-0.781251104796477	0.24533396716405415
0.28966772986753847	-0.262635121524644	0.16108281791064455
0.27099886585474725	-0.565779666947099	0.1889739812824725
0.7461136128804268	0.842550541210907	0.41311837713401306
0.6370795854873234	0.614825242516381	0.374181769418669
0.7355494798451409	0.929940067366399	0.4423238954645374
0.9163577115679383	0.549413644021783	0.4007272108894053
0.724018997901095	0.783429669084845	0.40616141542423934
0.7194981905639235	0.679981971445729	0.38996742454180167
0.46545813830237154	-0.452635934430311	0.2851980188353465
0.7193404951767534	0.946764107848232	0.4554562149508552
0.8198964986732579	-0.948886494311182	0.40200959851838497
0.11649732714760541	0.893715553262678	0.11612787436687283
0.9210939285808997	0.646990732422548	0.3829581730450422
0.002148056261581653	-0.21953483230285	0.0009942753240568722
0.7228296053888875	0.764245454524436	0.4027467359410841
0.7909946536112412	-0.673279750516325	0.3840674980311653
0.8223544848815381	-0.333795722926632	0.3910801614870589
0.6234927740913762	-0.225540367478872	0.32849067003151383
0.4718715357725598	-0.812339136206471	0.382559268267562
0.8593545512523674	0.988803420837566	0.38257952192656597
0.7043183810612805	-0.212685769744232	0.356231668823764
0.936975233275517	0.77933761215332	0.3498929579003596
0.2956147058380997	-0.134678026272735	0.15654383972882738
0.8317309350998667	0.95919006976159	0.3962781104318964
0.6185911994373258	0.979744831149244	0.49365275435621947
0.8738697340218688	-0.744654908321274	0.36751579241644194
0.6718375737419496	0.244774915487403	0.3466006137774069
0.8601150108598051	-0.988479761107869	0.3817482966363583
0.017560989280762083	-0.248189271138715	0.008383281955553552
0.4547250227260196	-0.21801592049689	0.2512994918965459
0.4868778952476277	-0.163642953596867	0.2642947754588719
0.6404151179143548	-0.520435119973304	0.36025979130199043
0.19301987314252184	-0.768152714585756	0.167018495634035
0.7838789266453259	0.969658627727903	0.4330808342309563
0.5120578117606206	-0.453628609693873	0.30714426911219816
0.4196280921295627	-0.786582494438887	0.3457069516462538
0.6166147268596223	-0.623835672195072	0.3721817423534812
0.6432415005662697	-0.381862235402625	0.34600638402718975
0.6612296045516712	-0.860368700460996	0.43613761066297013
0.6667553333618934	0.714593322907891	0.3962919036734287
0.9748439649809152	-0.628693755819152	0.4403434218270964
0.38500985946392186	-0.927562648399273	0.3785335062642793
0.8448837244685479	0.557693813516251	0.38516209031945575
0.7700790603730521	-0.763382110623222	0.393815894689275
0.7203939384026707	0.964498515745861	0.4630743175490857
0.6893838773122413	-0.317827898914221	0.3553821680153819
0.1292518391242115	0.706753555631838	0.10322908039964897
0.18773067703579013	-0.646310097320012	0.14148146303725456
0.42469421141227226	-0.875822764810019	0.38285139869300894
0.4947224946456777	-0.247725856388555	0.2740498124505333
0.4963013186067631	-0.619837866611518	0.33391558526093507
0.3665494568100952	-0.914779074707323	0.3591611524350179
0.6766306424735696	-0.160844202325096	0.34548672178736495
0.5521822243579436	-0.537141264006331	0.3376075620502676
0.4593401783727331	-0.356045785603974	0.2677957403580102
0.32518533060089505	-0.631345195726776	0.2399734139596561
0.6104639958771069	0.323594319956191	0.3302167206921408
0.08698966116576635	-0.692211357052696	0.06750334577322943
0.2002168333084946	0.421594779992682	0.12114678384542754
0.9323356178091274	-0.71067354600956	0.3698277610464592
0.6505397174285642	-0.397648428281516	0.3495086218596182
0.4948262437568467	-0.953306616749744	0.45516194195254983
0.7452823511956664	-0.883244974100014	0.42345519683511046
0.8416646303936081	-0.033142841269323	0.40437755520570223
0.7909426962719689	-0.812321283956311	0.39336401005012106
0.40418786129001416	-0.684026204645394	0.3043434189001305
0.5699459337504539	0.516261874605906	0.33997789954887225
0.8230777387804188	-0.464235609150369	0.38691764894363295
0.06411815953016611	0.682620084836967	0.04880064839788692
0.56937240364465	-0.650175459044307	0.3669394689267702
0.3363557196870967	-0.879873051674178	0.321616071183674
0.6957845552755042	-0.888855786389175	0.44022403101223306
0.44143704987286553	0.00693395210046113	0.23593950101305655
0.8305968964577489	0.748419564839512	0.3780716734342301
0.5237384769138926	-0.430223044235333	0.3085742470515283
0.15806846388353077	0.00212155722708819	0.07665698824088035
0.3744407728467209	0.259575680413477	0.21062154323592253
0.3281133957072725	-0.578192966581265	0.2302489504236065
0.874351208621628	-0.816015899962594	0.3603732305072224
0.5389814646512201	0.998046334253119	0.495328899787359
0.9664350725995237	0.715432858601227	0.388633725689883
0.5199448332571872	0.807812852147973	0.4000108854653294
0.3233416882697071	-0.486580658488614	0.2098179753759805
0.6964442455761415	0.794636374486616	0.41273296020103384
0.574740070219528	-0.0897049878090274	0.30303385134184785
0.8784829942049547	0.075994261706394	0.4220345906992332
0.6249638788413736	-0.114366153478555	0.324796748776923
0.4573094462808882	0.224519177477872	0.25315918063166754
0.693007340218025	-0.197896429680078	0.352109833726666
0.43303197029371343	-0.21502068796757	0.23950948606863295
0.19903340439470674	0.225894169141943	0.10503993047282485
0.543519240934213	0.764440705533547	0.3920772039987247
0.27326505221689135	-0.815500235575042	0.24798286673968645
0.9067523559634588	-0.959878262087989	0.32914546155423885
0.17730668628922852	-0.869920885712066	0.17290393200600057
0.574131046641612	0.814788474550247	0.4164744001298271
0.5199876161412732	0.0771879660242306	0.27729740546132847
0.3146029679858985	0.418511267371068	0.19370789431312743
0.7746968980456442	0.88454792123743	0.4118160141851464
0.3827739863340715	0.062596736868612	0.2042192701909197
0.19588442814885587	0.492933480316372	0.12626598400986272
0.55455518635849	-0.539201842547977	0.3388236351958772
0.8991944329107564	0.779560429172876	0.356297223314473
0.11012829507458048	-0.665445927296802	0.0834064914840767
0.1969145169164484	-0.854516334489026	0.18858285753807494
0.7996866059154053	-0.829823867818697	0.3921061384189589
0.618769501871825	0.0447092785920741	0.3210435679105151
0.5573086783972353	-0.99880759174925	0.5000605765212154
0.6352248899843549	-0.796354498627062	0.4164321945084398
0.4337155035033105	-0.907331836952904	0.40189418575096164
0.7041191183388816	-0.777895886121107	0.40796575779891264
0.224778367187434	0.34949950306268	0.1294705418488882
0.22850074631717204	0.494685522531844	0.14853635443238344
0.7189543760414184	-0.33709264196583	0.3643844796282517
0.3637259602467447	0.772361445151073	0.30511468426030003
0.47499231609271997	-0.843168649396119	0.396020270985592
0.9342350798036335	-0.926247523594957	0.3054263209170992
0.9167761562139004	0.747342453831052	0.35967110572448496
0.6342551949336551	0.566595353971919	0.36561633455533
0.6204602568955816	0.654100933964254	0.37903781419061194
0.6320102731344445	-0.336160918658714	0.3386976089628421
0.31985650901962837	-0.286372020537104	0.18121317283994148
0.6033779808348932	-0.0263053740440502	0.31446991070032776
0.4447027977556786	-0.567641133824484	0.2972030681723866
0.27595550944254466	-0.999159718110994	0.3107540224782305
0.5831135842952168	-0.487589590238199	0.33971468095482066
0.12859427504229531	-0.644752553739233	0.09559610195472083
0.7334791145821646	-0.402431374680338	0.3702519948394657
0.8717041181996518	-0.781540914286432	0.36441536129210095
0.5177207101332202	0.158852322839889	0.27927017832527173
0.5015772780136514	0.452399602010065	0.3022890505740336
0.2853542261334239	0.15653894654372	0.151575199125385
0.6470365539386691	-0.923020325508159	0.4625679881324876
0.8260661263247089	0.887380113552267	0.38616334092770466
0.8721448894067281	0.86461140017436	0.3584003455757656
0.8131788042877041	0.945603118030104	0.40569696671543515
0.9132984357152185	-0.495838183487203	0.4082647901781767
0.3900428375381466	-0.770284507788336	0.32200144444481443
0.4937804494822436	0.857063174068396	0.4098102707928789
0.6501888643278845	-0.0133059254650009	0.33342541822090116
0.5883425433355713	0.192135565443661	0.3127751197369579
0.7571394611623335	-0.953772667355766	0.4416797483490724
0.4612234538699972	-0.876092624690397	0.40315547324304474
0.85943218777002	0.409309478558479	0.3980550234587548
0.9797733634204631	0.865508574945796	0.32167177106724304
0.45724770876434073	0.23965087991407	0.25435982982369126
0.47179802689219813	0.731409652086808	0.354472388144841
0.4279683124226538	0.927870146513029	0.40781297889010193
0.40253539466943494	0.643270608313678	0.2923252389126389
0.8971318914344403	0.927657283480556	0.33825617156917304
0.8923258733506932	-0.88481278785035	0.34461505984469865
0.0823081167513991	0.241102470199599	0.0409575019850567
0.2616524915176444	0.992492542022962	0.29333074669077774
0.8478936629320712	0.970732499191026	0.3866824955816378
0.38119160933213025	-0.37026785537663	0.2269855129063483
0.8247887494106487	0.721320621027187	0.3796032008468858
0.504013590933463	0.599944564279601	0.332386942858246
0.8641533719162839	0.445354934576103	0.39672894116602986
0.6930938535606079	-0.40685225355735	0.36135529890279144
0.9449709639941465	0.113750756350232	0.47919553812929994
0.48761503500850806	0.383462990026587	0.2854752840252597
0.6488398009360573	0.866489342009555	0.43943033321959013
0.3021878537485638	0.85667322435012	0.28517152684107006
0.41517839916540944	0.00760448351374295	0.22162412434234993
0.5465275099597747	0.797036802192499	0.40402130195630714
0.4611752168572207	-0.777963989594861	0.36498067999367056
0.4379158135959678	-0.865264025355349	0.3861642312229123
0.3903210709112366	-0.602467453493871	0.27496348557236283
0.3314988199948276	-0.948637887978239	0.34417660493722213
0.5361965892168894	0.371693246547048	0.3059984726128346
0.5500478116701135	-0.383231153680362	0.31319659837927033
0.020549257337314795	-0.173017957047603	0.009399901239365667
0.4171727292830676	0.641143814614316	0.3001867581604583
0.7077744605472912	-0.178555054115117	0.356609799940723
0.7687632133627126	0.600135450617402	0.382299645594109
0.6233455784626208	-0.268182906215481	0.33087954611776843
0.41321099371862763	-0.878220448471719	0.37675026082385865
0.7520074342862346	-0.852767040417983	0.4134939351693026
0.47578621702777046	0.256113714688134	0.26532628287268706
0.8746472763194767	-0.923215177965816	0.35666682484526163
0.2937546987155028	0.829096449696161	0.26933759750736924
0.637021905661902	-0.502069550056173	0.35706234379246515
0.5399131761731046	-0.941470533628631	0.46415879842222035
0.5024614080707759	0.884405522186443	0.4249800347204672
0.8693621612504538	-0.7101594471916	0.3719888999289995
0.2481466543165634	0.351189064980644	0.14408554463051276
0.7611856419321056	0.792663999784512	0.3997378757570858
0.7717429402724139	-0.902472475762222	0.41757993158023254
0.77435390946819	0.98946646497852	0.44802254886280385
0.8484204652485753	0.294848703336173	0.40084167889607886
0.4907875652727046	-0.100167441059455	0.2634681222126109
0.7758972349488207	0.0150947863837459	0.379000561570241
0.8840381547568859	-0.673021298540375	0.37503746707956875
0.9462097935583758	0.747375373124525	0.36184181906820895
0.8781537895073187	0.458712283848002	0.39955393901422903
0.34891388945995416	0.984145553023808	0.37471817050237016
0.432622124967101	0.34907561936346	0.25287941085625504
0.7123092098348335	0.889402914118158	0.43610974756364246
0.19904609859098313	0.612505638256404	0.14485070017607501
0.4071361578585434	0.135905273443839	0.22040770594150655
0.35302152450312213	0.735626669511997	0.2864382518975828
0.57894680120739	0.754719174201433	0.3974608574218205
0.8761641228412755	-0.800963140729119	0.3610075897540378
0.7863713718914483	0.876411472797847	0.40481664127023087
0.7160318889777882	0.394609468017402	0.3660472670841607
0.799041954742592	-0.514135049376617	0.3825722206802964
0.7540580736699208	0.0581606414780562	0.371319118988598
0.8010994779583016	0.732847510197491	0.3846981179172467
0.6371234578339661	0.356223613994429	0.3419648587207479
0.9421001071800742	0.834013212597014	0.3307535436622838
0.14290443372916423	0.43115340318567	0.08542692018626401
0.7827654668115488	0.979155332376539	0.437882572909123
0.24543767525275287	0.736240513669431	0.20458884780220654
0.3805576455024122	-0.00830230111230136	0.202299166916471
0.39232339795835736	-0.928292239173443	0.38417030168354704
0.30166125982201775	-0.0977011823917553	0.158681232630918
0.3632436897141969	-0.847944600836823	0.3306367466854938
0.22491088694131942	0.202636429905505	0.11877158477534784
0.40838240374315726	-0.545996207601299	0.2727809506385336
0.6152393822360201	0.828049305262653	0.42598720354170533
0.18875531190255818	0.652461851774843	0.14323667827377815
0.8737109217043141	-0.697510374776248	0.3727645717340683
0.3100946402081036	0.527314712501469	0.20843256608602803
0.5676934738995614	0.289139888750043	0.31073609290673104
0.28706338766652456	-0.695179734406569	0.22766608339968727
0.7515126446582181	-0.590460229380105	0.3814502506172641
0.6925716056592099	-0.437423503091525	0.36331961547011044
0.37371459702526316	0.983914433421094	0.3955541417765711
0.06678084098336251	-0.298590303804722	0.03423919453917507
0.12326908666215329	-0.446255315213719	0.07412168263591548
0.5196386260931573	0.329905062000632	0.29383833781555047
0.11941779316778037	-0.98079305635392	0.13241673022884828
0.3346271558027538	0.66633512068069	0.25487950189266684
0.19799640954826067	-0.678747102167904	0.15482622439086297
0.3760636896797372	-0.952647315035023	0.38292145328208615
0.5876948106671582	-0.0703625798152386	0.3082906799027855
0.8578283829889416	-0.975078353044699	0.3793438177011748
0.8201065474543112	0.737177294010668	0.38062073904758637
0.8609589025246356	0.882468877551475	0.36494488301727485
0.8168369407726999	-0.657086229907501	0.38135211750830905
0.09429688896227033	-0.267178803968886	0.048106689315583456
0.6519807838144375	0.00223913576607481	0.3341068280957585
0.4816616571247847	0.0849293755008987	0.25834388354262855
0.5913245046992629	-0.307728237660998	0.3217599102908155
0.5930483903355984	0.496310343153063	0.34418060056633143
0.9307049107375347	-0.861782654052603	0.325854154325917
0.10331155846673552	-0.866103775555161	0.09931848306785761
0.18531557146909422	-0.587793215483984	0.13109177519131474
0.30894881314160194	0.351568156522902	0.18157328566494285
0.5200710974191246	0.394760533496089	0.30196230933637713
0.6282262885027706	0.501218913203702	0.35476604962064434
0.7385458021910697	0.935009921139186	0.44299559470538424
0.8175628128200857	0.326382020916543	0.3899281624427878
0.5672646933232718	0.520289352282323	0.33977048558553036
0.6835520130604279	0.883358446445425	0.4409053131333606
0.6487990942278006	0.700282199492738	0.3923548327203355
0.49946304647756246	0.898467086127729	0.43018004108601393
0.4705138278006144	-0.790469349212975	0.37386837951494595
0.6862148944955865	0.759855234364773	0.4056822838236905
0.18728354418770995	0.721348197096983	0.1535076777173091
0.010808545392139851	0.935246750723881	0.010996672706503573
0.8787645269976914	-0.787106099280056	0.36151109501064327
0.24345018518138212	0.694823456124285	0.19392812668421858
0.6921927736749194	-0.727213779240781	0.39863168545125005
0.2737028080204949	0.983404244853954	0.30256954424123905
0.7097346899440781	-0.902376620350702	0.4413104230482112
0.6861246115584565	-0.0338854112223719	0.34710069839029295
0.18870117769463524	0.923753189048154	0.19634803379379356
0.2120287429474077	-0.333425000581027	0.12020829769466995
0.6854991606104688	-0.982608370258584	0.484368095366567
0.47833684502976875	0.50727431854719	0.30127829590487437
0.9285447734026676	-0.0959802029990435	0.4595072904667132
0.8188467306800221	-0.51278077259432	0.3847077772454131
0.5674733025652084	0.897608746494357	0.44876615621404853
0.6040531965080758	0.712399999994403	0.39000337285594927
0.7022976344936736	0.222215094490482	0.3558248654560204
0.8401601773953264	-0.353624154227118	0.39550467475958034
0.40993947122089985	0.815228454123314	0.3501410855937055
0.5700903121209555	-0.113811774101527	0.3016524800204159
0.8253945311726635	-0.863241020006523	0.3839386253279167
0.2417483711548851	-0.1322184940423	0.12529418688280794
0.5550795146671176	-0.372482079417743	0.3139544183051296
0.781870806363698	-0.691780210813181	0.3859381681656948
0.8752321919832873	-0.857833415790906	0.356967014350565
0.42558831919599593	0.460534093239994	0.26582688857696907
0.5014546384815041	0.449178619730982	0.3017115297431974
0.8651391484365304	0.642689914470061	0.37908666686718967
0.18160757281696072	0.542181342515748	0.1224510774894848
0.696501174317517	-0.612737951050617	0.38081435584474943
0.537475342885389	0.58267129672355	0.3414918433241554
0.7880149242694549	0.180111085125402	0.38285266699913
0.1515670045864702	0.760048615271343	0.1294045481248005
0.24522383582639723	-0.740947851455738	0.2054874932477679
0.31763887880634445	0.771125440750865	0.27110014162311663
0.516548130419553	0.829780210724326	0.4072305417684216
0.6121101630316772	0.369837052536202	0.33492118526603615
0.7087866120247971	0.829487378322693	0.41940552150251753
0.5587151963349575	0.724793500814397	0.38388383622631017
0.4370650396455601	0.756522311259696	0.34525865004452
0.8071087018504751	-0.152886954651582	0.3896436300255183
0.7420396721271509	0.135376653194962	0.3675055333286991
0.7586502864629793	0.81854487819283	0.4046017960895765
0.3407895160753958	0.500213968345678	0.2232257380299024
0.5121112047345052	-0.476297439730142	0.31093026348236324
0.8890547364175991	-0.749338586354422	0.3635784837781154
0.5000731385683601	-0.688311842103489	0.3536735793952504
0.21818675927860673	0.945940804102284	0.23284460438971571
0.40089938799394065	-0.697580635458041	0.30625837141640455
0.5407320050458955	0.659529384354327	0.36068791319984006
0.834197489248019	-0.962719630894125	0.39541012714386525
0.462550311665249	-0.862060248939403	0.39786479299195254
0.41207304749594437	0.313278646980212	0.23736373823479348
0.20314970975429955	-0.8691646426722	0.1979454887699749
0.9440720988505668	-0.81238958679003	0.33831907192168387
0.6163913114061328	0.70255322180344	0.3893980222592593
0.7429128045641759	-0.913794081397209	0.43362781757401914
0.7728389413892961	0.786446692092928	0.39583519992636523
0.628613811110525	0.67325018571222	0.38436515826866036
0.259145555214072	0.462627146779587	0.16448725841974082
0.7327342138472689	0.746202581166486	0.3983158238778574
0.30928946748372665	-0.8694420181908	0.2954571097031625
0.746896044418065	-0.870616541080102	0.4195219575228582
0.6031861860027707	0.449540221302802	0.34085559603295695
0.5831251179145798	0.900548813381242	0.4523005560351953
0.7886792209254162	-0.93106015007177	0.41671117224089926
0.4160935631473933	0.362441560866853	0.24563007036346227
0.6934790158627806	-0.815774548683544	0.4184449864539725
0.37255891731365914	-0.756309815853895	0.3060395517726424
0.6899610017346397	-0.0656101995054797	0.34871740654939876
0.8296334841799289	-0.948426379677995	0.3949237483028812
0.8826910633706074	0.324368590745877	0.4129432453733928
0.48718752730397213	-0.0405096228255243	0.26024012115788736
0.8330094789745038	0.36492787710985	0.3929769221842448
0.3482156616817342	0.0321703885184961	0.18407686948354612
0.10165594677336565	0.588933560808201	0.07035520329324728
0.39622192106723525	0.94956898746244	0.3966411545372114
0.8885250549917051	-0.909610167300633	0.3457940053538492
0.5019836875429754	0.979957524121463	0.4724684359611268
0.09750427388912242	-0.773548761376682	0.08366182366283119
0.8178263590242834	0.144757546192122	0.3936432038821642
0.7849332598919699	-0.976349538949698	0.4352680962257715
0.03471013908882153	0.489300902058949	0.02087470567918969
0.16726260190597253	0.16012342015878	0.0842329777935664
0.6804868324294265	-0.39805462921231	0.35764073142886693
0.006017069397352032	0.399616949120709	0.0032405017169478563
0.29960717773296586	-0.684930702831072	0.23453794918360332
0.830218069752986	0.734151560953244	0.3783127392846938
0.2836871720869906	0.875880889560665	0.27524947327995675
0.4283589590937609	-0.199870583287028	0.23586430921935525
0.36962391682144524	0.477568680963335	0.23685362107684757
0.7797877998133328	0.835269512833534	0.40038518745638846
0.31665217673845886	-0.578743515572808	0.22273236275337857
0.46853500565365047	0.077428232381511	0.2513422184075515
0.2968303675255306	0.556136973526962	0.20492678864187067
0.9545731152233606	-0.690687454842097	0.38616155757675097
0.625804856412506	-0.726688657960791	0.3965441542351089
0.8090792327485793	0.845032911264752	0.3898651424570538
0.414861222754986	0.297803432161903	0.2371946702287011
0.9617580108436756	0.995495821543333	0.25542946245609255
0.5323730726661912	-0.982391438610123	0.48431159076667957
0.6521653962066019	0.127566384276277	0.33569620490732893
0.6928941132427716	0.672903610772494	0.3891563668764643
0.6572672838945697	-0.860641907397415	0.4366256348513456
0.49866488626748406	0.423495818948935	0.29642684612964987
0.7283179112149711	0.764802335620495	0.40202287862300257
0.6370370135869058	-0.50893581246695	0.35795680451267775
0.8707830877622961	-0.509503486416101	0.39273090836106095
0.8846661740493967	-0.58923489045204	0.3862400114030077
0.8237315523902213	0.644813506739108	0.38103549237448836
0.12807713556319872	0.316503266782283	0.06904413654866602
0.8960487432943786	-0.710896942025972	0.36862133768459837
0.666818967408298	-0.14530486466764	0.3415684630461769
0.6160075851507067	0.819191493598527	0.42298377980047863
0.811095648859332	-0.537304876497363	0.383348968731171
0.0360304951339511	0.528101474022401	0.022629506087933043
0.696509985522404	0.777572384497666	0.4087669378960134
0.4214309634327432	0.602404760195092	0.2928463287371198
0.695193337907593	-0.329332919123061	0.3575958716163668
0.8170433853434674	-0.458324290427577	0.38608107768668987
0.6523939869879835	-0.431106186466267	0.3530593813850665
0.6599281113765513	0.831227758147257	0.4266034361853911
0.19119574438268525	-0.257246338316825	0.1022821694433137
0.41114413184394216	0.332739813429044	0.2391293162713413
0.3644573982539666	-0.475040730238019	0.23330612390001138
0.965390493576854	-0.339735535010185	0.49390681147780574
0.8422920945646213	-0.32296761276881	0.39751904924680154
0.34188492050792213	-0.75322706523554	0.28379013765742434
0.4752783847637097	0.546403945030554	0.30770340871631896
0.9166498544855273	-0.491450635574207	0.41065861528308895
0.8242374996644687	-0.146657016767436	0.3960305583308094
0.9626849191946497	0.598334554732694	0.4264838610189653
0.7175716608119399	0.894406428312064	0.4362171556279829
0.9519385592652516	-0.798541729011987	0.3439848118776786
0.24575448379429077	-0.949561750052386	0.26243769838120923
0.895692711529256	0.70361870422881	0.3698585809953099
0.82408434681409	0.611365021489299	0.381941854610537
0.7065305323830416	-0.437896692105485	0.3663356745888458
0.7115050177039713	0.967803174956322	0.4680816368961931
0.8092712861177052	-0.344442183898124	0.38724453759112387
0.8464038574995258	0.680987145362304	0.3774410987467886
0.6455717370604015	-0.184284000096256	0.3349421569822825
0.6277169640660033	0.109755831180966	0.32578167750327564
0.0938664992685208	-0.254150002725303	0.04746075343029756
0.6647638801858763	0.915123213362559	0.45665669261639047
0.7105258172640877	0.272916467560932	0.35986072641683314
0.12389978396097748	-0.0433819084180783	0.05887610251862777
0.709960140259031	0.881526184024618	0.43418164950633437
0.42846592039982073	-0.232878250714681	0.23845768697265443
0.7146987207715512	0.621303458627553	0.3828351298624337
0.24520190815871437	0.591973818703108	0.1753707124769859
0.7017576825906388	-0.813221838991632	0.4165252005430708
0.21223158886615265	-0.857789438557337	0.2039450782504761
0.5370001549527418	-0.905530637563257	0.4457948844778834
0.956092195426053	0.964086761291989	0.27048229818284497
0.36247837398087945	-0.88743377111734	0.3450195465234875
0.33828827989029225	0.995792450093052	0.3704649635397081
0.635825543015355	0.518102887791939	0.3588921197125107
0.6400908433197803	0.843017606686998	0.43151831155307596
0.10969485684313413	-0.908798150129815	0.11123158795380413
0.1151531347192294	-0.647785502163262	0.08557748762601278
0.1309580865120122	0.469582155712726	0.08080595428310833
0.7850944004409949	0.629656083884614	0.3831197200918928
0.8240943609621693	0.941478958925728	0.3971312078353677
0.6139822316925632	0.244054694077924	0.3259024642813494
0.876748236558876	-0.66563730180411	0.3762515260038173
0.07494521353588701	0.91519665138577	0.0759782025993463
0.8308469036044982	-0.314332229111377	0.3942236601723507
0.56764533044725	0.0230762275460818	0.2988253100627086
0.39570593996593556	0.480095440757913	0.2526134555876566
0.2899773958850484	0.555125732041788	0.20008811696525464
0.6757973841888433	-0.455359222413574	0.3610258480117716
0.40058576182467814	0.0212924565960853	0.2136019618973281
0.14955660927262118	0.99367720378332	0.1691034860445285
0.9806303022563359	-0.959344503041735	0.24205057677599137
0.9455716097837137	-0.913050115559861	0.2998822787653644
0.6235182528981514	-0.635447296592853	0.375750316720267
0.37092388286103856	0.762044317591063	0.30674984742011707
0.7166656261649088	-0.305181750127581	0.3626678628255814
0.5067509837993562	-0.897074095891825	0.4322928230088815
0.9205405676577011	-0.966855828682032	0.31422765835327676
0.6603752609990609	-0.734239574851832	0.40046269849139315
0.8349345228399103	-0.306264472910771	0.39580011972389845
0.6530034126289438	-0.169075341733016	0.3371699575500456
0.20882949865796907	0.353105736918427	0.11995931163920756
0.031181450079448277	-0.620095931813405	0.02172752868909434
0.8097534823949448	-0.10981239964547	0.39100920298997044
0.5308866088570997	-0.659583509526166	0.35738305214455274
0.21914965867381841	0.614246691213619	0.16011826177495644
0.5322582368995169	-0.32403449551946	0.298871639259303
0.5818167198144751	-0.280953829098569	0.3158349486189975
0.3455715305675885	-0.520634154599159	0.23000431685832645
0.9198732246203579	-0.961901908703795	0.3150131273310418
0.3743324709597361	-0.824398328977619	0.33006052242029366
0.204118284149643	-0.924310833122411	0.21244399469872285
0.5040132224060465	0.910715939603	0.437626944852343
0.8185511373222462	0.673180025336297	0.38100754057909075
0.9147131620536372	0.978121549990006	0.3217382461026776
0.09314093246219811	-0.83626970306252	0.08614111994920633
0.3631379350927747	0.287780295535217	0.20682731770537668
0.2201380334840008	-0.746964504334847	0.18596355562323713
0.853849843538984	-0.455769284623649	0.39339831225153293
0.44335380872658436	-0.396744181806632	0.2650970582677107
0.650759962270804	0.0887477449102665	0.33437049055198576
0.3708810521948718	0.162386473247276	0.20139011734852033
0.48112306303909436	0.963044195216507	0.45423828990313875
0.13880235124578613	-0.986658678650794	0.15543647946024425
0.7393282939706016	-0.289775307573933	0.36861408002297497
0.1281959875559003	-0.739830479616841	0.1064220906565702
0.5436402572992985	-0.382211211886489	0.31043112356160474
0.7313984511928037	-0.942712781749064	0.44901623591073897
0.7174509170260985	0.236232135966918	0.36098238751405076
0.4256059746793463	-0.653503892609468	0.30815366235356584
0.9414389837922456	0.99854980606576	0.2898886285076709
0.1986111263062059	-0.833290805334876	0.1854850520463634
0.8007623328080139	0.508022050415447	0.3828084575380364
0.6793671158620754	0.65944091880199	0.38650059443077117
0.3185848358252439	-0.830341438396378	0.2901422763922088
0.7035473670092334	-0.307671595670867	0.3590334926758927
0.3142594242434317	0.124600050998183	0.16693827377780102
0.5832056388668396	-0.870299800035879	0.4392532259121837
0.35920054236296733	-0.849564473818431	0.3282433430829556
0.6364017958824459	0.794708973150521	0.4159632809368514
0.21668351950613304	-0.958473000634767	0.23479533972440333
0.5959011734180395	0.91626161727113	0.46066134636066147
0.6302565543046093	0.952891646859756	0.47848988895267125
0.8769296026498524	0.13191304078655	0.4198943363068818
0.23915488160312723	0.840257950145333	0.22459982361355638
0.8463163021927442	0.73946830366805	0.37440420963795623
0.8718901068654022	0.70707243429245	0.3719418276666982
0.6983339242427804	-0.826649762474636	0.4205783294668301
0.7126113123430831	0.836984076177614	0.4205624150079747
0.5716903305810646	0.714254050628475	0.3840842744232834
0.6191521540362096	0.701395444879563	0.3895004350361897
0.5273325004934152	0.666416233089658	0.3579363838192568
0.9294788263409596	-0.879083165849134	0.32160352938066383
0.5750475966588888	0.99210960047562	0.49892095420769444
0.8000085302284984	-0.475267825927752	0.3830691611276538
0.9808678954921969	-0.470820556933188	0.5151558247791664
0.6407765010571931	-0.616316833811977	0.37504136993007936
0.022004070400012284	0.22027744798639	0.010348430980529651
0.5834429200685927	0.367964221308641	0.3244947934701623
0.26900870878039645	-0.693080793146646	0.21343356685024248
0.750677989612536	0.95297238937152	0.4445678788588374
0.34518658218478354	-0.525249168722183	0.23064257121048512
0.7201684678268316	-0.675822347379271	0.38940121298052105
0.6502426446264363	-0.129628979897294	0.33501896727589103
0.4832058181713206	0.138021132764464	0.26112757375200357
0.15100788185079825	-0.164110357320498	0.07543888510378263
0.29882623358290794	-0.127970873806202	0.1581281172221802
0.6842960604514777	0.558874918002263	0.3730429173592799
0.6534348690871568	0.803305631025803	0.4184499566957317
0.6705134131969339	-0.800897603940296	0.41690707785134995
0.11102701424610105	-0.815621169827698	0.10055713277727653
0.055336787131147036	0.784576593524497	0.04751339157732031
0.8206153605030031	-0.951040062834368	0.40210983492917185
0.8249697366743286	0.746206395564679	0.37950240566704835
0.653018010536763	0.507873933857735	0.3614550584723536
0.6884357774370414	0.151622336081515	0.3494390404516146
0.1472443117239673	-0.710152584259399	0.11850494384558337
0.7328089685362806	-0.875914123291035	0.4257112691569406
0.6023606867309799	-0.974520204294696	0.4907932886698834
0.06166424215725949	-0.276026012100767	0.030984799759308988
0.20354640132419477	-0.853112549735942	0.1945865557509555
0.3061658734704508	0.406034216245624	0.18672127430608912
0.703584241484962	0.915702843186844	0.448043676778543
0.42611988751288404	-0.488359935558958	0.27112312987341236
0.7680996729207571	-0.819447440906871	0.40186962606295273
0.18878584027645812	0.42108833754627	0.1137677091153671
0.3903588963993174	0.46907107338286	0.24756451728511866
0.7398561265629799	0.530268755513679	0.3771438009921709
0.4009530386927453	-0.638852848253316	0.2902533963990467
0.23108889909093816	0.176973485211334	0.12104897918982867
0.8416041574539286	0.0134226719112396	0.4044158836029139
0.4656578853998827	-0.856365709161497	0.39701844892987836
0.0005264384059254758	0.575921449860227	0.00034285025042474904
0.7985938188105782	-0.607218633569697	0.38237902363785065
0.3967011080478419	0.658985103424667	0.2930083629537266
0.3920321500074548	-0.781275878769447	0.32693976583532175
0.4459884903468795	0.761147291620195	0.35154302188296016
0.761846375788248	-0.928635493750274	0.4301135932483513
0.9382533220989439	0.966134159203974	0.29306090513474764
0.40824398221065195	0.230308311387848	0.22714496647026372
0.8185697435821309	0.541433504928823	0.38383427225427347
0.204263287525812	0.366017722981728	0.11829735258487468
0.7455656890317813	-0.809947888932471	0.4066395194937875
0.7209875332381935	-0.0162576145458942	0.35962426361328276
0.6579499379891808	0.896763896906477	0.4501024286984355
0.13040411581007916	-0.955973080249754	0.14053110336333832
0.06659516933998187	-0.410059481399123	0.03759651167863366
0.6874000227658075	-0.935285464948259	0.4605643003593021
0.9162577011482694	0.966833630923664	0.3190995119571124
0.6359368570992333	-0.0241624133555106	0.3278436110990882
0.21825575023848076	-0.0970389000627578	0.11083933442658442
0.9319675623466084	0.715577973471248	0.3684025689847511
0.2725916758849	-0.913480878349327	0.27722862403140247
0.008876786816203405	-0.148112486925215	0.003975471471930224
0.6860003653607717	0.847767514030282	0.42869796710560043
0.6059033263945487	0.950506999564977	0.4779103314375261
0.3972712815600515	0.590468263085043	0.2762599093344076
0.055522922569551936	-0.179567845795078	0.02617811782867593
0.18256549692241056	-0.420703987703999	0.1097529166891977
0.06136544570972461	0.158454226819934	0.028771437475174806
0.7786686860706347	0.911838184351037	0.4166998107024475
0.5832603677524861	0.420001530565482	0.33044021327090267
0.8060829226466243	0.99405971967806	0.4290275349217938
0.5545759699977066	0.46443189160091	0.32615154550608155
0.5332444839254813	-0.622765855226498	0.34904472675751946
0.6499614780595292	-0.0793541162709045	0.3339139410334047
0.9115593399595737	-0.668361171936245	0.3766909641520391
0.9147694689826327	0.888821170406381	0.3288667671109596
0.8196208814110404	-0.917605312540537	0.3948341146665698
0.8771274483293767	-0.857655318866461	0.35592108178689214
0.019816439383097656	-0.194858133999835	0.009165114971546361
0.6250246168768513	0.318843863334382	0.33498845401071387
0.2005148814242416	0.937840446875202	0.21215613473349812
0.663288786541475	0.744628255626324	0.4029007133464497
0.3595412586355167	0.545762074721592	0.24368287527309285
0.8023609080383141	-0.857367100219919	0.39436922462552176
0.7147355491345453	-0.494177687628916	0.37155868015697696
0.4440160468667635	-0.909637892304727	0.40888128813258495
0.5400851863802493	-0.758801317355736	0.38924616564989833
0.7716235743433179	0.266486298546582	0.3775362873229232
0.8315336160203778	-0.481648668596916	0.3876162861196423
0.19352581254288592	-0.777785946507559	0.16934263352810752
0.5207063420906443	0.0716200345059035	0.2775157522386206
0.2799743946388754	0.00215222169529789	0.1446936163578596
0.3979159146385362	-0.66563762790331	0.2955250887214806
0.7502797042339562	0.967129646475092	0.45083994413863904
0.7250114015943748	-0.782761843288481	0.4058604802167048
0.9178208387053666	-0.848293579763281	0.3356163533174862
0.34139864167554934	0.5411968623135	0.23134599206286302
0.7550980555778362	0.670889152641689	0.3871055822644499
0.4085053272719925	-0.0385881675351491	0.21818545677130186
0.5878981926399893	-0.966393095456217	0.4855142043895725
0.41374715807776485	0.467591300380706	0.26056676037281845
0.6164375858018075	0.216163382135321	0.325305499493841
0.04578119493551032	0.907853127112101	0.045599036282943956
0.6774269803194471	-0.072374225670267	0.3441902588131482
0.9598369482773931	-0.914697959978108	0.28882965458185594
0.7616500819653977	0.588993059900156	0.3816700819940393
0.8231820056142447	0.694092090676484	0.38015587041091853
0.7706083333609184	-0.446731371582597	0.3784762503978453
0.6694407224013996	-0.264429540572973	0.34666482554209
0.1001862683790443	-0.523338368662046	0.06450222412948067
0.9528990749052906	-0.914838015971734	0.29361825212309844
0.702716742432757	-0.327671376270581	0.3596242957514379
0.717945349088599	-0.920972234662106	0.44552940104344646
0.8999388963958663	-0.593322645596417	0.3882317781444866
0.6104618083867488	0.954144605650888	0.4798427247297988
0.15123677255421994	-0.731626951674355	0.12488446650579535
0.9872950603200584	0.995528580042267	0.1956907153043813
0.682889773962499	0.836104855831862	0.4256458197190276
0.4535461437072581	0.170274038181389	0.2474374057546424
0.6192557701898702	-0.971272411883222	0.4888756474971165
0.5301347021055319	0.259753517507654	0.2918682827838814
0.3864081370233124	-0.769884239059379	0.31952439788415526
0.6192024107389117	0.716972095212398	0.3933412676655052
0.6707740716670202	-0.578032950259602	0.3735590220995289
0.39937052877507195	0.492639128238789	0.2570203315118972
0.22061666990441853	0.28074066648443	0.12121000732549163
0.08511828213767275	0.796049435412113	0.0748020680259447
0.3230651993136176	0.102310695747888	0.1712001987361889
0.1266132785337419	-0.905424429948487	0.1282399606008899
0.8557200726955652	-0.304351210689856	0.4030597302547405
0.4089676330138999	0.95651441458545	0.4089352490185835
0.4145399800113233	-0.153325499603308	0.22539183853192316
0.6037827382375048	-0.948168556222983	0.47665726852451046
0.9628420120899095	-0.886622240695694	0.3023657543848945
0.36289268506125744	-0.582282199094188	0.2535381402880545
0.400798747942329	0.267022980257676	0.22625700783302105
0.6758297571706521	0.913531389511329	0.45397506630016377
0.4130142757288909	0.832290177437686	0.35839464918526787
0.9395122041941046	0.529390552876791	0.41864264041647403
0.6725596759938436	0.958411322282453	0.4750120264003377
0.4055393076803568	0.409963288276754	0.24652838786875644
0.22490323808448756	-0.0155086273994146	0.11339134436575869
0.9445521446528744	-0.0463311931513207	0.48074119221923095
0.1427533024256871	-0.1501364252263	0.07056089407996084
0.8948522382396463	-0.798731340235509	0.354469959062482
0.5140944621160859	-0.743315749436776	0.3757256573161147
0.6134688660856875	-0.871729049166992	0.44221341069044906
0.9346270093871157	-0.137841270630861	0.46450958490399263
0.6701617534163391	-0.0828919866074612	0.34162256681707137
0.8927532127438004	-0.973091291091674	0.34521102630662315
0.6877140904560326	0.800787911218904	0.4152986909754064
0.7780556743810115	0.977713348288488	0.44015120764792137
0.14626460241009928	-0.115577983347875	0.07161336926737752
0.8610255057264773	-0.596360934682891	0.38332524263495943
0.3834787331899982	0.728136085043974	0.3045027541952906
0.47921780412984566	0.92827135760932	0.43570532422765035
0.3847541122136485	0.829320435815497	0.33900491281881595
0.6761535889850057	-0.37113444889339	0.3546592988105797
0.7971136962276651	0.925749263409015	0.41036650952916204
0.3804405867762073	0.909705222926028	0.3675074981530935
0.7073168284536153	0.967312755411187	0.4693567532479636
0.9345297712421732	0.949728002992652	0.29998282330943077
0.7412695452162692	-0.626777752237786	0.38387971414129135
0.3424536265997181	-0.901218308055152	0.3346086226308907
0.335145721609742	0.603073923950236	0.24026701532579653
0.46791120494340444	0.096719490879962	0.2515900607721115
0.7847058225373257	-0.973352668353457	0.43411721452589125
0.8915406498905465	0.738743234601959	0.364704366679078
0.8194252989330189	-0.972083067812494	0.40977103428356726
0.9537246269035364	-0.922723653362543	0.2895590080919813
0.25510522951044484	-0.729317935044205	0.21083319209804657
0.9015732266448087	-0.943795544191335	0.3339907125154832
0.1715170851266114	0.474296325925682	0.10787655276282487
0.017627689089275766	0.664400187314957	0.012873573527605093
0.0911206222209355	0.581084306881327	0.062265751866246735
0.13880027657417934	-0.955479086520128	0.14965181747376113
0.7461620607544304	-0.41726194648049	0.37336336276325477
0.34542494218833253	-0.0405559798299074	0.18258282677783466
0.9210132928089678	0.674090599017747	0.3768598900022959
0.625983831046898	-0.258410642974144	0.33124946407654016
0.9000169283686112	-0.172082933769192	0.4322707058968673
0.5855553382547305	0.982841669160616	0.4946018422383757
0.08957918368936361	-0.290499076796082	0.04631978717550938
0.45520467776673235	-0.540588161553492	0.2966885770561047
0.7173742013749287	0.953472414390719	0.4591500904624087
0.5524926702691448	0.811427411918114	0.41070394401081284
0.8181885729608143	0.366375415315269	0.3890094734083574
0.5043286613113096	0.622511078868154	0.3379248726019845
0.2318439025926064	0.429873017414551	0.1424589180982585
0.42450059094131065	-0.962576872111517	0.4223163318819717
0.7095478131804822	-0.0169953218349744	0.3555468839049264
0.4535749170124029	-0.731210198070002	0.345627496566064
0.28208186179686284	-0.600376975991634	0.2032987931912938
0.4328335741407905	-0.134473889808846	0.23443909436476798
0.9004521380484313	-0.981018435776807	0.3384986132001206
0.9408862919500313	0.938274499448109	0.2959148858462857
0.9396647996069163	0.915710486714083	0.30369084242684025
0.3792279197884775	0.701290410725766	0.29390654323388876
0.5646877746727287	-0.211777462965896	0.303813381499105
0.40157391389188474	-0.369646960349848	0.2385163034713195
0.8622177508908464	0.624249507362496	0.38084345589205576
0.8259784637315123	-0.926173262230057	0.3924267984023812
0.8237042271968978	0.997821562184708	0.41739111541787755
0.8868453155536974	-0.418119973913946	0.40658891956772775
0.900038713203367	0.956582916323024	0.33583843884967673
0.5852321619773421	-0.624785215430473	0.3653315164622056
0.39165845596211013	-0.842016640078624	0.34836824197884075
0.2748165102539969	0.821081813276303	0.2508955558509176
0.8847127495646728	0.816386872974459	0.35595766433211645
0.7671859667910541	-0.863069295974111	0.410231727697586
0.7331321383227664	0.805391818430988	0.40871649606483146
0.6208512148042755	-0.117195201447572	0.32322043788908755
0.9469357445892445	-0.282520678757973	0.46837237692370287
0.2261126684049843	0.33546646733669	0.12900393957054485
0.8491336529341775	0.233455274458656	0.40356299031235865
0.9304352785752542	0.645817951806042	0.3861638215074906
0.25653209196249893	0.631086838136327	0.19092012508099038
0.9392016106965639	-0.633268090466604	0.39344919913759413
0.9210060002085109	-0.959089572094373	0.3138401634749177
0.818543219872607	0.867613250453509	0.38787351262849584
0.8703107472360689	0.852882355243004	0.35990931310722557
0.5781991407182027	0.790832481120784	0.40888136899935695
0.42525392317643385	0.643335325958631	0.30525834891165005
0.35583419298671004	-0.548084042613353	0.24184566143875835
0.6552065624354779	0.20476445974779	0.33923125207493054
0.41376551657312716	-0.0913580361439125	0.22229704575144657
0.03507108268008995	0.577259884326616	0.02328368933609275
0.5552980668511595	-0.0571267817234897	0.2935898879884281
0.5332074094346068	-0.852557699710596	0.42156321669086405
0.8972750658635805	0.965392875573512	0.3394040559057279
0.11405917234593653	0.843101932039496	0.10686710173674435
0.18837685405594384	0.351988116941231	0.10729909583607847
0.3571816471129697	-0.312875299054163	0.20600885716287842
0.6967342621077062	0.605083860207037	0.3798830298389319
0.8552614964743022	-0.934379551430231	0.37285307077752666
0.34146092900067704	0.693045781539376	0.2665051272215759
0.9247478041674174	0.970971823805401	0.3093243141750042
0.6196947117776913	0.234694374616002	0.3275414650399714
0.09930229240628193	-0.649832802839263	0.07361068686649205
0.5413943128591934	0.935355749405108	0.46142026785158086
0.11494177019107649	-0.882389020281433	0.11297701507175681
0.7700755817436016	0.984341472838755	0.4480574333826034
0.3510403595558712	0.254592036559237	0.19664867375590944
0.2107173944889987	0.36344898492874	0.12206593101273537
0.25827487102963037	-0.898247450886399	0.25882410319746785
0.4375983892189052	0.469475101474781	0.27383051150370996
0.7826173794939592	-0.696720663276621	0.38611275368843107
0.685950368905095	0.372075656926045	0.35736861628413924
0.5769358610774205	0.20371239863851	0.3085984055590853
0.10613907361228865	0.720645467671764	0.08567531743524806
0.8637495481327678	0.148608544620867	0.41271383611029716
0.15066299658752585	0.841467130906164	0.14170337110934345
0.4749493111306664	0.990017357279728	0.46593671903421746
0.9515615955623068	-0.329870633258788	0.46904150024221364
0.28347308039851116	0.963837656803668	0.30521552585366757
0.5543107259277242	0.312906396334753	0.30728905415233576
0.30985825527038846	-0.675166538043475	0.23962598516920444
0.28635329475578525	-0.197685802498669	0.1544269800309342
0.6705764217388791	-0.0609662444674531	0.34152306869256277
0.025148499779892832	0.750106625092241	0.020464999925169453
0.53471174046154	0.650585877334409	0.35639037884759844
0.42071524817291395	-0.817121430933561	0.3573446856163974
0.9108040968874199	0.738160445411903	0.36221002881594305
0.5841066781490049	-0.993158322188573	0.5005542973206
0.6104076464158349	-0.902375515969958	0.45499079646561724
0.034931630247315784	0.663978688487443	0.02569517533049699
0.8613539483881648	0.974935107460184	0.3761267760872677
0.31249671737072793	-0.36666110657356	0.18554721433707855
0.6028884140816854	0.0815952353871156	0.3149931105617705
0.8110049629600476	0.150679883202459	0.3910678789758815
0.2630357034328075	0.747765721811326	0.22163747005178452
0.8377608181583538	-0.868645876907081	0.3778485282308551
0.6098071595374792	0.310052838788228	0.3288855579722806
0.781034482814424	-0.621063879651752	0.38298460610837837
0.7889369533341749	-0.715785410447533	0.38619337552967303
0.6710134710849379	0.321860161604752	0.3501302286899105
0.7884488687109175	-0.974341435758419	0.4321611121022962
0.42825250682090105	-0.0607133689506376	0.22942814507692247
0.66309219191327	-0.869780637519789	0.43924997433068663
0.7492830113925558	0.0202463612926578	0.3695991756761843
0.8905500743048049	0.675019700861363	0.3745887924402797
0.8534280051651885	-0.378012201623118	0.39824611485419337
0.593886729640039	0.103919905501386	0.31170479659618217
0.8916937996885784	-0.991388413615757	0.35093057094908575
0.80706740657624	0.7633612689507	0.38459252710908487
0.7333601330127956	0.69885765057134	0.3916392218856095
0.4077110919921574	-0.598858091034574	0.28427769277727255
0.5110266673124148	0.440724694472483	0.3046471897772504
0.15218777404810477	-0.737867065362604	0.12660834163493395
0.20575030014111778	-0.90712447583068	0.2097526960792455
0.27602326525673687	-0.614935501280009	0.20189734203689585
0.9495763954913291	-0.993748431329643	0.2761205977429478
0.29102694966900006	0.174190415610813	0.15579619616997362
0.9268563166392624	-0.975165053705261	0.30683714550750074
0.33346648770843995	-0.413712132186269	0.2046716985565994
0.2784875542312994	0.80207259773989	0.24862349805879827
0.3707693130865699	-0.978057462014242	0.3903927564860356
0.2526235493719679	0.428545046683343	0.1557102107300038
0.27511793338310564	-0.154398237178138	0.14551555436351155
0.24208699671577993	-0.751064566822675	0.20522046853744255
0.3874402212923345	-0.502111266318942	0.25190116637257365
0.7700219516321157	0.413671249895015	0.37796461076582166
0.280365566748103	-0.817667845567156	0.2546440036855021
0.31211484134483297	-0.61635107502508	0.22762027119873243
0.1006340499950386	-0.208550578056035	0.04973199824123992
0.589303335776703	0.600307795607584	0.3612783121552837
0.3874740960593928	-0.246426231855785	0.21686780419138155
0.9164610706387584	-0.895458461646284	0.32644454425950836
0.38853099375200256	-0.403723044871276	0.23593634974048486
0.5804026147135735	-0.414498279116073	0.32873362378305765
0.6011381197691172	-0.737630773292395	0.39632753780801494
0.038187859168945223	-0.0858521459383852	0.01714241898891095
0.5760052379676559	-0.816784135075014	0.41752236209722615
0.3594514007201279	-0.73372414976513	0.2902966157500555
0.26732469590924524	-0.00718027458623232	0.13745055373125306
0.6537108477633741	0.945288391475507	0.4720915136003916
0.5619773219466588	-0.139040823920139	0.29894022599004666
0.502124388233594	0.858998871100133	0.41388700852630833
0.22869880310538107	0.797471435523348	0.20459720452099708
0.9118660694784745	0.404091269001885	0.4203440023686829
0.6820654797919808	-0.508944247316746	0.36732554160334685
0.8128680332613724	-0.939926877739339	0.4043420546253558
0.9159780277639453	0.0918434546214409	0.44760732594117736
0.2107890749828271	-0.625248828148104	0.15569363033869302
0.791243022603335	0.915159438805951	0.41095176785620174
0.41693486620132914	-0.552012875815064	0.2788639213933467
0.8577745788671416	-0.27566911238724	0.40524971355117984
0.8984841738651516	-0.455752286275327	0.40714840024138527
0.4320385782131661	0.984827761956578	0.4385611790478824
0.3440900924102535	0.0703192446683778	0.18237667408097408
0.07543713969898229	-0.842729934137096	0.0699910050142411
0.09517715774581463	-0.295512533798649	0.0495665879036807
0.49739722472387293	-0.658857300298128	0.3444095262558047
0.790270291817309	-0.836039652664912	0.3965470578367266
0.9042045260063826	-0.98784400172878	0.3358547779070981
0.2804977332087222	-0.499383035001461	0.18409388676072877
0.7942403906346007	-0.532387243240755	0.38205789192240874
0.670839683772568	-0.834976081752275	0.4267912292340196
0.3905585027493569	-0.140013745976456	0.2113459342235183
0.36100478949794934	0.801594289972281	0.3127776690136712
0.7583587473342646	-0.983438278138319	0.4542884613164933
0.8474099642354355	-0.74382317047598	0.3739426480886932
0.7459089986120884	0.0540674637305909	0.36846757023199866
0.10685021660915626	0.607334187034595	0.07563308552902735
0.4384520953016303	0.725861759940017	0.3361119631788398
0.905033398902322	0.290470337220465	0.42786717828437776
0.8447496976411226	-0.42592738723882	0.39310667541708033
0.9000463357613401	0.647289014139522	0.37939636655028214
0.37195675517885785	0.571460277269739	0.2567798523992998
0.3803930741589645	0.445175459945824	0.23770097792582268
0.8139710319664112	-0.669431925185719	0.38154231700812086
0.6055389327800019	-0.196655729253749	0.32003276701985744
0.33416933964682954	0.899475268993306	0.32713254878076653
0.2817212171579715	0.686871243209367	0.22167786146362523
0.9619620856220411	-0.0853075497073119	0.5115833777594472
0.28825766751499543	-0.944741961414871	0.30290875723783467
0.5269672540979193	0.575135670844961	0.33597354251646117
0.10980307649955608	0.486536836037907	0.06830948414097641
0.21484768428928452	0.583120135875363	0.15193016332125006
0.7737900582462726	-0.85323138932403	0.40571244603304923
0.5663095323378454	-0.248242805123701	0.30694356479213697
0.6566802934372549	-0.437068807319165	0.3547454745130146
0.5306142713704711	0.129152523276166	0.28408272714017263
0.49157302750107645	-0.728378293168532	0.3622052495497047
0.9635350571058559	-0.325752595582024	0.49189624011458755
0.32991087852713147	-0.0400743784170181	0.17367423864301249
0.8980173611555133	0.997626212521268	0.34611891579691156
0.5887420410547934	0.66844990785016	0.37610682841615706
0.6824167232070183	0.317654666072137	0.35332466084106856
0.25943852072327106	0.497466095323498	0.16975716715827885
0.13896916225941178	0.79436179439214	0.12333775629555277
0.04906491462111045	0.621287525254879	0.034512813562441326
0.9833455749581156	-0.931093882554852	0.2682991891362576
0.35730680208749244	-0.313604593083995	0.20616250371180342
0.6788731823883479	-0.0240869188643013	0.3443774898544425
0.1708817670669921	0.0207145461917053	0.08358524196007257
0.1693108520933166	0.983173912422252	0.18925482288058107
0.5434177900572931	0.380360398806633	0.3101096003281519
0.595670850782952	-0.384043322525121	0.3306615067240791
0.34546130989487	-0.206867065579026	0.18961230373931684
0.018146373271094383	0.122576703157678	0.008105194577599192
0.265227830552886	0.313154338110891	0.15084617315893373
0.24749313649828952	-0.39209039883383	0.14806572194094927
0.3866008205472658	-0.888452554411133	0.36313324274205055
0.33118919918365025	-0.851581921077023	0.30736765346458816
0.5566933866720941	-0.871561579350098	0.43532662144185674
0.31934921538233507	0.463805597949608	0.2035263223764951
0.5270814611426003	-0.447873789593561	0.3126645390776138
0.8175646608063921	0.313803141212275	0.390251000652912
0.48867105572786296	0.781323347209522	0.3786317033472587
0.5818283344860559	-0.844061930300296	0.42860125534009746
0.8837484328859723	0.929163619946601	0.34955984975285936
0.19226065605809198	-0.768622154416003	0.1664469341276053
0.17897782914977223	-0.947015284261594	0.19152815361213923
0.3725757188958029	-0.811976844378933	0.32446197460465886
0.4854335748766957	-0.859514105002597	0.40736143967725524
0.908495551737408	-0.20162935870737	0.43666871018609105
0.1249385386823005	-0.2290152008632	0.06343040457413891
0.8365382628957585	-0.681319944083871	0.3786356215357416
0.9544367161113487	0.889550546664288	0.30401316769013886
0.42677505446860914	-0.850348468603044	0.3736935709542962
0.3454884306967991	0.833934533835247	0.31239063604540285
0.5725519296562218	0.580806462860842	0.35268848551225834
0.04583070503815938	-0.715260582056007	0.036032105272132145
0.7114020413604902	-0.23222828378412	0.35899168743104815
0.03994276186520648	0.0641559453197514	0.017869819558680472
0.3598706910217908	-0.446986483107088	0.22581749180965374
0.5821844938998156	-0.56337095492437	0.35217808447584686
0.7560829849511576	-0.881322732452234	0.41883662290087253
0.7903905585443393	-0.821580552239726	0.3946394017007712
0.4103291722538645	-0.956239088509472	0.40974136611660555
0.08999503340038784	0.620747106652023	0.06430290132546801
0.6487012419173882	-0.16388861536245	0.3354072369458884
0.5772437171007442	0.698233975685686	0.38101890148753054
0.7853472315959295	0.966088284248889	0.430718786907048
0.19832236988743682	-0.699035160126906	0.1586354786304546
0.9382600087762869	-0.846958750155709	0.32733633342539464
0.5091590835968656	0.855307331704717	0.41494123547182943
0.6857285871022266	-0.0431513091317014	0.3470044524202815
0.5115093116500082	0.899867019022011	0.4352817724411195
0.7256041923630902	-0.687986300841779	0.39075505993004234
0.08537199852626519	0.760271236768552	0.07184465316387459
0.3093749165684872	-0.22124913290354	0.16954311424093274
0.14800446515026872	0.309092580456494	0.08018704088881587
0.6136711128680746	0.405122106450522	0.33901716609890403
0.06437638337765438	0.81221172463356	0.05734819941437226
0.03059138343008257	0.0858676195657007	0.013647867662937331
0.9328029293595554	0.854249720161332	0.32713254318275525
0.37477002983729035	-0.340332538388773	0.21943762882127013
0.7073930722160328	-0.852332289261096	0.42592866410648966
0.5866881386467897	-0.605362419432789	0.36162102703207677
0.09772970838089545	0.330173092851394	0.052349115077410545
0.7476774490714189	0.450646782432688	0.3747003888071007
0.6966910924870932	0.396099699550677	0.36155570546815524
0.6195162228963362	0.801919034090687	0.4175011643202549
0.6874392065050603	0.188773395878179	0.3499800516150299
0.36755799658151783	-0.530822764774201	0.24560643352718647
0.5981856910083012	-0.512635931401837	0.34821235770884473
0.013794340368946119	-0.66928747337577	0.010116205230457009
0.43974875248702416	-0.313869116764141	0.25245655161514235
0.01353963302124731	0.412999350489932	0.007425587941549359
0.7328792446859392	0.24754004921011	0.36593908609979864
0.41896820481561337	0.600620771656538	0.2910521217235535
0.8306477707787232	-0.187499704388181	0.3977191643652525
0.9707302028302928	0.781084730224087	0.36306868595877656
0.25876302953251196	-0.951153289350431	0.2761512010015504
0.13905022495779912	0.142141658841351	0.06836540368421484
0.727570237930254	0.32124940658586	0.3661548162810826
0.839853428191955	-0.949505179335949	0.38754920123874614
0.8553056812514234	0.112491784275133	0.4095910236729688
0.6410117176920914	-0.506568141330661	0.35858786368184936
0.41948871653632697	0.964229648345755	0.4198406410927081
0.8507196656402345	-0.973617697935031	0.38514443525183106
0.6180733454715454	-0.942162236924704	0.47363729741281363
0.8896323051292	0.184764970897573	0.4251166775905738
0.8867619424038227	-0.767174107314314	0.3615755488110202
0.5584785620838979	-0.646178966563162	0.3628845296521694
0.6966069785766805	0.597035946584646	0.3789012066352798
0.776848744662475	-0.68283433136416	0.38602069581224246
0.8463759278538856	-0.312879229824894	0.3993244216884648
0.3571531589673364	0.558099929968561	0.24474021761358647
0.670080886541922	-0.125093977356874	0.3423066738755861
0.8618772890096531	-0.937169662901159	0.36805213564277817
0.6178279281054171	0.478382419608204	0.3489579986781189
0.0946854796134606	0.996511727516191	0.10651323755820313
0.973422255399368	0.98436115650171	0.23511213112211174
0.5995112631281101	0.56777152326377	0.357760146676795
0.2214888057772543	0.122115980953268	0.11337950735299569
0.33686508249957703	-0.688612436886842	0.26214782969099043
0.2867574150547149	-0.233706767123861	0.15709393644947678
0.20777450972278283	0.0657265860014445	0.104314303794108
0.6873887087346885	0.746073603140618	0.40263753236845107
0.5358258218788828	-0.715816137001791	0.37462240466220803
0.4681909453597176	-0.964602522305483	0.4487444414685306
0.17786386275464502	0.784871486360152	0.15680297789847433
0.4593478382786911	0.108333538096883	0.24750793525594234
0.8446811189559683	-0.970650041439685	0.3893538154746333
0.2013391396327031	0.79003785492445	0.17873650098884894
0.05686071695801626	-0.083105692027382	0.025889776203670934
0.012269252374563855	-0.578579256951776	0.008065326385539707
0.33305952091377483	0.491709431364425	0.21685575218229874
0.341228615107307	-0.977544953315744	0.36500657142473447
0.4837201977723429	-0.728884574353997	0.3590186509654
0.8781526214818066	-0.993077390286457	0.36584248453976403
0.2574029279225469	-0.212084823178658	0.1383060315914685
0.12414510648437875	-0.875351200072237	0.12118242218597075
0.7278066604406062	0.903380902575048	0.4358618245030514
0.34304704750164	-0.991749666784775	0.3729517615882318
0.7007173300628791	0.907055166388429	0.44556303814484294
0.46464932340347115	0.915083735883734	0.4223889045908666
0.14758927901211422	-0.454034661817109	0.09030098194079146
0.05821461059913113	-0.717954871002016	0.04613220589467572
0.8374521553194222	-0.465818440196618	0.3894048530380339
0.825961200452378	0.952783667761288	0.39876334638604755
0.44158647776983045	0.520703755898656	0.28561976530871025
0.7998988722204433	0.675034622946337	0.38314696838040285
0.5692071645879304	-0.940133270852222	0.46945149017464377
0.7693395246312972	-0.892202941689693	0.4160377711097848
0.8858319440414971	-0.971825383575026	0.3520249037736614
0.9549337751323678	-0.906664538308402	0.29587243527894613
0.939516288505303	-0.0277737610733112	0.47401260799222183
0.6462819187239225	-0.673391765816767	0.3865071144589339
0.5256991508769963	-0.0200392592653238	0.27919405799332053
0.5132070661676589	0.768963548569737	0.38388142882682774
0.5109873221862766	-0.511622284137473	0.316775669031399
0.6101797867458186	-0.780162571378224	0.40992288927022785
0.5503968204361567	-0.874849808997415	0.4353507776649637
0.31672112367154315	-0.156798240664818	0.16985049016626522
0.8149362133731878	-0.516911237311325	0.3841663654825675
0.27567985918207605	0.902851677793951	0.27665354241044304
0.27752313550144053	-0.949824238745615	0.2943337234942202
0.7421071688047435	0.278463209053908	0.3691930494625922
0.5914170966614728	-0.709938687137978	0.3871212294140238
0.013100231957043084	0.572647798052524	0.008555661172938801
0.2422448843999713	-0.1435968021789	0.12601580765610013
0.5455272774801392	-0.561174412307955	0.33990732985756655
0.1589656301430815	-0.791499781413543	0.1409944990929063
0.8089252350385174	-0.375203838230755	0.38650809558916005
0.10185861831916676	0.877993811580034	0.09931935576891174
0.22265560550786656	0.527406253906704	0.149125969493578
0.4621704791488064	-0.308924415785368	0.2636304167032119
0.86002211324368	0.957900086400636	0.37309026513044713
0.26638258816041627	-0.83242878920703	0.24681709860929513
0.786199734156031	0.774036300983345	0.39093989368414156
0.002265272967973852	-0.395193280364137	0.001211649132503625
0.15566676809540525	0.737249765494725	0.12947860429312924
0.6708648422300406	0.563215006788759	0.37163065889567937
0.8404954930984634	-0.78944683878119	0.3747112144880807
0.18614437615198387	0.488482500406517	0.11917954203532538
0.4830856504899707	-0.960123340591419	0.45360501887996857
0.5049320060705885	-0.0188069229065537	0.26898511897946215
0.09193772418357583	-0.4850522038852	0.056657928074702976
0.7893230764685772	0.24284436007585	0.38288520858921954
0.9150552126378318	0.589363940703099	0.39291597695573466
0.7981861409123753	0.817988774425792	0.3914069717879884
0.141771070417285	0.780068184935587	0.12375561288033457
0.19645416711119287	-0.81399067123207	0.17934726659368944
0.3504631636110033	-0.358926241365805	0.20749441270874158
0.8374259830314363	-0.0693282952604604	0.40230348722256637
0.8380319335069353	0.872538995815623	0.3779701366593243
0.4909372784022713	0.470503586532403	0.30046945173620043
0.6889672216486691	-0.988284512888754	0.48650768508700265
0.41312429344946333	-0.996320610211587	0.43181196017480683
0.7429025061707123	0.835395062686118	0.4125047792922813
0.5968586536549867	-0.906508917525873	0.45623607874387057
0.8950610656169212	0.943772138841709	0.34007886527305425
0.18875527748001925	-0.700527706363136	0.15112029222990084
0.7500438588327282	-0.89553015358249	0.4250939896155547
0.21677298042543228	0.817949608227954	0.19873461072485563
0.8077725069962173	0.00744682258498639	0.3907036053521025
0.34051591895855016	0.847279146949637	0.31321545593165534
0.03997317714968801	-0.586420058956772	0.026884320733164855
0.3818109952840011	0.709275777072124	0.29785200352035407
0.8527828310216464	-0.872703797710487	0.3696031128108335
0.7144696859036941	0.679081725497957	0.38999113361893384
0.7805741327256955	0.981000192540577	0.44009701919048944
0.691186234657735	0.998131803810516	0.4915171994314119
0.5787911661260705	-0.458223976327565	0.3339638237337287
0.2989046692770911	-0.385790264494957	0.17955605869938696
0.6515588965382012	0.29635233949715	0.3424538964175604
0.22931013025460256	0.660670363806781	0.17608620190518295
0.7909563681799151	-0.871833372385765	0.40185836377265416
0.905828694345557	0.944670589300536	0.3299199653382171
0.26027225755607203	0.651211054536257	0.1977459130366546
0.8936406910704566	0.992594069422785	0.34919959182462046
0.560716155200998	0.398940587222864	0.31940245539054873
0.9039726470460497	0.73472350004834	0.363593221866572
0.8618996764554885	0.956536490602572	0.37120275267814284
0.45800084711247274	-0.843817588274829	0.3881224628378018
0.8737831857138415	-0.536252240700116	0.3906494443133377
0.22557725527634284	-0.586057419595784	0.1601763073222505
0.6697965380996028	0.710487044664188	0.3955137754960992
0.8014040777182625	-0.398394850940423	0.3843768939987086
0.1951177699326008	0.690678528687855	0.15458032647415637
0.420849734335026	0.970799689811125	0.42402709603360605
0.6839069570223784	0.822816048247649	0.42166660234087094
0.2219851595060247	0.209213642931012	0.11742894528519907
0.8583901728256357	-0.0015829986971546	0.412148087412532
0.8494411960356486	0.940911145982605	0.37839903955844434
0.7193490626751987	0.456686818931843	0.36997121258986043
0.9763250518078794	0.957641669146407	0.24806608016668655
0.9632731087436273	-0.987659079566382	0.2529639376412403
0.8036622372586398	0.283757499416648	0.38677073297859843
0.7975527782395768	0.600811286968652	0.38235098237253473
0.15278761109916086	0.969504130626224	0.16780178912719634
0.9111821067693961	0.36876973511507	0.4241220305710745
0.6515292703733119	0.549378145856207	0.3664877435817058
0.7991202666178312	0.518865901745664	0.38254444127434617
0.31484405048076997	0.749792209060484	0.26284956343093585
0.18549307539294307	-0.398322169798609	0.10951722879096137
0.42063980302776904	-0.652315884643709	0.3050816740546101
0.14180111034062487	-0.89859038544542	0.1427362609688752
0.6588332049107994	-0.916641881501099	0.4582298779269063
0.37752662804631404	-0.476192787558635	0.24131307953770198
0.10217051154534461	-0.517820619180085	0.06544944823923717
0.3768685762616139	0.877084329883603	0.35162209846763404
0.8720359147921068	0.72784417165245	0.3696935633639282
0.9545865108340881	-0.0665238988739856	0.49686506204296577
0.482172115157332	0.88130450880521	0.41529400229913843
0.9023509350725232	0.688945943458384	0.3722039058249633
0.9807897378306398	-0.766981700854317	0.3897756972580088
0.8560210317464416	0.976428666612296	0.38136604949591874
0.3517577730804482	-0.0483902687514988	0.18632506639409044
0.421505482011853	0.606443435893216	0.29386447720233333
0.4737763970702799	0.987021775209049	0.463677451850081
0.23683913184679814	-0.515637202555402	0.15717538871970108
0.7357404713901936	0.746133604456341	0.39788129598405253
0.7375006312560818	0.501713129147815	0.3753192065500288
0.799422430688099	-0.276907844894127	0.3856089836582972
0.8780268258432474	-0.0820818608781567	0.42167194956232196
0.07005100825979166	-0.306971001749878	0.03622513300964197
0.816711587783683	-0.132483794612457	0.3933782798624706
0.5529366917169275	0.491407395991742	0.3298380078761825
0.3352044419193097	0.190298222956513	0.1825365128569655
0.6667864042372982	-0.883380665111351	0.4437341035302024
0.08034299071127157	0.192061912941169	0.03881523824462009
0.3714982866446289	-0.622027903880078	0.26813953968389054
0.2739720640635488	0.72483060571975	0.22475973471608773
0.6767086849323013	-0.487977061442529	0.36423826694443306
0.8458898238413458	0.515893753195217	0.3879312007311947
0.8188117563955832	-0.100116098131436	0.3945152392449876
0.45664155361801756	-0.232754805856713	0.25347050357216705
0.8625642009785567	-0.594996314828778	0.38353346025814916
0.9004469324397429	0.920911050144708	0.3357594886711436
0.6122055402218776	0.0953874865743868	0.3191642794160044
0.2747082702603874	0.847088178631286	0.25839202578268
0.9100203435794015	0.457224050709433	0.41230777000314955
0.2183931749337771	0.429147386952744	0.13367740779835185
0.3515746052156434	-0.618935445681333	0.25468139394573247
0.5439841190414446	-0.119094049069822	0.28997618470130837
0.4408277017248302	0.462610983413144	0.27432343200226866
0.6076668554295227	-0.213628059221511	0.3217424251527904
0.8165026558907953	0.989009501955936	0.41886410745853303
0.2090662620812427	-0.616632533921543	0.15299121302765015
0.38300441861537055	0.317840024981954	0.22151916373288982
0.015013356499193692	-0.731663166244902	0.01189202905111264
0.43331880866741157	-0.938503845258077	0.4161127691537024
0.7667124862267468	-0.519985288630245	0.37942814972120126
0.5762038091581694	0.426730796423129	0.3287742380810553
0.4644158510630814	-0.292155939796017	0.2629948633135772
0.46247379223491436	-0.494989101038917	0.2912549491589898
0.2130429644192255	-0.235236670721073	0.11371154261143344
0.3817614924957881	-0.908051868710882	0.367779984852079
0.5335416208910186	-0.0863831200049346	0.2840470045121012
0.27476559964505354	-0.546292161908274	0.18810969255646307
0.7463471248927684	0.357339367451729	0.37185223319502847
0.8260457622173548	-0.941092483404568	0.39567272287395183
0.0029100452648873607	-0.320400572864847	0.0014533962769176483
0.801612481847995	0.941897293120387	0.4121492729047126
0.7846972543920471	-0.392727326013	0.38086165023524055
0.9829173801928113	-0.948303149641597	0.2511054355329722
0.49335652337037716	-0.000361885056293111	0.2631067110105576
0.9327404743921629	-0.961980435006328	0.3002325859793707
0.6173386031745003	-0.73428141860297	0.39758858663765273
0.8019198841541086	0.200205160034657	0.3873311988198122
0.6155266444469388	-0.51641096275637	0.35360249046238734
0.819367464716115	0.934939001819101	0.3987658652925431
0.6406278394525046	0.619691470699001	0.3756129465372039
0.462375237347146	-0.230474401875132	0.2562736000879616
0.37470025262803597	-0.321240064643387	0.21713587939077628
0.6142597935380429	-0.824286862244495	0.42462528229420177
0.6346535894366953	-0.82110176590159	0.42420981399868557
0.5895081418594281	-0.193913648746733	0.3133512724185433
0.8177004228985078	-0.372636511696125	0.3887095864274811
0.8344833950207083	0.6413232945148	0.38048145736120426
0.10214302559880307	-0.525854248178209	0.0659915928565941
0.5386434575188317	0.208572943050702	0.2919899201371581
0.7787513454747073	-0.865448532042031	0.40603544954752124
0.6915187636824704	-0.353145062825831	0.35778158832148516
0.5185568634822821	0.148126314482296	0.27914604665044274
0.7258186218763725	0.416573923114525	0.36920570917758216
0.2448309768178445	-0.55239090391683	0.16839892555863856
0.14787054331150953	0.704375420197589	0.11822897244723402
0.3962636433636177	-0.453592695889169	0.2482887659549817
0.8057653320478926	0.989464686599638	0.42705515128712307
0.7058533726293157	0.0635817271845363	0.3544236632945523
0.237281600603015	0.65232713926564	0.1806057371971946
0.7859839802062284	0.853488089546819	0.4008830304750113
0.5740370234260188	-0.020064805633473	0.3016757996484443
0.09439895914371974	-0.832396724478133	0.0869207605189788
0.7795668816051021	0.186066158189931	0.3800448632495647
0.8488740093346788	-0.996383659866668	0.39533374713327696
0.6695767137106864	-0.0186217946694797	0.34087559709600856
0.647148359592819	-0.257549664513649	0.3387744072011801
0.03406480121304154	-0.335758641718341	0.01761615423754325
0.23107060628618156	0.815430201117191	0.21101488610221728
0.6943378308271115	-0.329295216360479	0.3573527897728217
0.9276244222595769	0.920020538244962	0.31271889883251697
0.37220169877812237	-0.203368831148976	0.20476214320071082
0.9306657605248944	0.707981388073955	0.3702354615441108
0.7415940666172894	-0.497170797437113	0.3756408460580244
0.7564728526315879	-0.94105898958037	0.4371016511563996
0.6960649811072589	-0.573927105066262	0.3761942656032492
0.37282674737102345	0.170556300617051	0.20297311558962527
0.7415497346459794	-0.982504476206176	0.46253575669036623
0.41507649538122054	-0.443836540606396	0.25722883227604404
0.0825929915810157	-0.931606440345452	0.08559816462899018
0.9782861626026778	-0.940462168373187	0.2604785292065266
0.37918621965510574	0.262854958341447	0.213639884494548
0.8186050776541488	-0.0312500499955781	0.39485595668448603
0.2801114874287205	-0.529660114201005	0.1888628639215757
0.49357275856683835	0.511824013322336	0.30918882939040904
0.5692127514122246	-0.34365066885766	0.31646083200505853
0.6576858114202522	0.752990868188707	0.40487980136569707
0.34206771810415243	0.879428771345092	0.32604329014892
0.5886889458938253	0.929081297277098	0.4662446105747416
0.17429154099137534	-0.423982871333651	0.1047767261495338
0.5101885114001433	-0.948047073064124	0.4583884279580477
0.638513365177022	-0.30507292207654	0.3386343612792728
0.21820439862425606	0.587346399466563	0.15503226800618242
0.8035294593395791	0.648675990155888	0.382440674269566
0.7748938827618512	0.13978225099622	0.378565453882803
0.8660290144419566	-0.350919603976171	0.40418403626654403
0.31742482102416575	0.453291913980835	0.20065133627398896
0.6569185309480738	0.7177992979509	0.3966579209971854
0.007870030134956348	-0.860191312667117	0.00728932627042609
0.5168436968283788	0.109512326388652	0.27672718994632084
0.5836506016590494	0.626883769942348	0.36538391151526883
0.6172355841952095	-0.704672180004236	0.3900330762957638
0.3023502022397446	-0.615325618060536	0.22062106212154017
0.5323260052399578	-0.276394763061201	0.29429199946027584
0.8492068730848058	0.636821270466661	0.380036708996344
0.37147190119588036	-0.111152752859927	0.19928904460041702
0.3732865203571944	-0.934169729605016	0.3725856105884552
0.2174977623432546	0.856012938843543	0.2085014432726046
0.8424898421275154	-0.854533565084697	0.3746025964360888
0.4532277971664346	0.655276076676059	0.3231636998993919
0.0734079839169912	0.0209168095879096	0.03354526746768108
0.5485475017213958	-0.801846860768201	0.4062587826755726
0.5814037256093194	0.635521413959789	0.366719305149535
0.7851424589027198	-0.889512361629747	0.4080864371887464
0.58735593432575	0.376445524245207	0.3268511166376471
0.6880722411156849	-0.966321857685549	0.47502608154370063
0.18333271517672176	-0.0974060083429641	0.09136287247664142
0.9219316309901208	-0.775163333151992	0.352331223280683
0.3358100101733883	0.39073930891938	0.20287735429348971
0.4282348745606798	0.690537628588956	0.3199366708487093
0.39961053984228384	0.463145548345796	0.25183877785703873
0.3809236356726357	0.0577882870956643	0.20307455298332353
0.538571842406325	-0.512063066990364	0.3280039512329174
0.5476663492671041	0.360100801898591	0.3094704408772294
0.48035338397934935	0.376623247803084	0.28103022628706475
0.9431658549866516	0.931387947077992	0.2957122985258236
0.41930581202229	0.482693434003178	0.2663568088447299
0.7038004746087959	-0.852133824818787	0.4266589852949713
0.9165226354704085	0.493991302673965	0.4101851799878174
0.770468535662762	0.828508470752312	0.40257082406941186
0.3201939539715645	0.414520674631299	0.19661338460814998
0.4725464447233129	-0.550455614279723	0.3072669532331755
0.8213966768058198	-0.354867362869467	0.3901833917699585
0.9524534205629357	0.939837951774822	0.28365987357681144
0.14221541730939655	-0.724345585238918	0.11625576064501125
0.8377505954779179	-0.499160739636834	0.38772370180183013
0.31227183752643045	-0.616149443562043	0.2276844183968298
0.7013144582898113	0.175179280595468	0.354369698329643
0.8381049555462448	-0.435708364581237	0.39105881641950546
0.5341843155401703	0.842848359098651	0.41791178377427934
0.2913524445422944	-0.940697832143624	0.3043906590005215
0.7940748041770149	0.940142544496804	0.4162645338490221
0.29397305446473854	0.209178540008469	0.15964116655273813
0.6728774827806155	-0.555863477874065	0.37101489693147677
0.34560112862866255	-0.978780561540212	0.3694103832351447
0.005152819229714003	0.506079300143546	0.0031045770342449253
0.24118473899465792	0.601789703413769	0.17419278429937005
0.17161037945291477	0.315918723381551	0.09450720275805664
0.07951148422041211	0.871641379781692	0.07651438674207922
0.2655968444909294	-0.305167564332548	0.15032810376357053
0.7552413474457379	-0.800274770239832	0.4024565609803661
0.7079737363679578	0.335173680474917	0.3613827606454971
0.468652915809699	0.806992313318808	0.3790523613533073
0.45059592941846427	0.721527160109015	0.3410815234217948
0.5815495323244416	-0.135995087374865	0.30742821847863705
0.9732053795988866	0.235892391609786	0.5313229951824412
0.2027477177416498	-0.773218662160435	0.1765122428744081
0.9157407370754286	0.119060929657469	0.446495227720299
0.5907396094916454	-0.723969580816438	0.3907848166733299
0.8420839286304564	0.646553170135661	0.3797800613828073
0.6580581175557652	-0.968252695952016	0.48301856347331007
0.7095760326079249	0.133283511870494	0.35646179817725643
0.8341388842774026	-0.859145150641039	0.37913833231003286
0.16088625793247815	0.813677510805379	0.14653549822309514
0.34549155012538235	0.588547009859058	0.24383437948323342
0.8500823943982082	-0.995852480466511	0.39400531381934045
0.7354081402499623	-0.480016254778974	0.373922836734794
0.00044750081653588603	-0.866935046220741	0.00041670336271581223
0.12461840876093738	-0.296646303529238	0.06608339997291843
0.4344295668739297	-0.0503667033157225	0.23258571508729098
0.6815479556566676	0.561671661773721	0.3729911682924343
0.0786724823676096	0.767151785821605	0.06662782189258933
0.3646833608685311	0.714692400497961	0.2882689876619188
0.8904583447493372	-0.840492521118891	0.35045562740516173
0.11852110870353103	-0.587334171858796	0.0823602273794711
0.5801761033711454	0.726815093300234	0.3895000403419781
0.8863300458068941	-0.998904468639826	0.3595849610203994
0.7415629194607349	0.854849678553081	0.41737838205720856
0.710542893935816	-0.90799973027155	0.44309332206689445
0.8698200017314599	0.0481381771981897	0.4176949601222977
0.1629672911660471	-0.431962606923783	0.09826316810498738
0.6160586994369298	-0.176942546206616	0.32333511881731786
0.2472005806798291	-0.840020926730595	0.2318388814890399
0.605730005951384	-0.704040961173161	0.3881412464043378
0.43947763850562005	0.441671791230968	0.2700545588858236
0.4495181467018641	-0.0117237860110007	0.24029009064562967
0.32933067583305176	0.636003330802152	0.2438874270618935
0.15284054017408905	0.0562959169547036	0.0741737032806564
0.8407414725291827	0.966763754210608	0.3914158510227191
0.9275695343497604	-0.364259526231208	0.43672909119392966
0.8346001607739781	0.988172698367984	0.404093042484097
0.013860264599326771	0.979453264360075	0.014903756573519611
0.5915031060077827	0.229781594160677	0.31618557296812955
0.809608773630937	0.611218280441971	0.382197351424702
0.6986535310155422	0.592996345915579	0.37860616680684167
0.5912131796549385	0.561890459745509	0.35447420014676534
0.9083802783236848	-0.747719648543171	0.360485070051315
0.5193785092183882	-0.148473935279282	0.279558445047989
0.7164102754704078	-0.0345717603280618	0.35803962429483216
0.7791363319002204	0.912855379534469	0.41673727318250375
0.7219323138103932	0.539347481547517	0.3758113877594377
0.7310919274896649	-0.858567251140229	0.42150400603090116
0.5553570141879236	0.337820828701006	0.31022767115068917
0.9098066553307973	-0.832914676281413	0.34258031061574806
0.9298330952320228	-0.876402996289162	0.32213945327557286
0.4672625067745727	0.720382910674005	0.34889142961434305
0.512647329627417	-0.887297418921042	0.42996601303109533
0.4997993533516672	-0.781417574026484	0.38317200656312733
0.7833177357244437	-0.265690653271149	0.3809500912728684
0.5008000842697296	0.857606122310554	0.4127994125835468
0.28117587534556626	-0.45970597580023	0.17843532692007164
0.8296995062934209	0.0208714625964814	0.39934944010005485
0.7153587150168467	-0.998810744235396	0.4831907366568776
0.6206020818699765	-0.301601287240006	0.33214862263711203
0.601744436244815	-0.978681687453809	0.4931344205567459
0.7503210583098131	-0.110294643855733	0.37017268231011136
0.11657348785545558	0.585583285306943	0.08079781386145787
0.522226774046493	0.227607828697131	0.2856860477664217
0.5890372936087708	0.650390419683891	0.37194733554839454
0.2654073910106733	0.674507816334494	0.2065500854096597
0.11244617763203495	0.0121580056653155	0.052879872996970535
0.22091289199941128	-0.392355392230259	0.13128966552596555
0.7923981731452386	0.734765593229116	0.3865961707163462
0.8954005314306763	-0.490783174735095	0.40158093648953086
0.7379593427194366	0.807734242064451	0.40807889736330766
0.53611943612007	0.726512379279484	0.3779120831972218
0.6840719687318524	0.869262496263305	0.43593236007623226
0.34049494202327435	-0.32855584728622	0.19791942587831082
0.13941926389912473	-0.319394880326991	0.07577354745476289
0.34457490162285764	0.893773658240436	0.333462695276972
0.20155078673123314	-0.49662003755597	0.13054975285927806
0.45897900829163135	0.687318730340819	0.3349887616939819
0.266703411142356	-0.218418644605449	0.1441832720196056
0.55849854803326	0.986265632906096	0.4928245800548681
0.6644896947193623	0.782962857566365	0.4124098407509619
0.6650915940770037	-0.835354201672521	0.4274783506125664
0.7967771295994562	-0.834946802227574	0.39385237640662696
0.36590858067729154	-0.974942843326392	0.38496234688449515
0.6811586279450579	-0.107717418821242	0.34603138635204134
0.5577866731987816	-0.328573026462278	0.3102858775601632
0.6117335265459154	-0.984692235058223	0.49666933000731384
0.3615397237463667	-0.894299270409986	0.3470064686552581
0.9470443761880457	-0.00634752615324012	0.4849280430264337
0.24590562259042645	0.932058079598912	0.2571381439347964
0.6406655036300027	-0.843028816361032	0.4315054851777345
0.5169656071506903	-0.368415437218567	0.29715483023672545
0.2734015542957172	-0.655591546647609	0.20845079385696655
0.9695886089649579	-0.979506586400719	0.24424572406615197
0.2507880157397986	-0.784518704327387	0.22056726316397005
0.04025565079017761	-0.577612874667122	0.026803308585788523
0.44324600119826213	-0.0681635367480033	0.23771114662319034
0.0637553369946761	0.875000761522269	0.06133201821797965
0.5640078327895965	-0.982611985754283	0.4916937928566677
0.024544984070602027	-0.254606281174529	0.011831305553408876
0.6496764374039805	0.729990490884347	0.39912503263423127
0.34332179830528053	-0.799461411165314	0.2992177962982903
0.25037490990387196	-0.657430313604484	0.19156041097459559
0.8504142484510361	-0.67033836455398	0.37768037334680793
0.7683331110959816	0.635270295601873	0.3839795760980151
0.5217488554721135	-0.472655356883752	0.3144165527876208
0.8519586996621935	0.307022419970328	0.4015528455741671
0.4370629842458076	-0.43681050191461	0.2679785384894795
0.8755911109473367	0.274985988787451	0.4129287522134068
0.7215405519156048	-0.987838709232077	0.47445087544401876
0.7647184853245164	-0.00427513668685504	0.37503038934681077
0.3871833058511016	0.676999759781575	0.2920984466732595
0.16677088570958482	-0.276677998014398	0.08922293380865023
0.7215541233006711	0.901798704077396	0.43744056567568107
0.1378436735379421	-0.689303249326726	0.10808747106105059
0.8126369679305354	-0.736328885438607	0.382304691115537
0.9188451731396904	-0.899576959593055	0.323921961770894
0.5263615447240193	-0.955752418184936	0.46782599904682015
0.6141641744788627	0.497629879293359	0.35053958611821184
0.14282746099427124	0.653245787124678	0.10758766010635039
0.6887552643537701	-0.0197582901924954	0.3480158519019479
0.4352105197646506	-0.603138485575829	0.30049450216723395
0.7239555655852297	0.207740324021437	0.36244622771492613
0.40748453673585205	-0.813656873941316	0.34804906588249485
0.5416706739976832	0.731912522206608	0.3812497060106422
0.6400687181502849	0.304281264054831	0.33910867447845305
0.8947822873097886	0.986789912206279	0.3461504709118
0.37254949971993173	0.406381998618857	0.22705059824573484
0.7049980034029042	0.984205888582366	0.47893652738024317
0.004079995870698849	-0.524983846841288	0.002509683933082894
0.7640743951859024	0.704198274426269	0.3890656290533628
0.4545798559202888	0.970810160029827	0.44472319029285756
0.44835243478676406	0.73059910501044	0.34278367363641915
0.8606854217361618	0.910679676165355	0.3663442515065823
0.6897625534475801	0.900951303593851	0.44602366842812385
0.4846150402393203	0.438831464660502	0.2922391974521701
0.45971223197320166	0.0195012048809333	0.24574801555288203
0.11823708182018829	-0.647324654700193	0.08790173076718877
0.8692144980051303	0.975475758081607	0.3690145505907307
0.851779990144111	-0.316457567772709	0.401030220498913
0.09626982685976027	-0.0831114192269245	0.045162136421200594
0.11244808352087243	-0.798416395889703	0.09978059179132684
0.6257944159874774	-0.958202341130978	0.4815296180285688
0.879517971790062	-0.621964442097674	0.38160728381932046
0.3155078330778325	-0.654755459271754	0.2387418300318549
0.595480565598402	0.599563948095747	0.3627018974333582
0.6831053118857761	-0.489551795399779	0.3656499776368984
0.7282990619581787	0.850356689283554	0.42016715152180417
0.920702698813949	-0.967777787843872	0.31404995375362227
0.7775157307823705	-0.306768148237994	0.37921974712744716
0.8661922327471255	-0.0580973820417506	0.415712019427352
0.809259310482154	0.953943760702687	0.41084337110764313
0.44981341024147525	0.288720247522725	0.255058729435526
0.4795257970710406	-0.36970896415187	0.2797032400390399
0.1064140702137825	-0.671266323173982	0.0810524411754245
0.04967379277028836	-0.917316462177003	0.050117394734374654
0.6362152370493623	0.404863240949547	0.3459901076819719
0.4903789385811616	0.662803640585635	0.34251197471288547
0.6869855298736565	0.886919408667091	0.4414877780355133
0.33821079536469656	0.409218045086837	0.2069214908222463
0.5984842610115026	0.802572617356716	0.41583675897662803
0.13855466957225043	0.247067556902664	0.07167266283601498
0.38494801490825753	0.621215463835165	0.27624418343085233
0.5395442604380749	0.856569409521539	0.4249656783580298
0.5040155258730582	-0.712986574348561	0.3624936260621461
0.8317619516184518	-0.608014475247318	0.381981205416018
0.08499209001819794	-0.729282593512654	0.06889527959697793
0.8706936142128577	0.00615285059387763	0.4183894616708327
0.34726714045785284	0.944906337708394	0.35619961183363047
0.6196436342280313	0.175437806189348	0.32468893322963144
0.7891610500228409	-0.149683043958303	0.38339745573499157
0.3384329305590407	-0.373913604342552	0.20222127796753003
0.44124714354475447	0.998432123142763	0.4516835413838135
0.8948871354504077	-0.268815559244219	0.423329647712718
0.37008522989988585	0.854586119803507	0.338078242308039
0.44313612618667503	0.380326908741859	0.2626376144480016
0.6584776863778555	0.979516332672417	0.4890582072740321
0.6488424304399495	0.00328526609541963	0.3328842739370113
0.9175581911604854	-0.121806935027279	0.4479666139148715
0.6795397118400502	0.0116150595639642	0.34459253996391714
0.6656099289020183	0.364126515065491	0.3512148307885659
0.30282331635174875	0.574259387229452	0.21248866083824824
0.2647143309800178	0.50005640321835	0.17368587597352952
0.1633246757773014	0.705266656853324	0.13106152039051364
0.7203178132570569	-0.908990064162745	0.4403423563828794
0.3511792203237754	-0.427814619007515	0.21755090171725758
0.4849468105980719	0.130315534332186	0.2616659507435729
0.4605003505243987	-0.745077812948499	0.3535203537701896
0.7447703928726198	-0.64388797761678	0.3852906997486529
0.681609246414899	-0.428871287468273	0.3601812199516847
0.8264037394098571	0.486698508407254	0.3866083655266332
0.12535061943157166	-0.891287741101478	0.12477423549277702
0.7083256810888333	0.982640375721896	0.47687813669819384
0.6240617727078931	0.312054199375244	0.3341426150403555
0.7754088375512979	-0.131190039831254	0.37874906864078983
0.5481782282497146	-0.489025906357417	0.32767007419978555
0.14378519379656568	-0.575776863212874	0.09943551079160402
0.270821435443427	-0.81135356390334	0.2447347209166006
0.7764667378554805	0.11587096598512	0.37912946236696543
0.4091815639243556	-0.599811840683719	0.285345027566279
0.8715563630855883	0.871603387872511	0.35851289639320577
0.822064566064741	0.950058017266436	0.40080718073633365
0.7224305713217037	-0.802523985299794	0.4103505062319237
0.8867209036829055	0.732133854261909	0.36651163554424615
0.4495108806856054	0.331795718233895	0.2596955311622651
0.4595159416891776	0.693155246092338	0.3369525111169144
0.2980187595837367	0.848634396592756	0.2790352507953657
0.3114231798305983	0.860463719656778	0.2942251400421195
0.7803919184725545	-0.0902913741610773	0.38053492108866543
0.9604172591169707	0.791613750367539	0.34964547592312106
0.7656005078473956	-0.651481992636142	0.38503749366154855
0.401740179280448	0.998050260460225	0.42442103787899443
0.7828819501558798	-0.793077762789316	0.3937892232423422
0.40672991193005725	0.318190092677562	0.23495918439165747
0.8639325574115408	-0.350887689061297	0.4034205586313206
0.43967505803134277	0.339588453127971	0.2554575963574632
0.41844596214062796	0.858910335219596	0.3721243857393645
0.8889312415349931	0.628359460941865	0.3813926727650271
0.8816543091710642	0.941379064564958	0.35199021461928154
0.7462060286398686	0.981654522392112	0.45979550024006427
0.4668924588954076	-0.447065386129451	0.2849788172345926
0.24241030606479935	-0.161668864210116	0.12687934087669903
0.6136874417228908	-0.619794828880651	0.3708041337219202
0.26934558617778653	-0.898586443319987	0.26936702017144115
0.33085312601103356	-0.219205296300485	0.1819973933254272
0.46878150579194466	0.207109655580049	0.25780978231062684
0.7183649371599218	0.693144587333194	0.39181149095515044
0.08249570994041129	0.869178200597947	0.07920954335755193
0.8820308109940781	0.980419267027432	0.35783664966009066
0.3937252372773169	-0.999966485567743	0.4193209433616604
0.7634845864252955	-0.999937483143701	0.460071252452367
0.929353808847682	-0.974186543434469	0.3037102754878574
0.5623470983110155	-0.466256341995638	0.32930697092350797
0.23586533523587186	-0.995692016572408	0.2667505999635081
0.7795589117596372	-0.226571393513397	0.37994054524076476
0.36040048306846606	-0.771697085455255	0.30259269682033363
0.1089592590235799	0.106175718207642	0.051888663195987124
0.5832315779465584	-0.054599662562016	0.30608754418763295
0.31332586476169283	0.924986713820407	0.3188056101498237
0.14759411291516766	-0.913021326076798	0.1512862484349407
0.38605374556385985	-0.563262929250494	0.26351900656925975
0.7662830070639761	-0.583223045552616	0.38154493027243686
0.12866160075668492	0.51233790724908	0.08280516099122727
0.84010141976342	-0.692673411440852	0.377676581523963
0.9640988009386846	0.881649755107192	0.30484840254913836
0.10319119467504051	0.94611752475618	0.10936615471753429
0.049088911136679896	0.562396624135972	0.03225470648528366
0.6379847645548916	-0.552887142060783	0.3642960006725439
0.8047320604457942	-0.167158437428613	0.388654381859823
0.9670453040647929	0.989932142655313	0.24567212481906797
0.4603632971571722	0.547404864318981	0.30070258722470083
0.7996389842008966	-0.541641586212469	0.38243969186670135
0.8684637519593047	-0.994678524560473	0.3761901048804696
0.7822770307078858	0.392389179195791	0.3803473873934435
0.34960593226642406	0.0340490877667192	0.18489328943644506
0.7716584426832683	0.307962794840679	0.37764797772705655
0.1908544412895109	-0.854030520936722	0.18267470171568778
0.3872628651364549	0.879770489936399	0.3600786415773909
0.23352395396310346	0.547968337130052	0.15977254988548317
0.8348616877172786	0.0191590178024457	0.40150679157672153
0.5407774461731449	-0.805223115953662	0.40540922277991587
0.6922735301921461	0.974939113938736	0.4782272580565933
0.3290295981394449	0.661691626959929	0.24986165555963213
0.6353198031958195	-0.635879207409069	0.3777645042080682
0.9884285924204005	0.456848831976469	0.5663723325297723
0.37457377695129174	0.461061829078297	0.23693650519005102
0.8163664659549973	-0.975225521363799	0.41322256047661476
0.845018849792939	-0.191916673607692	0.4032305819200673
0.5672511038286375	-0.722080325525911	0.3852403138899638
0.40623203364498833	-0.806171257788068	0.3445661457190966
0.9294113107147041	0.82184455867253	0.3380253139629702
0.21980929582841993	0.981760497863715	0.2449167485878667
0.7572867987309888	-0.378730710501104	0.37480570559184107
0.817916326846787	0.833171277944063	0.38494315581335425
0.8949263911498826	0.875421756236413	0.3438615751855785
0.8822196317387047	-0.927438494152937	0.3507664113027669
0.8622848315455165	-0.817287622532351	0.36544764652850864
0.19092935120064566	0.81818071444009	0.17515076756301906
0.7499813260703011	-0.969818827720217	0.4522119200300509
0.495883621880942	-0.163196969520916	0.26879164953492357
0.8008705765010272	-0.801923646340156	0.38896081847460307
0.08368592616037568	-0.70984071770946	0.06624740722649103
0.8495283864357495	0.993966111902899	0.39367151429706176
0.8281600067126926	-0.312970044250119	0.39344091700901257
0.2778215526573946	-0.561454375191401	0.1929184476491037
0.7297741297780398	-0.102402758554715	0.3630926476497025
0.6351758234411344	0.977294522628521	0.4911402098535587
0.7459741005433704	0.136454238330422	0.3688335877543759
0.3677108505537246	0.270485472894297	0.20777233133491033
0.629695700128289	-0.817770317704501	0.42305391464459574
0.7839251626992563	0.919326051542872	0.4160055198629821
0.8845285912622569	0.116461589114226	0.42460906676927357
0.48992441297109535	0.952349326545763	0.4525873058669985
0.49550797834103955	0.978413913230669	0.46894904450772473
0.8282768952948903	-0.71734631404101	0.37895651383215373
0.14046246427142137	-0.868460529842478	0.1363041282420703
0.44013184642918435	0.66808405766184	0.3199543881539859
0.79815787945054	0.693690218325871	0.3838368681237865
0.9027477654478817	0.458591601847226	0.40863985253984775
0.4517103955346434	0.561582914088895	0.2994434751739058
0.4991171343485747	-0.835902075916887	0.4033029237035483
0.8890590014688656	-0.960553647708	0.34703787839558436
0.2116665896449049	0.143449929336191	0.10853000700601341
0.020310949015546018	-0.783074471710416	0.01718175191489793
0.5795878498469972	0.820974611728681	0.4196345705235272
0.1569843403598727	0.608288485305594	0.11284844898203857
0.5340847235062622	0.0953422332306219	0.28455508382889544
0.6834499531914717	-0.987959143168504	0.487939908666427
0.8481004829471699	-0.985640889552565	0.39155124676442143
0.6475394212223969	-0.397198935211018	0.348607033389868
0.7469528490949425	-0.551645293773541	0.378977774622538
0.5725991333141238	0.855820142233071	0.4318039307403131
0.7131269859823226	-0.491125487569815	0.3710881904933092
0.33527008212259335	-0.383024222040942	0.2015110897953984
0.2615104751341397	0.0128185630806839	0.13414268439612367
0.7130382929005294	0.833385778379098	0.41953499491289065
0.8934938942004893	0.825605734287875	0.3509964831516878
0.5568052530845045	-0.619754347581664	0.3561858694434068
0.5655288007199804	0.839454480698493	0.42408090190532827
0.5807891693122902	0.642962087920065	0.36824812729823664
0.27125403204837906	-0.361978381857284	0.15955720011987598
0.46630534260628437	0.880412382963178	0.4075384271676165
0.12210048924177434	-0.74027707269908	0.10128069594975456
0.9271064916961295	0.469799616692565	0.4206215486564396
0.6141828183183072	0.759466795548627	0.40419070861437634
0.5386616474977417	0.37247620824377	0.30714362766183223
0.6045384691477824	0.727320220266437	0.3940175139110657
0.3126301923652584	0.183475636180265	0.1689541624897058
0.23142797034973986	0.831831679816186	0.21540242502237544
0.6131971373326143	0.138836519879271	0.32076999187895894
0.5995116056093004	-0.360138468001167	0.32957681245765164
0.5219813382104453	0.684253035129646	0.3608864572934727
0.7215285120889131	-0.734269377674999	0.3977791763153176
0.6957959634995824	-0.63582858344292	0.3837983896362408
0.661644998702824	-0.306938614486636	0.34635340388226293
0.23579942301747248	-0.806058372742645	0.2129191614361411
0.12329977990993767	-0.285332334242003	0.06481648058615178
0.7517486538332853	-0.372668586410281	0.37344313927046857
0.46761613479589453	0.914119517246686	0.42341241549909886
0.5131498664429524	0.653322650710504	0.3492501304900619
0.7988618867382917	0.136518680475552	0.3868563588388226
0.5638280285893948	0.868213810237774	0.43533510009539195
0.6559744528564727	0.332656523245933	0.3461719670772513
0.8072998663170037	0.66027060011665	0.3822022371304058
0.31330960604453323	0.363588096054204	0.18566837307140382
0.6771141238739106	0.502551547595373	0.3657650064664025
0.849093104584789	0.948172040407717	0.3800675446043223
0.7498352071895622	-0.693079543442195	0.38957950648881556
0.42429900961651223	0.635757431620727	0.30275666020413133
0.4349852829729192	0.713764405099341	0.33051763196122125
0.7859547216211636	-0.778820575175313	0.39145049887931715
0.7706847514103553	-0.982443568932741	0.4467812410956192
0.7116106727116721	0.857754214285691	0.42650497081056876
0.34398956744872333	0.321097439997753	0.19915250846863145
0.166027381760955	0.58471661969558	0.11659429818009363
0.010893129309746718	-0.788263606568974	0.009238636761253008
0.44623615489676716	-0.897291320945526	0.4045547264390954
0.6570818488908822	-0.751121567209014	0.40441579423697477
0.6314408651324587	-0.861860988741699	0.4385077170348383
0.6706127377184217	-0.202839329898479	0.3446049187759043
0.5906004426252192	0.591110829447119	0.35979645249319825
0.44977735565266913	-0.200584888046436	0.24740919734574543
0.7043391576342185	0.597714695515	0.3796092870840259
0.7043978852485131	0.784995377399476	0.40948176878921566
0.11822290130784376	0.123945471020162	0.056972127308199345
0.8032335608087297	-0.769468174949139	0.385959310905523
0.9297438311545448	0.448439427542414	0.4261403057019209
0.1864791132891978	-0.000894646180286389	0.09202582961815968
0.9110970573970424	-0.105466011414845	0.4431127473292269
0.854196766097109	-0.793063988535657	0.3697266272366107
0.16220970421584816	-0.800990241893952	0.1455504064289682
0.8349839326736981	0.869481344274646	0.379417313880941
0.5121141611890493	-0.67431349593063	0.35448200360997456
0.8521064778178994	-0.0179263946260394	0.4091376201284075
0.7950001357989003	0.921064400580035	0.41036270550041876
0.865902615563845	-0.937796275370208	0.3648918358712945
0.29015360346667896	-0.913268015283747	0.29355943697109926
0.16767997054929837	0.0236201798624905	0.08187008156786285
0.6606198368732125	-0.705297180101132	0.3941308328014078
0.9393052075291392	-0.577349261798087	0.4075731670491849
0.2834860592909378	0.572523241067695	0.19888530572665641
0.8906069640015603	0.801414404109049	0.3555776988177253
0.13514930445335638	0.351067496724729	0.07511723670603417
0.2906044149412979	0.117801126253977	0.15296797711310497
0.5929893287231401	-0.745755175783796	0.397340551312678
0.5435851613367544	-0.721901366651337	0.3788102326313444
0.8156301736901969	-0.986498194874227	0.4184085679785187
0.07172619388688098	0.971134683266116	0.07779346895213408
0.5521398059333905	0.68330298653309	0.3704568872103131
0.7146015883765098	-0.293512812420446	0.36170447083718643
0.34413908007949057	0.545907988644404	0.23402730964501992
0.44576455177090857	0.11662742202279	0.24061873769638362
0.5460951125703909	0.690700959884284	0.37065708110761547
0.5007381143788501	0.380465265115322	0.2912788227297435
0.794497743595734	-0.317270824139504	0.383738666512086
0.678660179772196	-0.0619322313338089	0.3445407610071204
0.27708620257002936	-0.63724146547245	0.20725426749503287
0.2796403251872036	0.0890022145033618	0.14571049619389065
0.36397216302404617	-0.533993867962389	0.24404381606793685
0.3270650325284377	-0.982143787286837	0.35417643701694346
0.5249871025477383	0.714954283826686	0.37078586505944705
0.9433390287913072	0.0179129346076479	0.47934717116233794
0.5225620306591859	-0.279419356276372	0.2901024431432044
0.6261694358442664	0.718825139009132	0.39461278966320046
0.9048396709799438	-0.760003451447342	0.3586013123203992
0.08347032319341371	-0.00356909888897072	0.03841567878137334
0.8071203377069799	-0.999226672769531	0.4308763037531042
0.5921070325120265	-0.989398074524032	0.4989374215215829
0.5916405579510066	-0.952835095287053	0.47850734584575116
0.7102013229456584	0.904541377626958	0.44194581475193795
0.16834570343801106	0.670833727297974	0.13000548192559808
0.7461556008002517	-0.942419359913306	0.4424961995060807
0.865877309296032	-0.361906180810013	0.4033963623660698
0.7066098406161144	0.756799188597225	0.4033445153351471
0.02597672761239102	0.862249009156994	0.02429071111799034
0.793798573078617	-0.795891233700495	0.3907396933261241
0.619735475326376	-0.859991342834568	0.43779226565787466
0.3635806344015447	0.595646255860347	0.2569699395620797
0.49964675871938175	-0.357789117011924	0.2878503556339608
0.7454250006175936	0.816959240429836	0.40801410081338596
0.5805791607230969	0.228744139471112	0.3116294636307641
0.9300114582128602	0.398437791683345	0.43411764075212256
0.44504222671154986	-0.37532095696805	0.26294635815877737
0.6388513862807669	0.256534259036776	0.3357946094311303
0.22046026151190218	0.806448478740948	0.19938961260285956
0.6908598978945517	-0.690973724529076	0.3921045898049999
0.9501887695150117	0.959551261702622	0.2794833239591314
0.740958468179499	-0.734319741455492	0.39545887325792056
0.8700254689178221	-0.8996693877689	0.3593120314973286
0.9148953772972287	-0.0978973659121261	0.44649592776986297
0.1291609863192816	-0.296295195424476	0.0686487326453246
0.4422501565711531	0.0884205100751204	0.23772753622755927
0.17498159285492365	-0.922169341356797	0.18169235880464568
0.8181476738088665	0.375629533171955	0.38873537554921
0.11279848361847383	0.32050281289415	0.06048175110320258
0.7941865362288592	0.00553207535156661	0.3856235847171173
0.7802864054922254	0.333391492189153	0.3799264468221386
0.2900558912080525	-0.30530647786852	0.1651573167196155
0.903497753560199	0.590350316725698	0.38949708022652796
0.906687635989516	-0.905357957835497	0.33219437213013414
0.5644071034046065	-0.936941396801586	0.46705940307134564
0.3504288316359882	-0.0379521938128892	0.18541169535347424
0.7084159985995521	0.323204503801698	0.3610179392152055
0.5612146367640612	0.932191037278859	0.4641125451709058
0.30438732651341216	0.905983745875511	0.30389294707386183
0.735574928715102	0.574255536094695	0.37960294250266485
0.7397501880622173	0.628031570700045	0.38398483988814663
0.4721370322959865	-0.851739053488459	0.3981906916298302
0.8329124141219018	-0.944383821291146	0.3915394101228609
0.7440350964682021	0.969924386304318	0.4552014538272822
0.06219313953872164	0.955472763164746	0.06600087056445395
0.18579611589201106	0.226395416972692	0.09744568817470552
0.1960496929488933	-0.770917610000627	0.1702028321096927
0.22930085155061566	-0.812665648963997	0.20876037840761397
0.4563093572818641	0.692190111517718	0.3350923624806569
0.9309959841419899	-0.326366550017564	0.44455677022371337
0.8085746543952436	0.479558001464801	0.3842274504842052
0.24319175215910227	-0.704981869630515	0.19588155408858107
0.8254790563098949	-0.416163998174107	0.38913001635033895
0.9705517241083258	0.834350529138817	0.333535555452037
0.4761050149622441	0.526585239220504	0.3040127434932496
0.7061158665038341	-0.895867574113129	0.4400432530673228
0.5591664322871841	-0.741163525234196	0.38888567360099785
0.7236137816630698	0.464058258619039	0.37115126674216453
0.43047708864179945	-0.947881476192087	0.4188888951608198
0.31715901455412704	-0.916638088704105	0.3190698074908245
0.6522650756303487	-0.030611512628277	0.3343035696709987
0.5052746751310238	-0.716754450107071	0.3641249992138829
0.8374309606744141	0.952593223911091	0.3901502608111664
0.23032536222069935	0.9217161118099	0.23843651916559264
0.5136956334577243	0.792844553736255	0.3924047672142101
0.6676751053120212	0.141101461966802	0.3417795269531764
0.3578668417934641	0.250143612670202	0.20022376325421593
0.9662169114557569	0.961581498796865	0.25807112758235423
0.6511407407642953	0.818812574434056	0.4232067454273599
0.6826647008388088	0.109583601663764	0.34660658969784924
0.4965799946977688	0.460969269029872	0.30143714009418987
0.24543778630970367	0.907055517449208	0.24913037472857485
0.49276965410538853	-0.327570810770628	0.2809745021783699
0.8963710276920238	0.0876357916679479	0.43278098003606436
0.18508439466211293	-0.631005018412646	0.1371239863120659
0.5981722463819159	0.933198084657679	0.4689124983418466
0.4767078835483415	0.0106046230494678	0.25459403434450967
0.09647150483902045	0.105980203252018	0.045532541800492196
0.033409752869660615	-0.72564758796803	0.02647143279857475
0.4733229429848393	0.412011713908744	0.2826188983567783
0.15927979982139032	0.93562867970037	0.16796930389756534
0.195380286038175	0.231824409463639	0.10325219442810521
0.35878359966319073	0.521546961810549	0.2384036176187934
0.5394056242960226	-0.636774982614923	0.35455299723607653
0.21363063108349342	0.769489068376126	0.18518570092292974
0.5115761510954064	0.223168222688969	0.28030312556076603
0.3208323872455759	0.708043263378463	0.2558953599944124
0.6911877715131669	-0.958287135047502	0.47014246057684855
0.7553675621444375	0.367349648736705	0.37417335102034927
0.6073307835374737	-0.946399659392983	0.4758224925355435
0.33145137837885597	-0.926013945365384	0.3350718092001537
0.6557794454474711	0.843794989809571	0.43098253623762695
0.6815178909837314	-0.597300096994989	0.377466143315854
0.3857286681908977	-0.934776961205947	0.382246915126421
0.4109931812911824	0.659124120424679	0.30143936572745234
0.04766515299697019	-0.897020614662954	0.04687606897136404
0.8507260098423998	0.331482857649333	0.39991663564216706
0.8541744350943719	-0.976249091438014	0.3829463809966547
0.6347119238748816	0.307450723936728	0.33750083677385406
0.9570794907891071	0.713793568425951	0.37975285562681677
0.8893873606934445	0.93485395521654	0.34492776954565013
0.12355504909470273	-0.285536725282201	0.06496937430123996
0.7886900171096529	-0.416949949670783	0.38159987953123364
0.09906351458206414	-0.0854139879261172	0.046591957823252705
0.46127662662207936	0.896452095491031	0.41213551661047465
0.9468774673276027	0.943545791552669	0.2881610387317198
0.11010859241634804	-0.768491952877819	0.09419940401371976
0.930865314132172	0.883973048007908	0.3193943971048779
0.603182290973038	-0.983246476213106	0.49579303363816024
0.7095374166643094	-0.859126039688424	0.42740183227823614
0.468626759352507	-0.825468711478649	0.3860644996772036
0.8105814630442373	0.449374738954761	0.38519897692499844
0.7887461901812973	0.979039280272267	0.43400673692602254
0.9283153192181384	-0.244004873926311	0.45039985279527334
0.4662517179030443	-0.12553346902418	0.25182046821080073
0.1780995159021186	0.524117983102594	0.11781851593863162
0.15603087207459768	-0.999231055142861	0.17771367463830645
0.9189749204201088	0.952386822182499	0.31637532994135614
0.6967799554276727	0.980557015069183	0.47978512119070627
0.512558876746237	0.942275501324501	0.4562588711246905
0.6363872440209513	0.00168310081386944	0.3279636907646889
0.6353598616883395	-0.876468494703359	0.44397833146723986
0.6333069764358678	-0.283558180836446	0.3354293926031825
0.9098326672278167	0.811674716045324	0.34690025867558105
0.2949567571646906	0.723939052664765	0.24078791656995424
0.28259072197784607	-0.00365685691170584	0.1461969387563044
0.9101486496837505	-0.882282160111988	0.3331237711706558
0.3449548710589238	0.816592800432722	0.30608379518476636
0.8565506255670489	-0.0429390856327217	0.41110194716595805
0.30073372391737924	-0.421583078157499	0.18545724308738537
0.7468305862076583	0.536059444087963	0.37814669696827335
0.8431261983442132	-0.106109611520483	0.40428754867486444
0.8919855974944628	0.978434019170375	0.34708039213705405
0.11244220783065154	0.125834905320295	0.054006121784099775
0.7640025830852611	-0.136677077682291	0.37488712346600495
0.10429433234911382	0.362996911824655	0.057612361767583935
0.7368033955482234	-0.999730581417431	0.47417609006979783
0.5298544813643005	-0.955321378415376	0.4686410497399286
0.18516486952018957	-0.468853797745837	0.11634769738933275
0.31157528923547656	-0.867429018057018	0.2967085931405532
0.9035650616051456	0.420591540091669	0.41375762576163716
0.36721091900255304	0.296232581483675	0.21005978213395538
0.42685497191282146	0.891877690576926	0.39098164142161274
0.9412769346963724	0.483242534782903	0.42981909921158024
0.6742907900169031	0.576126772399762	0.3737932014101688
0.49761383607604043	-0.860774569792436	0.4128918743746121
0.14791815216957624	-0.103123753679317	0.07224703093592089
0.5143926907706097	-0.88376695267634	0.428992697845326
0.7214733420171633	0.430963985804546	0.36899731688063636
0.4718238544893826	0.7949497324433	0.37609648117983224
0.46995891099082604	-0.252296380222278	0.2620219935337937
0.8612054373753291	-0.782687706464495	0.36781522983311377
0.9627636246611798	0.796936940611331	0.348392832716018
0.3995539313564163	0.180731701272049	0.21868912876526192
0.6493224219261766	0.597355288254475	0.37321237426462534
0.620378505593057	0.526494183467816	0.3563403064326598
0.537217978055743	0.687042296420791	0.3668630659350119
0.4969588179877666	-0.717466844755392	0.36104017212337336
0.817955321722848	-0.896809125527508	0.39214659186729317
0.038682548885422156	0.718311665183904	0.030439910119133985
0.962874176955204	-0.771462212970356	0.3603177297859463
0.8376540142863734	0.651418664630186	0.3798253720936027
0.5851943805230261	-0.858583929904936	0.43474503069950393
0.2605847775104729	0.651645044332084	0.19806915266545005
0.13733184091057826	0.954604371267573	0.14788494400565916
0.6263450829933552	-0.435439947084223	0.34623144802750444
0.669824439559468	0.590357854209005	0.3751195858418574
0.8477610744796834	0.982584852161253	0.39071149058000804
0.5326237503999728	0.417433622067808	0.31048995558191067
0.8043497524495703	-0.420823924123355	0.384615801284116
0.206396726405374	0.598740134799477	0.14817800356094588
0.6856518917012953	0.620493020591471	0.38101477933135985
0.39152389213763583	0.367741896274276	0.23257131186009197
0.8773240797346954	0.811614870004697	0.35952657974167024
0.6821864933148853	0.218845705208912	0.34910152758860197
0.12065918912372574	-0.441114377351108	0.07211372042811072
0.25146573403286904	-0.923514889739934	0.26002056110731203
0.5012849348314465	0.908405504580034	0.4355005652178139
0.8668294502237304	0.215177597068475	0.41185108735545367
0.8157490689236808	0.971604328742893	0.41231175791260666
0.762263807711933	-0.660139324403369	0.38580520670974716
0.75123650965717	-0.228949179366223	0.3712465857098761
0.803395600727374	-0.912562720637999	0.4035257205145524
0.579547447024972	-0.249245655393417	0.31256174316967605
0.5759896323697624	-0.044209897016719	0.3027564915263699
0.4921244041447734	0.369423857289263	0.28576328835680403
0.6063896453137247	-0.577332934746865	0.36120283359723765
0.5471901879262907	-0.891968886854762	0.44213396900796986
0.7403261801228099	0.984330258932176	0.464067392221753
0.6916034002202783	0.346985651799558	0.35747710166663127
0.3874417242733397	0.482325254027734	0.2482342918104493
0.7846570021000797	0.00559189703786954	0.3821488862101759
0.5278722915155274	0.564830380791666	0.33414117406052946
0.5201047704888296	0.812572780677108	0.4018383043350892
0.6409047536437324	-0.209140576075838	0.3342121531180548
0.8098586295370157	0.254959374137279	0.3891496914401752
0.7232998045938903	-0.172725360625774	0.3616640863981374
0.659804188149721	-0.597658484588734	0.3748228314168765
0.6517557151715173	0.00989652394625448	0.33402795782775635
0.28247253702784625	0.474738079016923	0.1815312146211755
0.6180979703556486	0.357223422680797	0.3357846948201731
0.7793161265132367	0.868990570381401	0.4064881651720598
0.28032772492189123	-0.274839528477624	0.15652380516856368
0.029035902497586308	0.407188209750332	0.015987481879120316
0.6601453218187452	0.666563074213579	0.3864528028124537
0.6260104496420269	-0.058802275802594	0.32415889002620135
0.239370921818554	0.849690162001962	0.22728595992502337
0.3674975831872147	0.854115894689648	0.33602443977894286
0.916104688808787	-0.698696695788742	0.37071284784778086
0.6298534074788151	-0.275630745260854	0.33370343325582236
0.6188092141430339	-0.704094737131259	0.39010700227454564
0.7338282263888293	-0.00522115573233001	0.36415520211259295
0.7657705410328325	0.799607411442705	0.3995297332727313
0.8021758294732932	0.682382196935752	0.38302370480044606
0.254825349744885	0.655134038294694	0.19445886653872027
0.6928077640664594	0.0577762939382192	0.3496884112094201
0.5476521016419874	0.692320344459896	0.3715714815049311
0.7611485158323927	-0.890884447877412	0.41925189804930724
0.6436429989701894	0.59043197096425	0.37116637257473767
0.8148416631008876	0.66476175595142	0.3814740286289958
0.9076858419585675	-0.048068635645132	0.44172659582240703
0.9063856757239461	-0.904317052364829	0.33255246575426023
0.7853689695146181	-0.794095949748484	0.3931600378587245
0.5762789063121848	-0.646493821969949	0.36790760978045894
0.077710173656457	0.36568360887685	0.042389347587810516
0.14972504452282648	-0.398736474779377	0.08719500724977204
0.24947216535778158	-0.247812040984785	0.13599653268241466
0.6880710648249279	-0.954678786316018	0.4692864320192312
0.06508633493332136	-0.485515169609964	0.03961354593925681
0.8153677857855117	-0.872977597393435	0.39014339782003105
0.8126486790272381	-0.993629644508811	0.42394303200984546
0.11283557361733597	-0.99656213460706	0.12739773712128521
0.7187324549151808	-0.348755758307964	0.3647577021889609
0.4620932728776112	0.911132835634869	0.41925415866484617
0.6438785880648247	-0.864895773160574	0.4391695106528005
0.9222675020557152	-0.52571736795297	0.4078241804960792
0.33265813852077947	0.477120879898644	0.2140970955962924
0.18851753026185908	-0.28326099653222	0.1023407639204107
0.6246598393028207	-0.188659806080201	0.32719563064400065
0.49483436132119046	0.850458964835974	0.4074995925935532
0.5930593525967279	-0.975782680634188	0.4911112166919763
0.9216889659663349	-0.256779483965881	0.44319308844033767
0.7608169288157175	-0.368271127888499	0.3754421668344996
0.3114933943802885	-0.828125843199543	0.28369655555207407
0.3669069600627198	-0.77196163592157	0.30717850348492404
0.5987444751352704	-0.109059869405012	0.3138992305307404
0.09283119395236664	0.684732347468509	0.07153475137644791
0.8124968058622369	-0.180751799293552	0.3912190168677307
0.7701116692864048	0.919807925129746	0.4232576111762424
0.2613237818372872	0.686831060116752	0.2061256528101154
0.9452038265159519	-0.967658315291227	0.2839598477103332
0.7708525860636046	0.460840529893014	0.37871806373367606
0.8629344818022522	0.259262034496678	0.40814775893096167
0.7560209472161684	-0.334060059741817	0.3738090608734181
0.4243725333005915	-0.951766411364813	0.41691745710616646
0.47019468567016326	0.617184544728541	0.3215324871373045
0.36272234841763384	0.56859300006062	0.2504455510864425
0.6179593292378721	-0.961101130545257	0.4834023620616348
0.5172563950898861	-0.674262716404719	0.3564053972433711
0.726232631121209	-0.813493656636884	0.4119388653671395
0.11849831536571083	0.644323467818423	0.0878003285694894
0.9494749387428475	-0.344491991002537	0.46379560030886435
0.300271687171494	0.785426464695051	0.261695239767003
0.4773673957800535	-0.775857155204852	0.3718127708958795
0.6225852028258366	-0.993729546853142	0.5016430324265704
0.7193630917364836	-0.548445215363573	0.3762435031102443
0.8664549288776494	-0.941738152745567	0.3649347776233824
0.6646813562540224	-0.257874833643726	0.3447823763221701
0.44129523011739286	0.177475818651461	0.2413552181848361
0.6285199902325042	0.409466796135781	0.34412894621249984
0.9545556196578239	-0.420528541203238	0.4584761523213755
0.39883931057936806	0.955612333589882	0.4013596659131198
0.35836968390340174	-0.988351942729842	0.3848356975205375
0.6018693352626057	0.553440855887652	0.3558739913662187
0.9048215164547884	0.302100779477523	0.4267377419190455
0.4927163124717149	0.37497325389667	0.28677304615997434
0.30481046255172933	0.281995919051	0.17182313029941462
0.8829546490290486	0.841734821504525	0.3540799298893864
0.31317989765859855	0.145786759374646	0.1672471466403972
0.5698401603274131	0.653203629996651	0.36779188131803736
0.7125116109858626	0.0806224087653711	0.3569117933286597
0.591413399756051	0.709338962569851	0.3869616507969088
0.35866681170130693	-0.872594355586232	0.3364023880928868
0.4141490710302413	-0.878772328152273	0.377573026135506
0.812832060697798	0.997637158304296	0.42578014348452925
0.4859937441331034	-0.136002944240531	0.2624528795382468
0.8868815508350468	-0.13239361066263	0.4255238340720277
0.862349360328207	-0.99596484654508	0.38265473970687613
0.776788757187415	-0.537142134690383	0.3807275487546954
0.8927640358035765	0.708887402142523	0.36923005981801393
0.45728040462408953	-0.993889074106133	0.45868563260940404
0.6431359615090805	-0.783213955652983	0.4127291037984424
0.9428595234290491	0.826233225339222	0.333417265145786
0.2002847154082337	-0.240470574081724	0.1065840980840454
0.20954814303132213	-0.583025889244736	0.14806956541302366
0.8433062358613211	-0.426468134358703	0.3927307697844581
0.9348588444029219	0.992342094831186	0.2979592950487152
0.38055141935447323	-0.389399432427919	0.22925604560353452
0.808229206245214	-0.831361251358883	0.38884315793910773
0.1984803893286474	0.694361112554562	0.15793456193097893
0.6402091236295949	-0.814918838927951	0.4222209533031836
0.5092391768031547	-0.809182450663992	0.39679681493377705
0.5050297905554607	-0.221650943854824	0.27703191374763236
0.7401871393657244	0.609301229163387	0.38244925604070845
0.794141804053832	0.870781684699834	0.40020273781171456
0.6156609504784033	-0.989683215724079	0.4995181735069088
0.6775908609064025	-0.454468430274258	0.3613501568865545
0.9370465107237268	0.427701095342735	0.4359077575848789
0.30746191645233634	0.118824579475198	0.1627722865972489
0.9264175988778298	0.506756331408581	0.41368558423381363
0.6661593589279555	-0.864103258648655	0.4368760866459283
0.28884422403094684	-0.481362742742342	0.1867178655852067
0.6766249010239723	-0.977258543462341	0.48384048585640066
0.4669967158196041	-0.330658931168373	0.2685699401643537
0.6878475847608709	-0.565232013864043	0.37424379894638127
0.3293689700635216	-0.55708977845054	0.22675225304255334
0.7625030339221247	-0.88680309982655	0.4176292477327244
0.8383705369015266	-0.513902535816508	0.3870245820994148
0.56289759702273	-0.735471166226166	0.388098244165945
0.7934846624496663	0.39050545726394	0.3827623761293411
0.11536546853387952	0.778442532907868	0.1000029158652655
0.8248322097899343	0.813436659610682	0.3809391685010652
0.7220504842231981	-0.680377225146151	0.3899287136778133
0.17583720275812656	-0.0733552178102412	0.08680287768970565
0.6445298672649508	-0.70328833541924	0.39268406876104633
0.7952398709794861	0.302322492002311	0.3841018545790617
0.9810596157051972	-0.927340733793131	0.27139998777536223
0.1208499809499446	-0.852265916022257	0.1146432910463302
0.6171489827929473	0.398137324377821	0.3394083131880579
0.9100729281922356	-0.757633816323161	0.3581822274114285
0.1912925622597932	0.266971450343202	0.1029323810301844
0.8720281241147442	-0.0304862026435639	0.4190107584381044
0.22128077884161715	-0.106686443620721	0.11280276444898614
0.8874846084875124	0.263883520646535	0.4195398617797443
0.9012185729197189	-0.747060118355814	0.36167121310767086
0.44104570116020086	-0.709149390515607	0.33234526455761626
0.9412840195006469	0.989702190038986	0.28830921508507085
0.8524368991339819	-0.194242854836136	0.40624123772341114
0.5088893687738099	-0.479993825551531	0.31016954619100906
0.27300287898211656	-0.488746364240978	0.1774556143338912
0.7205863525017682	-0.877518717066571	0.42994765254817774
0.3066642267955488	0.772352499681923	0.2629759197769359
0.9146837229546692	0.767396852959142	0.3553127683456348
0.5126922291649393	0.940601316539315	0.45545063208310066
0.38331023442952844	-0.289908937684099	0.21865500962857257
0.11044856673308995	0.858624233119354	0.1053760067667062
0.26650057383063747	0.110066095587777	0.1387663290866329
0.7837830871760726	-0.645302988651183	0.38368959278509696
0.7036013861057437	0.973549084965009	0.47380175887755815
0.763824671723666	0.69222496096687	0.38809143070095653
0.9484547499305408	0.910692465239785	0.29860180464625136
0.3722424519376626	0.275123194649494	0.21082955249946866
0.929919183633123	-0.831618324073102	0.3350149054421415
0.29026070691332007	0.761853554873985	0.24713384394689575
0.5501015509125375	-0.261579340638267	0.30096000698602116
0.8370285226755455	0.70524694265472	0.37766193328290487
0.4351638679868112	0.106497240059785	0.2345204605009549
0.32581870279260217	-0.765223435795658	0.2755558276701503
0.5668750190604652	0.774338053112815	0.4011659238003774
0.15110674790461318	0.613106609584828	0.10904621769856207
0.20678117988939237	0.347990070319433	0.11824810664212389
0.6439793071730672	0.793901001996921	0.41581901808753774
0.6223148189999803	-0.734488924709212	0.398192434509675
0.7786373520139807	0.857313761161976	0.40455100385566833
0.539226729787128	-0.0298845657247004	0.28574118282887306
0.14054000475032602	-0.126722124180403	0.0687968081033306
0.7673186699240658	0.375438766613811	0.37700119564153667
0.02733295231056031	-0.719662307727989	0.02144491250920775
0.2502472865810884	-0.179283897280428	0.1322700670774256
0.8731685751915267	0.651343151863074	0.3780187486082245
0.32779210104371054	-0.113362399144242	0.17432467942740854
0.8351171648149357	-0.844390131756774	0.37783552744539767
0.4955972720772732	-0.26187046065631	0.27570101726776663
0.6825821425275426	0.362320512547062	0.35586638997286985
0.9394251539505065	0.466626959077249	0.4312612651707304
0.6001567326310049	0.443690182293974	0.3391456633138409
0.8568334017868963	0.101171620197603	0.41050864795218733
0.16454617019688617	-0.0492677216253132	0.08037288770369545
0.8336967006561922	-0.909305710648183	0.3844653758377987
0.053027484701626985	-0.507985813697781	0.0328588953385018
0.5976715556317189	0.979670377355257	0.49355978935550027
0.6156143615247128	-0.953523706603285	0.4794718613568607
0.5531656151373207	0.846618075647255	0.42429356215787156
0.549414966406892	0.886640597164984	0.4402714595510826
0.2548072747896476	-0.262887604806583	0.1402826808734703
0.6726936103198718	0.972908199743924	0.4824609891666352
0.39234213466955337	0.869505005224133	0.3594783785298812
0.36220835929969086	0.0199912720434201	0.19195459832047626
0.9368308494770596	0.95081611669088	0.29724532350146593
0.3410726833235898	0.647591873762521	0.25461562875644067
0.42693475107998896	-0.81984344009363	0.36199522704818177
0.9123754813675226	0.969568699965203	0.32360167882052915
0.32030775681823204	-0.649136740816014	0.24077079312546937
0.0737594770275518	-0.30568286442578	0.03819507366439
0.12344901855359844	-0.804646753320368	0.11061793379477239
0.887276294286815	0.487919823862573	0.39925249511717903
0.562217993969412	0.92523239715635	0.46085370070509407
0.7379467880143851	0.971522338444816	0.45884541372854976
0.3859692690799836	-0.396805632200506	0.23344799299522975
0.7888839579174286	-0.713800640309385	0.38609637682523146
0.2734426955564738	0.629672362895979	0.20302910660046547
0.49089494174104364	0.331454217228581	0.28051295242382407
0.6536102251072937	0.879560194041984	0.44389234106781417
0.9194750645117603	-0.82270269476266	0.3410144210228853
0.9081293075612419	-0.626887561878154	0.38413463099725476
0.5238545733347779	-0.182235173357336	0.2834770662825801
0.5953596672337556	0.0797335509692851	0.31176707440823653
0.4713553991696804	-0.0570788482520852	0.2523468855810501
0.30890356643243094	-0.464630890054469	0.19702552579518787
0.4041796048754753	0.761977454822376	0.3281226621124371
0.571867176062583	0.502747026608241	0.338373878250613
0.21672804050871353	0.287627273352391	0.11939670400163051
0.3961452206098085	0.866606326524632	0.3608968540168744
0.6456874718193871	0.0561203627755972	0.33195235086414016
0.6438235983728438	0.316324808187242	0.34117118449781475
0.7425992671125842	-0.345384093036834	0.3706653018830751
0.6003618243222475	-0.828567405396469	0.42504853715066854
0.5760013423550429	-0.568330318785421	0.351285825916656
0.09015824140538868	0.740849297302059	0.07422038295467184
0.7645006358360232	-0.542598214565519	0.37992792851541013
0.2640861721622743	-0.233983079418165	0.14368651132982868
0.8964150128268443	0.921130207408613	0.33909510064351933
0.5705505544465297	-0.780995345014221	0.4041326183882131
0.46651333956622204	0.365164672079421	0.2726292127796545
0.2693617370827379	-0.450329394947091	0.1694304806715874
0.7091314873970929	-0.953187724077082	0.4620049052331259
0.5256049573243641	-0.933115540075014	0.45590085723801865
0.3786724221570549	-0.673470807435936	0.2858245244189264
0.26605889554122114	-0.494254003429736	0.17369070162229533
0.7003840999329053	-0.542209740838592	0.3734437649512801
0.768552018867142	0.940236322408305	0.430687468403549
0.7712196007643244	-0.859446671610735	0.4079129895315466
0.7345343319721344	0.690393596528112	0.39051695840905837
0.8477424609241891	-0.639813599439785	0.37989417818038845
0.503384894226471	-0.154760307945979	0.272069342252117
0.5995162315464466	-0.356781914107472	0.32925162476341224
0.7918551166909323	-0.736780834906655	0.38682527641579667
0.21617050662904444	0.230116675447387	0.1152333862789986
0.7592731917793079	0.97732229444067	0.450826980890771
0.6007471358615615	-0.401757555564392	0.3343596969058619
0.7502159588882968	-0.453514218875293	0.3752242632391085
0.9238236442701016	0.575307588751745	0.39910373906674373
0.4685582224389068	-0.673441545915904	0.33563247844185934
0.4489118765696796	-0.335305772418759	0.25980475364023053
0.2161917102338642	0.920183442921393	0.22372057377697957
0.4630976024674363	0.513641141589384	0.29514582359769675
0.704909001763515	0.946814817913365	0.46055067106779857
0.6825697536652507	0.889262951559777	0.44322729724259013
0.784232950276725	0.770812661527987	0.39115894473750384
0.8336517303738014	-0.781165540402147	0.37706409508898103
0.46626082901785454	0.776899032370919	0.36705404213795567
0.5397714725090916	-0.175501655778072	0.29055054188690554
0.21134133677944308	-0.528492719635524	0.14143357328091172
0.47851740374932766	0.795680241283946	0.3793961727421856
0.400436915114014	0.224367327552	0.22231563996719172
0.8942003279300331	0.88482875437833	0.3433642270841643
0.345216749700896	0.0623813555996991	0.18284419528288265
0.8861013951858362	-0.0793046311287852	0.4264139045599237
0.09109132384646892	0.587671382387098	0.06270750266060611
0.6831640347492397	0.179275120581294	0.3482555359556541
0.8511602237534931	0.968635052215473	0.383299855720354
0.2548456604735619	0.67596378926097	0.1988018461654345
0.5441801175849754	0.183025976321254	0.29298772602383155
0.2820246368244724	0.904693646277926	0.283148687728399
0.3247569207584157	-0.666916661091458	0.24817712447184487
0.9594823125998589	-0.959051830725665	0.26795383241687964
0.9153611912961956	0.961422360345465	0.3199948812834203
0.6177605155885589	-0.803593295875309	0.41792901348008643
0.8122634253708455	0.82898287982467	0.38697713160881814
0.8421681486897258	0.957984941599842	0.387830212103231
0.4544641167349257	0.788659954908918	0.36543918381614593
0.6401991602455415	-0.851165172943525	0.4343712558190403
0.9278237465960951	-0.8498335441182	0.3306079915444846
0.19679798097310267	0.665392990480836	0.15161665004510405
0.12451180782480831	-0.234491439278209	0.06339874390317914
0.7742276500794808	0.897914444125942	0.41523833283697276
0.3429651931685136	-0.185101734755025	0.18670817622197036
0.8733943212757976	0.970731357352374	0.3638836161703356
0.2834624599386296	0.970182226864078	0.30754322520605615
0.8547449409353178	-0.0568541315014754	0.4101284389156591
0.1520488201427811	0.559699115960304	0.10360522786322243
0.41314278944585825	0.270850695837697	0.23348930876564128
0.7977053412330911	0.301308846373264	0.3848054878489382
0.1026478107619665	-0.908477098514093	0.10389719854115749
0.6363754066374542	-0.30935541536024	0.33819953324134777
0.2402071235415178	0.180415763739164	0.12649495124259436
0.18157636972649188	-0.485565734059689	0.11578471499207373
0.2588601333698298	-0.534140662679479	0.17514333802728707
0.4915702900120025	0.879687835327387	0.4185901539495706
0.8139526759303484	-0.988450610345998	0.42054389481089127
0.19070039158222943	-0.869068657551187	0.1858268428150922
0.5457274029539909	-0.600110129670193	0.34818052789332665
0.5346954082057843	0.0486366215697603	0.28381430961900317
0.8720354515387219	0.997882299181037	0.3739984455216236
0.21964236651428953	0.339167996075915	0.12536722844737969
0.9256123877861889	0.772864816911238	0.3524769134352498
0.27317390613751047	0.70066034966807	0.21838090702071583
0.18320667664249482	0.654913137574012	0.13930037836662296
0.6829236191147061	0.357122610653327	0.3556490551277833
0.3926340733106531	-0.593334267618464	0.2741943764578268
0.6345811596054944	0.512656447500093	0.35786453138194896
0.5131592953711969	0.690573728974516	0.3594275092636642
0.8845854149497494	-0.581544799154327	0.38721572276965
0.4916867834068895	0.964442919478253	0.4597150043154842
0.44999232004135914	-0.308273895287083	0.2572403590178965
0.507549155854983	-0.910371573481514	0.43877267987641627
0.5343686257927429	-0.487615317296193	0.3220905522527954
0.5740633943292647	0.953833142650576	0.4772624618249511
0.6647599685566165	0.718194708895437	0.3970051095324511
0.43126998283524665	0.924488334639367	0.40826345339970777
0.23086604146613557	0.752475600760619	0.19616950616036818
0.5128740567137433	-0.764490200351166	0.382247264110434
0.5514918101398772	-0.10459476114433	0.29296229582142236
0.4890255307317434	0.577834127972335	0.3208632767956321
0.8500905105464778	0.875453925917696	0.3712703315038534
0.706816024591543	-0.728094006176769	0.398000426880698
0.8361532079129751	0.911354809351434	0.3831649389913543
0.05869290687937658	-0.290736894536768	0.0297541938620055
0.5712548556122947	0.429986246495855	0.32740405769775255
0.4304637641747084	-0.424299305178591	0.26244429814256454
0.18038703871998232	-0.316043854958591	0.09974318589357985
0.25408662182136893	-0.432806979711832	0.15719679475046677
0.8965546996883541	0.169457110606365	0.4301036345277561
0.4104125968467737	-0.538366374563773	0.27232267296353657
0.5465275052609341	-0.962153241766104	0.4767007170595268
0.9477228737659973	-0.766403237089962	0.3554781568619382
0.6236005428101823	-0.243963565630571	0.3295295233686729
0.905895464913301	0.90708263175036	0.3326009880158773
0.4567635319717332	0.450094734183699	0.2804052911333119
0.6162673965081239	0.914892367248393	0.46065997151737187
0.6377981510873209	-0.842970889013892	0.43155923498561594
0.5357924784446995	0.997962724549408	0.49440430873531527
0.7500976234112613	-0.488514518690982	0.37642587362213537
0.9560820808112702	0.980293978213936	0.26616999699881844
0.9370714096616201	-0.805260004526804	0.3415150415722855
0.6332192807495348	0.572041109295877	0.3662673216793705
0.5082700339102281	-0.200064606739599	0.2771019411718176
0.0897081840438449	-0.313659361522445	0.04720651910649051
0.37452520483971635	0.876618616439817	0.34974134420783054
0.7080305073173344	0.839423709597615	0.4221911212560798
0.6073958258180748	0.00838821328600255	0.3160901540375521
0.6269964375664671	-0.585508895251744	0.36722873085764896
0.14588158842322754	0.466688473918287	0.09028320736530228
0.5147211428265601	0.821841097986587	0.40353059008103864
0.6737086457666073	0.563473446709797	0.37208954017572715
0.05089004513037147	0.73106880146433	0.04086505854218259
0.8527110729890847	0.64827155727913	0.37907088220610513
0.7805101875012386	-0.992942226378157	0.4459460841217111
0.7560875746151845	-0.855710714405785	0.41274646066288434
0.13343418869059046	0.336778575855743	0.07326419548689207
0.2510182853621729	-0.12934861053456	0.130518075075393
0.19550016218754712	-0.567013955160318	0.13559125268341785
0.21922956579586794	-0.688184269960362	0.17342338859204331
0.8109784415754362	-0.966991228761324	0.4140621672407048
0.8518891358553747	-0.833350131152169	0.3696662821597435
0.4457155377947943	0.960925254786105	0.4345562909435865
0.25602716775643275	-0.720642569405912	0.20957090131524364
0.8979473657493917	-0.378206691595071	0.41560275897954907
0.8307046664455237	0.909412834624475	0.3863950750042679
0.47225399314313743	0.937529814400363	0.4369623432242721
0.00837097297999545	-0.602983012652217	0.005652502151222083
0.8242201391423434	0.966005623925276	0.4040678822547622
0.11743075171661592	-0.917438125230153	0.12050730715786745
0.96761230677592	0.620598823457059	0.42736518226183795
0.32401414895096564	0.839316001991069	0.2974571610991749
0.8451952604429115	-0.774013379804617	0.37343936653318155
0.5575392073718723	-0.506236599898083	0.33399538329174805
0.20557290854410243	-0.457571683560521	0.12856541945707917
0.2546824738017261	0.197369133081021	0.13583588638883204
0.8033962146611067	0.327032095619059	0.3860066350258963
0.6823669714550173	-0.773435536334345	0.4090555706064059
0.20838136177134417	0.0642160972338045	0.10462884225369362
0.8882984513312547	-0.997474757507102	0.35686498263440525
0.7594711899289928	0.0792878277357686	0.37323736819721404
0.5674009457204521	0.811340077707313	0.41396095383394627
0.43495716188476163	0.93193583854997	0.4139769868631897
0.94429241290194	0.619807311923443	0.400328359677293
0.1922646474646989	0.893176441866558	0.19283081753296047
0.5322480776233646	0.0182746314391472	0.2823345508368778
0.5242664907415658	0.351141561710673	0.2983330130473682
0.7285026316198125	-0.760049076294962	0.40117595279367674
0.6639781889075576	-0.860322900280118	0.4358230659285363
0.6877842876646445	0.0614897911179558	0.3478891831675335
0.9184046630555787	-0.833791460923531	0.3387496349029594
0.19777627921506277	-0.865266997992434	0.19184224004445746
0.948977911848238	0.719201207611232	0.3726852293003231
0.3165128980803106	0.988136567341081	0.3468168412064502
0.20172694795869314	0.598529740311109	0.14470432272380448
0.308411969783262	-0.885529521177065	0.3002312952341804
0.188940173676693	-0.123312674044472	0.09511387513510931
0.015035381146277987	-0.992596365417825	0.016435739292543584
0.5199662119053762	-0.93305901285102	0.45409550038855173
0.6231395726201377	0.976043490457505	0.4913543860391971
0.7273014575015342	0.461081376322981	0.37163509546052065
0.4326766559993268	-0.734099409661903	0.33558923361293314
0.7323425301995837	-0.963606349786608	0.45766787910505197
0.4016730502725892	0.836146879349096	0.3527209143252556
0.6773525939690915	-0.403829024527964	0.3572528465324427
0.6629392828126973	-0.829973868877341	0.4259795437792846
0.5229704499335862	-0.958036746176816	0.4679879078124132
0.4845306889246573	0.0494363087265854	0.25901519633883396
0.5470319865898213	0.266379948585365	0.3000009674377782
0.9691197231264894	-0.987127732153467	0.2423460416300839
0.8855227391003244	-0.644399274227832	0.37895540822766954
0.14269590409703195	0.617424202693362	0.10325183926198439
0.6216536979397451	-0.0532358732791483	0.3223189967659897
0.21585307024657707	0.928785002947898	0.2256945156869243
0.950320409726793	-0.118109398275263	0.48731928735973074
0.0523806801324495	-0.0240512951901398	0.023548032554991428
0.6519271007152911	0.745982350389773	0.403058787767674
0.666860554537997	0.0559471862231174	0.34007853275815103
0.5891814414355943	-0.59343797764298	0.35987973598236683
0.539318727400725	-0.433718622465133	0.31558764289598684
0.021131433488578308	0.230147832742582	0.009993758256649745
0.44513278586910365	-0.557682153577161	0.2952214254196807
0.5389453642321801	0.192117626298451	0.29110938566117756
0.7424082746150933	0.874413982431452	0.4220819002151065
0.6824285744040668	0.64429961308281	0.3842707348138137
0.9413206290882795	-0.700965925179328	0.3752424856772168
0.00793170589397463	0.201556687884735	0.003648128724332317
0.6835578883146607	0.302942607264156	0.35293758792762603
0.3789603052057107	0.697832733475181	0.2927523496788769
0.32303545510698317	0.360617563761165	0.19122700184403013
0.6143431904106313	-0.495464137742688	0.3502868363482301
0.28234076117752727	0.786687242457226	0.2475358929253735
0.7326909441800029	0.765538844439525	0.40144861619784206
0.4227525408379093	0.839923273085201	0.3672146689423787
0.8854618402069412	0.947735227734593	0.3491058795961741
0.06892961035842639	0.700663606378914	0.05370235125322289
0.6992105575109536	0.355608936234152	0.35997462025123234
0.7364656682600003	0.203568288854392	0.36635846373814074
0.9380873856197182	0.88508022614373	0.3146487114754211
0.9065538344647588	0.949746070240767	0.32915524063364016
0.774151895135592	0.989272695226707	0.4480484697071224
0.6617056324728863	0.283891268823707	0.34509091381732043
0.13034627002466911	-0.217969655647875	0.06598454103097803
0.41655080804595346	0.467235774398111	0.26205607265360065
0.845723262817934	0.609465689371983	0.3818959883300411
0.6212679811318401	0.900859968723777	0.45438780613527663
0.77144014542897	-0.0197912447651884	0.3774128059431755
0.8781043071914962	-0.898623646795441	0.35367243578857505
0.9176637866009537	0.979190857981828	0.3183602750014871
0.28500564818006136	0.874674249555554	0.27603988585837413
0.4769924691113626	0.65109073653006	0.3334241198919927
0.8634910562022672	0.593787326598672	0.38370069698842896
0.34380794202870046	-0.827517930424994	0.3089120280581381
0.7110339084454115	0.130230729253567	0.3569224828266376
0.07841135653054629	0.750520604437911	0.06507674520931742
0.9259581930140512	-0.865750390162413	0.32719515994709375
0.9726441169078218	-0.751035566747076	0.38114218985833315
0.7744872821575228	-0.885390410344116	0.4121029084121632
0.7728836602965484	-0.010695936263729	0.3779266967991659
0.14785771322725993	0.260226932316918	0.0775101405128504
0.5998828765488236	-0.685175476685304	0.38243789202881034
0.3774745216617449	0.252344034220726	0.21170299723901334
0.578287061420656	-0.0618717007907948	0.3040272295457572
0.49638981070560634	-0.286861079545039	0.2784213165804385
0.7402799408578349	-0.790655999893756	0.40435886778491537
0.30509698942943836	0.898161178013715	0.3017545671795137
0.4982994283409573	-0.172163899460327	0.2704931581637994
0.5245165372345989	-0.972261150340713	0.476227102721313
0.4992623629617124	0.139389910856311	0.26928102143014127
0.4129876325459998	0.216987335695778	0.22871027540466185
0.23325333633161383	0.401020572353803	0.14004364479015105
0.771920968242587	0.0939093077864651	0.3775699995449471
0.4928475434463413	0.99973456413422	0.47992774052887144
0.409148073584604	-0.968158363504544	0.41472120395226336
0.28677102880456196	-0.523087630947823	0.19221152315976092
0.787912757952677	-0.575708900355669	0.3819779194615083
0.8043273768933991	0.0579570130985576	0.3892912359252857
0.2424457952419383	-0.865141743895167	0.23431373153155055
0.6074884220800236	0.979175236813723	0.4935068406152371
0.7860534491507584	0.3496534543139	0.38131838475770286
0.5849546310287176	0.361013453590661	0.3243311200817604
0.05803750488641173	-0.296353448377677	0.029534916276298857
0.8314509904400188	-0.871575352837363	0.3815020118617051
0.4711033885194495	0.979386911136636	0.45812834876943404
0.2705412822647829	-0.297061819410019	0.15258420622440513
0.64963335136309	0.118606266339975	0.3345264591185181
0.49815586479309915	0.727999008145019	0.3647827065641446
0.37533240188816686	-0.0587367258281384	0.199932969211633
0.259319602657047	-0.942703337590961	0.27392273047468685
0.6320224020602312	-0.125265310710421	0.3278779829303748
0.6814577902384551	-0.631197062552634	0.3822235826207521
0.5796298167812401	0.846552858191544	0.42924485443339977
0.2764074958601556	0.209298714151705	0.14931007139258212
0.3906416594291521	-0.120303915251976	0.21049260569912437
0.729647081743177	-0.896540800767117	0.432988021340485
0.07044337035411496	0.437765762507412	0.04094317381580284
0.6134259250959725	0.585453387214906	0.3643082254581419
0.2814317426092365	-0.72822921990112	0.2314358928654134
0.2090044598923225	0.249646222801048	0.11222910220291943
0.7359141428568714	-0.830797421330252	0.41342383350526923
0.9396726265291341	0.2993568273361	0.45699605017553124
0.915325983507925	-0.674567445729624	0.37586908495671184
0.4920687069155264	-0.485577384939587	0.30364336534080494
0.7220674629696985	-0.969080141931389	0.4645999634727273
0.4641760537181773	-0.181449606687828	0.2536967904754194
0.6075251085943668	-0.0333349016460098	0.31626907292329776
0.6258017871438136	0.242195892079333	0.33025094453064985
0.8289220334220296	0.945922839850126	0.3948090512743999
0.45493238284387166	-0.932332585453351	0.4255427361163112
0.6823651801272067	-0.34864095721858	0.3549971992189155
0.4264277152656527	0.0897125909729707	0.22919580535566908
0.6304735580229429	-0.865485851943543	0.43989230582663474
0.4864420176536306	0.63647582681571	0.3338342293941661
0.9162302909021591	-0.921047153315396	0.3223646199221461
0.662919462072301	-0.205594082185275	0.3420058342734998
0.36585853544824576	0.0526560239551566	0.1944399656426348
0.9223224442919052	-0.49605178514812	0.413072116934956
0.25959821891272516	-0.585720439844712	0.18456549499768019
0.6660062453610694	0.504857603242528	0.36382850233364766
0.8994475697586036	0.289283892422948	0.42448875661683605
0.8527908120539609	0.987725340982951	0.388177375626697
0.7986751199096137	0.667921071713334	0.3831314053207912
0.7096418578678628	-0.848207883764696	0.4242565842044897
0.6666297047926928	-0.806187975459466	0.4186471852094754
0.8498052815591033	-0.891869197780805	0.37234405089115735
0.12042157286482234	-0.946103650717506	0.12803007704256897
0.6470394309596282	-0.894786630040204	0.4504990852665334
0.8849071663655387	-0.964848176563824	0.3516895135899753
0.9347951800066324	-0.910605516734645	0.3091149384341612
0.4544123497449562	-0.967453907047812	0.4428748546731388
0.773863609627861	-0.956118005603291	0.43361811054518895
0.8251028652706333	0.782323832332335	0.37986704432962304
0.7828597245691614	-0.700445933298346	0.38628830769765027
0.9354181722708625	0.545100673760674	0.4121051401932821
0.786715035785426	0.343691968478353	0.3815107130116081
0.6375731199455196	-0.772895589951703	0.4096749837771832
0.9423756047909948	0.336547489803196	0.4555316603882697
0.08638352273751682	-0.517382956263801	0.05493718818169068
0.9160625239111981	0.32531909826545	0.4321747532187325
0.8687023906180495	-0.939790814741918	0.3628354000403846
0.7913298437948878	0.678228799786042	0.3842014689583593
0.3641287215019026	-0.836759709660903	0.32722851085421023
0.5870679741419036	0.0621167240478924	0.3078760952061906
0.5490800548730241	-0.699381726606369	0.37395097004908834
0.7317064209810287	0.915668117940172	0.4386566880141762
0.7154879603237757	0.130880965009736	0.35846214035168655
0.07788369510912772	0.882727244928949	0.07593912208240836
0.2692353098885034	0.22040701142298	0.14580724204999562
0.7144043540113301	-0.443620173141677	0.3682751118048839
0.7976421932512491	0.92355533305465	0.40948625206504946
0.6599453842767471	0.981282595407957	0.48976572817826297
0.4707970351744162	0.956756971462838	0.4459734953151717
0.7024761645435295	0.669499961744006	0.38874529337273334
0.938306320349825	0.959126416685984	0.29403152726572285
0.1868137063869122	-0.466880443155156	0.117225038470151
0.9044395421960076	0.765546855838061	0.35760952687404507
0.6520023395368575	-0.490866868445024	0.3592290098540637
0.09033081351836557	-0.227937104057998	0.04482803565637223
0.2343347867837068	0.41545720436895	0.14237072453485694
0.4785264553175361	-0.690000924687825	0.3449537965245176
0.9210837973206512	-0.364073321830604	0.43153121945947825
0.2666762658013975	-0.177737525864996	0.14176315949915524
0.09245441138943344	0.922381799344319	0.09496861758524607
0.6549276481423604	-0.84627714266025	0.4318766376908884
0.7091021172571494	-0.989423775978201	0.4802920826070053
0.6108020820020749	0.417885977349465	0.33949121757332995
0.7761199395351078	0.419402728285984	0.37918974551320056
0.31380999631199064	0.923031436938071	0.3185037212904561
0.4315645837701843	-0.267551946921748	0.24323133670514122
0.326140542089226	0.514154094098198	0.21645756779563433
0.8563225468326237	0.768248813831926	0.3702450891671765
0.6107769545097219	0.696622208245055	0.387113452538653
0.6049741257361689	0.299816613493566	0.32629901684914553
0.8999945057091333	0.982782141088702	0.33939017506480185
0.6739315233503452	-0.650776806131236	0.3847320499523883
0.41257606387000717	0.0868710498589211	0.22149988869654086
0.915099364986108	0.893497002078505	0.3277777164979344
0.24980001132564214	0.836147659405637	0.23313470464190864
0.5657245577794129	0.569900974000184	0.34842449662478153
0.6273276702279903	0.676862282224635	0.38497472088155343
0.7914285666830853	0.320592713113341	0.3828844052160128
0.3731441178019938	-0.982226844934711	0.39428899140836254
0.5882709268362087	0.451379673276945	0.33624153710397486
0.509210174005442	0.136073169757157	0.27404783774075575
0.8227190255388567	0.759997671364248	0.3802036442508171
0.71794506178836	0.900804898089583	0.4382620232947753
0.4683106946979661	-0.473239369658665	0.2901671075011354
0.7094188202260151	0.719388600549118	0.39633871269016074
0.7497132769476746	-0.00411353636282627	0.36974329069676626
0.6458877036077815	0.146244643694657	0.3338132508689166
0.07916810575611648	0.643954936988317	0.057881255945433766
0.48253410641872807	0.902928134167088	0.42518644589830606
0.3831687278049727	0.701808536227859	0.29655577269794675
0.12470132430458016	-0.595351807945433	0.08760046388945004
0.7592580086598619	0.548373276828608	0.37975109906337895
0.4186759908688857	0.816538709254093	0.3559179029887025
0.6992004682673326	-0.0378182109426573	0.3518861482057482
0.958799684158904	-0.81745284880601	0.33717708873956204
0.44394141535201415	0.945705190862375	0.42591493099166267
0.44685973741582996	-0.835469513187894	0.37904399941979044
0.23760308109227118	0.221340350317344	0.12724847507183096
0.452677081751423	0.165381107941878	0.24669165431617257
0.5736173607392089	-0.853477315024608	0.43103403974871496
0.26501341553673713	0.396863481764047	0.159694992253875
0.8793221709390011	0.769838457165407	0.36329375490116034
0.24229928682511664	-0.185830633227214	0.12798553087969644
0.703347030258498	0.105026034925164	0.35392310056355636
0.6494118878252872	0.566649162752722	0.3685392091416032
0.4918065491632924	-0.476452721419222	0.3019052259678794
0.4024041492586336	0.108230499429975	0.21658866139361457
0.36746640603246256	0.319517445419953	0.21275006451968212
0.1444083233188971	-0.953679105952479	0.1554559686236108
0.6330427302807079	-0.865446406700843	0.4398227487659061
0.5158214601700274	-0.254380572761991	0.28476960733919165
0.15590078264703486	-0.405562763551423	0.09156956353183786
0.4477516382442775	-0.631142713721189	0.31402308276204
0.7457807142796773	0.918861510425555	0.4341329111655848
0.40683828759746354	0.467432591950026	0.2566787673383349
0.5677368040762503	-0.238102443108564	0.3068367354233983
0.6074028124649617	-0.800442317798325	0.41607932086955546
0.7842967359483137	0.762918045106155	0.3904352420399551
0.6472360582281885	-0.958643020510478	0.4796966719318038
0.8809765624890095	-0.993274485115895	0.36300371414818017
0.8580562511720061	0.542283932633147	0.38766505255653777
0.44165669028863275	-0.885323803344584	0.3967576325735107
0.6767764475160521	-0.226564747235639	0.34755062304691703
0.42802474492171516	-0.497644234372988	0.273901583292533
0.5595354548499745	-0.541598878394321	0.34098118080031703
0.5052810118669561	0.531694058535023	0.31820979135590277
0.3348641761263078	-0.588252512815737	0.23683552799004834
0.8376521237850871	0.707039501875871	0.37749061074242657
0.8044753153805617	0.614626569465484	0.3822891765632738
0.46009053328403227	0.171090113733118	0.2509297778048509
0.7470542302100018	-0.55353473192133	0.379088888220243
0.09413263775668293	-0.0774479880847276	0.04403535045659113
0.7744725558909032	-0.901496703534561	0.4160347693269435
0.0681604171155851	-0.86242214030943	0.06464912568344931
0.7300078412749657	0.790728028876493	0.40647740087997486
0.5178449819069821	0.226900138697416	0.2835664859077346
0.623249236512711	0.594108253349217	0.36795909062429916
0.8000499439960855	0.156104824198746	0.38712180549354686
0.5869271515457702	0.850503828071661	0.4317762249154608
0.40213047240323946	0.843539030916925	0.35582873599606596
0.5771129463665157	0.509032600184465	0.3411343589171405
0.3102816613807061	0.326235557333353	0.17953555116569087
0.6905629546054546	0.497889543471508	0.36779960669843814
0.8877164488305942	-0.951033798377008	0.3473147096108268
0.8889815886682128	-0.191006866485797	0.4244424176287156
0.5728768466460666	-0.801927575826557	0.41169476290856016
0.529420234649225	0.36411627120805	0.3021500229004481
0.5864095820247582	-0.511416587262949	0.34447486511109554
0.9588087294352312	-0.270418886972812	0.48970568705225054
0.14207008908034385	-0.744975169924747	0.11897871560405072
0.6808526107732328	-0.928599640216693	0.45924559522812036
0.9166781599666921	-0.281058821544963	0.4369402650835819
0.5106463426475191	0.981906538893217	0.47689152980985344
0.2149047585267559	0.800645111583409	0.19310815417332197
0.1868071861729349	-0.160560586038925	0.09512816638099805
0.5814206407617103	0.224176543249281	0.3116948196338476
0.24464274124395527	-0.209858402698446	0.13068473277242165
0.6683603890495557	-0.45294361648812	0.359100345256743
0.9432875084670865	-0.900027911680748	0.3062336112547443
0.6737564666354698	-0.989110316835644	0.4911651731319826
0.8256557595313103	0.0459915453902656	0.3976069746287662
0.33403338126113113	0.981021758085849	0.36007042482987717
0.4273439903648413	0.0445520836627597	0.2286353512494379
0.9604171058219021	-0.879995778270971	0.30649038547909646
0.33161272016258003	0.459019238796479	0.21045411279702622
0.8207374097393191	0.990671918629958	0.4163487626500537
0.6415465216476196	0.086457933960717	0.3307600556634747
0.3418097840252214	-0.787499067009251	0.29426583970678305
0.0089301668810815	0.787789636524277	0.007563149120805809
0.36714442175110407	0.983543547248281	0.38998570836191127
0.6791709803962628	-0.783074713822076	0.41162549748562405
0.7764651858120704	-0.750941614898833	0.39114873039493003
0.27667253148133586	-0.719993615204904	0.22569437317803506
0.24621397772512718	0.779734911071308	0.21549214513535
0.5927195415707649	-0.655944564892814	0.3740553493428673
0.44661404585437126	-0.935158923750336	0.4223114234391916
0.8845486416032253	0.602974763179053	0.3844410801438598
0.5934796707311558	-0.492322933124145	0.34371731190905114
0.7560766863078214	0.850046808747368	0.4115209192282509
0.6914862866053543	0.658175607926116	0.38683668381381386
0.5875090663869286	-0.557669081781951	0.3526700391271234
0.7692202191942439	-0.801523712321165	0.39883239534637893
0.9711245835956835	-0.997579182528997	0.23701758050122618
0.6301632997072704	0.529792492911459	0.35919699564265267
0.8917109518164943	-0.256455494888619	0.4223460341820902
0.7942368146570697	0.343941450410026	0.38339310950272515
0.9568096543517793	-0.298409883970265	0.4822678937165278
0.5261170276845868	-0.901077154128072	0.44061903198983865
0.10821209824521048	-0.669486526069532	0.08229488490350505
0.7842957360049719	-0.881619671138307	0.4068161630866919
0.8542991653699895	0.889401783003098	0.36936248852412756
0.598404459098658	-0.606529407194756	0.3647942666047918
0.6601051219529706	0.947092348272815	0.4719301832223269
0.7528324937232921	-0.332228897079617	0.37297519743021934
0.8360614869358108	0.85319479655957	0.3778098596267116
0.855620479657677	-0.982128966261676	0.38358651171693586
0.7277347302663865	0.801387038553652	0.40905276244474115
0.5175022632955076	0.714298493681826	0.3679574504026722
0.14580366903856465	-0.927289188822834	0.15203068157737634
0.44834640719562924	-0.694497900021801	0.33176288678861887
0.7465217186367992	-0.995795503605576	0.46708507809891736
0.18536753001777714	-0.17558690903285	0.09489127965233865
0.9168646856902032	-0.718029970568644	0.36641125240718236
0.5692215950041885	-0.459840221265666	0.3308352984955235
0.23365846338664686	-0.691092439652942	0.18543340047308618
0.27211046863873295	0.0592289002218799	0.1407095561453498
0.7541700266084447	0.352099204684191	0.37363008100959766
0.5146297046321903	0.765255438390758	0.3831334342992927
0.5485117394149551	-0.956774571218907	0.4742534084679878
0.28233195977466197	-0.294318398303514	0.1594546100760315
0.4039189251588537	0.731708972929764	0.31829870929426385
0.8170547847876628	-0.493022345310559	0.3850715940432464
0.5089124725998385	-0.621127445744891	0.33944531068315786
0.31660431865699484	-0.319838836326196	0.18266048464495457
0.708869962646531	-0.304564861383754	0.3604391959826618
0.1680243287280702	0.350467994357095	0.09479005884065912
0.6697267997484531	0.87624620147691	0.44069603541671964
0.7988512478729337	0.382371137091348	0.3840437480176371
0.26541027327553335	-0.893808281276138	0.2641823245955528
0.7408603884756869	0.0555385269670975	0.3667090587355684
0.7454672050059176	0.801073185798698	0.40503703015499143
0.07539465637924339	-0.918363848992705	0.07673995010943471
0.3873970918399204	-0.556140185551272	0.26278073065301855
0.35757665529105664	-0.860472091640468	0.3310355566516857
0.8964636716127625	0.603095477936391	0.38605972552971995
0.6631612799423462	-0.341789836386964	0.3489802223238889
0.799938109662353	-0.316333125742648	0.3852291138999624
0.08416692025097142	0.740353395298715	0.06912347042181093
0.6609485251133927	0.919660057145307	0.4592134416339808
0.6741604798418545	-0.616427929796393	0.37938020477391804
0.3644959359021673	0.872397090842262	0.340715341808755
0.716329542157009	0.874996360896231	0.4303933496734032
0.6432463039081668	-0.455283923338174	0.35310530117449734
0.49530848989915277	0.573739534957999	0.32271960447182474
0.8017798832077414	0.597300647444081	0.3823341899916543
0.3885905424441836	-0.334347965309207	0.22664713827188995
0.2822735890170899	-0.784197933340178	0.24679451031445263
0.09135540342447078	-0.49635046454759	0.05694801594181164
0.4278838259385289	0.969072746329403	0.42776244399181584
0.5175529314194501	-0.740024995483434	0.37591232777545897
0.6337345091644857	0.407017410793358	0.3454584287888863
0.5697860717961066	-0.29667922646385	0.31224643557460346
0.7821892642534278	0.550615056252202	0.38134445296926983
0.3008256096023149	0.69149503538782	0.23703805187016103
0.7834274019616649	-0.281846748722462	0.3809159454563896
0.5111104784516892	0.131516872755628	0.2747814237154931
0.5755160746106054	0.404537402614758	0.32572256178220516
0.5937892757098212	0.93035849647902	0.46725992586059517
0.94511298285871	-0.968527610338652	0.2839260197706522
0.9146359942541791	0.315954740039919	0.4320908835250858
0.8163927110017255	-0.707715378690363	0.3811985578564554
0.4250927646454003	0.327567437121078	0.24616419361398686
0.2935479595339357	-0.150589543589708	0.1560594260638954
0.3872004265061302	0.701832402217588	0.299095049495166
0.7989669695089425	-0.646152410090754	0.38273577277779003
0.45531647013251997	-0.310637886816774	0.2602799317887453
0.3789024336287561	0.309416582156906	0.21822185990350684
0.919012053242476	0.0582243920267514	0.4511170596395733
0.782052556098264	0.843897071761028	0.4008957100434891
0.5819024268473196	0.248015083897908	0.31344621452888166
0.9024713116766667	0.854071392576403	0.34233965533896965
0.5001028816687701	-0.21276388990082	0.2739845310425077
0.8039061282273336	-0.896136581246707	0.3998620595252126
0.3055292006379648	0.446871089120065	0.19214775714691884
0.7020302944246966	-0.369626077208792	0.3614180573851112
0.8765618218399418	0.728630895433115	0.3687617807165304
0.29363486731524285	-0.350397158572613	0.17206992302712565
0.7231596764149996	0.37750560927534	0.36696658950392613
0.9745944836671181	-0.469543952097672	0.49144724425746406
0.2928503189712455	0.58342462887624	0.20746391979714898
0.19599853036085735	0.730888974233	0.16250510945961652
0.8615480824193501	0.913304448235638	0.3659128962890117
0.4978503945053147	0.585149390489443	0.32637734170298277
0.5049994122275319	-0.603996651314159	0.33374528648841184
0.6158840966748895	-0.568856786582014	0.3619789944375004
0.052184083775248	0.388818365086126	0.028633230532153907
0.18263017206863202	0.871453710888035	0.1784517178789705
0.6536725441783043	-0.449256756387371	0.3551642023330755
0.5117028761812813	0.921139869637439	0.44541999366128193
0.19362853622559395	0.101378585868861	0.09715076984752494
0.6171734147367671	0.970872818859421	0.4887249851738254
0.282006646956541	-0.181011493734046	0.15089985142443021
0.4256862416979111	0.279170480352853	0.24118523814729165
0.9168605217267176	0.723387682479344	0.3651898983325731
0.5036781600882067	-0.774686448153852	0.38231995076054204
0.37885340360763203	0.996483475222394	0.40580883928587136
0.7878448626263118	-0.480246225790037	0.3813462607257805
0.38295784640826425	-0.414239287129055	0.23429924019450366
0.42339392949706145	-0.405077766219144	0.2556567691503895
0.6433562390979584	-0.441483668076762	0.35167288155301085
0.46931880863951975	-0.298355270833398	0.2661449465207113
0.10324229671626686	0.567992220963644	0.06985061372257169
0.5736841517766627	0.131016943180253	0.3038233439699338
0.48107674885945817	0.930398343713412	0.4375952761506453
0.7730674473447896	-0.980226598459258	0.4443177891456166
0.8535440329120211	0.926132720654903	0.37303534127723154
0.440103525274753	-0.258019786377623	0.24692201523539686
0.21603484749091667	-0.784219624283638	0.19046115551459902
0.7040877388696778	-0.725624971088753	0.3977412386103811
0.5590541555141199	0.672347875775605	0.3695762869436668
0.7014392231713227	0.0338827563575748	0.35267821504052105
0.6153488408750256	0.250582021713595	0.3268133513614844
0.41933881647876714	-0.106807273540298	0.22590321859580909
0.9359839442727734	-0.996789354677415	0.29741733492098804
0.8499220156893188	-0.957659514268657	0.38149393936967646
0.8266887522049726	0.909033937333967	0.3888686055916379
0.8059528330330755	0.7603244134663	0.384749878710918
0.7310310023613313	0.0888012533192213	0.36343592369368566
0.2546636549415702	0.358688528703322	0.14890096245392417
0.3120207864519327	0.832884752882545	0.2856496852613872
0.22847308032866526	-0.2317747482217	0.12253460149795056
0.42136923909979596	-0.816213131798041	0.35739396044424654
0.15741298983408217	0.969868210591963	0.1730199984462317
0.1354594710570101	0.386789437404119	0.07757909388966823
0.9317796295837518	0.959742912172082	0.3016018758574451
0.7760487733216157	-0.189385823267812	0.37889410352120334
0.5637016886026964	-0.61892970393346	0.35809968624426386
0.8666261728487351	-0.240661124191224	0.41063472974849985
0.8222647892296151	0.623478514713085	0.3816481838748953
0.890298768907156	-0.865285251065848	0.3477496442402098
0.19218429537158171	0.565595697704102	0.1330162160880713
0.4943885469765858	0.395673874170816	0.2903841312119377
0.5260865026106137	0.149752444602359	0.28283056261595685
0.8542246029235987	0.265151967687581	0.4043227484567084
0.6716950984969079	-0.864867293037436	0.4364146505584622
0.7714778853079027	-0.252997006189433	0.37747120413929264
0.5323722046240387	0.209244244308829	0.28914375442317736
0.840147347488264	0.812173392834717	0.37479793125186806
0.09836432542852093	0.612457903350837	0.06982751935592127
0.6274017839890494	-0.500605579107827	0.35447345965890353
0.6639711839379555	-0.551046096688696	0.368955358742409
0.5527351709715244	0.47332232498032	0.32684193786461024
0.2276136206770801	-0.825240496682626	0.21030364935510992
0.8671588708048704	-0.978161314883643	0.3717027851072973
0.5047975190960604	-0.46687039779199	0.3061271634119615
0.48798200856323476	-0.849014974264034	0.4040941642950551
0.5825168863632885	-0.22432631353556	0.3121600929120557
0.9690082729823258	0.669380298421282	0.4115652789839576
0.2106433876349631	0.481733614181836	0.13482985979339115
0.3035442391553677	-0.523226183565658	0.2033834971792755
0.06131504568485783	0.74125213914453	0.05003700648255556
0.6704962779766434	-0.668716514709248	0.38758145540559075
0.15034553332273215	0.429511560644138	0.09001161476931423
0.8686499998019646	0.479411720829012	0.39502819987007065
0.7970360933721738	0.731200487089395	0.3854635000189758
0.5008086855040148	0.716601020996024	0.3623240689248928
0.5961489978684242	-0.278834035154825	0.3213435958701614
0.4821081724175154	-0.71017948125182	0.35253220985976585
0.8129843289697268	-0.235988444700341	0.39050046575858044
0.41356080741747075	-0.847592640504549	0.364628766573241
0.31276054121222846	-0.105574710518756	0.16535703882902641
0.19073367444024555	0.218026095597966	0.0998504319870641
0.6975428174130344	0.526564790903945	0.37156766459861945
0.37503045173830796	-0.662593978684259	0.28062092395292754
0.41179588738358147	-0.0976912102648581	0.22141919804937696
0.3269305523563777	0.673614412322862	0.25136606100698555
0.8288919890618338	0.876110046148972	0.38332096040517466
0.8408768299132194	-0.914822688842365	0.38050735567437943
0.1877205780562969	0.158145317177173	0.09555279174240125
0.7476490211027578	0.691879211915239	0.3896547269198382
0.4644228389204015	-0.0734225952606445	0.2490867449234437
0.504304153915078	-0.17806434355845	0.2737978681317742
0.6442062446325286	-0.541009487070843	0.36387988727347315
0.8412951726158157	0.299537466336966	0.398159533761385
0.15740113427540628	0.727287333755169	0.1294453696373624
0.001443605413339323	-0.578708258271234	0.0009437267771189269
0.846218631618005	0.979975195870007	0.39111411434748666
0.6464800775073294	-0.268976530930511	0.33915807622694116
0.070920535253944	0.308980220336133	0.036752698071963304
0.17592541676247153	-0.301026762564232	0.09607429302355465
0.871491566527781	-0.998105586664347	0.37464081870089283
0.07063448778932395	0.675232420339579	0.05341645393255394
0.4837202117468247	-0.759743826548544	0.369080039280377
0.3142233928692812	0.200984505362783	0.17098906568951266
0.6895885098984665	0.511827020157703	0.36891868412893153
0.16536433384759444	0.676677174941751	0.1284855470633359
0.6411423704630342	0.770866322559831	0.4092323348754395
0.19104961760224512	0.927539061368678	0.19969668474654692
0.5545455501255814	0.998262744099534	0.4991690013371877
0.49599912171118726	0.634389720120059	0.3374282242906404
0.8096719141716611	0.391812660622144	0.3863206087520612
0.7686267059484896	0.842135874785523	0.40557632132375177
0.8492271249760612	0.937243552323939	0.3779213183557146
0.9192797178767657	-0.78347613856218	0.3506994601498185
0.4488277038987854	-0.10616450189399	0.24184972761192616
0.6104411782589184	-0.914891869368765	0.46062135907692453
0.5697946478022768	0.965591115571962	0.4830113233587879
0.01904202420407274	0.748335680204182	0.015423042103232299
0.7149191870483386	-0.636778820237181	0.3846070776863967
0.7877672985780799	-0.782811199472633	0.39132266780798924
0.5649975608727738	0.577993921682546	0.3498063398560561
0.7320251777684573	0.998634653949353	0.4758185218316458
0.7833668581565176	0.711634308959521	0.38686947125267745
0.14871640597673852	0.65705848703619	0.11265655434786748
0.3283578066153464	-0.747701856219096	0.27233201757523434
0.45527385254633934	-0.907433302382578	0.4140129436813342
0.8121963675083399	0.985243473999955	0.42042979091994154
0.7970010248136826	0.524423135196272	0.3823134809422643
0.8050161212843412	-0.903436530198264	0.4006785740192101
0.2598156892216628	-0.963085599256572	0.2812159143987334
0.2907143677786903	-0.555234849461475	0.20060964550384167
0.8339885993663894	0.200893079350027	0.39867449318709647
0.5597794108775815	-0.773166929845141	0.3991692658348304
0.9430884412128385	0.958675798718572	0.28840033708451834
0.23986140109898887	0.687577822276226	0.18959992179720422
0.1400327812465186	-0.7372035482975	0.11616236168854457
0.7667360631483208	0.697448083252871	0.38817944625669587
0.2675712187533407	0.856788593797045	0.25493010840465086
0.7114435473879756	-0.313049975567523	0.36147486701119336
0.2433337422767687	-0.464851067528287	0.15439051660224556
0.461533091059233	-0.0544744853898468	0.24715226334759396
0.2960131292308919	-0.317257689806276	0.1699540480645899
0.3832982887724901	-0.0292803226073306	0.20398178157855187
0.4076490640992411	-0.808529445983766	0.3462925608162486
0.40417916474709387	0.859932446952344	0.3635440066708047
0.9115408980584514	-0.975560837454864	0.32511136012742137
0.8909604836048168	0.111794417225928	0.42864027621831013
0.5013250550337718	0.623355951662871	0.3368941362391865
0.7403381961684196	0.0970062020650947	0.36669345762740096
0.37366802767247204	-0.738204353786351	0.30118062235285314
0.3242731191287254	0.50647239945953	0.2138769699562182
0.921222489280677	0.982023746513575	0.314367307249382
0.7007137921601281	0.879367545983568	0.43582009041005554
0.22146291724921074	0.577496038855358	0.15583067619845323
0.31943996575031525	-0.536276154930287	0.2162178638259402
0.254668251344718	-0.541038456403687	0.1733863235231477
0.7978179296446947	-0.9333910652551	0.41203075899611913
0.44550683977878414	0.544801755426347	0.2926372655036175
0.519020534290149	0.563441953667332	0.3303886468709298
0.6888152659617636	0.348706152228706	0.3568001082175644
0.5938326585578181	0.802133976696859	0.4151113709631476
0.5254781275054776	-0.498166156782216	0.3203484047243555
0.27398771140707495	-0.515953342660907	0.18243850372307047
0.1777614663901909	-0.525716168307475	0.11777293702415209
0.515490660799571	-0.605886177723379	0.33841693236756504
0.4935853636920305	0.608238988361655	0.3299312265276426
0.9029260785903166	-0.793217823126354	0.3527702540536248
0.7463494675220195	0.412047654377065	0.3732476115470072
0.43841111367165636	0.903843119905999	0.40307026944627566
0.6443905194612374	-0.456773943952491	0.3535650870448155
0.06830488910364073	-0.82939993731405	0.06221796774238663
0.6400822941564162	-0.664000328552615	0.38391723310679404
0.34387069421623884	0.547001813516744	0.23407571535896776
0.49961335440763904	0.958291778588416	0.4597335809937409
0.279963971602021	0.892092127446883	0.277108502844626
0.013399504057671765	0.0967815594330403	0.005911229443245417
0.5249415721040708	-0.343152950537466	0.2977120473752266
0.7172356597725275	0.787819217609132	0.40818485703594154
0.41825733762168155	-0.13563744704996	0.22653776215243845
0.9312888110757315	0.809743241816254	0.3411223179767788
0.667575751962162	-0.864942361800546	0.436990571052862
0.6948415594041971	-0.945500552240249	0.46307745828440006
0.7908583721036786	-0.268296390744381	0.38315887114262387
0.46201404256861117	0.614246023231711	0.31687760027385536
0.15882873715536003	0.814248019830844	0.14472918112187333
0.4424201146513117	-0.472540761504228	0.2769123354703575
0.5500654154654089	0.177163978718346	0.29534621860464383
0.863224018701026	-0.634770900199156	0.37986930398733537
0.7844335586644937	-0.856283180247367	0.4019934776005213
0.8229631724760543	0.101443517834999	0.3961112998688162
0.6150238741417429	0.824621329192687	0.42478550343636884
0.8028050895549581	-0.443390333625813	0.3839521524720623
0.9554274685034008	-0.91958805322102	0.2896052347696289
0.21802841459556735	-0.305762254936494	0.1215719804906137
0.2168626092222577	-0.876464807203241	0.21299633477261862
0.8585220258987227	-0.926484505709589	0.3693562166837975
0.28702034254474573	0.341030177614099	0.16697806970942386
0.5233875280173276	0.185119112273201	0.28342418639716305
0.31546275740676843	0.171074901683315	0.169886491921613
0.4280126092139087	-0.340361712468895	0.24930076738357598
0.16138978712423088	-0.704673109262563	0.12938224732275966
0.7152191556494457	-0.539111764660922	0.3750213466234011
0.7679996149154108	0.873292012270281	0.412130121188836
0.8829701907261919	-0.888433403872765	0.3506328318156489
0.5547752239897731	-0.343819831744288	0.3106208934736106
0.7047402295254485	-0.788358687774477	0.41018445620710947
0.7152390219483614	0.343718790600439	0.3636592655140072
0.6648579748816903	-0.325836370739032	0.3484856801474646
0.5727721343894313	0.240212216349182	0.30911462732064754
0.8448134079708508	-0.645914304673098	0.37965738239960173
0.2610703605203743	-0.229226489924134	0.14157658639564147
0.5656216897077421	-0.758270208642759	0.3957317236143923
0.5496874262707451	0.911525135554277	0.4517308339550367
0.842983463497684	-0.995236404795748	0.40003256392537845
0.21269436534325423	0.327934773032213	0.12015073970656882
0.7899332678266652	0.855168047131754	0.3995014745510837
0.31347115317391794	-0.986822429092108	0.3433643621112306
0.6785689231452087	0.135174093373858	0.34559442093316645
0.45959581707727126	0.670326752879929	0.3304563305116179
0.21986327213386184	0.876365069023438	0.2158681945751785
0.7012684369312525	-0.697900196962106	0.39314616213514225
0.20489072593149799	-0.777441305780781	0.17925394326122615
0.3961473146444218	0.95522488391253	0.3992304896667869
0.7815794424691308	-0.51801673623999	0.38084741729057847
0.1379081166457375	-0.832155293053894	0.12804771291701453
0.41521489460050387	0.763657459621137	0.3352982025410269
0.6715773967260316	-0.905290404924112	0.4514346686377093
0.6812673849535297	-0.371711187711986	0.3560904149395868
0.8697504077756861	-0.374032814818627	0.40393889134921107
0.3098066926802219	0.658337969278917	0.23555453823052747
0.16600793896409452	-0.969722265892881	0.18252931395289576
0.5977768320725331	0.493313159481991	0.3451770078649113
0.2616846385081398	-0.793607859137992	0.2321586251737957
0.07674955577555927	-0.0134044349156387	0.03514986395142775
0.3661756002302166	0.690301545365261	0.28239019620551814
0.6475180056417192	0.865699224503816	0.43923492163338995
0.5860752780521985	0.971816833583856	0.48836902750904065
0.4042196519658524	-0.442343082331237	0.25092036127672146
0.570783153099327	0.0875387310543981	0.3012245523884677
0.22611338080185855	0.2902464693565	0.12521712374039762
0.754366092162843	-0.279133006240018	0.3726800091591176
0.17071913946425674	0.959019278762121	0.18532515767150162
0.8148995643052541	-0.873034071608643	0.3903910789307265
0.5184497366146493	0.942455853219504	0.4583623846040856
0.83914446453927	-0.525101628540332	0.38651100143270894
0.14661111862974022	-0.834256518194882	0.13663692339046987
0.3128114664442167	0.713416659391574	0.2514503415093219
0.4049433462335248	-0.682560237094637	0.3043762948127904
0.26130470168084463	0.274599747296856	0.14509466707142715
0.9799094594590692	-0.972625733827662	0.2312141783137555
0.5592087963885154	-0.475702544373856	0.3296139679961994
0.5348640723169096	0.407447364088041	0.31004731247046274
0.6867116747780335	-0.911323386900391	0.4507346536014284
0.5490271907376537	0.78896495049989	0.401844405995427
0.5771436371141125	-0.727322871521809	0.3890015123285101
0.931964962413293	-0.954223855899252	0.30209196190696314
0.6277744995754195	-0.669260065489245	0.3833896887336741
0.6648293323664826	-0.222997328366673	0.3433355092706475
0.701337586566093	0.0250236450475382	0.3526115291125887
0.7576678759947175	0.974686148103715	0.450458585378581
0.9347840452032846	-0.567808694157649	0.4066984147423712
0.9592070067703854	0.810725751209046	0.3404011919906418
0.17992552815106225	0.824037008723116	0.16613960391963095
0.7133955568966609	0.179809349559762	0.3585045791577483
0.7563042591062775	0.966846361317192	0.4476252974563478
0.8533759300418089	-0.256547091232528	0.4043531585451296
0.8554767176368407	-0.614465758178413	0.3816185190324366
0.11105147198495513	0.443912784159461	0.0662610136777855
0.667389071262792	-0.934069827736201	0.46449511457804965
0.7103594704376743	0.530397840466155	0.37369531524258337
0.7569184954874786	0.842351948922786	0.4096353812673768
0.5379949735168201	0.783651632545214	0.3969730401245215
0.23257335671886878	0.927429642525154	0.24234624587796874
0.5953289154618502	0.146676072886703	0.313684024850591
0.8140559905872435	-0.434825169051016	0.386193858159462
0.9117582454177787	-0.0494379769221135	0.44497186630404756
0.9062900104138373	-0.695984320012732	0.3709126369063834
0.2643042937223692	0.700632033415289	0.2115159647822845
0.1946810657387733	0.125348049527631	0.09837349922606312
0.4379327103033359	0.986408543758208	0.443126030197698
0.8000929961777591	0.411312174205935	0.38391335646756725
0.7008052760010907	-0.358574216337671	0.36054311740910816
0.7890628903313698	0.523472254800591	0.3815953845748017
0.41721447983220966	0.0933506919679221	0.22426251174605386
0.20389889976882772	0.284975989337411	0.11155924484031643
0.9217639322197816	0.083951197319198	0.4530800381982799
0.43289629731530416	-0.0520434445116443	0.23178385186972122
0.32019167869280174	0.515743395156664	0.2129142257631686
0.27896952120162494	0.613059932490671	0.20362880621566443
0.46389289186126575	0.584423604568424	0.31065448236323334
0.16316343967530195	0.848245501641139	0.15490321399106155
0.3730041657163813	0.962836472134611	0.3851461035949066
0.3659450169204719	-0.687154731977965	0.2813760087021688
0.3131976078908357	-0.840138306003888	0.28896229656191563
0.6514811645011958	0.0443406974140529	0.3340951560784351
0.4829547916074109	0.53881333146845	0.3097066047651476
0.6494711969632885	0.864210712651483	0.4385525633595649
0.21625793512630725	0.572479304893498	0.15130496787992118
0.24763523590361294	-0.821476025214757	0.22729815342091866
0.1409887243842657	-0.174008290737306	0.07029816283375902
0.8241798527494277	0.736646240855636	0.37968040202183306
0.8308300287896395	-0.989581194412914	0.4077993283958413
0.7686127729874587	-0.839398952420937	0.40508468476424875
0.609317455312623	-0.911345042492907	0.4589804924521418
0.8852961502451354	0.961017808085482	0.3507353668728695
0.6655422710008627	0.677789930024841	0.3889382110698015
0.5470261467443616	0.588513984443379	0.3461004532620574
0.9867282278702741	0.303519403488981	0.5894741279395154
0.6644015685188519	-0.902091503007991	0.45133669116897857
0.12386193448626381	0.391912820829705	0.07086384786818015
0.13333989152207257	-0.360076491421027	0.07458982890666986
0.615420340372126	-0.729633008610788	0.39612956889413253
0.3305703101616528	0.479311660355012	0.21315602255476335
0.8281798453767277	0.249032210959546	0.395336655391259
0.7024062375436393	-0.98573971433603	0.4806944251755586
0.40722616012370266	0.965633397814152	0.41213657762505507
0.3268851089078237	0.875387725686353	0.31225502477484884
0.6115633936608981	0.479148970981388	0.3472677564606366
0.050808294504424464	-0.902472343925915	0.05035392933202555
0.7066304020180564	0.131058598698723	0.35541282338391356
0.4783036345669999	-0.442480816605617	0.28980594482055555
0.49923990303757004	-0.2694625766155	0.2781580732317058
0.614039603416583	-0.984168883135795	0.49632769011679806
0.5318817920413131	-0.923634711762572	0.4530490003268035
0.8127919496031244	-0.209007578341627	0.39089554888576256
0.7783148700466765	-0.0288579698263046	0.379860336937317
0.7025973870710376	-0.104066260703311	0.3536473142158634
0.5147206419808804	0.827948966899301	0.4058913902093193
0.8393563036602041	0.994827497533703	0.4029867903054871
0.43613630111531326	-0.283310569962851	0.2472458074926165
0.8004701860872074	-0.286962351274594	0.38578496567872084
0.34305714451696134	-0.739228780065414	0.2805036282437374
0.20944955071907997	-0.617040256600217	0.15334389177331043
0.7005092921286918	-0.898031944105352	0.44230979279439525
0.7716312099983947	-0.836865451505383	0.40357763488355
0.5723676130818477	0.507050497633626	0.3392459499133238
0.7855754305038278	0.241580580638072	0.38174106854855044
0.3045038263936722	-0.939349128544106	0.31619045007605123
0.3801004465297161	-0.313445785505273	0.21935824138495535
0.39492656640584894	-0.963717687449406	0.4023561811023777
0.7026338337128594	-0.484470875341896	0.3688238866688567
0.24971711822619655	0.802224741502631	0.22413125308314027
0.6744609723663121	-0.887409686055809	0.4440316042459676
0.713635084387993	-0.862273759876733	0.42731360219056413
0.4353357170898729	-0.386659223593831	0.2593971254823742
0.39265789221465913	0.735557392515429	0.31257433019916486
0.4773299118224082	0.512982204999264	0.30190316048860416
0.8170300202432731	0.350302599430328	0.3891509643954302
0.895420141276495	0.0140688083184673	0.43313042280453284
0.2878789929114831	0.930245702114327	0.29737321321277066
0.5673131846448188	0.785581331408607	0.40498885168830845
0.9255982463361276	0.491704102095522	0.41584429892679425
0.6827285607065436	-0.763088257045255	0.4066241548971188
0.430541728746809	0.993193233233474	0.44202708580375
0.21247439558546632	0.686093143672756	0.16765643619983436
0.7618494084287764	0.37472242594794	0.3757652436493835
0.5996161099100108	0.297375099649504	0.3240896485266418
0.5792730195923651	0.63008863984756	0.3649547255193169
0.8461817602853168	-0.995971792106649	0.39755106093319215
0.6047181195690363	0.172195757758505	0.3185832202422071
0.549063012759288	-0.89032463599959	0.44183160535520166
0.4399442514941744	0.879314895893032	0.3932140388526912
0.04585013164256517	0.486848774793446	0.02766782551543451
0.16100969201640852	0.858814691551843	0.15478045661643006
0.029383640471677738	-0.391348189695748	0.015935702522484902
0.6101670320118255	0.330196613158433	0.33066214529208116
0.40732501266178545	0.376715079579294	0.24270469334271896
0.5166873909396281	0.896728928065638	0.4356120462650881
0.9000797339538895	0.718585466645234	0.3669560186388117
0.4460050107735223	-0.943367489221704	0.42595535283571945
0.7836231862980644	-0.227088990245568	0.3812050500711907
0.8427438101170789	0.525736862925603	0.38690925243704244
0.20435933192343025	-0.728835626159561	0.16910406814393578
0.34817904333791294	-0.538086429751261	0.23502837875497115
0.03093991358975562	-0.987256025764518	0.03379564035156794
0.3012429671245576	-0.351876442681441	0.17690109790066583
0.3567790158705624	-0.194127246284337	0.19527511281884186
0.4657759834679803	0.326433648078011	0.26745474937001623
0.3600922974802363	-0.978588572542234	0.3817915900821469
0.6000133633433058	0.480562018035619	0.34402323962646014
0.8657447511246876	0.440066454150792	0.3975855348321277
0.48340097823049333	0.249596590982431	0.2685920579247141
0.5056069589329083	0.638296435810606	0.3423948384418202
0.9027569438310589	0.95975072633076	0.3332742541206944
0.6241085907462542	-0.989793380359342	0.49921281668529416
0.6546927450249178	-0.884784117284147	0.4457791089709655
0.31246821431046334	0.349252355540361	0.1834466822698409
0.5936065418141006	-0.893534091139166	0.45021849335813496
0.24017899520477054	-0.906583842579361	0.24385853220893677
0.712347678369298	0.673893090193039	0.38931861719331284
0.6263512695613142	0.310220325569563	0.33480849428203807
0.3024919440609656	0.594243928181037	0.21629333465255354
0.33616555241699636	-0.890398957604837	0.32536382639012473
0.3760471523456459	-0.524829572698762	0.24955385096105848
0.15583666547610595	-0.709173280117658	0.12546738723672737
0.841861489999578	0.990906355659942	0.3991047897789112
0.5762329960295458	-0.226630983171722	0.3096765666638114
0.7550245406241709	0.812544747369957	0.40459056370685076
0.8473197748721282	0.264274800642289	0.40170714737341573
0.4816456510006685	-0.594863710853926	0.32145189849815753
0.8556802403233925	-0.986025710831504	0.3849202427376956
0.04617446521081666	-0.673746790110562	0.034529439758305525
0.8590000356202245	0.879515285896268	0.36608859094191115
0.7738068083411002	0.598423280149071	0.382273722827362
0.5745202829850731	-0.680191999333295	0.37567983063901805
0.5729421088039811	-0.729205155392219	0.3886179053847812
0.715572717092821	-0.457660893626664	0.3693307663727748
0.27405630779641305	0.767172948182022	0.2355136512128153
0.8101418089304574	0.811683528510925	0.38644603839716324
0.11068097493796128	-0.568527997461668	0.0751320820383543
0.5767383645833313	-0.344832822079247	0.3195416133511339
0.8783787321139893	0.778526925011528	0.36258550652523236
0.9232255790582605	-0.933950216902115	0.31413015776440567
0.7634894277933412	0.30084742110565	0.37540913812085497
0.7198969004213355	0.26665447600599	0.3624775541797588
0.49363575070469295	-0.27436460691695	0.2758825630300199
0.37091414004943524	0.905906894293367	0.3588305404789272
0.5976231171146531	-0.366604141746871	0.3295424771842089
0.5386399965062953	-0.445801915322575	0.3171019585898371
0.6041595326511426	0.480926800941821	0.3453281274312316
0.44093783792575836	0.517620767385767	0.2846631140380779
0.6369705315970577	-0.813182178263579	0.4216706699822908
0.8869803279291818	0.823563839826451	0.3541355349528563
0.3431238886108782	-0.717197337084664	0.27426141376492696
0.6234829989045407	0.770511463934612	0.40821025557846397
0.6604393482744106	0.881332278394265	0.44380710712322374
0.33584848041370124	-0.166262373001818	0.1814633005391166
0.834291109165012	-0.601020728329557	0.38229262648757784
0.5614514891559143	0.726499021478147	0.38508574606479307
0.8065540940677645	-0.541099769694059	0.3829405371152022
0.6532453460200416	0.821926097847925	0.4240867891760945
0.9450658749751403	-0.635192794865947	0.3966027859171091
0.8109147048229703	-0.913246521723846	0.3992774381464363
0.6700369747882621	-0.7512904710363	0.4044003096815935
0.45018492772984664	0.953852034082272	0.43353814893882797
0.43644853799304345	-0.95657642777505	0.4268459585469688
0.4779473919102327	-0.770532331261248	0.370223398021154
0.750267747097484	-0.906348956181702	0.4282201093394008
0.49769912528996435	-0.882085293731166	0.4221135192859105
0.08520309569654114	0.229114728478324	0.04216787871784267
0.9532611452251445	0.144024645143877	0.4909290397101243
0.8252361098336449	0.985008260945942	0.4103486782660915
0.33956814908673294	0.442729466241243	0.21278580669708932
0.5088071973219814	-0.602987513999745	0.33506742188116156
0.8579945467502227	0.75032110424558	0.37089875875122963
0.20438688948107755	-0.558310918133218	0.14072003909834963
0.9314899515744688	-0.672377280425415	0.3798438765983179
0.4686976207785284	-0.776035922907377	0.3679021580919852
0.17678191525501266	0.429384722300548	0.1068765563575709
0.5457433165257943	0.52573090301614	0.33317749024177495
0.8060622190738257	-0.965673668378799	0.41701593482567606
0.5399418876760175	-0.360780707407358	0.30629279121274366
0.6190100648743256	-0.0114921449398557	0.32093104302527764
0.23284227144807684	-0.377438018543206	0.13724736023565892
0.7453948034173736	0.22488248445995	0.3694124350014598
0.5890443338349534	0.982789176457644	0.4948546655178706
0.044675523811186245	-0.761868020733748	0.03716547035711613
0.5805603798090881	0.955184014229792	0.4787642521946532
0.5374516207212574	-0.97610284943319	0.4821520123972074
0.2531922768922338	-0.371696684223867	0.1493789531205338
0.08396754045374824	-0.890370304695493	0.08277153788478303
0.1847316138800696	0.494965079834514	0.11896628828991232
0.750782130355515	-0.842172255417178	0.4115828176808631
0.6367410381329108	0.835020975186128	0.4288433894837681
0.5781628017282088	0.84698284669924	0.42919166996806046
0.8291195600096012	0.940212947448236	0.3932974209802787
0.65714865863666	0.323481060366933	0.34594042236516986
0.5136840033233676	-0.503563859075076	0.316426780503611
0.7366902131421351	-0.78157659121051	0.4034897610007867
0.43859403391555657	0.921710440688325	0.4113330090869465
0.37404561565904504	0.874602749212554	0.3486036518288743
0.451003326014659	-0.722717783746406	0.34165890993513554
0.5795859618988104	-0.908472907504635	0.4554968555891078
0.7341650204302202	0.768624988932075	0.4017216214573613
0.9388436574908893	0.289671526889447	0.4571352781031846
0.8483705811556344	0.212973096120344	0.40395532557034824
0.24081922367858144	-0.792712035510358	0.2140355705747376
0.4858783867360946	0.814276033018124	0.3895122567195576
0.23094847833678664	0.171186833423544	0.12069678955378915
0.4529323749125601	0.132792445906502	0.2451370517029174
0.8559828057697573	-0.714690602398857	0.37382809237268044
0.8967970960641859	-0.392531279312862	0.413556391903942
0.5261867625046053	-0.635876667870092	0.3496905219397525
0.9821492314257796	-0.96260219597262	0.23741017485221308
0.7348836519278039	0.999742395797083	0.47510653599920233
0.03345717538583278	0.665251722117889	0.02463264891266364
0.32381022204310694	-0.983279367359665	0.35164110272845417
0.2016991913017862	0.563669359893192	0.1395635382673816
0.26682545235198907	-0.0269455496366215	0.13726479299927674
0.707626867694737	0.860997497104217	0.4284071885841612
0.6683237743093011	-0.366251023196038	0.3521393518158134
0.7892368186870592	-0.602681402168564	0.38240814968030756
0.6275235327794267	0.628257286801698	0.37504583460557894
0.5663959253668023	-0.56894474782254	0.3484488968684303
0.8952846460012578	-0.850801672754029	0.34666036939616857
0.20326785115472137	0.788106441236048	0.18004549804072872
0.3844018204189162	-0.96322594113641	0.394219053718139
0.6117537099884492	-0.902138643017	0.4549144874034458
0.42600100648488715	0.210200413895525	0.23533227908006651
0.7068911832926745	-0.208101507799159	0.35695741023722105
0.7472794754966146	-0.900588266889123	0.42768945361496585
0.7772137602239224	-0.147217702174044	0.3793409844237417
0.4440826669344076	-0.746150972059085	0.3455728788065085
0.016557337753417087	0.469052133766975	0.009642784707789372
0.6698199729375709	-0.883302256114157	0.443257515632363
0.7119150489764542	-0.993807358267259	0.48167783380872414
0.8221433412303689	0.848643229900743	0.38426565431401255
0.95829993991508	0.601715769329454	0.41922113984884374
0.9472376037471986	-0.980771739822401	0.279424101105609
0.1134330671311678	0.654416073208948	0.0849020114067787
0.810493820639217	0.740145562835124	0.3828855457586321
0.7127752198971962	-0.789886241604452	0.40933731694964376
0.668762587042368	0.788006797585258	0.41354725408376547
0.3082404320377158	0.789587781520833	0.26924041615846456
0.35230155139327174	-0.073934740369811	0.1871691246421238
0.9488354461051561	0.424455233606813	0.44963097665226714
0.5593049521572906	-0.00608429793532632	0.2949635533250174
0.6356818574266137	-0.116432849854859	0.3290875825465711
0.8293601846491738	-0.397396623586118	0.3907409130307141
0.11187575375549429	0.0910931709847661	0.05317340871307098
0.2003374810352882	-0.0810342449847664	0.10044247776541894
0.37477369886152934	0.863064428831208	0.34466718700416415
0.4948390889601662	-0.162280567174954	0.2682206586875087
0.3377803800639279	0.986193007106091	0.36572639456598244
0.330065823322159	0.361757348383845	0.1956247399909352
0.5010123717376324	0.203901552905332	0.2738157353410044
0.6532561570801101	-0.101870736181794	0.33555952386923604
0.7662825144559764	0.86031360084515	0.4100008380084829
0.7186956087780186	-0.860130221315523	0.42538929507516215
0.8167735127032926	-0.841096536206196	0.38608303526658105
0.5678385366024562	-0.368413480342982	0.31857219382243046
0.4468946346675998	-0.88933425055047	0.40140159041284307
0.6183754366547297	-0.035188889417383	0.32079514726085223
0.6998286129009048	-0.563725673597717	0.37551981684260916
0.6866735431159536	-0.363733797039923	0.35706393996684216
0.16339602014093266	-0.756539776127136	0.13915145647252505
0.9224810062243799	0.875614152030393	0.32669831999307797
0.0832800894106683	0.880591892779107	0.08110349271219441
0.5202926776908958	-0.813908045368332	0.40240181860257807
0.6832154669180125	0.643375546036005	0.38417880418050937
0.7759341887881862	0.973889187670699	0.4397286459130714
0.3038306855031283	0.617798828000797	0.22218629467072937
0.4294927711435405	0.835091393578012	0.36928135932929035
0.7119476665349685	0.36795017317896	0.36383725298743363
0.7067005808396265	-0.750476126671117	0.40211144452153724
0.6967558432552335	0.975084614445152	0.4768906971206989
0.834581954377884	0.648320534341947	0.3801787677734199
0.593675455947402	-0.601980782156027	0.36272915761106905
0.7145558585372022	0.961041037578009	0.4636914388479798
0.5611114404825759	-0.721557998577728	0.3835616304169368
0.5414849103262354	0.250563381765319	0.29627024838426597
0.5719688052356496	-0.828762231499655	0.42121024193048895
0.2867064709050806	0.449115641501002	0.18045807396037472
0.8580157573180335	-0.086531462763978	0.4113068390212261
0.9105193587207888	-0.860961413641051	0.3367405648398297
0.8067784608418108	0.629078160416218	0.38219133846543424
0.3399054323700785	0.83659121841779	0.30903264239407663
0.6432912899192963	0.77857788247922	0.411424544786305
0.19788149030648572	0.0633721382110647	0.09877386432710777
0.002850769630924347	-0.100967693556993	0.0012480906445535545
0.47085814926979114	-0.545573363097646	0.30542500167232317
0.04142834668230118	-0.422432940734181	0.023331375341649044
0.5462929626633386	0.67309042465295	0.36598459161274766
0.2683073554839162	0.353895801403778	0.156846885178927
0.07369019161346299	-0.627761459776711	0.052759037973399876
0.48752307849879384	-0.0959631326245043	0.26167373626686735
0.7432768895366532	0.46344289711611	0.3744326173984689
0.10746839180167875	0.832473639696881	0.09926511062810703
0.4091568185333338	-0.736774909746277	0.32301620295708217
0.2691396189700004	-0.297473220662723	0.15177387926030841
0.3708604833687236	-0.683793757776454	0.28364946061717966
0.6389739447447668	0.631484719433051	0.37749369713063996
0.8219772148658956	-0.854737565063905	0.3848671829411132
0.9468195395139724	0.778909491745496	0.35072204501644005
0.9830617816768126	-0.0287248100157269	0.5908147710267374
0.8027547649839939	0.332490909654907	0.3857466493933127
0.5947588608313642	0.600397849711316	0.36268637009081733
0.16513852650192706	-0.343000564372082	0.09250947094490475
0.356980126854266	0.224750726847787	0.19761334835595182
0.281555440223886	-0.155110669583747	0.1492947181659055
0.5718357276721296	0.985267251319906	0.4944498940839818
0.6588094727917415	-0.870601114007493	0.4400298891336274
0.13562906665495095	0.349334673422559	0.07529699129559535
0.8980364580986704	0.915443463775833	0.3380709072957398
0.8182694896069691	0.298147364155609	0.39085260216469386
0.5268644881276541	0.46902980449311	0.3159461927819461
0.7271921939634906	-0.140089389658759	0.36255039873277006
0.1857901844498356	-0.385509677618079	0.10855068791890621
0.032149925335059955	0.00827332869618885	0.01420611289156112
0.8819204011326266	-0.817035650089059	0.3570628669966425
0.05489017702724713	0.126808322466378	0.025284573900790808
0.6652587565792515	-0.970018104422577	0.48256590409307926
0.7338488769264028	-0.811655559651281	0.40983110169163905
0.5349415756296371	0.300128451312707	0.297656043017813
0.09335381751024789	0.602677155181358	0.06542014434936663
0.2277301850225076	0.140496419674342	0.11756980405048374
0.3946304716011992	-0.569833455817918	0.270030308128934
0.6383594597267346	-0.929941335879837	0.4666084718654023
0.6791858647136929	-0.390343745462522	0.3567686227511347
0.7840097869263682	0.706461060194949	0.38646433003230685
0.8913763806513348	-0.977357019047939	0.3474860786436029
0.43682212710557217	0.969655221283746	0.43368794130225247
0.5588247160034692	-0.353542782604001	0.313331856955506
0.8479335496339115	-0.926927516117565	0.3772618306838025
0.6183949886340945	0.331388966756373	0.3336703529186518
0.061332136393746815	-0.43100485418368	0.03523456430432907
0.2501301358636997	0.75509282091346	0.21283254708656374
0.727778999332827	0.777500494846507	0.4043893360186129
0.2742689480772865	0.684564763383053	0.21551273694597917
0.6298697231791961	0.270556799974292	0.3333948506900645
0.4260355974343562	0.892241750790131	0.3906434586535702
0.8061010498827221	0.902317725709659	0.3998502401424363
0.6724529316910691	-0.881313692106743	0.4421190628539518
0.5031931947623448	-0.731542248867429	0.36788882608599865
0.8799242900422874	-0.474645017909222	0.3984892203129979
0.8664235737902463	0.728359361711172	0.37073266148218287
0.3815369216735322	-0.689324005629248	0.2919894480864583
0.6458903498406771	-0.991109075254234	0.4977746066498541
0.5224944728105718	0.924600450434566	0.45071019590048644
0.7614333176037826	0.820952123121107	0.4041859816697945
0.90345390687265	0.839070060531676	0.3443306752304974
0.1496741313561516	-0.247110600210852	0.07791469955854076
0.3877834898472489	0.349494211114889	0.2280600405758497
0.5021790992177333	0.875285974664207	0.420862886490115
0.8638401421762337	0.719018110390311	0.3720668110068006
0.833432432540387	-0.929761063017846	0.3880604598737469
0.7841436267566491	-0.871137840557597	0.40480379671587785
0.5316333554478473	-0.276559209847802	0.2939929387783425
0.44877713074245207	-0.124447181316957	0.24255529147749078
0.06342510004466226	-0.307928328268954	0.03268331461011417
0.068857613176419	0.712143687319429	0.05439013960632435
0.32217497609092866	-0.021160992930799	0.16903489793484874
0.8280344390428833	0.95835520959201	0.39882456944578304
0.6443297204987908	-0.881907063988584	0.4455935333642277
0.8667828835768862	0.943210233322907	0.36485841793562757
0.6687897713879611	0.104394874319063	0.3414413402440498
0.22346063962868043	0.256888780988528	0.12121376044391
0.7952477962434477	0.931741170656842	0.41309724923045477
0.39296345432269886	0.598601391080435	0.2756226637318061
0.5030736919020748	0.860195363354276	0.41474779664609374
0.6255424620437368	0.816589203257978	0.42255146301965313
0.16476943199658878	0.716054846252211	0.13389961221899824
0.04215126212575334	-0.642508088152755	0.030312952951941433
0.5100984244525002	-0.838397308879997	0.4083901450620778
0.683577246572858	0.917983534281871	0.4541446920833924
0.23650748065976354	-0.782144105434343	0.20776633873618103
0.37346332694710704	-0.952513049527197	0.3808282899734008
0.11430851564756772	0.289592475294574	0.059957263899554365
0.4033211935432087	-0.790235564945582	0.3371375296715687
0.723249122666361	0.136899784439312	0.36118100037339657
0.6167023593909243	-0.931858396925651	0.46861010250117935
0.11730868449414232	0.865681530051276	0.11303590633747426
0.28982793159271597	-0.152805295766831	0.1539999110627183
0.9355762924634666	0.39980618803556	0.4389712426005223
0.8406622368725201	-0.250620092278351	0.3997303203242456
0.7727996512748374	-0.7311024437486	0.39008092098877695
0.9339027720259064	-0.960424046651103	0.2990425386576409
0.12690018320631033	0.029707087987999	0.060346796194654606
0.12869694112590002	-0.677302368524107	0.09931367463084699
0.19357477538134876	-0.944002226517448	0.20638740370113925
0.17783503712708093	-0.907851323879157	0.1815082335315259
0.9743907042203616	0.473417957096339	0.489764961622791
0.25840766892986944	-0.491636555859556	0.1681914235558352
0.30005579773985247	0.919090926231457	0.30467723985698586
0.8704250420619836	0.879363574582652	0.3590367783798998
0.28094248380639875	0.885621977415935	0.2759065566687181
0.30989101440239636	0.268231168155853	0.17361368425014334
0.6341417118424176	0.640560982786161	0.3784814123927139
0.41813736028793247	0.278230378076364	0.23696674498674497
0.2197782970486604	-0.880334810594753	0.21680513680803004
0.7634073497686857	0.106743636974668	0.3746370758107059
0.24238972415959084	-0.644063569680438	0.18289001799309634
0.17831841744577598	0.236308267282586	0.09367037499649923
0.17922230314661497	-0.0615907184960239	0.08847861916290782
0.6478843897552895	-0.00978999021793327	0.33251771191400337
0.44516930403579613	-0.643608915743284	0.3159457985699105
0.5293188903247531	0.981251792372342	0.4827619042565881
0.95618821251477	0.657623598927591	0.3989225995104398
0.7011283874753417	-0.267356716140059	0.356834250556085
0.9042737933329618	-0.55214804194019	0.395851221348566
0.6535890484161028	-0.940170812883057	0.46965126609214736
0.8585504683941679	-0.343627173243663	0.4019493015269431
0.21379591265751957	-0.617179011235144	0.15661552388969352
0.8015993698927506	-0.979093276727018	0.42538955103266607
0.8807382530557694	-0.62817966001313	0.38089616397525444
0.21963159072194532	0.94479184635143	0.23403024156022417
0.49883580202201294	-0.996148769990565	0.4804137521396393
0.6751443968980526	0.697598629541906	0.39309704756666564
0.33004506552239843	0.652625745948302	0.24834486535000327
0.3663510289617823	-0.909759791135575	0.35693766605423577
0.7618021091003764	0.756282655223889	0.3947589925787337
0.4070732823230557	0.207739035000723	0.22473701162933504
0.8173305711596514	0.0863275894418309	0.3940626810624142
0.4707000103438738	0.610316293213757	0.3200786796199588
0.7472296971847542	-0.445500669446977	0.374451071020186
0.3585019758876835	0.810969037249683	0.31414960432831673
0.685621477619056	0.757546796824132	0.4052076258154567
0.7409261828920823	-0.541622593903783	0.3778986482215062
0.8318370275257558	0.541808758558965	0.38491438684627344
0.35687293629033306	0.645303433397892	0.26451643105405553
0.7016528021558559	-0.88189084600906	0.4364313903378887
0.5662319579618447	-0.864755176033913	0.4343408321860683
0.37543335836752223	0.807690812788448	0.3249474409964232
0.048445466075540344	0.792238067594264	0.041889454467138765
0.013693263713291147	-0.470124962626219	0.007970485224858895
0.74028931174742	-0.0482291152294646	0.3664898448951324
0.9597709541509558	-0.913498660036437	0.2894854527077163
0.4694381936723789	-0.544935469089033	0.30460844130667986
0.548468788477929	-0.110521437660825	0.2917583755432618
0.8379994401438605	-0.485107299165233	0.3885025851331492
0.49311479872875325	0.0780557430099924	0.26399148245118675
0.6037251802504895	0.84003137791709	0.4295160123944102
0.8560546095472791	0.759021147734919	0.370864916156269
0.8855928023856485	-0.829157739971467	0.35411184564478587
0.6119713842212003	0.924475292742389	0.46510171930354366
0.5040701998384416	-0.950630212906653	0.45745617329717614
0.9404461081990885	-0.968347938242562	0.290008628620841
0.8496593085437641	0.994910206123066	0.3939675454422176
0.9097018137327856	-0.0149076641984697	0.44363367066553444
0.1839103414146034	0.710526654784762	0.14885086835224615
0.9148355781360162	0.604556767098808	0.38995832467157604
0.5482603380481954	-0.697370791179941	0.3731491180157569
0.27388972651396537	0.978143931688962	0.30084160745702215
0.19513565917498504	0.668630623984525	0.15084970332741754
0.7689088097603325	-0.91960634099503	0.4237906821874634
0.9721955521356885	-0.977977177549713	0.24046765240666715
0.7182055952467031	-0.282249553460472	0.36240618039448363
0.062017516909673324	-0.272683575259948	0.031095058507408714
0.8814377932725062	0.136213209939747	0.4222520128743961
0.5714389506828167	0.0153558121223508	0.30049064667471154
0.7124671157206508	0.906747721823466	0.44205414442880353
0.8113803666426447	-0.761615238263563	0.38335166345613614
0.2216660554230522	0.47488438458965	0.14133395159825787
0.6143568482336986	0.312890134265187	0.33075847522678886
0.3764150090565648	-0.286853529031906	0.2143959062297912
0.37864779954081756	0.320114761254033	0.21928069162492386
0.946636869949495	-0.754490270626337	0.3594723237084677
0.09358151198897166	0.628128120500446	0.06752153826358537
0.9564114755359348	0.883015653614564	0.30624303784602075
0.2943227255369795	0.56041909458542	0.20403329792971814
0.1333403061532964	0.224232819386395	0.06785704089729865
0.2195442128310199	0.489748892847889	0.14183449568318815
0.7071880016389765	-0.810245912845303	0.4148933086925997
0.32766034934447696	-0.0516590817585679	0.17255686919912852
0.6295725154512205	-0.699313500660983	0.3903177561258004
0.7868735500301967	0.888307015056151	0.4069942909613211
0.4764023045997661	-0.978137036711988	0.4600895618138131
0.48835581719871096	0.199422751343105	0.2672322510544899
0.8117933930282732	0.214091236855542	0.3904732381565474
0.17441037026000533	0.0538467109575843	0.08575975373982446
0.7643149014540168	-0.145792090267625	0.3750086321590985
0.3841523679341762	0.147986094573239	0.20813901282113317
0.42008547763944104	-0.669023991706294	0.30931476130526947
0.3468297874521131	-0.938956092723185	0.3533444171708012
0.6263437344191921	0.192645499609028	0.3280157711500011
0.30092459726725673	0.651148341823604	0.22754218984127758
0.6584951777326933	0.397451811111853	0.351732543956472
0.9304531775104649	-0.142890816560764	0.45956224196559214
0.8648496966079633	0.661482418652245	0.3772848017955068
0.7576985831846188	-0.410778859726277	0.37549124399878775
0.9745629167304851	-0.346138957841946	0.5191060726791148
0.3379058734192911	-0.441721006498988	0.21160538859919648
0.1811940053901429	-0.449305502492626	0.11168671581321826
0.3979803791851691	-0.925381500704697	0.3868872140518426
0.8444972623998112	-0.148175808169656	0.4040975592605387
0.8843893598921462	0.236964244339828	0.41949953246919885
0.4891342145676824	-0.504201132420109	0.3057240654874701
0.7094169207724917	0.887322757997036	0.4362268606055805
0.890760386607751	-0.973216379774435	0.3472925076631614
0.9203571643957568	-0.943130411017583	0.3157339493666023
0.574595711914463	0.444987757933579	0.33064476783977653
0.8733238057028707	-0.34922130055766	0.40709569621989183
0.8439695819798094	-0.849258257213044	0.3736747450720083
0.45708357372789776	0.694032143108204	0.3360152575055577
0.4526549888631168	-0.111202104905311	0.2440764436597593
0.6766037309794992	-0.976501586753477	0.48343668475549084
0.33795248322638133	-0.44952735227922	0.2128647938619821
0.4721720627038502	0.46029123434397	0.2898017752708721
0.6396984582516397	-0.85781502132231	0.43677932443321477
0.3245575273301869	-0.699990705208091	0.2564568901773027
0.9005946567261034	-0.933608953485069	0.33504920931575694
0.5101610161735901	-0.914672909214244	0.4417583818488604
0.43731950701540734	0.119793758537644	0.23621148081516916
0.928667816588972	-0.161633394494946	0.45665910983664915
0.7661941573308164	-0.962964419750612	0.4406487061336723
0.33746837104516825	0.474280257996915	0.21662447807719878
0.05714389998030785	-0.654745942464936	0.04195827851448153
0.5793947852556568	-0.629171089669308	0.3647830935288247
0.6459303976636518	0.317104086881672	0.3419168258341691
0.49487686898051214	-0.127972885789823	0.26658362233596195
0.022325781117266835	-0.939322526570879	0.022927234956226842
0.2810415137300803	-0.635359992342035	0.20973174206194187
0.5096749990875495	0.964889889965863	0.46712426760873704
0.36734408340645375	0.885642086113515	0.3479896081023319
0.959063629346209	-0.439957986434337	0.46195550689588866
0.24487366088254256	0.536253346532225	0.1658431145896358
0.5199654703026921	0.836511449599297	0.4110206801569389
0.8731562593243019	0.213537904635035	0.41493478195253686
0.13695567261410047	0.64441752130489	0.10199405672384389
0.2264255192480149	0.379386526694229	0.13342258567472814
0.2651540428537477	0.210813031716787	0.1427842280769987
0.4760187323171705	-0.287514846746631	0.2684178507882317
0.8321683336090954	0.570586704549776	0.3836287212750716
0.5396985532169113	-0.212025292497796	0.292697231125555
0.530965317148224	-0.830937755096883	0.41227325241312707
0.293982484676945	-0.994668256259125	0.32744133965817773
0.7504835444912169	-0.463818555351601	0.3756041854702376
0.7702661884880059	0.841633933542963	0.40490026690621234
0.35932979699582424	0.889387185410835	0.3433747060070372
0.34401297016312293	0.725020237372965	0.27709023921250703
0.517613487910203	-0.0175686816515908	0.27524497202031134
0.8664285745060689	-0.392352393585215	0.4014460470984164
0.07411774124100891	-0.912522946552225	0.07487711016802318
0.8487781451554252	0.772779743551825	0.37235237912673225
0.7536710411453645	-0.523051917792507	0.37821999933201117
0.24245240730309972	0.703362700657637	0.19494837951589297
0.548440988246908	-0.952031985237495	0.47171407352755507
0.5852064211116985	-0.0520457990069124	0.30691486317795635
0.6843195667487876	0.329047560383792	0.3544747885119594
0.9176272843916801	0.602208314478399	0.39128887391043354
0.21151113048339243	-0.717897181206197	0.17290892863276502
0.29440510248417917	0.257443076815747	0.16347771628141855
0.12001979379009363	0.578352135675608	0.0826213529740231
0.9619675122019968	0.904989883050784	0.2927135140759285
0.6540371282895214	0.276394988189244	0.34214236532098696
0.9386680170810852	0.719992044123879	0.3686045752048765
0.6972626663243472	-0.816378990329123	0.41803906687545794
0.7267622260481476	-0.689966397034711	0.390948113372862
0.8679879974569916	0.846860162034936	0.3613974263716492
0.9062817935168596	0.861842792571966	0.33895907075235693
0.5340856851249661	0.292789842008394	0.2965771029034671
0.7172013595514354	-0.844447021625648	0.42148002471078483
0.8516307659186193	0.794312126416914	0.37061622095476393
0.573332299692772	-0.841283581925471	0.4262038984255035
0.5535838786643406	0.30553634138478	0.30628084575802894
0.1137440594089844	0.630262654879389	0.08281798625306792
0.09405874567073207	-0.814541007321781	0.08473925091394748
0.5039234713083839	-0.390911573737352	0.29416291686668367
0.77801194819247	-0.765733900592437	0.3922193610589257
0.7352774385929044	-0.934548801633902	0.4441845817858178
0.5507380841831108	-0.618492991604503	0.3539753062045012
0.7286032772312295	0.467206427797991	0.3721774337207033
0.2730283087348218	-0.609559801582151	0.1986782696339044
0.7629259471941157	0.21810215848084	0.3747720702846065
0.32865266742141547	-0.12460391491642	0.17526726948424048
0.7125176001113718	0.228500546738482	0.35925166011602405
0.5365562720266077	0.422047877552351	0.3127797831875434
0.5842021416457537	-0.947902686011569	0.47531500174813124
0.6299147504135558	-0.23710351986214	0.3315004831557333
0.9026816462454486	0.824633627072006	0.347186231549329
0.37685198800846587	0.00845616896373932	0.20020646625386446
0.23768071096932447	-0.492808600837235	0.1544643713113577
0.2288740274199688	-0.703270985572483	0.1840938224107821
0.5355435605368521	-0.185391406480256	0.2891443002061321
0.4399228991979607	-0.748057191186878	0.3439987565868539
0.9177072232259957	-0.525817404948682	0.40548156788986145
0.5285765038496886	-0.93017633290526	0.45532386302027655
0.507441262457282	0.680748885535949	0.3544616748424713
0.15874137947955602	0.279236513431925	0.08472213750658172
0.8139269211195026	-0.817648124812668	0.38543845943272215
0.5367350102065094	0.968910633494722	0.4779438576755525
0.6091872580198621	0.329027904357344	0.3302117223555083
0.09378808102027059	-0.762702934043922	0.07934818123728513
0.16878160759573435	0.935698647267642	0.17810266397608016
0.5696605018998385	-0.673249694364102	0.37268743127113324
0.09789203022530267	-0.371729942639634	0.05429500430192766
0.0596910618874473	0.594910702799628	0.04090487855600515
0.7990915280365186	0.729050955626995	0.3849510123032213
0.7799202507156217	0.78346481289321	0.3935747686701388
0.9453675516198594	-0.585222631708767	0.4103438596244914
0.1400906187303328	0.541261255913325	0.09328293119451929
0.2139596827035448	-0.315880991052926	0.1199258116403365
0.22463789868267994	-0.584131797910342	0.1591835714166693
0.447351030796609	-0.491141576354336	0.28287717352817476
0.26613186498037933	0.291287494896259	0.1494076141526284
0.4845852610170331	0.619064275661122	0.3286157796194624
0.39471074944634577	0.917329569496454	0.38104249621956926
0.3849321960860235	0.56019818403927	0.2621869529919449
0.3013095617147101	-0.769176890143784	0.25788072503823745
0.4050626430146406	0.205840099989743	0.22347991935968375
0.46057347231960283	-0.991513587997155	0.4592071294744348
0.9146285482119976	-0.664354717965721	0.37792217045539234
0.9377383310740519	-0.235421848629894	0.46132488910286024
0.3801727945330314	0.253096856670677	0.21331035645821247
0.5640540440399929	0.0189055574273716	0.2971749802043131
0.5588729417069238	-0.93040346010228	0.4627873082936972
0.9582820758733568	0.690567568780921	0.3894268297163528
0.9382225847551384	-0.528500217208516	0.41778090953051333
0.4097410977235137	-0.138949054483381	0.22199919773285307
0.4372370967620024	-0.290633310605032	0.24858931473609006
0.60911419660154	-0.049917583906098	0.3170995300366515
0.4900063943312685	0.328869277400342	0.27978495267739795
0.556580845043072	-0.797940576577757	0.4068452355649634
0.9236757014593762	0.127646263891085	0.45336161125409896
0.7706861996321756	0.794376236822016	0.3974372882538938
0.16673045958302	0.948012852980358	0.17856499170597334
0.7488362529683477	-0.728680642486944	0.39364333931649476
0.49050679374350237	-0.69786377855421	0.35248376488026256
0.6594587737701935	-0.801821048067149	0.4177988096435111
0.7255208259427873	-0.538337985450914	0.3761326372636098
0.9804633442967651	0.949568888233393	0.25118177553532234
0.7810861623130319	-0.999630522476341	0.449110466110575
0.29223978996298267	-0.292329677435126	0.16523975201985325
0.6339244730746681	-0.917905853548957	0.46142577612390157
0.2448647606590306	0.614005758387539	0.17908633989080558
0.6059281108021565	-0.22063791850708	0.3214332473121262
0.7048754629757726	-0.979452584562393	0.4764323576379779
0.7037071467555118	0.854461039520527	0.4273603397753831
0.9724158405878366	-0.991451614923374	0.23469800194946638
0.07326107846226695	0.35653721892369	0.039541209537333415
0.3214885099717397	-0.654319520497986	0.24282877456011873
0.841503615791352	-0.581776925073056	0.38348231669724203
0.772220639400985	0.966943519664256	0.43891940101873567
0.48420720038162446	0.862681642880434	0.40816518369791155
0.35922258868647944	0.81028615412881	0.3144367807548349
0.7545874678187008	0.387427515291853	0.3743733240032967
0.6405356087573602	0.591262483578457	0.37075909723779626
0.47632481481845623	0.458875368522975	0.2915748865892954
0.7549003363282656	-0.698700975987265	0.38962991096089056
0.0002669757221097648	-0.229434064630805	0.00012418294210720678
0.6648412017455338	-0.0556657900258054	0.33931299483985683
0.9058452580384293	-0.690562690452634	0.37194626935914116
0.32451864146252984	0.442053919944146	0.20336189910965413
0.8686725944165201	0.527996130359321	0.3905517382567024
0.29634721406445863	-0.13563928400629	0.1570102760863232
0.8451987202701047	-0.989757657218519	0.3957263251114395
0.5067715016087688	-0.831143976291151	0.40431265110426867
0.7234957535688903	0.923040280193602	0.44436268906112514
0.8219260199594702	0.47102498951457	0.38648899905872414
0.27748364365341865	-0.99386099590436	0.3103380763289713
0.5369593933506898	0.770250743160306	0.3921053951260995
0.9286550431367021	0.96122944683588	0.3050756042228295
0.8730783571536139	0.86692241002197	0.3577680936110425
0.8346508096428593	-0.554496304468505	0.38454168951535955
0.6686584330540386	0.127428234629104	0.34183354319320414
0.8318526204618035	0.992170508734735	0.4081015887860484
0.40661962057257733	0.342260459771666	0.2377832224494145
0.615144533169239	0.158498351358976	0.3222435791679255
0.7074874505801337	-0.952734755869838	0.4623646902462109
0.31530856375139005	0.912058360022342	0.3157447685744089
0.4236397418593074	-0.865150277891725	0.37780420336193976
0.9158963945665912	-0.965645046072274	0.3194699457158209
0.7316726548106274	-0.630824889603319	0.38420823372700524
0.7085126295969565	0.31197799624224	0.36061198276508294
0.8753090688959665	0.535280491490547	0.391034719370162
0.4389944282141548	0.355700953336423	0.257133828122091
0.6793742686086547	-0.21110251951034	0.34789558375572144
0.897064485751267	-0.799022898951908	0.35366203339317326
0.6011183124142839	0.578542814747796	0.36011972055731734
0.9695912550706464	0.39565422001225	0.49410687548248083
0.7841933421428284	0.192691669238373	0.3815330767391937
0.3110908250776016	0.0326176901427834	0.16275728801790318
0.42299801256613495	0.984698456299178	0.432564843342695
0.29798548749917814	0.000262045436986012	0.15504417615682947
0.7069407538155827	0.125366849710212	0.35544077829461496
0.16220271332634217	0.180047494259847	0.08212595960444126
0.7893380437814507	-0.924707670965776	0.4145304354148749
0.7746583149878752	-0.848622469040612	0.40453481846887696
0.7677630216833127	0.655541818542077	0.3851620699142699
0.27612679780508886	0.113804991355398	0.1444483850877834
0.4609459634045537	-0.46558737117386	0.28516807267582783
0.7286057135199718	-0.205375062250119	0.3638878850926881
0.928504310102004	0.959218247549027	0.3054206449762917
0.4647320303389988	-0.877381037514518	0.4054529566055832
0.26845514174972135	-0.0902912045305486	0.13930306793117397
0.7732298195454496	0.447031352873682	0.37891855013390346
0.6473431959205856	0.112683189162193	0.3335192045715364
0.10515287017385093	-0.849487939273684	0.09910461453534761
0.7662264830627621	0.0352761874293604	0.37556792494865243
0.9193635535671999	-0.460949663594004	0.4169818730197548
0.4148902984858757	0.664406622660256	0.30510597926445143
0.12953894470430138	0.693571574390298	0.10188720964921949
0.8530395252708672	-0.68827641596304	0.37615455310977014
0.09119890407753632	0.432890539861787	0.05332573560958972
0.10374022868508508	-0.873813338945676	0.10068095237678308
0.8392478671915566	-0.972721754861876	0.3944982759261443
0.9760866540349479	0.326559438740878	0.5282149102301523
0.8627953193580284	0.489922990441692	0.39279406773689274
0.35024780943316036	0.929218338415903	0.3521476687560468
0.04124447220845852	-0.172537952798124	0.019169856921409885
0.38600590631135756	0.430072477192905	0.23852542700809698
0.3360138105214728	-0.267532324660371	0.18901394768358631
0.4598966550062849	0.238129429970067	0.255613415373122
0.6430780670192078	-0.97010859250679	0.4862962721046256
0.09366775936856894	0.364080735321043	0.051488789895293124
0.5847731001638811	-0.929904760897403	0.4662856471808523
0.8905988520563547	0.97540413632544	0.3478877272812221
0.2449495694484705	-0.306354990860978	0.13790886406100583
0.8450622469948291	0.988228692787778	0.3952222082758828
0.962388047289578	0.921296510700421	0.283640854884967
0.3220084353301042	0.498457839610061	0.21101355942105618
0.5474893606236695	0.882439365149139	0.43797046005601437
0.6550787208563881	-0.405063272091956	0.35142600887913616
0.38988965110743923	-0.868170286843969	0.35727213070556735
0.5247527466182803	-0.644342583423798	0.3512876762575123
0.20344227819400082	0.614581720249769	0.14845889999678233
0.45058444427910654	0.995644668034049	0.4557980965468677
0.7420081137445579	0.152357717409239	0.3676221680592012
0.7716140747044449	0.446601567274696	0.3786430573533505
0.5178077874458844	0.107960366156779	0.2771421990075051
0.5080424304284034	-0.694337937074695	0.3585567714020483
0.6737756968891365	0.973825424357976	0.48269373269154797
0.8354572310158551	0.818380495252388	0.37680779189867775
0.29442755318624103	0.364688774350672	0.17420786005346406
0.40876252231823834	0.552305768425498	0.2743432434593234
0.2858645358090017	0.717074970126418	0.2320906670055946
0.7174778142037124	0.745163842938543	0.4000375933510894
0.8928731374476323	-0.662315459950536	0.37654439329210976
0.6845787390276332	0.56293950362022	0.3735525682849405
0.7922148692303911	-0.980404144288311	0.4323338846995304
0.34900809527517246	0.868217306311265	0.3273498959117675
0.7084335920678428	-0.458280516705811	0.3680238583221255
0.7512592500196277	0.939775417054721	0.43912066489646184
0.6410795117617122	-0.161682451418396	0.3324667201577183
0.924403010495148	0.628182812490856	0.38811439736655534
0.6594453148821798	-0.616387439682916	0.37769725472175647
0.2714730958265399	-0.616603376364241	0.1989580883687718
0.7299435105453442	-0.826667417512397	0.41401739005869315
0.9303857457256688	-0.978647391234529	0.30249996768924525
0.8216714243277239	0.740573700385676	0.38028012783452714
0.45110222762398694	0.271994185283886	0.2540658183533522
0.6935528705062087	0.358915689452433	0.3586409396420193
0.2932875857016023	-0.303892443430763	0.16697234525764068
0.43241905375994233	-0.868555965387561	0.3843889801037613
0.8753628319610873	0.818383205031951	0.3597393914202523
0.48273012263532583	0.44144886034397	0.2917622488191127
0.7244469942615839	-0.936642015084485	0.4493033126052502
0.08827786905235953	0.482673152232676	0.05417711824556009
0.5532764692456117	0.574364267533384	0.34525737436067033
0.7509950185275568	0.791538855874249	0.40208524234663057
0.7305689215781729	0.0686895164358338	0.3631663514834245
0.604209332171673	0.521377112629849	0.35128474410658783
0.8443575746896719	0.41386581421226	0.3936749170222095
0.168821341180344	-0.58759674689286	0.11899684907779873
0.8639619844225092	-0.738634642038099	0.370344193653425
0.6341824868598502	0.156255531342913	0.32964790881591094
0.5631004364059717	-0.0680405251045477	0.2973469889659193
0.8640713862203692	-0.64040328026975	0.37932698317808894
0.7875744555284175	-0.926018968912879	0.41588217674313815
0.4077022811578083	-0.870854354863333	0.37020454044024936
0.7268733200323638	0.655629656157321	0.3868106736536547
0.3521399024471609	-0.795957393961494	0.30454303734236526
0.5024943334387606	-0.170765326480136	0.2724880143112017
0.9449860133201684	-0.299194297885709	0.4636876442410231
0.52746095982758	-0.976284619106648	0.4793882609109871
0.2055047646638187	-0.945628877827791	0.21943508408998919
0.21647850193322513	0.890368745779197	0.21616977656347916
0.7840051180916767	0.120236618875516	0.3817310119626065
0.842698946233439	-0.00289991359219597	0.40490838232551896
0.8297403562603458	0.506088059516436	0.3862743894231551
0.5299409661374237	-0.403813440878486	0.307469447805972
0.6904575302346508	0.328101089523262	0.3561926477843866
0.7495417234598628	0.590621254179051	0.3813943604610813
0.7442741993705554	-0.842391945849185	0.41364242388941874
0.2813605145394187	0.302559832218486	0.1596355411940304
0.8601869073068417	-0.150858789128706	0.41096884208868006
0.7735127711808812	0.930711172981621	0.42489982764538997
0.4798885734577624	-0.844530928170618	0.39877361359819774
0.7753484733171839	0.854414519928732	0.4053262513780515
0.381405068525131	0.461000327731589	0.24094975701297258
0.7657971172737416	0.975799924920802	0.4464919019144213
0.7815755088031883	0.670494186401091	0.3848930006311143
0.41658883908079436	-0.996969537201242	0.434595101601239
0.2367376305586655	0.671356264387969	0.18389348403702996
0.39673518879050224	-0.237341978574001	0.22130757643831497
0.5230667173552087	-0.0299260127129136	0.2779959020839994
0.3097280980443909	-0.766240694412237	0.2636045296934091
0.8357899197181929	0.0225299795204781	0.4018905815632069
0.3654827757208982	-0.396353940883826	0.22143401470692442
0.1554503519661023	-0.696649620561212	0.12335652541918585
0.6948547381643265	0.660441287775403	0.38728234316939875
0.43626152671419904	0.829810264379279	0.37107515672041497
0.4607503711856598	0.599924919626524	0.3127718866012869
0.295041055135659	-0.817302794868989	0.26683741820234935
0.1236911478033957	-0.923850544561181	0.12806001568586478
0.28869422787135984	0.193231097962871	0.15552845092410927
0.6092983979244253	-0.49461397106546	0.34874840713457145
0.5702152649706184	-0.605937257193721	0.35718147479221896
0.17158661592748362	0.395812180658973	0.10057062625530845
0.4374667960496214	-0.188948657643605	0.2400389437697162
0.4225423272146331	0.813088957585595	0.3569282602790076
0.8454923290822269	0.571371989419541	0.38433387351585396
0.5543644753606618	-0.999093970613493	0.49963468624101415
0.7350398057387448	0.794697321394884	0.40621609230009825
0.5090743928560434	0.283116186061401	0.28414064400448247
0.94810416141544	-0.544342887083183	0.4231617760358163
0.7288333761067158	0.158747344886456	0.36331180310671896
0.7113558007237274	-0.693607522506674	0.3921708696770835
0.4928533175768354	-0.878926594611812	0.41878226901586957
0.8967553901482449	-0.661055347095138	0.37687650214457885
0.23814346479661022	0.360254953728412	0.1387965111712617
0.9574638135026561	-0.926346898185089	0.28484614533378794
0.15555378509310977	0.0169456759876221	0.07534312777709534
0.2716042638030602	-0.340182488502383	0.15742587855337872
0.5530238369544472	-0.943185171542422	0.468091930390276
0.19874841106854857	0.620981172319897	0.14594075731321515
0.3717061253633254	0.0104793400389582	0.19729991143061743
0.1381334700340836	-0.957782172023399	0.14933851459458294
0.9003322588702786	-0.547983202585323	0.3952948726911733
0.5510326302238829	0.219292274183096	0.29828711659241575
0.44910860258058066	-0.627302016252353	0.3137316436121907
0.2341998901183738	0.737682210423263	0.1956848422408623
0.40724722248101886	-0.481873173768294	0.2594998135293536
0.39706591444728556	0.980073030141352	0.41187239438929624
0.6809384138912925	-0.201037107501254	0.34810983157330905
0.11005767214981846	0.984597243034703	0.12240393687120658
0.07169012243625539	0.253971446231953	0.035716565100638205
0.5267224153677244	0.641531642540731	0.35129442163820385
0.5778860285757486	0.956792092385916	0.4793172810502767
0.8631058861488069	0.657587817923423	0.3777486541111517
0.38491402560638527	0.135535906185055	0.20795057095345423
0.10596147262302588	0.614605469937882	0.07560106497225583
0.29707009939279305	0.527476725631638	0.19984975458219098
0.6403925569793636	0.234201011549982	0.33518525681361816
0.6770111797689016	0.499194737050626	0.36540630012226
0.5580095431277836	-0.218137392526799	0.30129692278319303
0.7278754082368433	0.121506562043509	0.36259781214228404
0.38237811574341135	0.733412891050582	0.30539703440025034
0.2406129290677323	0.407974580351791	0.14551857988168557
0.6912718724048315	0.888230370577312	0.44103527179408203
0.09367891008484354	-0.220457040671104	0.046389670190415296
0.97867607567469	0.993007235403841	0.22032951179570764
0.8138434764625015	-0.992092169081257	0.42230733088042444
0.7571619162728157	-0.920411797356797	0.42962728161242286
0.2204743708610751	-0.594445666838977	0.15782750063705184
0.7762742041857154	0.986304836191216	0.4452780333298024
0.33018965044727955	0.916502738348503	0.33028960970086746
0.5615856765389629	0.846576157465224	0.42608927170157546
0.4249317219124093	-0.0267207755820725	0.22709543316826797
0.3541714252052898	0.862220938274251	0.329103567438648
0.6010243960675125	-0.07747381851936	0.3141268734955087
0.4373633848110081	-0.871029252814035	0.3882533169264123
0.8051589621641944	-0.635700697227514	0.3822732559134759
0.7239922751869005	-0.528382733354768	0.3752474633816658
0.5623792611407148	0.242052029694339	0.304817995392371
0.28945556372706427	0.646643243797714	0.21826753514911634
0.9299888808901705	-0.896778140647489	0.3164787580153416
0.4462265863305779	-0.760324363616112	0.35138995488296115
0.5586709167596423	-0.968676801857513	0.48284498506926976
0.6989750049893625	0.883829321528736	0.4377317630624844
0.951646429642041	0.840868420718566	0.3263722408370873
0.9447792317831544	-0.216781153212024	0.472061095992724
0.7732318645099215	0.966631615748287	0.43820385831574044
0.6360829889756139	-0.16646619298479	0.3307263410800039
0.3256392457942573	0.712971492018978	0.2606831677343471
0.7731777609932347	-0.796608260896017	0.3970312986221911
0.6887557088490587	0.715577843268128	0.3965271478074162
0.31544943089301347	-0.836168452309289	0.2895052466590188
0.5106694639733008	0.0990079719760394	0.2733549496180728
0.6762467530061327	-0.776199972258781	0.4101166699695754
0.13545623952222483	-0.957769922113149	0.14639340998790015
0.3991251551582299	-0.542024098750444	0.2666525749300995
0.7306687938203578	0.772781276934916	0.40304021616452856
0.8452486768193248	-0.21516965658263	0.40263443608615235
0.28846716745644685	-0.948868060158473	0.3046056781697266
0.366878681470313	-0.354739475751918	0.21664124185583863
0.587375568125946	0.635794382244835	0.3682709575384941
0.8135008419232269	-0.800118146552056	0.3844808278523863
0.6496747809568498	-0.731682870508457	0.39952539148433
0.7855816469593834	-0.275398251080102	0.3815657045761897
0.5308045415413314	0.944397331527529	0.4631889041937492
0.8199456583542707	0.705629510836842	0.3805849922609979
0.4501644820184889	0.702729726557671	0.33512963714755234
0.952513166884637	-0.288198705833387	0.4761655858475534
0.4458842375292697	0.00961996588127809	0.2383373330320125
0.28010530867350303	0.252919113799656	0.1545989200297345
0.767749339080095	0.683299008762989	0.3869996103005725
0.5174181999584401	-0.348797356012668	0.294978939030723
0.8650649913214037	0.714321443620162	0.3722758339550072
0.10727937363996201	0.164367170674697	0.052112577363603065
0.007055610274531392	-0.958652695214313	0.007376962505819397
0.6063182074807479	0.911300670518316	0.45887905359249487
0.5032887349212888	-0.809454999110383	0.3946940701054825
0.2554839234880621	-0.81801926850078	0.2332946316541935
0.7736478937506793	-0.513917214745579	0.37998806629027077
0.9019687554911162	-0.615524945295923	0.38500331421911843
0.5137976436384806	0.394761191120908	0.29917420154641616
0.3797737843415448	0.552109312232474	0.25737205029677873
0.6928453393307372	-0.615131503757846	0.38085167963867667
0.3183864430187733	0.937743743081389	0.32820005350004955
0.6017447345345738	-0.780348100809223	0.4090347859529845
0.3594461551362698	0.949196746307658	0.3681335933479029
0.9215421333420288	0.909219891927576	0.3199718209990217
0.6082203592318084	-0.928161429390689	0.4668114466620049
0.6715932299014727	-0.217990420956461	0.3454767114463556
0.40575513380945855	-0.974357013408537	0.41538214986464356
0.2203560130173882	-0.98651534375279	0.2469321281597819
0.1592499302969928	-0.411216364792453	0.09412821189447837
0.26488301180813056	0.0734695356743757	0.13684228123820708
0.7005215596354488	-0.981213840008495	0.4788881156608331
0.5157177714850544	-0.706639876923118	0.36503310616799417
0.13531654498131712	0.211926465743673	0.06848443319971954
0.25197410372416984	0.542859804297958	0.17181994917340576
0.1344783597001288	-0.599138477884325	0.09514333990137558
0.5406132757488661	-0.262344269612364	0.29682214306294374
0.4812697752696846	-0.888356344007362	0.4180164783819993
0.34391340004365223	0.675475229445524	0.2635630868704172
0.755905835257899	-0.98260740323967	0.4552108216134208
0.7544767008923805	-0.958612638323795	0.4450201005900131
0.42739183573076783	0.678012263526434	0.3158877777537074
0.7198051675493714	0.63146310248748	0.3841088271494306
0.9260587640669931	-0.996738461687633	0.3111969166182721
0.35486677428607233	0.845348578283505	0.323486315384584
0.4764355526080766	0.756339779741582	0.3647200125687866
0.7038326596067509	0.123453208794643	0.35433247905778176
0.582856585613195	-0.0347138558828122	0.3056878137312455
0.8055876697124444	0.394228354521591	0.3853590475941867
0.099222094754404	-0.0492358964291637	0.046360581694732825
0.6153618657920054	0.512276596792733	0.3529547233279671
0.6323424052027695	-0.35908721525363	0.3406648535849693
0.1182141663428748	0.909234568384824	0.12012235465878962
0.018632574112138617	-0.29766303453897	0.009236340211195345
0.3269535360885853	-0.85239433723181	0.30425166697576916
0.9293579688986549	-0.947102612798111	0.30597261961934274
0.454205584236548	0.776211037257235	0.36091531650288666
0.6484757795450807	-0.361498147202587	0.345934133395014
0.6669076612575838	0.753385860295253	0.4049438042917037
0.8656980465722458	0.519686292539758	0.39078922219218243
0.5032603973177932	-0.5233841631682	0.3157051439317098
0.8069608453028241	-0.197199017947078	0.38907285498648997
0.43120299159071324	0.916174072219847	0.40439749290603993
0.631148684579627	-0.863875901429346	0.43927070595953827
0.6294445823659853	-0.935019526963992	0.4696702597995383
0.5336914687364074	0.605597925748105	0.34520403695524693
0.6343747423445393	0.889021262847365	0.4490262586196382
0.9344878555098914	0.918797490716225	0.30712596395454844
0.37596079783593256	0.338176902634606	0.21986377089452333
0.5721568684643412	0.576458190692294	0.35170762789935933
0.7212455892753432	0.648047606589476	0.3859893665549588
0.41429604916173907	-0.913177135866663	0.3924630023630577
0.6731284304217192	-0.457802218603312	0.3606421418301382
0.7265535951313138	0.715810353612234	0.39448296669971106
0.5367407818140607	0.300940864206304	0.29853332027117313
0.6080847642836511	-0.304618886837737	0.3278272580830961
0.09575201023872362	-0.167077762391744	0.04620110973758169
0.7961740499480272	-0.968609851959686	0.4247914703951036
0.24079391962161617	-0.809717159038422	0.2182323779085077
0.3982961853196878	-0.829540172127332	0.34806518737821046
0.6334345583149942	0.881594667177875	0.44607458581460996
0.6926567298967399	0.30399835351908	0.35570773858047455
0.24396102583554097	-0.863022491677834	0.23514067938573147
0.824197414673383	-0.13525653799107	0.396180647247183
0.9135685230304168	-0.513110522654714	0.40565311996907255
0.1495701381680677	0.0171819779920286	0.07216495489268943
0.10222281665784264	-0.779111262216418	0.08840759376744887
0.18135048212316446	-0.0723783558407666	0.08980186984734707
0.18291025863529972	-0.985529331667813	0.20510208641482683
0.597759603258237	-0.8833188276254	0.4461540782808092
0.529571257857752	0.677192680314439	0.3616112658540713
0.4524466241608396	-0.850141544048433	0.3878322862765883
0.43033337143927197	-0.639570463443684	0.30704295006157245
0.34161464036876266	0.369922220172243	0.20361652690603035
0.7188056025523222	-0.000813094633334919	0.3588378205304479
0.8072504970768454	-0.806085993273087	0.38708071156646184
0.08896388070319367	0.780041639045869	0.07675889367493943
0.7601101976125488	-0.281153336229566	0.3743200771095774
0.9882262383543923	0.96823196917159	0.22539211168770432
0.45931539137866256	0.631685876616615	0.3199572576575599
0.37049842363968377	-0.471743338009754	0.23635452413559271
0.5085206605891912	0.411371450187577	0.29912942480236987
0.25638500950332027	-0.655660087341761	0.1957418669502387
0.5559656791621789	0.638013542693074	0.36017231929503923
0.7511717775550468	-0.90024488279505	0.42601121639459966
0.604982084457403	0.760627268044339	0.40345499088217956
0.6376971783359344	0.621181382509139	0.3754181633682356
0.2205127088948395	0.710591532495488	0.17882115440335597
0.0657801708083166	0.722922456308575	0.052582960063296956
0.7523781322337318	-0.991628355139494	0.46174035061002333
0.8755414683544518	-0.835802119104057	0.35825417906813506
0.9266128240244291	0.294153875618508	0.444035964966744
0.16833723882638943	0.136550460055831	0.0841005061136769
0.01360315122442882	-0.297144514489351	0.0067160299224018555
0.8931511993163802	-0.211706844513995	0.42586638327061793
0.7996480064331585	0.703874086980389	0.38392353893495285
0.3161733160872217	0.173934794175663	0.1704626036976431
0.14225322522020853	-0.965567479021862	0.15532855706378382
0.6800151636532424	-0.397625801961802	0.35748979335613645
0.8793441142594057	0.882208846210605	0.35329514307609455
0.638616031077209	-0.942501775112661	0.47258895547895263
0.10928765881200554	0.688205516070398	0.08497698948154876
0.6442041588066993	0.920961177465134	0.46194565490934425
0.5424842304459757	-0.770451397134511	0.39377479827154555
0.5740734134427891	-0.382274460454695	0.32254608546677466
0.803417919506122	0.348070784524932	0.3856635744552365
0.8189494114323828	-0.318599667064711	0.39052977908706105
0.7444604507626468	0.54525932600925	0.378421727985336
0.3985218321873561	-0.687750497386998	0.3020151296339497
0.3373571793595839	-0.162091765646147	0.18210569412851862
0.5359593860115884	0.450090638982866	0.31666799476447466
0.5341762616388357	-0.529312857582905	0.329498604048259
0.075714195867493	0.52500079212045	0.04831644603984358
0.3828247321708063	0.941333370364423	0.38300644090457514
0.6494249339109531	0.177661873356685	0.33613333217835534
0.2257468209293405	-0.0301713079070708	0.11395390079212243
0.2879535345388755	0.915818701210896	0.29240863535003525
0.7326389747307027	-0.211181472642042	0.3652563926122154
0.7034368306012199	0.761397814959226	0.404586893299512
0.161810515032229	0.0594347848972454	0.07901202590409213
0.6500524511899236	-0.482110047527866	0.35777539724816104
0.36283147171509494	0.02464045500457	0.19234493428928623
0.6477753975995079	0.660191947230956	0.38405737486221075
0.1050027406302925	0.843810645796772	0.09827915936855663
0.8104283499920856	0.905550821945194	0.39802295807057936
0.14193019251035008	0.404433050306136	0.08278891777845852
0.2744810427884254	0.283058198352706	0.15371997079506258
0.5304532935836018	0.426494039901483	0.31087339886521176
0.6628011439421428	0.617491221615046	0.3782850291943624
0.8978615756867624	-0.294708095578879	0.4231212054592931
0.6102200313755273	-0.960514268647157	0.4832078417982753
0.8753776950611452	-0.472837136138377	0.3973797430734596
0.4653977007590931	0.825331373242324	0.3844725685763064
0.5540934687561265	0.532959987844754	0.33750604339633505
0.7252619258113212	0.976309858671056	0.46684391959216354
0.5687312165730688	0.94120351757404	0.46992501904719386
0.3308350805426094	-0.893338849334831	0.322063858757771
0.7630325453952446	0.420514459072207	0.3767132609630979
0.9589191151624497	-0.966018165617877	0.2659871505005946
0.3754799720982879	-0.377310710064749	0.2246302281646219
0.13513665608783557	-0.500463458909716	0.08612894747728049
0.5971362219474325	-0.367059890410344	0.3294140212502766
0.8082209834674006	0.689002343527331	0.38232910832215306
0.4826180987848596	-0.919238870028292	0.43288485069085253
0.9392754873347087	0.760915042922593	0.3559185804554326
0.4919055541677608	0.295909163913315	0.27714363290387306
0.2561645067910108	0.302866484015398	0.14440146054977226
0.22131535935182273	0.648977755342383	0.16778533804580148
0.28094164358887413	0.613165824506419	0.20505811518151412
0.3672137608969228	0.760807204159101	0.3038458206894649
0.08986528949787094	-0.231048976539184	0.04466643636316269
0.7482922797895556	-0.811854992721104	0.4062884564426194
0.014378392592401453	0.312566013253303	0.007192675680109532
0.9285038955675086	-0.88831650037142	0.31972504749759056
0.16574719712654973	-0.298559896373874	0.08992809071382851
0.5848900679632093	0.0533289440774025	0.30679456146272704
0.1985982076488857	-0.917752357436942	0.20512061683648639
0.8158197809930912	-0.18886665298743	0.3922742305241482
0.4332234624395044	-0.738683060049929	0.33734912873984924
0.8443654838923653	-0.973790232294735	0.39060595155758526
0.7854971089195563	0.755200348478244	0.3895044503329308
0.348858846425478	-0.411634717152577	0.21372565221265025
0.6117615010814454	0.826637321476622	0.4252864057210367
0.4305191245240949	-0.641343001346352	0.30760733492960307
0.4514376313370852	0.638379259127885	0.3177705852097068
0.27617822009772136	-0.728560388249883	0.22740574428433522
0.8305411860958187	0.944210145686506	0.3932210810262633
0.6032182812745592	0.485468849883471	0.34568211167889584
0.5895778909794818	0.509695277417174	0.34517802881218485
0.15544010719300627	0.232202749663632	0.08047879051685292
0.8582988703248972	-0.0174636478728862	0.41207702598567303
0.5802851072015577	-0.879995444757193	0.44294529125698795
0.3119127981778534	-0.0546202825244162	0.1635417257237546
0.9846332755790459	0.356323264114544	0.5642363646117442
0.3530802037612946	0.703598905766026	0.2773336961888807
0.06149495171136505	0.232999596622852	0.030011954449335226
0.3751504579179609	0.972389461975041	0.39127308843329944
0.33352733414721025	0.890444125617383	0.3232150407532522
0.6438564751746719	-0.471659778336545	0.35507603467814747
0.33723246905104387	0.772864540093439	0.28633590633789324
0.9234141495626735	0.00436083493398218	0.45584989163761575
0.9744842131332797	-0.69339028599857	0.41219725203532454
0.8630062453022864	-0.872460047876227	0.3636029645572761
0.6797096352554054	0.974492632664531	0.4815631808111034
0.8745759814501575	0.547667183688716	0.389587462430311
0.5188159969631787	0.746731449705681	0.3785020885624553
0.31960436653763624	0.302778085890184	0.18268126358929163
0.3053462900628784	0.992875681422487	0.33799153976768986
0.3804994087774908	-0.552187547764712	0.2578244430460918
0.8725156439204105	0.623648679399495	0.3811013277591612
0.5826787408000917	0.71692666878034	0.3872601050855591
0.8373625952816524	0.774358921887848	0.37590271576381
0.49721805412301723	0.575899255243657	0.3240277865994556
0.7328139600549821	-0.51071510126762	0.37520272620433026
0.9013007071602993	0.590209564548818	0.38901880629063434
0.49425989257798997	0.159791795017129	0.2677975226134004
0.10981473581589371	0.203058198229238	0.05443771190030217
0.8969706919831366	0.671729752785063	0.37512347764192927
0.22871516441909348	0.447438700161932	0.14254847044307992
0.6094869335401062	-0.918630197336972	0.46233154506294366
0.22899756998305043	0.495529376631539	0.1489874548240735
0.6707988686380875	-0.926507393206492	0.4604687187354422
0.3395573687069706	-0.18877168645907	0.18496625238391967
0.7012910200821851	-0.619519840060597	0.38197423465284897
0.3677804913912775	0.766377583391105	0.30599292905059644
0.4703370057288208	-0.964718951026008	0.44989350990175486
0.6495644302372751	-0.648106305781082	0.3819754134383465
0.8937437032400253	0.145600433486347	0.4292862149855986
0.9132973337539458	0.790052586180216	0.35050137483339505
0.05302405594914372	0.91277867275976	0.05325642446806516
0.3056280870715136	0.669977814325853	0.23532539459334414
0.2965787489214789	-0.292432025952881	0.16785883162233622
0.6639111533893105	-0.954533200764375	0.4748849636694438
0.33116828820951943	-0.790171273085986	0.28715553421781476
0.7557810936699015	-0.73076154560996	0.3928655024947869
0.8489886575900368	0.95285218524068	0.3811483899472849
0.35198429882811516	0.991653174024756	0.38083287951892975
0.39817745424802226	0.299597671106469	0.22809968307220582
0.9619376519991818	0.861434464096338	0.31592390669415815
0.5450895470027693	0.807549228257773	0.4074195493506629
0.543534835688308	0.542479667374652	0.3355165280769555
0.14423480491052068	-0.533672731538165	0.09541142075516709
0.2997810545269783	0.407695419244477	0.18295773798644538
0.32758871735851575	0.299116188979549	0.18707274523368034
0.7251364744204033	0.237963632492222	0.3633966650866073
0.8761317875390132	-0.994735148688949	0.3685492584629159
0.7833109229726046	0.939186773921026	0.42226735371215124
0.19503496066846548	0.653937137727995	0.1483515705208901
0.3382647490137459	0.49385505403468	0.22050689322725436
0.5127345636138041	-0.404546832263889	0.30005145663977023
0.8383858310874395	0.571829954020562	0.38388838282911675
0.7292210768910017	-0.603291856534441	0.3816065633020271
0.9453366937580161	0.372523760966792	0.453964599537332
0.4385935303839862	0.999711529553909	0.45072258389363595
0.22859876036209648	-0.589556520080038	0.1629423081271917
0.1336396275069278	0.983106198521286	0.1489149374227334
0.8140754145796792	-0.787786438573723	0.38364278498252247
0.42292026113118386	-0.717930057566155	0.3251373901236413
0.26486147591410064	-0.0139862079494091	0.13606270981497745
0.4656812221145942	0.718483379204952	0.34755368635185324
0.8410913621553895	-0.98407062826451	0.39699824822004126
0.813066288239668	0.122339974430892	0.3921272096128622
0.39459765624268817	0.962249391169352	0.4014153107609376
0.524174345688545	-0.832569778812954	0.41082460805973137
0.9557792643700036	-0.952290401707278	0.2751765551313868
0.3388201017555109	-0.984054114787099	0.3657196062388199
0.6813673793357047	-0.437879169680771	0.36083000586674335
0.529662549650412	0.110025445291543	0.2829188920869375
0.8681708613610953	0.35792806448826	0.4045038076204269
0.5541204666413058	-0.722646669469779	0.3820311307379675
0.6482435352853274	-0.825034394385664	0.42527335914747566
0.011681231534214985	0.442799747150765	0.0065971596809553225
0.5087119368062839	-0.895376724291492	0.43222806915923834
0.7609214490304765	-0.994634747513169	0.4586371010101828
0.6537690750061491	-0.663619233516866	0.38533237963593614
0.6595814793009024	-0.106719678778761	0.3380456451113463
0.7599216232416516	0.84283334009815	0.4087284431099588
0.060603788699684615	0.656177506318403	0.04463553662528096
0.6040814207183024	-0.924964619300297	0.46517504825871037
0.8291027713792392	0.684399781803312	0.3794992013818249
0.22037917097889687	-0.64264141600367	0.16593886528707266
0.7238481088736345	-0.609964854947151	0.38201246808057304
0.1437146489927516	-0.0498678103675098	0.06927014844063767
0.8173151056388509	0.885989359481244	0.3908708270139787
0.5488589236001385	-0.436447469403421	0.3197975516687577
0.8129504866991547	-0.73766304810886	0.38226315654439413
0.7509106836556299	-0.425253877385435	0.3745133338012652
0.30813476345450674	0.583343080535107	0.21792183598681425
0.4205042658086539	-0.208084097532617	0.23217240807469322
0.6435241506458383	0.377085564607316	0.34568610861360916
0.7356000969718661	0.79849131957348	0.4068184814727858
0.522129870103666	0.655480593846922	0.3531891826264672
0.6391235710710165	-0.970291358208082	0.48686251240057976
0.8564379304226203	0.168125215988803	0.4087737309794135
0.707610261062772	-0.00434415943001945	0.3548376779119353
0.5984962143457747	-0.718619820677753	0.3907143938530096
0.9354987403412643	-0.407410145789168	0.437716948043244
0.9858178057731599	0.95469443024965	0.24325140805061812
0.7218611056811363	-0.879296209377116	0.4301106889849288
0.7769392680516829	0.466286444734977	0.37971278243604123
0.3789996750613606	0.677977538172824	0.2872548937287789
0.28339786183601146	-0.994815611450811	0.3167743947607981
0.07400244357808641	0.54205486467046	0.04807633175064694
0.21932381381457866	0.164336428370941	0.11371353150516773
0.48093476429473603	-0.764253996649099	0.3693935895471115
0.03221566733154024	-0.163785660051192	0.014806231553371204
0.6407835746218424	0.939680582805281	0.471004498088077
0.7927619382600272	-0.649133074060102	0.38322053290094543
0.9444145771120289	0.987004458940689	0.28348208701346495
0.6460038457333632	0.343671330531951	0.3438145181341709
0.17533398434268285	-0.0867248822117611	0.08675820580109946
0.5563978165740965	0.757689856795761	0.3933326606476528
0.5636397474148287	-0.78614167472136	0.40438388886315196
0.5129490170660294	0.788078364287938	0.39043724944572367
0.517090344115453	0.116655621171623	0.2771049952296289
0.4813967002198781	-0.218252453802771	0.2650678347406107
0.4865838483203522	0.875215692356798	0.41454803149901504
0.5327875889138012	0.687868463311208	0.3656330531101798
0.5658215921463323	-0.440425086870175	0.3268295545166526
0.47227389907227324	0.449206957227877	0.28798307518934424
0.34739072152230366	-0.951947432028573	0.3592833435185197
0.6561826951995257	0.716811303607844	0.3964080454698798
0.20687737540386303	-0.727932375294019	0.1710258243882286
0.8534456418747267	0.829940776103524	0.36898210166322204
0.892589180088004	-0.06893448185677	0.43066544356166253
0.8783284380259541	0.792754723433534	0.3610502981597828
0.3956911012680355	0.783640776347857	0.33007694220251793
0.4005053775946365	0.885693497543071	0.3715660594972586
0.9002443140661663	0.679872884327804	0.3737972248882819
0.6408593387441812	-0.500872461232869	0.35783076690117127
0.6432845410579658	-0.017821738239938	0.33073223619406655
0.6844980660237757	0.630165284838343	0.3823011452439909
0.11226386251658	-0.34937278488188	0.061576374249042165
0.6742390838662777	0.323619798767497	0.35120463746499325
0.45238542553214284	0.403948634914975	0.27086029912513454
0.7676024982188594	0.673435508835689	0.38632486578401853
0.13364485918024865	0.985170629046963	0.14929523096497133
0.5842429680147873	0.405793522084795	0.3290553518945421
0.19963514208234417	-0.801542840793032	0.17961592170164087
0.8002590896523478	0.82174560485195	0.391023606070123
0.5414284511582201	-0.476420652764656	0.3230080508754809
0.09675875921944431	-0.518969125696297	0.061917615573955934
0.6579407088819638	0.906948945920612	0.4542566426551249
0.7885681800729157	0.72095897211491	0.3865434758113212
0.3301886755081748	-0.249310381649734	0.18398783263951451
0.4416698322101562	-0.820950866227123	0.3706573996650021
0.3894289635012001	-0.398397624505049	0.2356678123721561
0.40492384439163065	-0.413929704426947	0.2467884922611949
0.4873411367216467	0.951747467244586	0.451148738258077
0.23836954481140543	-0.319050400517725	0.13502603129810903
0.4297413650770152	0.88714119744406	0.39066777757501875
0.5460079075403287	0.29033313047375	0.30161827540868924
0.6139720679955705	-0.388933301338733	0.33743077385574266
0.6137837355073511	0.828770855924757	0.42615777551981676
0.8238680022871157	0.286999929580556	0.3928779378274641
0.6916048260287084	0.838679278427507	0.42506734203371
0.5637316697007809	-0.661998051485565	0.3682702746815401
0.8776393528661837	-0.98345525543573	0.36311176231316206
0.682387049234281	-0.913822716063467	0.45271538920381527
0.703900542097305	-0.915298828676057	0.4477962197642916
0.5916937439787291	0.634383001856721	0.36899729607513315
0.8138773788600097	-0.196584599765686	0.39146878150982045
0.19211499003393293	-0.582241419500386	0.13527851117706724
0.11778763031424493	0.140877952322181	0.05708261370116909
0.08617694805372135	-0.568982077667403	0.0579823035991305
0.36513964622695533	-0.929033591768558	0.3640390824767387
0.823331357528103	0.16242629895177	0.3954404209357134
0.8206161410072814	-0.590875021768334	0.38253443358006173
0.7625053638774413	0.22576093576478	0.37467600757591063
0.671843631879295	-0.889987263784852	0.44543467227591227
0.6606475122891496	-0.441416916137211	0.3561607883358992
0.379382919129652	0.53902515225465	0.25441568216253113
0.5284400485167466	-0.714445415219832	0.37180553138071215
0.6108320951897545	-0.0882750787545959	0.31844305339467827
0.1839612421709424	-0.86271091898628	0.1778892824339598
0.7511693072919443	0.261359201555164	0.37156239912898514
0.8636028486909317	0.873545823586275	0.363247776084081
0.12197676003465381	0.360682431753701	0.06787856453790711
0.8037582273202922	-0.573439215056733	0.3824549067004174
0.8939418251553002	-0.923880229552655	0.34105565298766966
0.8957885178803641	0.354445289475049	0.4168152588150335
0.20853469649637535	0.22393379763519	0.11043412690514967
0.8761646721120924	0.40249672682936	0.4040093052102639
0.3975952688791149	-0.261191009194329	0.22391041311007406
0.5231030886609892	0.696135369702929	0.36463778895803367
0.7015912671816172	-0.889982157885928	0.4391939894769598
0.27790521180943134	0.263684450638839	0.15414510536024767
0.38126552380087747	-0.884883066611669	0.35789082796950367
0.5909378864957844	-0.856856393861104	0.43473311564749306
0.7485883237684009	-0.696543723846796	0.39005251914959566
0.5003967523961547	0.767747109647623	0.3786662158772687
0.18844052784422702	-0.605676557419804	0.13592643754864922
0.2488907349254271	-0.892237689817318	0.24809199584651523
0.8461128345795165	0.648499459588101	0.37942446280363895
0.41932417048829257	0.679449193661709	0.31179977633504435
0.5826632204193604	-0.654173004183702	0.3713086726967553
0.6010989361539784	0.986334461481617	0.49754127169020534
0.6012190797229896	0.431750721063419	0.33800939969459465
0.7757942831771754	0.720520268577948	0.3887021744532519
0.9585062284573649	0.999946136660465	0.2622837225168958
0.5951095804977433	0.491328245311218	0.34407217651363103
0.362349935171767	0.26084553092401	0.2037750768644105
0.2049763048842903	-0.855116821686079	0.19641109251484573
0.30203324318680386	0.134825704230127	0.16027659173905975
0.14403075921850703	-0.125958951519001	0.07064569682265659
0.09050537715024548	0.3840128217724	0.050542142742443674
0.6621662151617798	-0.672458579362789	0.3877109475870203
0.04314138641373719	-0.486378226751534	0.02598243521323642
0.7948538144287423	-0.265556521710816	0.3843745873234928
0.4995341880516361	-0.929329986477698	0.44489850568330885
0.8042727271337423	-0.0209322196852382	0.3893653952381302
0.06360479136792065	-0.855749710744844	0.05975528427262201
0.5173876864827954	-0.975536025894773	0.47570806975447816
0.7167237076479223	0.772857526552631	0.4052475876672282
0.6131790022554708	-0.422132804666067	0.3407270280989692
0.33881469533946773	0.872885912650613	0.32103503092859537
0.3033186774336849	-0.180841672617278	0.1633567349474748
0.41676032190095963	-0.580734972843455	0.2851567500923274
0.38892772399432624	-0.791563416288665	0.328424798431003
0.5434202581123418	-0.432252636356025	0.31703318006935954
0.6153361732787835	-0.625552634359883	0.37226990829847995
0.31972792280915874	-0.234061418067564	0.17659807267697258
0.5158759247151861	0.705905281732608	0.36487465960351706
0.6869882768591167	-0.981244577453693	0.48318914674755564
0.4402648520594214	0.647396655836784	0.31439892148699866
0.2562583837986384	-0.676208890145928	0.19993721847093188
0.8994555159705155	-0.928779362379668	0.3362135735973203
0.6047768914850891	-0.709027849236826	0.3892526093975541
0.2636685423140869	0.602153279872214	0.19052879970662584
0.38623479855680604	0.9049972232464	0.3697333095296999
0.4043059529831975	0.205943517953627	0.2230662939198973
0.5512619735308094	0.868859738646303	0.4329949851995027
0.46343438367203693	0.254082885967164	0.2588257147697272
0.9660214925803043	0.894560898562934	0.29707897546410206
0.896310767192995	-0.549743453342139	0.39392118861121284
0.6236351468826984	-0.775742873893385	0.4097454077774815
0.7661741634213087	0.00206120924145662	0.3755453398710002
0.6722028743642301	-0.329563563603866	0.3509356297351399
0.41736198631181093	-0.0112017218476212	0.22283896549811866
0.1431223477474037	-0.0161837520461479	0.06875794946901224
0.44975860211063384	-0.922397713915007	0.41798785821808765
0.5430370643920382	-0.63433288958883	0.35517696107992824
0.7538412077682971	-0.354849980296657	0.3735978126700703
0.4617858659165541	-0.886280984290801	0.4078702449072934
0.7104479329287152	-0.992954285570041	0.4817618843892205
0.5574734289844051	-0.805736012163895	0.40981903265167224
0.29488024445465266	-0.866805096384885	0.2821915003815005
0.8776924062122625	-0.676757823646701	0.37485629517250657
0.7035355734762381	0.577022101807554	0.377296011570448
0.449654714379141	0.866142020277428	0.3929566748258101
0.7777168515911375	-0.864269726484819	0.4062391346031815
0.2232449994400254	-0.624826148937945	0.16497985147607794
0.18506298253596618	0.672059233534297	0.14345015199389544
0.6663325514612249	-0.301087469549304	0.347510294433742
0.6360207396251426	-0.719558657445129	0.39574149619382704
0.5054232673146143	0.47526314598147	0.30783294918377213
0.24951238350599625	0.913538351185651	0.25504556587477173
0.6257282121825701	0.97820895485607	0.4924217786393078
0.6546717933117767	-0.0910163336341541	0.335906140771116
0.6128581979485322	0.855083495709096	0.4357112528780126
0.9577081662886604	-0.413905551186765	0.4648899533792599
0.3085232977749222	0.104618875297462	0.162873996774718
0.5621697426562812	-0.944634089186828	0.4706057468597893
0.31210609505224624	0.966626523170044	0.3338366889193162
0.7625395038374262	0.861448921890305	0.41166051788990343
0.9245848425236242	0.993044206102275	0.3121123538689145
0.7648109292944908	0.993816665358264	0.455964568151207
0.9840239219907717	-0.216704367671576	0.5838180075926496
0.9753085405155056	0.996301159644562	0.22764230963778023
0.35438374444705756	-0.76077166319493	0.2949614208904365
0.7438216689239202	-0.192452966104135	0.3685723207283243
0.11457623700541814	0.701095942668817	0.09057723817910159
0.21582402701175732	0.225775653669955	0.11477752633687148
0.3713870742868206	0.31799878125115	0.21485123293627426
0.5995931170112143	-0.0414512354151224	0.3129894453592983
0.0843864933979769	-0.0017846847878267	0.038863825839331914
0.5539326688882813	-0.623008609403815	0.3560310666380924
0.164848064657298	0.739403453251138	0.13763455620652384
0.5687623540267099	-0.926003386595578	0.4623276159763947
0.6080020866244316	-0.731440609152586	0.39563185540071655
0.006531105532928578	0.701166151546301	0.004963692917060076
0.8482815251812946	-0.200029267065669	0.4043262497680003
0.7645543281817629	0.253419011935494	0.37542370502094513
0.8213334035676025	0.467817185871853	0.3865014823800002
0.13874399206133617	-0.951901042250436	0.14894092182743277
0.8611008016648196	0.91570798038697	0.3664178521405833
0.9147096227776956	-0.602000647608693	0.3904105768934258
0.7630622474585655	0.760449326366469	0.3949999911298963
0.7244774979400092	-0.505559652807278	0.3737702906133918
0.6582306611661967	-0.169547624584213	0.33910422335868784
0.6615973863921986	-0.0775515621889073	0.33833483284989796
0.503076539242494	0.648904508730056	0.3441067833748319
0.637957141767969	-0.312850414964283	0.3389763802208197
0.9281581973905597	0.607185011898541	0.3942794421363266
0.6009120632379276	0.143062070007814	0.3158780422463157
0.3545586958500083	-0.709204665116972	0.2799010560477614
0.9021780171085487	-0.526834658428473	0.39900138797001244
0.7855621091945447	-0.707845759720506	0.3863060582852623
0.7175985970845751	0.230992790921606	0.3609079011805091
0.8058044384029017	-0.561564327481027	0.3826409446224081
0.5679425681110051	-0.411502714226365	0.3237627249536551
0.517943628216825	-0.942722284915728	0.4583310143997053
0.6379133277681179	0.955540612160808	0.47919495376001336
0.19076939905313045	0.624448171394177	0.14045327847526423
0.8056755152954951	0.330828336280106	0.38655456030810653
0.825035962260209	-0.291454977907032	0.3931226407302159
0.7392589427915839	0.940122109484769	0.4446675707613889
0.15919148105887485	0.650904936152089	0.12001840826532115
0.9467406447945659	-0.639466549206088	0.3965682411829611
0.46699685076262976	-0.887616744214611	0.4110378039558505
0.05196768101998057	0.126014924173884	0.023877365995064324
0.8348419266167618	-0.273386409338834	0.39690555087211665
0.9205619209687603	0.843240596122362	0.3355518111922223
0.22321340142379303	0.43291479974276	0.13722989713330053
0.4874875712066975	0.546388581032524	0.313353547271457
0.7410952147625592	0.935005223615731	0.44190443782161676
0.662256630919027	0.374884481962073	0.3510275618385654
0.6468162747023211	-0.69069743227327	0.390140967164135
0.7941444741020164	0.569662583183163	0.3821300794126007
0.5950110015232541	-0.415587561111842	0.3339927935430975
0.060244061611569734	0.468237258015465	0.03592025982292164
0.7428887455860882	-0.914061383076038	0.433726343840206
0.08738437053222584	-0.772368902836477	0.07466563609716846
0.6985188239309409	-0.897245663177116	0.44253803507619105
0.06881513602092088	-0.594296808952772	0.04730724405750233
0.7692531021352266	0.879915712115263	0.4131158179798233
0.8696415301841162	-0.774006206998491	0.36575324733114817
0.7001365582771094	-0.859411219601739	0.4296115234516234
0.28588044137350876	0.66402559034917	0.21953752444380037
0.25201925535571906	0.584916199689651	0.17901679537213594
0.8655704617048915	0.484402536400277	0.3938686043921912
0.2612777145141401	-0.548970008480054	0.1792822170859564
0.46755266966982995	0.480168594637176	0.29103410563375787
0.21192842560648667	-0.200057352329176	0.11112742807232172
0.933432609810239	-0.990743793831812	0.2996548378539094
0.7849042924126154	-0.49091026949453	0.3809939523322016
0.07623317166393453	0.720880585630119	0.061004190142175514
0.9248404198644591	-0.0700837901331687	0.45643749198585776
0.055999279939850766	0.688656600923356	0.04279977451456272
0.1542562765454721	-0.0253782585719543	0.07468644980369794
0.8636002320123873	0.000284380515177707	0.41472265702018946
0.6803288537374438	0.814505871617806	0.41977167658492776
0.04824882471970441	0.924583758263518	0.0490936280894145
0.4064130703057906	-0.414300608647758	0.24768050456468976
0.43561534147701697	0.441960702292231	0.2680572784960559
0.687183745855152	-0.450839024083593	0.36315800128472286
0.6280253772991922	0.623607680935082	0.37425008612307975
0.3986482295807105	0.13987208783231	0.21587321007070884
0.18126272021008735	-0.0271173172441497	0.08925659202132515
0.2577153907825006	0.468035742885206	0.16430762360226928
0.6384319126580629	0.516829191364638	0.35932651512600894
0.21464563280078375	-0.814187637870188	0.19594130847028488
0.40254148369558157	0.737055878877412	0.31913064727544277
0.1666735691262843	0.0129572918758002	0.08128768672031492
0.5912034621330785	-0.974001138072916	0.48998806360993646
0.49910538119183645	0.0541227095889166	0.26648897076104944
0.9446930422546636	-0.465937435086075	0.4367585920150516
0.7714897971674265	0.293283670035886	0.3775586831872845
0.3447016879940069	0.878635433425024	0.32784215430713814
0.08447576088824438	0.799693143563209	0.07455385447290366
0.6121308598673688	0.0830502495042281	0.31887431246003795
0.6367209827597927	0.842715416661928	0.4314917835942043
0.012560639791819464	0.520139039257114	0.007720677433413242
0.5481855581968977	0.0134944602276786	0.28984441719545345
0.1608692711769249	0.635748707180287	0.11929172651569973
0.5096391207070755	0.704514560562576	0.36213670393598646
0.6963070318782977	-0.905744240324935	0.4462340233997102
0.4481277369666842	-0.184042819250285	0.24541849349750097
0.8275762191482278	-0.104591910178749	0.39789442376131234
0.9014872281265954	0.574122201906189	0.3916157681280146
0.7164301260041106	0.997470788417074	0.48197512379997204
0.5470287398040447	0.946666890793115	0.4685770682294695
0.33141288508794575	0.459925529800585	0.21047597439438362
0.3947429152295116	-0.818544888147972	0.34172082336762694
0.40535157225642215	0.963686059582315	0.40986784552657995
0.8913895577313201	0.864408023732548	0.3472010387573771
0.45038227703784384	0.0147436212056862	0.24076532121581476
0.6181419641898304	0.00632358599017334	0.32056279846907576
0.44512966703288437	-0.277963686780299	0.2515007316896936
0.34163523006297297	0.25756317463837	0.19141839240403458
0.6130472375026722	0.84899973869871	0.4334310690978816
0.4372622021889694	-0.631272705830869	0.30860026820587316
0.5016469950002795	0.815917946177702	0.39650743825283474
0.3710682053853094	-0.906945443066984	0.35937431248111534
0.9738462480111328	-0.702905562172583	0.40648124484559645
0.4768594939435767	0.891983828554337	0.4176486468729437
0.6495076005236812	0.73915576550167	0.4013120294301049
0.5254783893524784	0.113859191909026	0.28105244978371136
0.7106502238352304	-0.720768590419915	0.39648857596866344
0.7889147151107458	0.888330784993473	0.40600918020691434
0.5086406503746431	-0.681765164860281	0.35521302433274987
0.8264713533268707	0.273921656303162	0.39408074829436995
0.6660139495694726	0.855589978026183	0.4339775907634661
0.30191209566873506	0.141195545615713	0.1604876587671004
0.2260482022958788	-0.881303038191519	0.22311865819276205
0.8282403403910868	0.388336704410765	0.3908144048998382
0.23787663133801398	-0.66499318449361	0.18351894996286525
0.009533804819008554	-0.563331620543344	0.006147593554098221
0.5664213725607479	0.252480049860496	0.30729980188150413
0.03872186147492376	-0.758325109455577	0.03200141705278563
0.2905371908971872	-0.680987192794263	0.22689335995902526
0.083761041227313	-0.168899169203601	0.04010867017468176
0.5319505812569624	-0.898354089828936	0.441077695862031
0.2688867052752081	-0.965566146070163	0.29127878379352307
0.2200595355344564	-0.656722496100413	0.16821857823853978
0.4984878841132926	-0.947006175250864	0.45339241124212926
0.22627700587992575	-0.760444545453869	0.19405764256411656
0.3163723937940172	0.661677684955899	0.24100535355728891
0.41003900164268514	-0.376686924874769	0.24421215345993857
0.4608955460069044	0.0859072982627392	0.24757368577267722
0.1373770824621356	-0.637408217968894	0.10151203532331458
0.3696648501250925	0.225231458541465	0.20495264695148713
0.3754917683825137	-0.936999056509234	0.3755160216942875
0.46733707812829567	-0.935307489802198	0.4334409820228969
0.17239321878777414	-0.756420232816819	0.14693857858269935
0.5168945859025897	0.669995116047067	0.35510931138480045
0.2681877423767633	-0.966614344841565	0.2909394364543504
0.7727791098325614	0.832712741183289	0.4024759400018877
0.758719182842704	0.409760998697307	0.37567475773039744
0.20654346782962965	0.717082587361551	0.16866914710149764
0.7894195066605483	-0.367721475516723	0.3820231157431649
0.4105607244558335	-0.432064563414806	0.25279406327895004
0.4112174347944581	-0.1150267223782	0.22174715269269699
0.7609876366401794	0.847435124522586	0.40928525185360226
0.5597432420258203	-0.176400871107782	0.2996479143055591
0.3323341632241488	-0.651830904085181	0.24972165480647035
0.8080852176391962	-0.405467248268003	0.3856781070933816
0.7824986040722041	0.972262339015704	0.4350286691833505
0.6788002817763252	-0.878286390335159	0.4399776785793092
0.4498381871494674	0.432342074980714	0.27393987944587317
0.9155190736954242	0.903627124335853	0.3256831556354687
0.3695805309705481	-0.64759492152048	0.27327905518702805
0.7605018106100333	-0.0409589367675465	0.37355525092858954
0.923515270621585	-0.960774826540564	0.31096732339222566
0.7633005252967698	0.966450749730486	0.4437147935408809
0.8414039759573655	0.995369293589955	0.40146744825500097
0.2723561765371757	0.967428217490154	0.2954358716264347
0.0005394914673139143	0.288121743177194	0.0002619199863513666
0.762524674607135	-0.920545948704311	0.4271664141419021
0.24392757073610194	0.0247830613613817	0.12419183372056872
0.8137322226862467	-0.521307330002525	0.38393427256073875
0.39277400422812586	0.217103172442791	0.2174479466738262
0.5256491699846777	-0.863685385186597	0.4239465677258277
0.13564426856270553	-0.588347058143845	0.0948697142652588
0.30283963757947985	0.3645260984738	0.17936687640382862
0.7916795030092569	0.25641297912511	0.38350165547389414
0.7402250019391539	0.96282077584556	0.4537594882589816
0.648696477427452	0.384172974440369	0.3478274608632265
0.4564303763427185	-0.661674386395014	0.3265030467776573
0.6063102898683984	0.538647087941749	0.35459195125370596
0.13919445095589006	0.569418637440454	0.09547511942335399
0.21890298015623477	0.271588196032525	0.1195302337190521
0.8896708577236812	-0.650454056782747	0.3782388017530835
0.4205596881967131	-0.707922936373644	0.32077701758519694
0.5643460578539635	-0.312446467161969	0.31143081719307
0.2184284584303768	0.870765019825451	0.21306444072458694
0.8304445047528373	-0.787489358781793	0.3781782665313716
0.4878002263459991	-0.459719877988494	0.29717108769448913
0.8008627327336932	0.94701817580331	0.41418040408411705
0.6768157539148165	-0.450498511844862	0.3608330177060474
0.5769312409284623	0.502185392602721	0.33996651856912974
0.9365966573322754	0.782766981178534	0.34880763538347026
0.7891736571599116	0.0926717121495102	0.3836367251593233
0.4104096452019937	0.799585153973778	0.34478465765586386
0.2995493947041507	-0.449124553922664	0.18868181376889134
0.8385450580541824	0.00574565006594771	0.40309884022060916
0.8131099805140011	-0.502934696073466	0.3843078221396236
0.9959998538392989	-0.76349531732376	0.5109686012230703
0.6463028722199947	-0.588678766415832	0.3713409344915446
0.7656719143908717	-0.541372723920136	0.3799773766712894
0.44443689486565624	-0.968071402820394	0.437466924905133
0.7347932506009136	0.749776052673306	0.39857476370099965
0.5314764278403845	0.441433792021253	0.31351120713863667
0.4924739486238121	0.127422714533067	0.26535214643486515
0.45984445935709783	0.475208079936456	0.28631651912805367
0.48400142199596413	0.597353195910695	0.3231057395001158
0.12598392827893246	0.533607769960515	0.08281894848906987
0.12733541787766547	-0.685700301205936	0.09919009941363288
0.4301269081055023	-0.31584364376161	0.24752389447300532
0.27864674485629215	0.432838204729735	0.17299360034670583
0.9528345203998891	0.625261427710159	0.4059237011105422
0.6390723495606307	0.529414975891075	0.36117619153083597
0.24950554064360522	0.807131362295549	0.2252094153327737
0.6636480893692671	-0.150422740764177	0.34053999554170705
0.5454120468058524	0.0520543541366276	0.2889237538223123
0.6475292343305216	0.219823241851726	0.33709272995963513
0.1381710661452846	0.0783428903688765	0.06667061553178696
0.6854144345692833	0.752551493465021	0.4041251507396692
0.46114494070211776	-0.730820770969479	0.3492404253955395
0.036065606206127455	0.360795397368514	0.019092411001308734
0.9191638751456356	0.348449835406368	0.4319384180893388
0.9604614759218529	-0.0928581315949068	0.5078776613394655
0.29885450789235646	0.926579898135084	0.30627803907025236
0.8732675448093834	0.766041718857699	0.3654349611158707
0.9167205994302928	-0.0438391155972575	0.4492913570400707
0.41099101657469966	0.0531943755403949	0.2197966677771004
0.7706718904885735	0.929196930650848	0.4258891420447338
0.45001625328440503	-0.494395376218089	0.2848587837464774
0.345125024073064	0.710212725775523	0.2737095144336464
0.7036373490508723	0.305253969618879	0.35896465341648615
0.33937966745304027	0.361781150157905	0.20123607396855825
0.8259150418701795	-0.22472187985485	0.39515163924903274
0.21684108625438922	0.0337995387860855	0.10898446208164697
0.3276735544749271	0.0618004298274495	0.17275542698116544
0.31656193661047893	-0.862766767075414	0.29929757863634204
0.1596512167873205	-0.92073325896738	0.16535520547283555
0.15000566509142227	0.757180211587292	0.12760973698590536
0.7215231288579054	-0.70902548476753	0.39390147819426674
0.841588162911869	0.750959056274438	0.37516191827566736
0.5879190236540006	-0.74295193178343	0.3956442135521728
0.9037249971514036	0.116870047248843	0.4371001623865479
0.12429543939408937	-0.950185639510059	0.1328888406197695
0.7672291922704588	-0.176730723095679	0.37602550448413913
0.7781779527071073	-0.637711614597317	0.38369480136300693
0.911323292276626	-0.758874727054118	0.3577258978208808
0.7098682854480278	-0.426414047320393	0.36634763485571437
0.1581878337266635	0.31225256647787	0.08633654443084264
0.04844225914939123	0.100243042788022	0.022010547978704408
0.7422381479583979	-0.725121674791039	0.3940757375935241
0.7012119745593083	-0.842050376556671	0.4242972975755866
0.5221355493747015	-0.593749961122305	0.33821372974501124
0.7954933064505441	0.692733336836218	0.38417858424712487
0.34932284025865246	0.0693785966737656	0.18535300054328913
0.5607145362575435	-0.272563434209576	0.3064280498571443
0.8016032026285848	-0.146727025689233	0.3877464441946439
0.7198500496595044	-0.578863951888437	0.37887984543759406
0.7956351015825446	0.307814034253262	0.38415152040771444
0.632393797434163	-0.920007003080987	0.46247244329050347
0.6367146573680622	-0.617942361851149	0.3746776001024284
0.013359994568599242	-0.249509096544315	0.006363424835584288
0.9485691655665908	-0.351254757026499	0.4615025017320632
0.8349395965190669	-0.718092465127036	0.37763977835989
0.44973248812030175	-0.0475629092072122	0.2407718035579743
0.3912132358768584	-0.323452581273875	0.22684475600796655
0.9164068748081458	-0.929642756661698	0.3210632371323538
0.02983351360250903	0.723353714550231	0.023537265043813028
0.4300384466021894	-0.13804557358308	0.23309303562346398
0.4198370153523846	0.801461704731222	0.35110428976659297
0.14151692112846148	-0.548099033013924	0.09495621163878017
0.03014715146766993	0.290546970636695	0.01498325910969602
0.35553792367602405	0.69427528547043	0.27642680943274905
0.4424538848678747	-0.345980965916166	0.2577256252140296
0.7002434874776899	-0.557191099710382	0.3748996753116029
0.6728993206295487	0.324646647447402	0.35086011194603134
0.5651702485001056	-0.081846728835961	0.29857492776059735
0.09994320875254809	0.774349747879871	0.0858916490793214
0.5062061537236503	0.374303818611796	0.293003902196467
0.014649347116773659	-0.743261356486761	0.011769209145417433
0.6865286135681	-0.787087177898004	0.4119996229981493
0.494824104922065	0.760156349292545	0.37387394285982734
0.6400456537844229	0.651237077790114	0.3813856936835203
0.04891039448154988	0.154770066335085	0.022679159870701106
0.8938846267538462	-0.736547909144371	0.3646619421305424
0.2968395363613447	-0.517158047663073	0.19788758293501438
0.47337423164398235	-0.674766543045832	0.33825156665417916
0.47915157435012956	0.728539377685579	0.3568987876940827
0.7145961292197329	0.18025843805565	0.3589103745845216
0.643393100453212	0.776774862538559	0.41092334761681554
0.43762013304417385	0.53975163336275	0.28745380191919806
0.863933547242362	-0.70372281495532	0.37342099056649475
0.16933002809253705	-0.971647256282937	0.18664535111612998
0.2207432305032029	0.267163572812796	0.12031175157156179
0.958140714730568	0.698296730749744	0.38644850892518895
0.7771300179302654	-0.898726063621372	0.41406810764811536
0.44313911985895527	0.989860688616788	0.4481847251346687
0.22825117874106085	0.979773467839037	0.25346812893196835
0.9241695954673378	-0.921063322973668	0.3154977335899743
0.5833150979105987	-0.152143170267214	0.30881248922939236
0.8292313573751207	-0.903099804145996	0.3863845704992481
0.851778830339157	-0.721625645384732	0.3741591848085111
0.31531750675030257	-0.241528035831798	0.17458697003753706
0.6724144424137641	0.426721143440439	0.3577912553802935
0.6551573393856974	0.80190688926318	0.41798817609234473
0.3301041449603298	0.521609400950048	0.22037104804577964
0.8393481148142032	0.390060458034436	0.39359066838349216
0.9813201693297746	-0.3364936493027	0.5493779906086937
0.5320934875215249	0.856865747456977	0.4230176158876046
0.8088146064358059	-0.306896775111539	0.3878740872899346
0.5303490530696533	0.498410799018538	0.3223564979658498
0.11334930994319915	0.166347511767824	0.055334480840495075
0.5114459936108601	-0.794891032180484	0.39234190664999913
0.29865975832208547	0.457056354843385	0.1893064544126956
0.6928552413968616	-0.386534532912541	0.3600323084774684
0.9307408151776593	0.863562421114852	0.3253176478183444
0.9129527799695581	-0.904288948274843	0.3275370449214151
0.4811534011018468	0.139384551802959	0.2601439005134532
0.2814298191140873	-0.746059202514917	0.235958798298337
0.8754990984798481	0.525939727352324	0.39205723663322917
0.7858511338481378	0.957365053213462	0.4270553400130693
0.4717241730771075	0.695954230011492	0.3435885691229678
0.5981572565171054	0.66726762153435	0.37783230632941556
0.9230678795715659	0.962885763801876	0.3113883470514527
0.7613055865010682	-0.773137775898965	0.3969831738626363
0.4295401146595078	0.200786127950975	0.2365706301799292
0.5235117199782983	-0.903807853489015	0.4410858222590003
0.3152681859049018	0.398933377885199	0.191409188908624
0.605506834159461	-0.863139773531238	0.43844495040636217
0.7983804768935451	-0.693301488531227	0.3837939984805544
0.3705178685822057	-0.211654472294707	0.2044017928955943
0.7887798160264065	-0.928631390932973	0.415950131709266
0.7079993965077258	0.76472593397399	0.4047640256522844
0.5769035786276082	-0.713729770255519	0.3851334704759894
0.954347616094252	-0.923989215361672	0.2884953440232326
0.8419777746983355	0.839067271114791	0.37438200192216436
0.24231975635377856	-0.699041469431292	0.1939262224557854
0.35812056208417276	0.755055208509775	0.295810622763214
0.35970294405636843	0.951551442136408	0.3693693655413643
0.8102142732804012	-0.3941425197189	0.38639053964533143
0.9430719531238176	-0.721044723741841	0.369616384327966
0.820552518387639	-0.0992704612859071	0.39519518581053203
0.12538354860586645	-0.61210461321524	0.0897562995248534
0.5648663735707043	0.921217643344233	0.4593637020757053
0.5408385720559078	-0.935550234169107	0.4613786696463741
0.4298662095190965	-0.870882335859266	0.38386716046541136
0.6276783933412404	-0.750656962749736	0.4029835621605333
0.7627077287505215	0.90578575539298	0.42265296982373274
0.6062889639604562	-0.184337829357711	0.3197537106401918
0.8933609570119089	-0.957154761133183	0.3424799436614375
0.05297863770774884	0.282588772790095	0.026591217844687293
0.6357436014949813	0.0254215774704714	0.32777287645631525
0.37462282812633313	-0.674073821575503	0.2834222427459422
0.3672134537254883	0.107785566901661	0.19673911103322056
0.7193680808085733	-0.961178239831282	0.461915655847034
0.14560973675491348	-0.958568924027804	0.15770302192485136
0.5558103152998156	-0.15652632718506	0.29692085635438276
0.09072297905542444	-0.955349185703679	0.09697843952746518
0.7793906412800291	0.614972623565935	0.38281963187222223
0.758159597925762	-0.788105001832074	0.3998234738205429
0.28871772036724547	-0.128318878040003	0.15227904183789095
0.9052228118915691	-0.718101082297473	0.3666726001809058
0.965173204494207	0.979184770452811	0.251848062377821
0.44811643418874525	0.342978484631151	0.2603293839409404
0.5726179208534886	-0.933295563337128	0.4665035349560095
0.18498879946330635	0.439374809988371	0.11314648287334143
0.6812121716099567	-0.25923542679042	0.35027101269009825
0.47147671111560796	0.29673609169816	0.26706987489900375
0.6443220680534202	0.953186490584484	0.47728410550267597
0.343509104738256	-0.71635530290562	0.2742950764416955
0.7906274551259156	0.869562247931595	0.4016055231150902
0.7103144507439624	0.433363688420367	0.36684652336788787
0.6442459240133479	0.820927931661459	0.4240761347105393
0.8387051955197289	-0.402614768335235	0.39282374745639
0.8752993617469882	-0.823800920301807	0.3593123176764695
0.6088786417223847	-0.743375299270063	0.399019535635074
0.6799011386458396	-0.466315356945148	0.3628912235761765
0.9542955839375713	0.948560972638711	0.27831871703747163
0.9300436208709308	-0.563452160003178	0.4047557250548561
0.6613565476661026	0.192969536311034	0.3410011010696955
0.27094343040284	-0.597734775720581	0.1948858708077628
0.7795426160126108	0.529532875827499	0.3808179521050084
0.4945865236202399	-0.41682059897318	0.29353476881062046
0.35770148923015616	-0.2814908687518	0.20303877209003449
0.06291111638327346	-0.275985208804825	0.031637006306599665
0.9522790589379367	-0.971899672736181	0.2735180374450012
0.45913734287089264	-0.615564625541782	0.3157959748561517
0.31154297948692183	0.804886930714126	0.2764720592882999
0.6066719785111059	-0.86050921360008	0.4374841200998679
0.10721351549279452	0.347843354994712	0.0585712179195741
0.45568019647288627	0.67404700890705	0.3295708302711563
0.7603940695258312	-0.733333707771102	0.39241581900409056
0.4058744970102886	-0.796376970657123	0.34086590077220785
0.6700244500893038	0.824687314535467	0.42375132705272384
0.9254966643242314	0.998641024366298	0.3125839281285504
0.29686112237958395	-0.91395552421667	0.2999410159541515
0.8621220464230486	0.783051567530845	0.3674831434089442
0.8103076025794684	0.810663851861729	0.38631063006173066
0.8181023075823798	0.191790096783777	0.39303761339141435
0.4000618217643557	0.521088832248756	0.26291230236016816
0.284456361522223	0.00364098443160518	0.14726837370507967
0.3996465514851008	0.699462638630475	0.30604998308587106
0.6092008957189492	0.406979289564861	0.3377616530495086
0.17105524273271477	-0.279555600961181	0.09187976898934479
0.6355142300217791	-0.543708591082709	0.36242130930785194
0.6411445841113452	0.91019166793978	0.45748094333388045
0.32539140442983905	0.578774842105759	0.22856850385392605
0.32337738021396045	-0.283283045133271	0.18301204792833625
0.7334827590424832	0.748404295062902	0.3985520678032339
0.42289408657660016	0.250403587359142	0.2369349857924523
0.1295101517573776	-0.500088891234412	0.08233880245152242
0.7112119658353308	-0.619968574064634	0.38253974857321305
0.43442831923362535	0.324662737941805	0.2508601524765182
0.22481621575714011	-0.886328607692805	0.22325720418900338
0.678892822117182	0.579695548869653	0.37486072560178824
0.09767420541704733	0.847722295960287	0.09170309300561204
0.636584936357861	0.456167422482351	0.35143086831581183
0.5775827487405906	0.634885400509793	0.3655847087983067
0.118689047865361	0.987574364653365	0.13268307517208752
0.9711373144220579	-0.922748679515465	0.27746975065716706
0.1686073691654675	0.966086749857833	0.18459316062099268
0.22778044814112974	-0.101662224133863	0.11634922223711083
0.3926138379284553	0.339244970983419	0.22953110023771972
0.7478953963985846	0.381637981635559	0.3727727530357611
0.3657658008342919	0.957942516424193	0.37712684869656016
0.764563247333689	0.765104282319138	0.39524033278883697
0.02926614596559341	-0.551294940379127	0.01880376035653214
0.1804987786693305	0.264350068012088	0.09647644088504226
0.23458563619079986	0.815852796403385	0.21425909346374433
0.12684284538717303	0.862949730087681	0.12202293052510403
0.23456980659730603	0.758262995301449	0.20057976983169723
0.5073394681685612	0.0217675221097342	0.2702031380414627
0.9402478269331798	-0.676999752663924	0.3818923409374713
0.6255794941989152	0.653703496167008	0.3797868377868254
0.8255121770026637	0.145662582195417	0.396532940007055
0.09301962795681556	-0.453352512606996	0.055542403530544335
0.5611540904115071	0.730732558655643	0.3862562342898854
0.1020814167803462	-0.149773400520998	0.04911045076732775
0.4159805921385456	-0.990190859164923	0.43062380145792845
0.7436957285958826	-0.458622399446553	0.3743145749079207
0.3625933309546693	-0.528727094221658	0.24215098884911396
0.5688790598549561	0.900674342138055	0.4503886022130914
0.8229261966142424	-0.264569074647474	0.39316429693223715
0.8418686475642941	0.840660040207046	0.3744729647260697
0.9556136017657709	-0.969350827542657	0.26948873188107425
0.7008108511316634	0.529988154591422	0.3723575267590064
0.7757168548732921	0.74538131470844	0.39079500494306946
0.19797206835303985	-0.794595444568015	0.1766773567488628
0.597216510372204	0.512778073084803	0.34795080373357035
0.965385040583822	0.915045831788365	0.28529774325476864
0.507138035760291	0.498024437686534	0.3126116010676265
0.3749042500286439	0.795447395345446	0.3203909318307743
0.9348926523257011	0.908349050880191	0.309676583932418
0.807045432737648	-0.788805168865384	0.38596950787846696
0.8493498001190642	0.982922419670641	0.3894447303137294
0.3788877971884461	0.919850794872631	0.37066043510264485
0.284495605350127	0.865433033020809	0.27264750190987724
0.5042041883078227	0.714944267020259	0.3631591703413396
0.6967086467324791	-0.719386360251625	0.39699207029468087
0.9607879726019346	0.796885452045654	0.3474059697957488
0.7444350905909979	-0.732033327160412	0.3946780977931286
0.8903048062170177	0.789250090721498	0.35741643834667525
0.6588590849213745	-0.0233729742200917	0.33681274625175894
0.6753430733838591	0.50186538485227	0.3653553719666892
0.11836143425881177	0.681301336692166	0.09151975520662732
0.3171479111424658	-0.811732618941953	0.2830484018686195
0.4838644032420708	0.19462021766908	0.2646502605514743
0.7371637110280439	0.913539352443207	0.4358320252697264
0.3151977371487135	0.818957512122019	0.28377316754618004
0.8039499740605793	0.835084547283031	0.3909733552614042
0.8291450857815221	0.907020850340122	0.387016394585101
0.7363172757827362	0.627235342424348	0.3839038586168289
0.29406007920873983	-0.454988709244198	0.1860462182042368
0.4952620820083429	0.880344374377309	0.4203785967405012
0.677428887617083	0.919415610623842	0.4560884241780723
0.5692357668090329	-0.0268031627453528	0.29956781493059875
0.4441433386931253	-0.996407098563356	0.4523572418492311
0.22993353916478482	-0.691505444123247	0.1825687238297556
0.5360174152886912	-0.712490447449303	0.37370553489784214
0.9711541860868391	0.582152715704606	0.448037149961821
0.2997302683943109	-0.364683725493954	0.1774738798148933
0.3508721171484373	0.546104931972316	0.23832884729994913
0.5996435020796284	-0.548526278835896	0.35444207749876666
0.9486382219530064	0.951842947834958	0.28362752368457217
0.11673344780880002	-0.453737154132343	0.07049822302596398
0.7206598091290402	0.865646146648437	0.42642656571274046
0.35058294343640695	0.902015055728631	0.341472286462187
0.9009671652798973	-0.782733410613565	0.35524997778725775
0.5731805396627803	0.479723321620102	0.33519053409772076
0.6867374230365137	-0.281133073037235	0.3529275921877169
0.18979193053439086	0.229723738369798	0.09991524238198624
0.7948940299809387	0.832244984012442	0.39426026967384015
0.8236857368094809	-0.835590510286776	0.3826047374168098
0.5831347357817056	0.47596248154744	0.33798817592347724
0.5611847814225253	-0.0594362104412311	0.2963211871680246
0.07192841345190705	0.744399340510411	0.059133539578580425
0.7007014243269396	0.630297635866256	0.38330642451970115
0.023662492499026303	0.736275627598557	0.01891895198495498
0.47241899738615006	0.575836386078112	0.3127804378858182
0.5006204396687455	-0.736318483538688	0.36839080528018703
0.9577694840611308	-0.857290228092492	0.31826425242429907
0.08012091134644095	0.451584900819128	0.04745202666303517
0.8236242792589752	-0.440043838072141	0.38787984713813356
0.6333133680544498	-0.481668019867761	0.35356594540926295
0.6713313442184967	-0.94267742886111	0.46767528225820953
0.5966913179321941	0.748550889473685	0.3987494237844438
0.8663094636963811	-0.795215240786616	0.36517247822458804
0.8055060108323492	0.275029491789245	0.38746063866017333
0.7570924880647788	0.591618161725379	0.3816821017760528
0.32935297685301523	0.199798278609299	0.17975381207950386
0.9552233904624017	-0.914928265466227	0.2918856625218703
0.2709559181164496	0.356562825686683	0.15877534494372295
0.4390864076525552	0.0392261288283666	0.23493101801257718
0.341328299561858	-0.685370398004183	0.26438000256783367
0.13059948729399462	0.227205806852309	0.06646390850802923
0.75773365389076	0.890877765506943	0.42067525426528496
0.160536433861029	-0.613647278089254	0.11617357585715543
0.6720606005083283	-0.538182942953541	0.368751238474727
0.6841374678681508	0.349841308545959	0.35556321795817153
0.12844928439057912	-0.952627890198034	0.13782407881875408
0.18583573613403484	0.90587317189347	0.18924784670293487
0.28449557492839816	-0.862396776766772	0.27169163398743296
0.7711835675247846	0.381251719540938	0.37790925351454646
0.37909770847083446	0.647945280018139	0.27935835033921586
0.2598539664344332	0.6426802869156	0.19569233732288127
0.8215170650685119	0.364415819421113	0.3899232144428366
0.31496192497286735	0.622617177122557	0.23096934979073444
0.6830634420125903	0.870657221102572	0.43658368534150155
0.24779936017491636	0.774979950905513	0.21567574997902356
0.5098489149626698	-0.447509895035517	0.30519479370269825
0.4956199818361765	-0.952127716505999	0.45487638779640177
0.47194755370833985	0.189061886497232	0.2582070615479953
0.9218184735872925	0.970632523782755	0.31280146963067645
0.13494498875894745	0.715579961732669	0.10902964459956971
0.6014490843865284	-0.338672012657652	0.32825616916677924
0.7476015634227694	0.159746268716038	0.3695265945901653
0.07368771672651603	-0.678795148228371	0.05602347046781864
0.2835843855077972	-0.357287767872564	0.16666274350887111
0.785604633778143	-0.786718549405183	0.3923223209839962
0.8993268086030454	-0.352258452420718	0.41889714541584383
0.386922158161555	0.557857507705352	0.26286736573958885
0.14004002023150453	-0.696474639735629	0.11077660369230749
0.6587270992464737	-0.264098915448255	0.3430817513777094
0.39962544065073596	0.95667054735321	0.4024253185884068
0.6774723742920646	0.677155345135836	0.3894271971368539
0.7731296129958638	-0.60771354303477	0.3826198756339192
0.6952346271995151	0.150456035901256	0.35178715975896147
0.8756738093638917	-0.952139775050276	0.35840864615116663
0.6984420235927998	0.409586856592346	0.36279209846960925
0.8283435618451461	0.649291672267364	0.38058602837467254
0.772820775127823	-0.478399569229723	0.3792736260732179
0.587956746643651	0.760531366552099	0.40088787374766804
0.8634816761204649	-0.976632404248152	0.3746751688125949
0.31908019161185247	0.441988064330793	0.19995310098941146
0.9215832537345198	-0.854090381367065	0.3324116515454436
0.6888790984062241	0.718324603117011	0.3970424430828189
0.8297083680668387	0.53603262789795	0.38497713125193417
0.498991587025427	-0.415625310115106	0.29540204621033667
0.7711262171769317	-0.033692839345904	0.3773004555350032
0.6090865234013813	-0.881613124699609	0.44607935665578446
0.6057905852015888	-0.670953008308812	0.3801718887837773
0.9690608283318789	0.95616561666724	0.2575154413639423
0.2666058731727822	-0.276978623866816	0.14847129182084642
0.4211573228986775	0.493462826647506	0.2693753075093043
0.09974395773780423	0.931180007379717	0.10372978439345244
0.8349351344081682	0.452168387216743	0.3895944187195115
0.042244511994911374	-0.842460893940076	0.03877441033078775
0.5488782680334972	0.379243779008199	0.3122314766341059
0.5456518143687666	0.401306277514215	0.31369198108114554
0.5819307192085295	-0.961635776128244	0.48237157596346397
0.689570589443376	0.145225891105734	0.3497069155768232
0.1920233580638595	-0.480268528737575	0.12218518995528421
0.18544086531515144	-0.583761227193597	0.13062838324712192
0.8473504779090547	-0.115718356769995	0.40596006315183963
0.12348875050606561	0.366046766822207	0.0690821281794604
0.08313283793711473	0.265347729685657	0.04205543163246707
0.8161550377221682	-0.726958731307976	0.38138770627111507
0.291534317263145	0.566721050079542	0.20332515030755685
0.3277953780201141	0.112241740751237	0.17428450773834622
0.20521246037726995	0.952255533119111	0.22088676019224263
0.49595582226017915	-0.76668431059646	0.37654243666897075
0.9422066693437845	-0.984428148635574	0.28661830335472094
0.43907005646640523	0.677934036106705	0.32215964928894353
0.8376626519424611	0.318208814621226	0.3962240251964151
0.6573682582660559	0.848750468160101	0.4325197951509701
0.9522163170810662	0.517722841563888	0.43425859654335974
0.6362004170437271	0.115787415556232	0.329274864786636
0.44349631179365284	-0.463332610401468	0.27584672008226835
0.3949483664526938	-0.593858461941613	0.2756841345587068
0.6949941693748453	-0.734702414416668	0.39994414666151207
0.06379549439751503	0.00242947272089496	0.02891685875338203
0.3856650969270112	0.491813478522109	0.24893260416337398
0.9401812559978661	-0.118753308944035	0.4723241074977266
0.3024302883086499	-0.832502329801523	0.2776352764281853
0.7771633726769446	-0.232072511713437	0.37918894637312156
0.03675518154718839	-0.271744373669253	0.018095477788892013
0.7032987309270864	0.586923916155218	0.37833266553948247
0.32229730457711003	0.666600263091213	0.2463752884113178
0.46821633634834386	-0.702099543699741	0.34377308632221354
0.8505817892402524	0.516596467182223	0.3885633923732478
0.08814432631888083	0.864882542115723	0.08431153830410344
0.7995440022650218	-0.14973025366454	0.38699693861484863
0.5870922954374427	-0.796229803400682	0.41217002993547797
0.5057871921524215	0.673109004124517	0.3516899688184133
0.6228746154330458	0.264071366722315	0.3304502922674338
0.4185282476902794	-0.536395996863946	0.27643884231424204
0.6607453411571208	0.53638009248515	0.36651597058480084
0.6178441012511058	-0.885499060853432	0.44789474748247443
0.6850707593168438	0.653959612515597	0.38591667598049834
0.9362159299000711	0.937544649981183	0.3007852194574545
0.6427599579197422	0.556375297856838	0.36577831372412944
0.7326329714002271	0.797686550741134	0.4072962403722523
0.3359933596347665	0.601374994802698	0.24045077983632046
0.8181846794173437	-0.965930531916643	0.40851078806957514
0.648472706076953	-0.103003298077938	0.3337515184682612
0.32540018871241744	-0.603527978757746	0.23386143613733687
0.9536373561441859	-0.997235876725471	0.2700601491850255
0.7803443204709206	0.330107679012655	0.3799453014184403
0.7746903390950546	-0.768006058373176	0.3932497809642889
0.7223252832570862	-0.0874724319196011	0.3604028233623193
0.5853983256842604	0.898256315274869	0.4515244646477182
0.5010973096292931	0.922199289786109	0.442017605959327
0.34842899845056857	-0.231297446893387	0.19317405492744003
0.8662520135321211	0.795061137706339	0.36520461901098894
0.6551531481419172	0.584043954390321	0.37207967764890404
0.4646512122032576	0.591504783703415	0.3126738570180452
0.37580060236697205	-0.923208682683075	0.36977842264470984
0.2591340772635167	-0.235191645383983	0.14083898109170134
0.13786772834322183	-0.486297466142906	0.0867171578572168
0.6550246955178639	0.415019847524602	0.3522834618882914
0.24762281721453314	-0.451579437160345	0.155441303501094
0.15855152360220648	-0.0731309836470216	0.0774405642563465
0.696160880216879	0.936655699641527	0.45877165193234715
0.8070119401328937	-0.764429838449895	0.3846571907096668
0.6090157054494907	0.063604353717585	0.31724336839727474
0.7845927524120512	-0.978392204094534	0.4363859400382701
0.8508678381500245	0.306563072146743	0.40118385291542125
0.6870892786849168	-0.347250511434054	0.3562416305026999
0.36314272639412637	0.470404615182301	0.23170880143481715
0.3240676130182465	0.282795988163659	0.18337562545725666
0.7757086860747004	0.561254451257913	0.38120010459332254
0.5728889306064656	-0.650247358747377	0.3679007561486054
0.2419834747014033	0.305493918578677	0.13603621653740103
0.6621092668856764	0.644365276651843	0.3826508817976348
0.5872251804736637	-0.930062858683386	0.4665960585217583
0.8162741170461157	-0.647595834625114	0.3815081249420752
0.03856712060349546	0.0461522536008954	0.017184536302026952
0.47962551595497227	-0.541968905731357	0.30881488770819066
0.2503758632733822	0.359071308230853	0.14627777962932648
0.6768990507007502	-0.337221877632926	0.35276962939467726
0.9452384641525937	0.985921681625265	0.28222594384234956
0.5881871182369318	0.733630638919682	0.39301329860791334
0.8823150081396319	-0.136660807709994	0.422733658602456
0.906593469184872	-0.53506884272302	0.39930403073814014
0.6272845157792424	0.376170686746846	0.34053563455545477
0.5280887360863165	0.347753119642877	0.2996368345407261
0.45628186362287587	0.905532409077521	0.41367411492273454
0.1250588594110735	-0.504095472324838	0.07969946303443269
0.8792400841225553	-0.189915708476552	0.4190669632546027
0.7902222993629385	0.948285252426495	0.4212022732507109
0.1426944327073268	-0.92609712292814	0.1485230519292616
0.32116579374975995	-0.929377237647563	0.32743204835093187
0.8672086150105145	-0.601215868730769	0.3832107213155022
0.32773552181059956	-0.739039362245891	0.26940249032072644
0.3304743217743317	0.16106881518621	0.17806245542889032
0.15462625066682162	-0.682907768119239	0.12076889883243042
0.5686396162937651	-0.871879137608297	0.43773970513061994
0.837026127044019	0.915198112910203	0.38314523356516134
0.8078072465689536	0.214538520380818	0.38912233449001005
0.31598764729141543	0.911640999511517	0.31618526953859794
0.08510724927936296	0.382857825183154	0.04733727215208194
0.08867798556624973	0.138815373853041	0.04207933167213821
0.49983464805706623	0.199340603430376	0.2729307155490331
0.7259214543456665	0.990369773283284	0.47394671803861455
0.5195447965016484	0.272246632980209	0.2880571931599009
0.9217874019998005	0.9029159496864	0.32105078099433354
0.1581445758994038	0.0710498463518041	0.07719255643615365
0.17970130403437468	-0.602243175179256	0.12895085548977991
0.5366601982059839	0.9383160363666	0.4616953226189452
0.20103861837758918	-0.983392494886002	0.22475730311818415
0.5266322901091667	-0.302664521527366	0.29417121035242166
0.9203907650802262	-0.982637563981578	0.31547924708155567
0.520836137585471	-0.645121537644666	0.3500429327477592
0.7720703278400818	0.803247791578873	0.39824524409701667
0.14342876066839025	-0.185198021008961	0.07198490590480043
0.41238298812173174	-0.595437376400905	0.28612452907130653
0.684021739697089	0.773789851464544	0.40902050259438877
0.5134098324093349	-0.450922129813294	0.3073007359949137
0.8207306691106315	0.917520136946605	0.3941190099388405
0.33339356282000193	-0.945235570289861	0.34444761784549216
0.11026992837431562	-0.836469348135566	0.10240925194715672
0.3248427117955128	-0.957207742498113	0.341744548191145
0.9539920505414577	0.370180705115198	0.46661469857130533
0.528528403604843	-0.663842259679283	0.3576756986282105
0.016671576603346547	-0.873762175903744	0.015757697816658887
0.7368197635436187	-0.486067021610593	0.37443270500301673
0.7171415494977155	0.0387593358969194	0.3583132991027016
0.8861808899030877	-0.979338716924686	0.35332919374354715
0.5562239750808906	0.981107734468982	0.48939132389377854
0.07784152443004534	-0.712732392219133	0.06171730430473147
0.8854978344654707	0.0065155622932505	0.4267981569124752
0.7194459552585919	0.80145229546262	0.4106890804329041
0.5473324779374799	-0.399837798137856	0.3141852161049271
0.10749982255253161	0.915491166273617	0.10985141431756588
0.7765992184399491	0.862932322531531	0.4064410799177434
0.6420658747754677	0.745282285058961	0.40250492062150955
0.5730104842113081	0.00700798413670136	0.3011687815233246
0.6490654106411271	-0.653234826036823	0.3828749727939727
0.6798916089980185	-0.349971867189266	0.35437702145751154
0.7227495786482402	-0.973688666894027	0.46658603531409887
0.7376210885110583	0.00784051435157568	0.36549210161475626
0.8572496900032466	-0.948840442491524	0.3736304248066677
0.0736523036704363	0.725481997690812	0.059215884045466904
0.32456100074858235	-0.455312270832594	0.2054534664645044
0.6260338932678456	0.947633528356482	0.4760787578597187
0.6658328135059808	0.59339019945568	0.3750205911836653
0.5752976378455534	-0.495903626258526	0.3384236465643355
0.8757842040837045	-0.0943139866444018	0.42019774576106894
0.28167623384464385	0.736778165506831	0.23378025850912507
0.8424415788465079	0.704714799723483	0.3767677417817454
0.019650692312029892	0.833208419045706	0.017683899326619172
0.5010963712844234	-0.253049483746842	0.2776118782018687
0.8573107014472762	-0.692471577050457	0.375290678623596
0.954545272772563	0.94559897459831	0.279202111141824
0.6850388820760379	0.689915804150511	0.3918761959351946
0.7549457394093501	-0.393033632671921	0.3745633797622324
0.5761333592808933	0.659023037950413	0.37083924777154936
0.7600256615484948	0.0852732811414571	0.3734389075798808
0.025730316987400286	0.0435789229761815	0.011340129144563503
0.8047662230059246	0.835596568458338	0.39069267817708375
0.7582946256744271	0.638377090253042	0.38449899832420975
0.5775120024008791	-0.928911208369078	0.46498345228176735
0.3143552409987536	0.027267055365907	0.16458433699938813
0.8595010057925557	0.596102968652539	0.38326983346293586
0.3930193384359071	-0.819738745444517	0.34102758913983267
0.308580564917281	0.267516053632359	0.17277119976342112
0.2814759956049767	0.781251104796477	0.24533396716405415
0.28966772986753847	0.262635121524644	0.16108281791064455
0.27099886585474725	0.565779666947099	0.1889739812824725
0.7461136128804268	-0.842550541210907	0.41311837713401306
0.6370795854873234	-0.614825242516381	0.374181769418669
0.7355494798451409	-0.929940067366399	0.4423238954645374
0.9163577115679383	-0.549413644021783	0.4007272108894053
0.724018997901095	-0.783429669084845	0.40616141542423934
0.7194981905639235	-0.679981971445729	0.38996742454180167
0.46545813830237154	0.452635934430311	0.2851980188353465
0.7193404951767534	-0.946764107848232	0.4554562149508552
0.8198964986732579	0.948886494311182	0.40200959851838497
0.11649732714760541	-0.893715553262678	0.11612787436687283
0.9210939285808997	-0.646990732422548	0.3829581730450422
0.002148056261581653	0.21953483230285	0.0009942753240568722
0.7228296053888875	-0.764245454524436	0.4027467359410841
0.7909946536112412	0.673279750516325	0.3840674980311653
0.8223544848815381	0.333795722926632	0.3910801614870589
0.6234927740913762	0.225540367478872	0.32849067003151383
0.4718715357725598	0.812339136206471	0.382559268267562
0.8593545512523674	-0.988803420837566	0.38257952192656597
0.7043183810612805	0.212685769744232	0.356231668823764
0.936975233275517	-0.77933761215332	0.3498929579003596
0.2956147058380997	0.134678026272735	0.15654383972882738
0.8317309350998667	-0.95919006976159	0.3962781104318964
0.6185911994373258	-0.979744831149244	0.49365275435621947
0.8738697340218688	0.744654908321274	0.36751579241644194
0.6718375737419496	-0.244774915487403	0.3466006137774069
0.8601150108598051	0.988479761107869	0.3817482966363583
0.017560989280762083	0.248189271138715	0.008383281955553552
0.4547250227260196	0.21801592049689	0.2512994918965459
0.4868778952476277	0.163642953596867	0.2642947754588719
0.6404151179143548	0.520435119973304	0.36025979130199043
0.19301987314252184	0.768152714585756	0.167018495634035
0.7838789266453259	-0.969658627727903	0.4330808342309563
0.5120578117606206	0.453628609693873	0.30714426911219816
0.4196280921295627	0.786582494438887	0.3457069516462538
0.6166147268596223	0.623835672195072	0.3721817423534812
0.6432415005662697	0.381862235402625	0.34600638402718975
0.6612296045516712	0.860368700460996	0.43613761066297013
0.6667553333618934	-0.714593322907891	0.3962919036734287
0.9748439649809152	0.628693755819152	0.4403434218270964
0.38500985946392186	0.927562648399273	0.3785335062642793
0.8448837244685479	-0.557693813516251	0.38516209031945575
0.7700790603730521	0.763382110623222	0.393815894689275
0.7203939384026707	-0.964498515745861	0.4630743175490857
0.6893838773122413	0.317827898914221	0.3553821680153819
0.1292518391242115	-0.706753555631838	0.10322908039964897
0.18773067703579013	0.646310097320012	0.14148146303725456
0.42469421141227226	0.875822764810019	0.38285139869300894
0.4947224946456777	0.247725856388555	0.2740498124505333
0.4963013186067631	0.619837866611518	0.33391558526093507
0.3665494568100952	0.914779074707323	0.3591611524350179
0.6766306424735696	0.160844202325096	0.34548672178736495
0.5521822243579436	0.537141264006331	0.3376075620502676
0.4593401783727331	0.356045785603974	0.2677957403580102
0.32518533060089505	0.631345195726776	0.2399734139596561
0.6104639958771069	-0.323594319956191	0.3302167206921408
0.08698966116576635	0.692211357052696	0.06750334577322943
0.2002168333084946	-0.421594779992682	0.12114678384542754
0.9323356178091274	0.71067354600956	0.3698277610464592
0.6505397174285642	0.397648428281516	0.3495086218596182
0.4948262437568467	0.953306616749744	0.45516194195254983
0.7452823511956664	0.883244974100014	0.42345519683511046
0.8416646303936081	0.033142841269323	0.40437755520570223
0.7909426962719689	0.812321283956311	0.39336401005012106
0.40418786129001416	0.684026204645394	0.3043434189001305
0.5699459337504539	-0.516261874605906	0.33997789954887225
0.8230777387804188	0.464235609150369	0.38691764894363295
0.06411815953016611	-0.682620084836967	0.04880064839788692
0.56937240364465	0.650175459044307	0.3669394689267702
0.3363557196870967	0.879873051674178	0.321616071183674
0.6957845552755042	0.888855786389175	0.44022403101223306
0.44143704987286553	-0.00693395210046113	0.23593950101305655
0.8305968964577489	-0.748419564839512	0.3780716734342301
0.5237384769138926	0.430223044235333	0.3085742470515283
0.15806846388353077	-0.00212155722708819	0.07665698824088035
0.3744407728467209	-0.259575680413477	0.21062154323592253
0.3281133957072725	0.578192966581265	0.2302489504236065
0.874351208621628	0.816015899962594	0.3603732305072224
0.5389814646512201	-0.998046334253119	0.495328899787359
0.9664350725995237	-0.715432858601227	0.388633725689883
0.5199448332571872	-0.807812852147973	0.4000108854653294
0.3233416882697071	0.486580658488614	0.2098179753759805
0.6964442455761415	-0.794636374486616	0.41273296020103384
0.574740070219528	0.0897049878090274	0.30303385134184785
0.8784829942049547	-0.075994261706394	0.4220345906992332
0.6249638788413736	0.114366153478555	0.324796748776923
0.4573094462808882	-0.224519177477872	0.25315918063166754
0.693007340218025	0.197896429680078	0.352109833726666
0.43303197029371343	0.21502068796757	0.23950948606863295
0.19903340439470674	-0.225894169141943	0.10503993047282485
0.543519240934213	-0.764440705533547	0.3920772039987247
0.27326505221689135	0.815500235575042	0.24798286673968645
0.9067523559634588	0.959878262087989	0.32914546155423885
0.17730668628922852	0.869920885712066	0.17290393200600057
0.574131046641612	-0.814788474550247	0.4164744001298271
0.5199876161412732	-0.0771879660242306	0.27729740546132847
0.3146029679858985	-0.418511267371068	0.19370789431312743
0.7746968980456442	-0.88454792123743	0.4118160141851464
0.3827739863340715	-0.062596736868612	0.2042192701909197
0.19588442814885587	-0.492933480316372	0.12626598400986272
0.55455518635849	0.539201842547977	0.3388236351958772
0.8991944329107564	-0.779560429172876	0.356297223314473
0.11012829507458048	0.665445927296802	0.0834064914840767
0.1969145169164484	0.854516334489026	0.18858285753807494
0.7996866059154053	0.829823867818697	0.3921061384189589
0.618769501871825	-0.0447092785920741	0.3210435679105151
0.5573086783972353	0.99880759174925	0.5000605765212154
0.6352248899843549	0.796354498627062	0.4164321945084398
0.4337155035033105	0.907331836952904	0.40189418575096164
0.7041191183388816	0.777895886121107	0.40796575779891264
0.224778367187434	-0.34949950306268	0.1294705418488882
0.22850074631717204	-0.494685522531844	0.14853635443238344
0.7189543760414184	0.33709264196583	0.3643844796282517
0.3637259602467447	-0.772361445151073	0.30511468426030003
0.47499231609271997	0.843168649396119	0.396020270985592
0.9342350798036335	0.926247523594957	0.3054263209170992
0.9167761562139004	-0.747342453831052	0.35967110572448496
0.6342551949336551	-0.566595353971919	0.36561633455533
0.6204602568955816	-0.654100933964254	0.37903781419061194
0.6320102731344445	0.336160918658714	0.3386976089628421
0.31985650901962837	0.286372020537104	0.18121317283994148
0.6033779808348932	0.0263053740440502	0.31446991070032776
0.4447027977556786	0.567641133824484	0.2972030681723866
0.27595550944254466	0.999159718110994	0.3107540224782305
0.5831135842952168	0.487589590238199	0.33971468095482066
0.12859427504229531	0.644752553739233	0.09559610195472083
0.7334791145821646	0.402431374680338	0.3702519948394657
0.8717041181996518	0.781540914286432	0.36441536129210095
0.5177207101332202	-0.158852322839889	0.27927017832527173
0.5015772780136514	-0.452399602010065	0.3022890505740336
0.2853542261334239	-0.15653894654372	0.151575199125385
0.6470365539386691	0.923020325508159	0.4625679881324876
0.8260661263247089	-0.887380113552267	0.38616334092770466
0.8721448894067281	-0.86461140017436	0.3584003455757656
0.8131788042877041	-0.945603118030104	0.40569696671543515
0.9132984357152185	0.495838183487203	0.4082647901781767
0.3900428375381466	0.770284507788336	0.32200144444481443
0.4937804494822436	-0.857063174068396	0.4098102707928789
0.6501888643278845	0.0133059254650009	0.33342541822090116
0.5883425433355713	-0.192135565443661	0.3127751197369579
0.7571394611623335	0.953772667355766	0.4416797483490724
0.4612234538699972	0.876092624690397	0.40315547324304474
0.85943218777002	-0.409309478558479	0.3980550234587548
0.9797733634204631	-0.865508574945796	0.32167177106724304
0.45724770876434073	-0.23965087991407	0.25435982982369126
0.47179802689219813	-0.731409652086808	0.354472388144841
0.4279683124226538	-0.927870146513029	0.40781297889010193
0.40253539466943494	-0.643270608313678	0.2923252389126389
0.8971318914344403	-0.927657283480556	0.33825617156917304
0.8923258733506932	0.88481278785035	0.34461505984469865
0.0823081167513991	-0.241102470199599	0.0409575019850567
0.2616524915176444	-0.992492542022962	0.29333074669077774
0.8478936629320712	-0.970732499191026	0.3866824955816378
0.38119160933213025	0.37026785537663	0.2269855129063483
0.8247887494106487	-0.721320621027187	0.3796032008468858
0.504013590933463	-0.599944564279601	0.332386942858246
0.8641533719162839	-0.445354934576103	0.39672894116602986
0.6930938535606079	0.40685225355735	0.36135529890279144
0.9449709639941465	-0.113750756350232	0.47919553812929994
0.48761503500850806	-0.383462990026587	0.2854752840252597
0.6488398009360573	-0.866489342009555	0.43943033321959013
0.3021878537485638	-0.85667322435012	0.28517152684107006
0.41517839916540944	-0.00760448351374295	0.22162412434234993
0.5465275099597747	-0.797036802192499	0.40402130195630714
0.4611752168572207	0.777963989594861	0.36498067999367056
0.4379158135959678	0.865264025355349	0.3861642312229123
0.3903210709112366	0.602467453493871	0.27496348557236283
0.3314988199948276	0.948637887978239	0.34417660493722213
0.5361965892168894	-0.371693246547048	0.3059984726128346
0.5500478116701135	0.383231153680362	0.31319659837927033
0.020549257337314795	0.173017957047603	0.009399901239365667
0.4171727292830676	-0.641143814614316	0.3001867581604583
0.7077744605472912	0.178555054115117	0.356609799940723
0.7687632133627126	-0.600135450617402	0.382299645594109
0.6233455784626208	0.268182906215481	0.33087954611776843
0.41321099371862763	0.878220448471719	0.37675026082385865
0.7520074342862346	0.852767040417983	0.4134939351693026
0.47578621702777046	-0.256113714688134	0.26532628287268706
0.8746472763194767	0.923215177965816	0.35666682484526163
0.2937546987155028	-0.829096449696161	0.26933759750736924
0.637021905661902	0.502069550056173	0.35706234379246515
0.5399131761731046	0.941470533628631	0.46415879842222035
0.5024614080707759	-0.884405522186443	0.4249800347204672
0.8693621612504538	0.7101594471916	0.3719888999289995
0.2481466543165634	-0.351189064980644	0.14408554463051276
0.7611856419321056	-0.792663999784512	0.3997378757570858
0.7717429402724139	0.902472475762222	0.41757993158023254
0.77435390946819	-0.98946646497852	0.44802254886280385
0.8484204652485753	-0.294848703336173	0.40084167889607886
0.4907875652727046	0.100167441059455	0.2634681222126109
0.7758972349488207	-0.0150947863837459	0.379000561570241
0.8840381547568859	0.673021298540375	0.37503746707956875
0.9462097935583758	-0.747375373124525	0.36184181906820895
0.8781537895073187	-0.458712283848002	0.39955393901422903
0.34891388945995416	-0.984145553023808	0.37471817050237016
0.432622124967101	-0.34907561936346	0.25287941085625504
0.7123092098348335	-0.889402914118158	0.43610974756364246
0.19904609859098313	-0.612505638256404	0.14485070017607501
0.4071361578585434	-0.135905273443839	0.22040770594150655
0.35302152450312213	-0.735626669511997	0.2864382518975828
0.57894680120739	-0.754719174201433	0.3974608574218205
0.8761641228412755	0.800963140729119	0.3610075897540378
0.7863713718914483	-0.876411472797847	0.40481664127023087
0.7160318889777882	-0.394609468017402	0.3660472670841607
0.799041954742592	0.514135049376617	0.3825722206802964
0.7540580736699208	-0.0581606414780562	0.371319118988598
0.8010994779583016	-0.732847510197491	0.3846981179172467
0.6371234578339661	-0.356223613994429	0.3419648587207479
0.9421001071800742	-0.834013212597014	0.3307535436622838
0.14290443372916423	-0.43115340318567	0.08542692018626401
0.7827654668115488	-0.979155332376539	0.437882572909123
0.24543767525275287	-0.736240513669431	0.20458884780220654
0.3805576455024122	0.00830230111230136	0.202299166916471
0.39232339795835736	0.928292239173443	0.38417030168354704
0.30166125982201775	0.0977011823917553	0.158681232630918
0.3632436897141969	0.847944600836823	0.3306367466854938
0.22491088694131942	-0.202636429905505	0.11877158477534784
0.40838240374315726	0.545996207601299	0.2727809506385336
0.6152393822360201	-0.828049305262653	0.42598720354170533
0.18875531190255818	-0.652461851774843	0.14323667827377815
0.8737109217043141	0.697510374776248	0.3727645717340683
0.3100946402081036	-0.527314712501469	0.20843256608602803
0.5676934738995614	-0.289139888750043	0.31073609290673104
0.28706338766652456	0.695179734406569	0.22766608339968727
0.7515126446582181	0.590460229380105	0.3814502506172641
0.6925716056592099	0.437423503091525	0.36331961547011044
0.37371459702526316	-0.983914433421094	0.3955541417765711
0.06678084098336251	0.298590303804722	0.03423919453917507
0.12326908666215329	0.446255315213719	0.07412168263591548
0.5196386260931573	-0.329905062000632	0.29383833781555047
0.11941779316778037	0.98079305635392	0.13241673022884828
0.3346271558027538	-0.66633512068069	0.25487950189266684
0.19799640954826067	0.678747102167904	0.15482622439086297
0.3760636896797372	0.952647315035023	0.38292145328208615
0.5876948106671582	0.0703625798152386	0.3082906799027855
0.8578283829889416	0.975078353044699	0.3793438177011748
0.8201065474543112	-0.737177294010668	0.38062073904758637
0.8609589025246356	-0.882468877551475	0.36494488301727485
0.8168369407726999	0.657086229907501	0.38135211750830905
0.09429688896227033	0.267178803968886	0.048106689315583456
0.6519807838144375	-0.00223913576607481	0.3341068280957585
0.4816616571247847	-0.0849293755008987	0.25834388354262855
0.5913245046992629	0.307728237660998	0.3217599102908155
0.5930483903355984	-0.496310343153063	0.34418060056633143
0.9307049107375347	0.861782654052603	0.325854154325917
0.10331155846673552	0.866103775555161	0.09931848306785761
0.18531557146909422	0.587793215483984	0.13109177519131474
0.30894881314160194	-0.351568156522902	0.18157328566494285
0.5200710974191246	-0.394760533496089	0.30196230933637713
0.6282262885027706	-0.501218913203702	0.35476604962064434
0.7385458021910697	-0.935009921139186	0.44299559470538424
0.8175628128200857	-0.326382020916543	0.3899281624427878
0.5672646933232718	-0.520289352282323	0.33977048558553036
0.6835520130604279	-0.883358446445425	0.4409053131333606
0.6487990942278006	-0.700282199492738	0.3923548327203355
0.49946304647756246	-0.898467086127729	0.43018004108601393
0.4705138278006144	0.790469349212975	0.37386837951494595
0.6862148944955865	-0.759855234364773	0.4056822838236905
0.18728354418770995	-0.721348197096983	0.1535076777173091
0.010808545392139851	-0.935246750723881	0.010996672706503573
0.8787645269976914	0.787106099280056	0.36151109501064327
0.24345018518138212	-0.694823456124285	0.19392812668421858
0.6921927736749194	0.727213779240781	0.39863168545125005
0.2737028080204949	-0.983404244853954	0.30256954424123905
0.7097346899440781	0.902376620350702	0.4413104230482112
0.6861246115584565	0.0338854112223719	0.34710069839029295
0.18870117769463524	-0.923753189048154	0.19634803379379356
0.2120287429474077	0.333425000581027	0.12020829769466995
0.6854991606104688	0.982608370258584	0.484368095366567
0.47833684502976875	-0.50727431854719	0.30127829590487437
0.9285447734026676	0.0959802029990435	0.4595072904667132
0.8188467306800221	0.51278077259432	0.3847077772454131
0.5674733025652084	-0.897608746494357	0.44876615621404853
0.6040531965080758	-0.712399999994403	0.39000337285594927
0.7022976344936736	-0.222215094490482	0.3558248654560204
0.8401601773953264	0.353624154227118	0.39550467475958034
0.40993947122089985	-0.815228454123314	0.3501410855937055
0.5700903121209555	0.113811774101527	0.3016524800204159
0.8253945311726635	0.863241020006523	0.3839386253279167
0.2417483711548851	0.1322184940423	0.12529418688280794
0.5550795146671176	0.372482079417743	0.3139544183051296
0.781870806363698	0.691780210813181	0.3859381681656948
0.8752321919832873	0.857833415790906	0.356967014350565
0.42558831919599593	-0.460534093239994	0.26582688857696907
0.5014546384815041	-0.449178619730982	0.3017115297431974
0.8651391484365304	-0.642689914470061	0.37908666686718967
0.18160757281696072	-0.542181342515748	0.1224510774894848
0.696501174317517	0.612737951050617	0.38081435584474943
0.537475342885389	-0.58267129672355	0.3414918433241554
0.7880149242694549	-0.180111085125402	0.38285266699913
0.1515670045864702	-0.760048615271343	0.1294045481248005
0.24522383582639723	0.740947851455738	0.2054874932477679
0.31763887880634445	-0.771125440750865	0.27110014162311663
0.516548130419553	-0.829780210724326	0.4072305417684216
0.6121101630316772	-0.369837052536202	0.33492118526603615
0.7087866120247971	-0.829487378322693	0.41940552150251753
0.5587151963349575	-0.724793500814397	0.38388383622631017
0.4370650396455601	-0.756522311259696	0.34525865004452
0.8071087018504751	0.152886954651582	0.3896436300255183
0.7420396721271509	-0.135376653194962	0.3675055333286991
0.7586502864629793	-0.81854487819283	0.4046017960895765
0.3407895160753958	-0.500213968345678	0.2232257380299024
0.5121112047345052	0.476297439730142	0.31093026348236324
0.8890547364175991	0.749338586354422	0.3635784837781154
0.5000731385683601	0.688311842103489	0.3536735793952504
0.21818675927860673	-0.945940804102284	0.23284460438971571
0.40089938799394065	0.697580635458041	0.30625837141640455
0.5407320050458955	-0.659529384354327	0.36068791319984006
0.834197489248019	0.962719630894125	0.39541012714386525
0.462550311665249	0.862060248939403	0.39786479299195254
0.41207304749594437	-0.313278646980212	0.23736373823479348
0.20314970975429955	0.8691646426722	0.1979454887699749
0.9440720988505668	0.81238958679003	0.33831907192168387
0.6163913114061328	-0.70255322180344	0.3893980222592593
0.7429128045641759	0.913794081397209	0.43362781757401914
0.7728389413892961	-0.786446692092928	0.39583519992636523
0.628613811110525	-0.67325018571222	0.38436515826866036
0.259145555214072	-0.462627146779587	0.16448725841974082
0.7327342138472689	-0.746202581166486	0.3983158238778574
0.30928946748372665	0.8694420181908	0.2954571097031625
0.746896044418065	0.870616541080102	0.4195219575228582
0.6031861860027707	-0.449540221302802	0.34085559603295695
0.5831251179145798	-0.900548813381242	0.4523005560351953
0.7886792209254162	0.93106015007177	0.41671117224089926
0.4160935631473933	-0.362441560866853	0.24563007036346227
0.6934790158627806	0.815774548683544	0.4184449864539725
0.37255891731365914	0.756309815853895	0.3060395517726424
0.6899610017346397	0.0656101995054797	0.34871740654939876
0.8296334841799289	0.948426379677995	0.3949237483028812
0.8826910633706074	-0.324368590745877	0.4129432453733928
0.48718752730397213	0.0405096228255243	0.26024012115788736
0.8330094789745038	-0.36492787710985	0.3929769221842448
0.3482156616817342	-0.0321703885184961	0.18407686948354612
0.10165594677336565	-0.588933560808201	0.07035520329324728
0.39622192106723525	-0.94956898746244	0.3966411545372114
0.8885250549917051	0.909610167300633	0.3457940053538492
0.5019836875429754	-0.979957524121463	0.4724684359611268
0.09750427388912242	0.773548761376682	0.08366182366283119
0.8178263590242834	-0.144757546192122	0.3936432038821642
0.7849332598919699	0.976349538949698	0.4352680962257715
0.03471013908882153	-0.489300902058949	0.02087470567918969
0.16726260190597253	-0.16012342015878	0.0842329777935664
0.6804868324294265	0.39805462921231	0.35764073142886693
0.006017069397352032	-0.399616949120709	0.0032405017169478563
0.29960717773296586	0.684930702831072	0.23453794918360332
0.830218069752986	-0.734151560953244	0.3783127392846938
0.2836871720869906	-0.875880889560665	0.27524947327995675
0.4283589590937609	0.199870583287028	0.23586430921935525
0.36962391682144524	-0.477568680963335	0.23685362107684757
0.7797877998133328	-0.835269512833534	0.40038518745638846
0.31665217673845886	0.578743515572808	0.22273236275337857
0.46853500565365047	-0.077428232381511	0.2513422184075515
0.2968303675255306	-0.556136973526962	0.20492678864187067
0.9545731152233606	0.690687454842097	0.38616155757675097
0.625804856412506	0.726688657960791	0.3965441542351089
0.8090792327485793	-0.845032911264752	0.3898651424570538
0.414861222754986	-0.297803432161903	0.2371946702287011
0.9617580108436756	-0.995495821543333	0.25542946245609255
0.5323730726661912	0.982391438610123	0.48431159076667957
0.6521653962066019	-0.127566384276277	0.33569620490732893
0.6928941132427716	-0.672903610772494	0.3891563668764643
0.6572672838945697	0.860641907397415	0.4366256348513456
0.49866488626748406	-0.423495818948935	0.29642684612964987
0.7283179112149711	-0.764802335620495	0.40202287862300257
0.6370370135869058	0.50893581246695	0.35795680451267775
0.8707830877622961	0.509503486416101	0.39273090836106095
0.8846661740493967	0.58923489045204	0.3862400114030077
0.8237315523902213	-0.644813506739108	0.38103549237448836
0.12807713556319872	-0.316503266782283	0.06904413654866602
0.8960487432943786	0.710896942025972	0.36862133768459837
0.666818967408298	0.14530486466764	0.3415684630461769
0.6160075851507067	-0.819191493598527	0.42298377980047863
0.811095648859332	0.537304876497363	0.383348968731171
0.0360304951339511	-0.528101474022401	0.022629506087933043
0.696509985522404	-0.777572384497666	0.4087669378960134
0.4214309634327432	-0.602404760195092	0.2928463287371198
0.695193337907593	0.329332919123061	0.3575958716163668
0.8170433853434674	0.458324290427577	0.38608107768668987
0.6523939869879835	0.431106186466267	0.3530593813850665
0.6599281113765513	-0.831227758147257	0.4266034361853911
0.19119574438268525	0.257246338316825	0.1022821694433137
0.41114413184394216	-0.332739813429044	0.2391293162713413
0.3644573982539666	0.475040730238019	0.23330612390001138
0.965390493576854	0.339735535010185	0.49390681147780574
0.8422920945646213	0.32296761276881	0.39751904924680154
0.34188492050792213	0.75322706523554	0.28379013765742434
0.4752783847637097	-0.546403945030554	0.30770340871631896
0.9166498544855273	0.491450635574207	0.41065861528308895
0.8242374996644687	0.146657016767436	0.3960305583308094
0.9626849191946497	-0.598334554732694	0.4264838610189653
0.7175716608119399	-0.894406428312064	0.4362171556279829
0.9519385592652516	0.798541729011987	0.3439848118776786
0.24575448379429077	0.949561750052386	0.26243769838120923
0.895692711529256	-0.70361870422881	0.3698585809953099
0.82408434681409	-0.611365021489299	0.381941854610537
0.7065305323830416	0.437896692105485	0.3663356745888458
0.7115050177039713	-0.967803174956322	0.4680816368961931
0.8092712861177052	0.344442183898124	0.38724453759112387
0.8464038574995258	-0.680987145362304	0.3774410987467886
0.6455717370604015	0.184284000096256	0.3349421569822825
0.6277169640660033	-0.109755831180966	0.32578167750327564
0.0938664992685208	0.254150002725303	0.04746075343029756
0.6647638801858763	-0.915123213362559	0.45665669261639047
0.7105258172640877	-0.272916467560932	0.35986072641683314
0.12389978396097748	0.0433819084180783	0.05887610251862777
0.709960140259031	-0.881526184024618	0.43418164950633437
0.42846592039982073	0.232878250714681	0.23845768697265443
0.7146987207715512	-0.621303458627553	0.3828351298624337
0.24520190815871437	-0.591973818703108	0.1753707124769859
0.7017576825906388	0.813221838991632	0.4165252005430708
0.21223158886615265	0.857789438557337	0.2039450782504761
0.5370001549527418	0.905530637563257	0.4457948844778834
0.956092195426053	-0.964086761291989	0.27048229818284497
0.36247837398087945	0.88743377111734	0.3450195465234875
0.33828827989029225	-0.995792450093052	0.3704649635397081
0.635825543015355	-0.518102887791939	0.3588921197125107
0.6400908433197803	-0.843017606686998	0.43151831155307596
0.10969485684313413	0.908798150129815	0.11123158795380413
0.1151531347192294	0.647785502163262	0.08557748762601278
0.1309580865120122	-0.469582155712726	0.08080595428310833
0.7850944004409949	-0.629656083884614	0.3831197200918928
0.8240943609621693	-0.941478958925728	0.3971312078353677
0.6139822316925632	-0.244054694077924	0.3259024642813494
0.876748236558876	0.66563730180411	0.3762515260038173
0.07494521353588701	-0.91519665138577	0.0759782025993463
0.8308469036044982	0.314332229111377	0.3942236601723507
0.56764533044725	-0.0230762275460818	0.2988253100627086
0.39570593996593556	-0.480095440757913	0.2526134555876566
0.2899773958850484	-0.555125732041788	0.20008811696525464
0.6757973841888433	0.455359222413574	0.3610258480117716
0.40058576182467814	-0.0212924565960853	0.2136019618973281
0.14955660927262118	-0.99367720378332	0.1691034860445285
0.9806303022563359	0.959344503041735	0.24205057677599137
0.9455716097837137	0.913050115559861	0.2998822787653644
0.6235182528981514	0.635447296592853	0.375750316720267
0.37092388286103856	-0.762044317591063	0.30674984742011707
0.7166656261649088	0.305181750127581	0.3626678628255814
0.5067509837993562	0.897074095891825	0.4322928230088815
0.9205405676577011	0.966855828682032	0.31422765835327676
0.6603752609990609	0.734239574851832	0.40046269849139315
0.8349345228399103	0.306264472910771	0.39580011972389845
0.6530034126289438	0.169075341733016	0.3371699575500456
0.20882949865796907	-0.353105736918427	0.11995931163920756
0.031181450079448277	0.620095931813405	0.02172752868909434
0.8097534823949448	0.10981239964547	0.39100920298997044
0.5308866088570997	0.659583509526166	0.35738305214455274
0.21914965867381841	-0.614246691213619	0.16011826177495644
0.5322582368995169	0.32403449551946	0.298871639259303
0.5818167198144751	0.280953829098569	0.3158349486189975
0.3455715305675885	0.520634154599159	0.23000431685832645
0.9198732246203579	0.961901908703795	0.3150131273310418
0.3743324709597361	0.824398328977619	0.33006052242029366
0.204118284149643	0.924310833122411	0.21244399469872285
0.5040132224060465	-0.910715939603	0.437626944852343
0.8185511373222462	-0.673180025336297	0.38100754057909075
0.9147131620536372	-0.978121549990006	0.3217382461026776
0.09314093246219811	0.83626970306252	0.08614111994920633
0.3631379350927747	-0.287780295535217	0.20682731770537668
0.2201380334840008	0.746964504334847	0.18596355562323713
0.853849843538984	0.455769284623649	0.39339831225153293
0.44335380872658436	0.396744181806632	0.2650970582677107
0.650759962270804	-0.0887477449102665	0.33437049055198576
0.3708810521948718	-0.162386473247276	0.20139011734852033
0.48112306303909436	-0.963044195216507	0.45423828990313875
0.13880235124578613	0.986658678650794	0.15543647946024425
0.7393282939706016	0.289775307573933	0.36861408002297497
0.1281959875559003	0.739830479616841	0.1064220906565702
0.5436402572992985	0.382211211886489	0.31043112356160474
0.7313984511928037	0.942712781749064	0.44901623591073897
0.7174509170260985	-0.236232135966918	0.36098238751405076
0.4256059746793463	0.653503892609468	0.30815366235356584
0.9414389837922456	-0.99854980606576	0.2898886285076709
0.1986111263062059	0.833290805334876	0.1854850520463634
0.8007623328080139	-0.508022050415447	0.3828084575380364
0.6793671158620754	-0.65944091880199	0.38650059443077117
0.3185848358252439	0.830341438396378	0.2901422763922088
0.7035473670092334	0.307671595670867	0.3590334926758927
0.3142594242434317	-0.124600050998183	0.16693827377780102
0.5832056388668396	0.870299800035879	0.4392532259121837
0.35920054236296733	0.849564473818431	0.3282433430829556
0.6364017958824459	-0.794708973150521	0.4159632809368514
0.21668351950613304	0.958473000634767	0.23479533972440333
0.5959011734180395	-0.91626161727113	0.46066134636066147
0.6302565543046093	-0.952891646859756	0.47848988895267125
0.8769296026498524	-0.13191304078655	0.4198943363068818
0.23915488160312723	-0.840257950145333	0.22459982361355638
0.8463163021927442	-0.73946830366805	0.37440420963795623
0.8718901068654022	-0.70707243429245	0.3719418276666982
0.6983339242427804	0.826649762474636	0.4205783294668301
0.7126113123430831	-0.836984076177614	0.4205624150079747
0.5716903305810646	-0.714254050628475	0.3840842744232834
0.6191521540362096	-0.701395444879563	0.3895004350361897
0.5273325004934152	-0.666416233089658	0.3579363838192568
0.9294788263409596	0.879083165849134	0.32160352938066383
0.5750475966588888	-0.99210960047562	0.49892095420769444
0.8000085302284984	0.475267825927752	0.3830691611276538
0.9808678954921969	0.470820556933188	0.5151558247791664
0.6407765010571931	0.616316833811977	0.37504136993007936
0.022004070400012284	-0.22027744798639	0.010348430980529651
0.5834429200685927	-0.367964221308641	0.3244947934701623
0.26900870878039645	0.693080793146646	0.21343356685024248
0.750677989612536	-0.95297238937152	0.4445678788588374
0.34518658218478354	0.525249168722183	0.23064257121048512
0.7201684678268316	0.675822347379271	0.38940121298052105
0.6502426446264363	0.129628979897294	0.33501896727589103
0.4832058181713206	-0.138021132764464	0.26112757375200357
0.15100788185079825	0.164110357320498	0.07543888510378263
0.29882623358290794	0.127970873806202	0.1581281172221802
0.6842960604514777	-0.558874918002263	0.3730429173592799
0.6534348690871568	-0.803305631025803	0.4184499566957317
0.6705134131969339	0.800897603940296	0.41690707785134995
0.11102701424610105	0.815621169827698	0.10055713277727653
0.055336787131147036	-0.784576593524497	0.04751339157732031
0.8206153605030031	0.951040062834368	0.40210983492917185
0.8249697366743286	-0.746206395564679	0.37950240566704835
0.653018010536763	-0.507873933857735	0.3614550584723536
0.6884357774370414	-0.151622336081515	0.3494390404516146
0.1472443117239673	0.710152584259399	0.11850494384558337
0.7328089685362806	0.875914123291035	0.4257112691569406
0.6023606867309799	0.974520204294696	0.4907932886698834
0.06166424215725949	0.276026012100767	0.030984799759308988
0.20354640132419477	0.853112549735942	0.1945865557509555
0.3061658734704508	-0.406034216245624	0.18672127430608912
0.703584241484962	-0.915702843186844	0.448043676778543
0.42611988751288404	0.488359935558958	0.27112312987341236
0.7680996729207571	0.819447440906871	0.40186962606295273
0.18878584027645812	-0.42108833754627	0.1137677091153671
0.3903588963993174	-0.46907107338286	0.24756451728511866
0.7398561265629799	-0.530268755513679	0.3771438009921709
0.4009530386927453	0.638852848253316	0.2902533963990467
0.23108889909093816	-0.176973485211334	0.12104897918982867
0.8416041574539286	-0.0134226719112396	0.4044158836029139
0.4656578853998827	0.856365709161497	0.39701844892987836
0.0005264384059254758	-0.575921449860227	0.00034285025042474904
0.7985938188105782	0.607218633569697	0.38237902363785065
0.3967011080478419	-0.658985103424667	0.2930083629537266
0.3920321500074548	0.781275878769447	0.32693976583532175
0.4459884903468795	-0.761147291620195	0.35154302188296016
0.761846375788248	0.928635493750274	0.4301135932483513
0.9382533220989439	-0.966134159203974	0.29306090513474764
0.40824398221065195	-0.230308311387848	0.22714496647026372
0.8185697435821309	-0.541433504928823	0.38383427225427347
0.204263287525812	-0.366017722981728	0.11829735258487468
0.7455656890317813	0.809947888932471	0.4066395194937875
0.7209875332381935	0.0162576145458942	0.35962426361328276
0.6579499379891808	-0.896763896906477	0.4501024286984355
0.13040411581007916	0.955973080249754	0.14053110336333832
0.06659516933998187	0.410059481399123	0.03759651167863366
0.6874000227658075	0.935285464948259	0.4605643003593021
0.9162577011482694	-0.966833630923664	0.3190995119571124
0.6359368570992333	0.0241624133555106	0.3278436110990882
0.21825575023848076	0.0970389000627578	0.11083933442658442
0.9319675623466084	-0.715577973471248	0.3684025689847511
0.2725916758849	0.913480878349327	0.27722862403140247
0.008876786816203405	0.148112486925215	0.003975471471930224
0.6860003653607717	-0.847767514030282	0.42869796710560043
0.6059033263945487	-0.950506999564977	0.4779103314375261
0.3972712815600515	-0.590468263085043	0.2762599093344076
0.055522922569551936	0.179567845795078	0.02617811782867593
0.18256549692241056	0.420703987703999	0.1097529166891977
0.06136544570972461	-0.158454226819934	0.028771437475174806
0.7786686860706347	-0.911838184351037	0.4166998107024475
0.5832603677524861	-0.420001530565482	0.33044021327090267
0.8060829226466243	-0.99405971967806	0.4290275349217938
0.5545759699977066	-0.46443189160091	0.32615154550608155
0.5332444839254813	0.622765855226498	0.34904472675751946
0.6499614780595292	0.0793541162709045	0.3339139410334047
0.9115593399595737	0.668361171936245	0.3766909641520391
0.9147694689826327	-0.888821170406381	0.3288667671109596
0.8196208814110404	0.917605312540537	0.3948341146665698
0.8771274483293767	0.857655318866461	0.35592108178689214
0.019816439383097656	0.194858133999835	0.009165114971546361
0.6250246168768513	-0.318843863334382	0.33498845401071387
0.2005148814242416	-0.937840446875202	0.21215613473349812
0.663288786541475	-0.744628255626324	0.4029007133464497
0.3595412586355167	-0.545762074721592	0.24368287527309285
0.8023609080383141	0.857367100219919	0.39436922462552176
0.7147355491345453	0.494177687628916	0.37155868015697696
0.4440160468667635	0.909637892304727	0.40888128813258495
0.5400851863802493	0.758801317355736	0.38924616564989833
0.7716235743433179	-0.266486298546582	0.3775362873229232
0.8315336160203778	0.481648668596916	0.3876162861196423
0.19352581254288592	0.777785946507559	0.16934263352810752
0.5207063420906443	-0.0716200345059035	0.2775157522386206
0.2799743946388754	-0.00215222169529789	0.1446936163578596
0.3979159146385362	0.66563762790331	0.2955250887214806
0.7502797042339562	-0.967129646475092	0.45083994413863904
0.7250114015943748	0.782761843288481	0.4058604802167048
0.9178208387053666	0.848293579763281	0.3356163533174862
0.34139864167554934	-0.5411968623135	0.23134599206286302
0.7550980555778362	-0.670889152641689	0.3871055822644499
0.4085053272719925	0.0385881675351491	0.21818545677130186
0.5878981926399893	0.966393095456217	0.4855142043895725
0.41374715807776485	-0.467591300380706	0.26056676037281845
0.6164375858018075	-0.216163382135321	0.325305499493841
0.04578119493551032	-0.907853127112101	0.045599036282943956
0.6774269803194471	0.072374225670267	0.3441902588131482
0.9598369482773931	0.914697959978108	0.28882965458185594
0.7616500819653977	-0.588993059900156	0.3816700819940393
0.8231820056142447	-0.694092090676484	0.38015587041091853
0.7706083333609184	0.446731371582597	0.3784762503978453
0.6694407224013996	0.264429540572973	0.34666482554209
0.1001862683790443	0.523338368662046	0.06450222412948067
0.9528990749052906	0.914838015971734	0.29361825212309844
0.702716742432757	0.327671376270581	0.3596242957514379
0.717945349088599	0.920972234662106	0.44552940104344646
0.8999388963958663	0.593322645596417	0.3882317781444866
0.6104618083867488	-0.954144605650888	0.4798427247297988
0.15123677255421994	0.731626951674355	0.12488446650579535
0.9872950603200584	-0.995528580042267	0.1956907153043813
0.682889773962499	-0.836104855831862	0.4256458197190276
0.4535461437072581	-0.170274038181389	0.2474374057546424
0.6192557701898702	0.971272411883222	0.4888756474971165
0.5301347021055319	-0.259753517507654	0.2918682827838814
0.3864081370233124	0.769884239059379	0.31952439788415526
0.6192024107389117	-0.716972095212398	0.3933412676655052
0.6707740716670202	0.578032950259602	0.3735590220995289
0.39937052877507195	-0.492639128238789	0.2570203315118972
0.22061666990441853	-0.28074066648443	0.12121000732549163
0.08511828213767275	-0.796049435412113	0.0748020680259447
0.3230651993136176	-0.102310695747888	0.1712001987361889
0.1266132785337419	0.905424429948487	0.1282399606008899
0.8557200726955652	0.304351210689856	0.4030597302547405
0.4089676330138999	-0.95651441458545	0.4089352490185835
0.4145399800113233	0.153325499603308	0.22539183853192316
0.6037827382375048	0.948168556222983	0.47665726852451046
0.9628420120899095	0.886622240695694	0.3023657543848945
0.36289268506125744	0.582282199094188	0.2535381402880545
0.400798747942329	-0.267022980257676	0.22625700783302105
0.6758297571706521	-0.913531389511329	0.45397506630016377
0.4130142757288909	-0.832290177437686	0.35839464918526787
0.9395122041941046	-0.529390552876791	0.41864264041647403
0.6725596759938436	-0.958411322282453	0.4750120264003377
0.4055393076803568	-0.409963288276754	0.24652838786875644
0.22490323808448756	0.0155086273994146	0.11339134436575869
0.9445521446528744	0.0463311931513207	0.48074119221923095
0.1427533024256871	0.1501364252263	0.07056089407996084
0.8948522382396463	0.798731340235509	0.354469959062482
0.5140944621160859	0.743315749436776	0.3757256573161147
0.6134688660856875	0.871729049166992	0.44221341069044906
0.9346270093871157	0.137841270630861	0.46450958490399263
0.6701617534163391	0.0828919866074612	0.34162256681707137
0.8927532127438004	0.973091291091674	0.34521102630662315
0.6877140904560326	-0.800787911218904	0.4152986909754064
0.7780556743810115	-0.977713348288488	0.44015120764792137
0.14626460241009928	0.115577983347875	0.07161336926737752
0.8610255057264773	0.596360934682891	0.38332524263495943
0.3834787331899982	-0.728136085043974	0.3045027541952906
0.47921780412984566	-0.92827135760932	0.43570532422765035
0.3847541122136485	-0.829320435815497	0.33900491281881595
0.6761535889850057	0.37113444889339	0.3546592988105797
0.7971136962276651	-0.925749263409015	0.41036650952916204
0.3804405867762073	-0.909705222926028	0.3675074981530935
0.7073168284536153	-0.967312755411187	0.4693567532479636
0.9345297712421732	-0.949728002992652	0.29998282330943077
0.7412695452162692	0.626777752237786	0.38387971414129135
0.3424536265997181	0.901218308055152	0.3346086226308907
0.335145721609742	-0.603073923950236	0.24026701532579653
0.46791120494340444	-0.096719490879962	0.2515900607721115
0.7847058225373257	0.973352668353457	0.43411721452589125
0.8915406498905465	-0.738743234601959	0.364704366679078
0.8194252989330189	0.972083067812494	0.40977103428356726
0.9537246269035364	0.922723653362543	0.2895590080919813
0.25510522951044484	0.729317935044205	0.21083319209804657
0.9015732266448087	0.943795544191335	0.3339907125154832
0.1715170851266114	-0.474296325925682	0.10787655276282487
0.017627689089275766	-0.664400187314957	0.012873573527605093
0.0911206222209355	-0.581084306881327	0.062265751866246735
0.13880027657417934	0.955479086520128	0.14965181747376113
0.7461620607544304	0.41726194648049	0.37336336276325477
0.34542494218833253	0.0405559798299074	0.18258282677783466
0.9210132928089678	-0.674090599017747	0.3768598900022959
0.625983831046898	0.258410642974144	0.33124946407654016
0.9000169283686112	0.172082933769192	0.4322707058968673
0.5855553382547305	-0.982841669160616	0.4946018422383757
0.08957918368936361	0.290499076796082	0.04631978717550938
0.45520467776673235	0.540588161553492	0.2966885770561047
0.7173742013749287	-0.953472414390719	0.4591500904624087
0.5524926702691448	-0.811427411918114	0.41070394401081284
0.8181885729608143	-0.366375415315269	0.3890094734083574
0.5043286613113096	-0.622511078868154	0.3379248726019845
0.2318439025926064	-0.429873017414551	0.1424589180982585
0.42450059094131065	0.962576872111517	0.4223163318819717
0.7095478131804822	0.0169953218349744	0.3555468839049264
0.4535749170124029	0.731210198070002	0.345627496566064
0.28208186179686284	0.600376975991634	0.2032987931912938
0.4328335741407905	0.134473889808846	0.23443909436476798
0.9004521380484313	0.981018435776807	0.3384986132001206
0.9408862919500313	-0.938274499448109	0.2959148858462857
0.9396647996069163	-0.915710486714083	0.30369084242684025
0.3792279197884775	-0.701290410725766	0.29390654323388876
0.5646877746727287	0.211777462965896	0.303813381499105
0.40157391389188474	0.369646960349848	0.2385163034713195
0.8622177508908464	-0.624249507362496	0.38084345589205576
0.8259784637315123	0.926173262230057	0.3924267984023812
0.8237042271968978	-0.997821562184708	0.41739111541787755
0.8868453155536974	0.418119973913946	0.40658891956772775
0.900038713203367	-0.956582916323024	0.33583843884967673
0.5852321619773421	0.624785215430473	0.3653315164622056
0.39165845596211013	0.842016640078624	0.34836824197884075
0.2748165102539969	-0.821081813276303	0.2508955558509176
0.8847127495646728	-0.816386872974459	0.35595766433211645
0.7671859667910541	0.863069295974111	0.410231727697586
0.7331321383227664	-0.805391818430988	0.40871649606483146
0.6208512148042755	0.117195201447572	0.32322043788908755
0.9469357445892445	0.282520678757973	0.46837237692370287
0.2261126684049843	-0.33546646733669	0.12900393957054485
0.8491336529341775	-0.233455274458656	0.40356299031235865
0.9304352785752542	-0.645817951806042	0.3861638215074906
0.25653209196249893	-0.631086838136327	0.19092012508099038
0.9392016106965639	0.633268090466604	0.39344919913759413
0.9210060002085109	0.959089572094373	0.3138401634749177
0.818543219872607	-0.867613250453509	0.38787351262849584
0.8703107472360689	-0.852882355243004	0.35990931310722557
0.5781991407182027	-0.790832481120784	0.40888136899935695
0.42525392317643385	-0.643335325958631	0.30525834891165005
0.35583419298671004	0.548084042613353	0.24184566143875835
0.6552065624354779	-0.20476445974779	0.33923125207493054
0.41376551657312716	0.0913580361439125	0.22229704575144657
0.03507108268008995	-0.577259884326616	0.02328368933609275
0.5552980668511595	0.0571267817234897	0.2935898879884281
0.5332074094346068	0.852557699710596	0.42156321669086405
0.8972750658635805	-0.965392875573512	0.3394040559057279
0.11405917234593653	-0.843101932039496	0.10686710173674435
0.18837685405594384	-0.351988116941231	0.10729909583607847
0.3571816471129697	0.312875299054163	0.20600885716287842
0.6967342621077062	-0.605083860207037	0.3798830298389319
0.8552614964743022	0.934379551430231	0.37285307077752666
0.34146092900067704	-0.693045781539376	0.2665051272215759
0.9247478041674174	-0.970971823805401	0.3093243141750042
0.6196947117776913	-0.234694374616002	0.3275414650399714
0.09930229240628193	0.649832802839263	0.07361068686649205
0.5413943128591934	-0.935355749405108	0.46142026785158086
0.11494177019107649	0.882389020281433	0.11297701507175681
0.7700755817436016	-0.984341472838755	0.4480574333826034
0.3510403595558712	-0.254592036559237	0.19664867375590944
0.2107173944889987	-0.36344898492874	0.12206593101273537
0.25827487102963037	0.898247450886399	0.25882410319746785
0.4375983892189052	-0.469475101474781	0.27383051150370996
0.7826173794939592	0.696720663276621	0.38611275368843107
0.685950368905095	-0.372075656926045	0.35736861628413924
0.5769358610774205	-0.20371239863851	0.3085984055590853
0.10613907361228865	-0.720645467671764	0.08567531743524806
0.8637495481327678	-0.148608544620867	0.41271383611029716
0.15066299658752585	-0.841467130906164	0.14170337110934345
0.4749493111306664	-0.990017357279728	0.46593671903421746
0.9515615955623068	0.329870633258788	0.46904150024221364
0.28347308039851116	-0.963837656803668	0.30521552585366757
0.5543107259277242	-0.312906396334753	0.30728905415233576
0.30985825527038846	0.675166538043475	0.23962598516920444
0.28635329475578525	0.197685802498669	0.1544269800309342
0.6705764217388791	0.0609662444674531	0.34152306869256277
0.025148499779892832	-0.750106625092241	0.020464999925169453
0.53471174046154	-0.650585877334409	0.35639037884759844
0.42071524817291395	0.817121430933561	0.3573446856163974
0.9108040968874199	-0.738160445411903	0.36221002881594305
0.5841066781490049	0.993158322188573	0.5005542973206
0.6104076464158349	0.902375515969958	0.45499079646561724
0.034931630247315784	-0.663978688487443	0.02569517533049699
0.8613539483881648	-0.974935107460184	0.3761267760872677
0.31249671737072793	0.36666110657356	0.18554721433707855
0.6028884140816854	-0.0815952353871156	0.3149931105617705
0.8110049629600476	-0.150679883202459	0.3910678789758815
0.2630357034328075	-0.747765721811326	0.22163747005178452
0.8377608181583538	0.868645876907081	0.3778485282308551
0.6098071595374792	-0.310052838788228	0.3288855579722806
0.781034482814424	0.621063879651752	0.38298460610837837
0.7889369533341749	0.715785410447533	0.38619337552967303
0.6710134710849379	-0.321860161604752	0.3501302286899105
0.7884488687109175	0.974341435758419	0.4321611121022962
0.42825250682090105	0.0607133689506376	0.22942814507692247
0.66309219191327	0.869780637519789	0.43924997433068663
0.7492830113925558	-0.0202463612926578	0.3695991756761843
0.8905500743048049	-0.675019700861363	0.3745887924402797
0.8534280051651885	0.378012201623118	0.39824611485419337
0.593886729640039	-0.103919905501386	0.31170479659618217
0.8916937996885784	0.991388413615757	0.35093057094908575
0.80706740657624	-0.7633612689507	0.38459252710908487
0.7333601330127956	-0.69885765057134	0.3916392218856095
0.4077110919921574	0.598858091034574	0.28427769277727255
0.5110266673124148	-0.440724694472483	0.3046471897772504
0.15218777404810477	0.737867065362604	0.12660834163493395
0.20575030014111778	0.90712447583068	0.2097526960792455
0.27602326525673687	0.614935501280009	0.20189734203689585
0.9495763954913291	0.993748431329643	0.2761205977429478
0.29102694966900006	-0.174190415610813	0.15579619616997362
0.9268563166392624	0.975165053705261	0.30683714550750074
0.33346648770843995	0.413712132186269	0.2046716985565994
0.2784875542312994	-0.80207259773989	0.24862349805879827
0.3707693130865699	0.978057462014242	0.3903927564860356
0.2526235493719679	-0.428545046683343	0.1557102107300038
0.27511793338310564	0.154398237178138	0.14551555436351155
0.24208699671577993	0.751064566822675	0.20522046853744255
0.3874402212923345	0.502111266318942	0.25190116637257365
0.7700219516321157	-0.413671249895015	0.37796461076582166
0.280365566748103	0.817667845567156	0.2546440036855021
0.31211484134483297	0.61635107502508	0.22762027119873243
0.1006340499950386	0.208550578056035	0.04973199824123992
0.589303335776703	-0.600307795607584	0.3612783121552837
0.3874740960593928	0.246426231855785	0.21686780419138155
0.9164610706387584	0.895458461646284	0.32644454425950836
0.38853099375200256	0.403723044871276	0.23593634974048486
0.5804026147135735	0.414498279116073	0.32873362378305765
0.6011381197691172	0.737630773292395	0.39632753780801494
0.038187859168945223	0.0858521459383852	0.01714241898891095
0.5760052379676559	0.816784135075014	0.41752236209722615
0.3594514007201279	0.73372414976513	0.2902966157500555
0.26732469590924524	0.00718027458623232	0.13745055373125306
0.6537108477633741	-0.945288391475507	0.4720915136003916
0.5619773219466588	0.139040823920139	0.29894022599004666
0.502124388233594	-0.858998871100133	0.41388700852630833
0.22869880310538107	-0.797471435523348	0.20459720452099708
0.9118660694784745	-0.404091269001885	0.4203440023686829
0.6820654797919808	0.508944247316746	0.36732554160334685
0.8128680332613724	0.939926877739339	0.4043420546253558
0.9159780277639453	-0.0918434546214409	0.44760732594117736
0.2107890749828271	0.625248828148104	0.15569363033869302
0.791243022603335	-0.915159438805951	0.41095176785620174
0.41693486620132914	0.552012875815064	0.2788639213933467
0.8577745788671416	0.27566911238724	0.40524971355117984
0.8984841738651516	0.455752286275327	0.40714840024138527
0.4320385782131661	-0.984827761956578	0.4385611790478824
0.3440900924102535	-0.0703192446683778	0.18237667408097408
0.07543713969898229	0.842729934137096	0.0699910050142411
0.09517715774581463	0.295512533798649	0.0495665879036807
0.49739722472387293	0.658857300298128	0.3444095262558047
0.790270291817309	0.836039652664912	0.3965470578367266
0.9042045260063826	0.98784400172878	0.3358547779070981
0.2804977332087222	0.499383035001461	0.18409388676072877
0.7942403906346007	0.532387243240755	0.38205789192240874
0.670839683772568	0.834976081752275	0.4267912292340196
0.3905585027493569	0.140013745976456	0.2113459342235183
0.36100478949794934	-0.801594289972281	0.3127776690136712
0.7583587473342646	0.983438278138319	0.4542884613164933
0.8474099642354355	0.74382317047598	0.3739426480886932
0.7459089986120884	-0.0540674637305909	0.36846757023199866
0.10685021660915626	-0.607334187034595	0.07563308552902735
0.4384520953016303	-0.725861759940017	0.3361119631788398
0.905033398902322	-0.290470337220465	0.42786717828437776
0.8447496976411226	0.42592738723882	0.39310667541708033
0.9000463357613401	-0.647289014139522	0.37939636655028214
0.37195675517885785	-0.571460277269739	0.2567798523992998
0.3803930741589645	-0.445175459945824	0.23770097792582268
0.8139710319664112	0.669431925185719	0.38154231700812086
0.6055389327800019	0.196655729253749	0.32003276701985744
0.33416933964682954	-0.899475268993306	0.32713254878076653
0.2817212171579715	-0.686871243209367	0.22167786146362523
0.9619620856220411	0.0853075497073119	0.5115833777594472
0.28825766751499543	0.944741961414871	0.30290875723783467
0.5269672540979193	-0.575135670844961	0.33597354251646117
0.10980307649955608	-0.486536836037907	0.06830948414097641
0.21484768428928452	-0.583120135875363	0.15193016332125006
0.7737900582462726	0.85323138932403	0.40571244603304923
0.5663095323378454	0.248242805123701	0.30694356479213697
0.6566802934372549	0.437068807319165	0.3547454745130146
0.5306142713704711	-0.129152523276166	0.28408272714017263
0.49157302750107645	0.728378293168532	0.3622052495497047
0.9635350571058559	0.325752595582024	0.49189624011458755
0.32991087852713147	0.0400743784170181	0.17367423864301249
0.8980173611555133	-0.997626212521268	0.34611891579691156
0.5887420410547934	-0.66844990785016	0.37610682841615706
0.6824167232070183	-0.317654666072137	0.35332466084106856
0.25943852072327106	-0.497466095323498	0.16975716715827885
0.13896916225941178	-0.79436179439214	0.12333775629555277
0.04906491462111045	-0.621287525254879	0.034512813562441326
0.9833455749581156	0.931093882554852	0.2682991891362576
0.35730680208749244	0.313604593083995	0.20616250371180342
0.6788731823883479	0.0240869188643013	0.3443774898544425
0.1708817670669921	-0.0207145461917053	0.08358524196007257
0.1693108520933166	-0.983173912422252	0.18925482288058107
0.5434177900572931	-0.380360398806633	0.3101096003281519
0.595670850782952	0.384043322525121	0.3306615067240791
0.34546130989487	0.206867065579026	0.18961230373931684
0.018146373271094383	-0.122576703157678	0.008105194577599192
0.265227830552886	-0.313154338110891	0.15084617315893373
0.24749313649828952	0.39209039883383	0.14806572194094927
0.3866008205472658	0.888452554411133	0.36313324274205055
0.33118919918365025	0.851581921077023	0.30736765346458816
0.5566933866720941	0.871561579350098	0.43532662144185674
0.31934921538233507	-0.463805597949608	0.2035263223764951
0.5270814611426003	0.447873789593561	0.3126645390776138
0.8175646608063921	-0.313803141212275	0.390251000652912
0.48867105572786296	-0.781323347209522	0.3786317033472587
0.5818283344860559	0.844061930300296	0.42860125534009746
0.8837484328859723	-0.929163619946601	0.34955984975285936
0.19226065605809198	0.768622154416003	0.1664469341276053
0.17897782914977223	0.947015284261594	0.19152815361213923
0.3725757188958029	0.811976844378933	0.32446197460465886
0.4854335748766957	0.859514105002597	0.40736143967725524
0.908495551737408	0.20162935870737	0.43666871018609105
0.1249385386823005	0.2290152008632	0.06343040457413891
0.8365382628957585	0.681319944083871	0.3786356215357416
0.9544367161113487	-0.889550546664288	0.30401316769013886
0.42677505446860914	0.850348468603044	0.3736935709542962
0.3454884306967991	-0.833934533835247	0.31239063604540285
0.5725519296562218	-0.580806462860842	0.35268848551225834
0.04583070503815938	0.715260582056007	0.036032105272132145
0.7114020413604902	0.23222828378412	0.35899168743104815
0.03994276186520648	-0.0641559453197514	0.017869819558680472
0.3598706910217908	0.446986483107088	0.22581749180965374
0.5821844938998156	0.56337095492437	0.35217808447584686
0.7560829849511576	0.881322732452234	0.41883662290087253
0.7903905585443393	0.821580552239726	0.3946394017007712
0.4103291722538645	0.956239088509472	0.40974136611660555
0.08999503340038784	-0.620747106652023	0.06430290132546801
0.6487012419173882	0.16388861536245	0.3354072369458884
0.5772437171007442	-0.698233975685686	0.38101890148753054
0.7853472315959295	-0.966088284248889	0.430718786907048
0.19832236988743682	0.699035160126906	0.1586354786304546
0.9382600087762869	0.846958750155709	0.32733633342539464
0.5091590835968656	-0.855307331704717	0.41494123547182943
0.6857285871022266	0.0431513091317014	0.3470044524202815
0.5115093116500082	-0.899867019022011	0.4352817724411195
0.7256041923630902	0.687986300841779	0.39075505993004234
0.08537199852626519	-0.760271236768552	0.07184465316387459
0.3093749165684872	0.22124913290354	0.16954311424093274
0.14800446515026872	-0.309092580456494	0.08018704088881587
0.6136711128680746	-0.405122106450522	0.33901716609890403
0.06437638337765438	-0.81221172463356	0.05734819941437226
0.03059138343008257	-0.0858676195657007	0.013647867662937331
0.9328029293595554	-0.854249720161332	0.32713254318275525
0.37477002983729035	0.340332538388773	0.21943762882127013
0.7073930722160328	0.852332289261096	0.42592866410648966
0.5866881386467897	0.605362419432789	0.36162102703207677
0.09772970838089545	-0.330173092851394	0.052349115077410545
0.7476774490714189	-0.450646782432688	0.3747003888071007
0.6966910924870932	-0.396099699550677	0.36155570546815524
0.6195162228963362	-0.801919034090687	0.4175011643202549
0.6874392065050603	-0.188773395878179	0.3499800516150299
0.36755799658151783	0.530822764774201	0.24560643352718647
0.5981856910083012	0.512635931401837	0.34821235770884473
0.013794340368946119	0.66928747337577	0.010116205230457009
0.43974875248702416	0.313869116764141	0.25245655161514235
0.01353963302124731	-0.412999350489932	0.007425587941549359
0.7328792446859392	-0.24754004921011	0.36593908609979864
0.41896820481561337	-0.600620771656538	0.2910521217235535
0.8306477707787232	0.187499704388181	0.3977191643652525
0.9707302028302928	-0.781084730224087	0.36306868595877656
0.25876302953251196	0.951153289350431	0.2761512010015504
0.13905022495779912	-0.142141658841351	0.06836540368421484
0.727570237930254	-0.32124940658586	0.3661548162810826
0.839853428191955	0.949505179335949	0.38754920123874614
0.8553056812514234	-0.112491784275133	0.4095910236729688
0.6410117176920914	0.506568141330661	0.35858786368184936
0.41948871653632697	-0.964229648345755	0.4198406410927081
0.8507196656402345	0.973617697935031	0.38514443525183106
0.6180733454715454	0.942162236924704	0.47363729741281363
0.8896323051292	-0.184764970897573	0.4251166775905738
0.8867619424038227	0.767174107314314	0.3615755488110202
0.5584785620838979	0.646178966563162	0.3628845296521694
0.6966069785766805	-0.597035946584646	0.3789012066352798
0.776848744662475	0.68283433136416	0.38602069581224246
0.8463759278538856	0.312879229824894	0.3993244216884648
0.3571531589673364	-0.558099929968561	0.24474021761358647
0.670080886541922	0.125093977356874	0.3423066738755861
0.8618772890096531	0.937169662901159	0.36805213564277817
0.6178279281054171	-0.478382419608204	0.3489579986781189
0.0946854796134606	-0.996511727516191	0.10651323755820313
0.973422255399368	-0.98436115650171	0.23511213112211174
0.5995112631281101	-0.56777152326377	0.357760146676795
0.2214888057772543	-0.122115980953268	0.11337950735299569
0.33686508249957703	0.688612436886842	0.26214782969099043
0.2867574150547149	0.233706767123861	0.15709393644947678
0.20777450972278283	-0.0657265860014445	0.104314303794108
0.6873887087346885	-0.746073603140618	0.40263753236845107
0.5358258218788828	0.715816137001791	0.37462240466220803
0.4681909453597176	0.964602522305483	0.4487444414685306
0.17786386275464502	-0.784871486360152	0.15680297789847433
0.4593478382786911	-0.108333538096883	0.24750793525594234
0.8446811189559683	0.970650041439685	0.3893538154746333
0.2013391396327031	-0.79003785492445	0.17873650098884894
0.05686071695801626	0.083105692027382	0.025889776203670934
0.012269252374563855	0.578579256951776	0.008065326385539707
0.33305952091377483	-0.491709431364425	0.21685575218229874
0.341228615107307	0.977544953315744	0.36500657142473447
0.4837201977723429	0.728884574353997	0.3590186509654
0.8781526214818066	0.993077390286457	0.36584248453976403
0.2574029279225469	0.212084823178658	0.1383060315914685
0.12414510648437875	0.875351200072237	0.12118242218597075
0.7278066604406062	-0.903380902575048	0.4358618245030514
0.34304704750164	0.991749666784775	0.3729517615882318
0.7007173300628791	-0.907055166388429	0.44556303814484294
0.46464932340347115	-0.915083735883734	0.4223889045908666
0.14758927901211422	0.454034661817109	0.09030098194079146
0.05821461059913113	0.717954871002016	0.04613220589467572
0.8374521553194222	0.465818440196618	0.3894048530380339
0.825961200452378	-0.952783667761288	0.39876334638604755
0.44158647776983045	-0.520703755898656	0.28561976530871025
0.7998988722204433	-0.675034622946337	0.38314696838040285
0.5692071645879304	0.940133270852222	0.46945149017464377
0.7693395246312972	0.892202941689693	0.4160377711097848
0.8858319440414971	0.971825383575026	0.3520249037736614
0.9549337751323678	0.906664538308402	0.29587243527894613
0.939516288505303	0.0277737610733112	0.47401260799222183
0.6462819187239225	0.673391765816767	0.3865071144589339
0.5256991508769963	0.0200392592653238	0.27919405799332053
0.5132070661676589	-0.768963548569737	0.38388142882682774
0.5109873221862766	0.511622284137473	0.316775669031399
0.6101797867458186	0.780162571378224	0.40992288927022785
0.5503968204361567	0.874849808997415	0.4353507776649637
0.31672112367154315	0.156798240664818	0.16985049016626522
0.8149362133731878	0.516911237311325	0.3841663654825675
0.27567985918207605	-0.902851677793951	0.27665354241044304
0.27752313550144053	0.949824238745615	0.2943337234942202
0.7421071688047435	-0.278463209053908	0.3691930494625922
0.5914170966614728	0.709938687137978	0.3871212294140238
0.013100231957043084	-0.572647798052524	0.008555661172938801
0.2422448843999713	0.1435968021789	0.12601580765610013
0.5455272774801392	0.561174412307955	0.33990732985756655
0.1589656301430815	0.791499781413543	0.1409944990929063
0.8089252350385174	0.375203838230755	0.38650809558916005
0.10185861831916676	-0.877993811580034	0.09931935576891174
0.22265560550786656	-0.527406253906704	0.149125969493578
0.4621704791488064	0.308924415785368	0.2636304167032119
0.86002211324368	-0.957900086400636	0.37309026513044713
0.26638258816041627	0.83242878920703	0.24681709860929513
0.786199734156031	-0.774036300983345	0.39093989368414156
0.002265272967973852	0.395193280364137	0.001211649132503625
0.15566676809540525	-0.737249765494725	0.12947860429312924
0.6708648422300406	-0.563215006788759	0.37163065889567937
0.8404954930984634	0.78944683878119	0.3747112144880807
0.18614437615198387	-0.488482500406517	0.11917954203532538
0.4830856504899707	0.960123340591419	0.45360501887996857
0.5049320060705885	0.0188069229065537	0.26898511897946215
0.09193772418357583	0.4850522038852	0.056657928074702976
0.7893230764685772	-0.24284436007585	0.38288520858921954
0.9150552126378318	-0.589363940703099	0.39291597695573466
0.7981861409123753	-0.817988774425792	0.3914069717879884
0.141771070417285	-0.780068184935587	0.12375561288033457
0.19645416711119287	0.81399067123207	0.17934726659368944
0.3504631636110033	0.358926241365805	0.20749441270874158
0.8374259830314363	0.0693282952604604	0.40230348722256637
0.8380319335069353	-0.872538995815623	0.3779701366593243
0.4909372784022713	-0.470503586532403	0.30046945173620043
0.6889672216486691	0.988284512888754	0.48650768508700265
0.41312429344946333	0.996320610211587	0.43181196017480683
0.7429025061707123	-0.835395062686118	0.4125047792922813
0.5968586536549867	0.906508917525873	0.45623607874387057
0.8950610656169212	-0.943772138841709	0.34007886527305425
0.18875527748001925	0.700527706363136	0.15112029222990084
0.7500438588327282	0.89553015358249	0.4250939896155547
0.21677298042543228	-0.817949608227954	0.19873461072485563
0.8077725069962173	-0.00744682258498639	0.3907036053521025
0.34051591895855016	-0.847279146949637	0.31321545593165534
0.03997317714968801	0.586420058956772	0.026884320733164855
0.3818109952840011	-0.709275777072124	0.29785200352035407
0.8527828310216464	0.872703797710487	0.3696031128108335
0.7144696859036941	-0.679081725497957	0.38999113361893384
0.7805741327256955	-0.981000192540577	0.44009701919048944
0.691186234657735	-0.998131803810516	0.4915171994314119
0.5787911661260705	0.458223976327565	0.3339638237337287
0.2989046692770911	0.385790264494957	0.17955605869938696
0.6515588965382012	-0.29635233949715	0.3424538964175604
0.22931013025460256	-0.660670363806781	0.17608620190518295
0.7909563681799151	0.871833372385765	0.40185836377265416
0.905828694345557	-0.944670589300536	0.3299199653382171
0.26027225755607203	-0.651211054536257	0.1977459130366546
0.8936406910704566	-0.992594069422785	0.34919959182462046
0.560716155200998	-0.398940587222864	0.31940245539054873
0.9039726470460497	-0.73472350004834	0.363593221866572
0.8618996764554885	-0.956536490602572	0.37120275267814284
0.45800084711247274	0.843817588274829	0.3881224628378018
0.8737831857138415	0.536252240700116	0.3906494443133377
0.22557725527634284	0.586057419595784	0.1601763073222505
0.6697965380996028	-0.710487044664188	0.3955137754960992
0.8014040777182625	0.398394850940423	0.3843768939987086
0.1951177699326008	-0.690678528687855	0.15458032647415637
0.420849734335026	-0.970799689811125	0.42402709603360605
0.6839069570223784	-0.822816048247649	0.42166660234087094
0.2219851595060247	-0.209213642931012	0.11742894528519907
0.8583901728256357	0.0015829986971546	0.412148087412532
0.8494411960356486	-0.940911145982605	0.37839903955844434
0.7193490626751987	-0.456686818931843	0.36997121258986043
0.9763250518078794	-0.957641669146407	0.24806608016668655
0.9632731087436273	0.987659079566382	0.2529639376412403
0.8036622372586398	-0.283757499416648	0.38677073297859843
0.7975527782395768	-0.600811286968652	0.38235098237253473
0.15278761109916086	-0.969504130626224	0.16780178912719634
0.9111821067693961	-0.36876973511507	0.4241220305710745
0.6515292703733119	-0.549378145856207	0.3664877435817058
0.7991202666178312	-0.518865901745664	0.38254444127434617
0.31484405048076997	-0.749792209060484	0.26284956343093585
0.18549307539294307	0.398322169798609	0.10951722879096137
0.42063980302776904	0.652315884643709	0.3050816740546101
0.14180111034062487	0.89859038544542	0.1427362609688752
0.6588332049107994	0.916641881501099	0.4582298779269063
0.37752662804631404	0.476192787558635	0.24131307953770198
0.10217051154534461	0.517820619180085	0.06544944823923717
0.3768685762616139	-0.877084329883603	0.35162209846763404
0.8720359147921068	-0.72784417165245	0.3696935633639282
0.9545865108340881	0.0665238988739856	0.49686506204296577
0.482172115157332	-0.88130450880521	0.41529400229913843
0.9023509350725232	-0.688945943458384	0.3722039058249633
0.9807897378306398	0.766981700854317	0.3897756972580088
0.8560210317464416	-0.976428666612296	0.38136604949591874
0.3517577730804482	0.0483902687514988	0.18632506639409044
0.421505482011853	-0.606443435893216	0.29386447720233333
0.4737763970702799	-0.987021775209049	0.463677451850081
0.23683913184679814	0.515637202555402	0.15717538871970108
0.7357404713901936	-0.746133604456341	0.39788129598405253
0.7375006312560818	-0.501713129147815	0.3753192065500288
0.799422430688099	0.276907844894127	0.3856089836582972
0.8780268258432474	0.0820818608781567	0.42167194956232196
0.07005100825979166	0.306971001749878	0.03622513300964197
0.816711587783683	0.132483794612457	0.3933782798624706
0.5529366917169275	-0.491407395991742	0.3298380078761825
0.3352044419193097	-0.190298222956513	0.1825365128569655
0.6667864042372982	0.883380665111351	0.4437341035302024
0.08034299071127157	-0.192061912941169	0.03881523824462009
0.3714982866446289	0.622027903880078	0.26813953968389054
0.2739720640635488	-0.72483060571975	0.22475973471608773
0.6767086849323013	0.487977061442529	0.36423826694443306
0.8458898238413458	-0.515893753195217	0.3879312007311947
0.8188117563955832	0.100116098131436	0.3945152392449876
0.45664155361801756	0.232754805856713	0.25347050357216705
0.8625642009785567	0.594996314828778	0.38353346025814916
0.9004469324397429	-0.920911050144708	0.3357594886711436
0.6122055402218776	-0.0953874865743868	0.3191642794160044
0.2747082702603874	-0.847088178631286	0.25839202578268
0.9100203435794015	-0.457224050709433	0.41230777000314955
0.2183931749337771	-0.429147386952744	0.13367740779835185
0.3515746052156434	0.618935445681333	0.25468139394573247
0.5439841190414446	0.119094049069822	0.28997618470130837
0.4408277017248302	-0.462610983413144	0.27432343200226866
0.6076668554295227	0.213628059221511	0.3217424251527904
0.8165026558907953	-0.989009501955936	0.41886410745853303
0.2090662620812427	0.616632533921543	0.15299121302765015
0.38300441861537055	-0.317840024981954	0.22151916373288982
0.015013356499193692	0.731663166244902	0.01189202905111264
0.43331880866741157	0.938503845258077	0.4161127691537024
0.7667124862267468	0.519985288630245	0.37942814972120126
0.5762038091581694	-0.426730796423129	0.3287742380810553
0.4644158510630814	0.292155939796017	0.2629948633135772
0.46247379223491436	0.494989101038917	0.2912549491589898
0.2130429644192255	0.235236670721073	0.11371154261143344
0.3817614924957881	0.908051868710882	0.367779984852079
0.5335416208910186	0.0863831200049346	0.2840470045121012
0.27476559964505354	0.546292161908274	0.18810969255646307
0.7463471248927684	-0.357339367451729	0.37185223319502847
0.8260457622173548	0.941092483404568	0.39567272287395183
0.0029100452648873607	0.320400572864847	0.0014533962769176483
0.801612481847995	-0.941897293120387	0.4121492729047126
0.7846972543920471	0.392727326013	0.38086165023524055
0.9829173801928113	0.948303149641597	0.2511054355329722
0.49335652337037716	0.000361885056293111	0.2631067110105576
0.9327404743921629	0.961980435006328	0.3002325859793707
0.6173386031745003	0.73428141860297	0.39758858663765273
0.8019198841541086	-0.200205160034657	0.3873311988198122
0.6155266444469388	0.51641096275637	0.35360249046238734
0.819367464716115	-0.934939001819101	0.3987658652925431
0.6406278394525046	-0.619691470699001	0.3756129465372039
0.462375237347146	0.230474401875132	0.2562736000879616
0.37470025262803597	0.321240064643387	0.21713587939077628
0.6142597935380429	0.824286862244495	0.42462528229420177
0.6346535894366953	0.82110176590159	0.42420981399868557
0.5895081418594281	0.193913648746733	0.3133512724185433
0.8177004228985078	0.372636511696125	0.3887095864274811
0.8344833950207083	-0.6413232945148	0.38048145736120426
0.10214302559880307	0.525854248178209	0.0659915928565941
0.5386434575188317	-0.208572943050702	0.2919899201371581
0.7787513454747073	0.865448532042031	0.40603544954752124
0.6915187636824704	0.353145062825831	0.35778158832148516
0.5185568634822821	-0.148126314482296	0.27914604665044274
0.7258186218763725	-0.416573923114525	0.36920570917758216
0.2448309768178445	0.55239090391683	0.16839892555863856
0.14787054331150953	-0.704375420197589	0.11822897244723402
0.3962636433636177	0.453592695889169	0.2482887659549817
0.8057653320478926	-0.989464686599638	0.42705515128712307
0.7058533726293157	-0.0635817271845363	0.3544236632945523
0.237281600603015	-0.65232713926564	0.1806057371971946
0.7859839802062284	-0.853488089546819	0.4008830304750113
0.5740370234260188	0.020064805633473	0.3016757996484443
0.09439895914371974	0.832396724478133	0.0869207605189788
0.7795668816051021	-0.186066158189931	0.3800448632495647
0.8488740093346788	0.996383659866668	0.39533374713327696
0.6695767137106864	0.0186217946694797	0.34087559709600856
0.647148359592819	0.257549664513649	0.3387744072011801
0.03406480121304154	0.335758641718341	0.01761615423754325
0.23107060628618156	-0.815430201117191	0.21101488610221728
0.6943378308271115	0.329295216360479	0.3573527897728217
0.9276244222595769	-0.920020538244962	0.31271889883251697
0.37220169877812237	0.203368831148976	0.20476214320071082
0.9306657605248944	-0.707981388073955	0.3702354615441108
0.7415940666172894	0.497170797437113	0.3756408460580244
0.7564728526315879	0.94105898958037	0.4371016511563996
0.6960649811072589	0.573927105066262	0.3761942656032492
0.37282674737102345	-0.170556300617051	0.20297311558962527
0.7415497346459794	0.982504476206176	0.46253575669036623
0.41507649538122054	0.443836540606396	0.25722883227604404
0.0825929915810157	0.931606440345452	0.08559816462899018
0.9782861626026778	0.940462168373187	0.2604785292065266
0.37918621965510574	-0.262854958341447	0.213639884494548
0.8186050776541488	0.0312500499955781	0.39485595668448603
0.2801114874287205	0.529660114201005	0.1888628639215757
0.49357275856683835	-0.511824013322336	0.30918882939040904
0.5692127514122246	0.34365066885766	0.31646083200505853
0.6576858114202522	-0.752990868188707	0.40487980136569707
0.34206771810415243	-0.879428771345092	0.32604329014892
0.5886889458938253	-0.929081297277098	0.4662446105747416
0.17429154099137534	0.423982871333651	0.1047767261495338
0.5101885114001433	0.948047073064124	0.4583884279580477
0.638513365177022	0.30507292207654	0.3386343612792728
0.21820439862425606	-0.587346399466563	0.15503226800618242
0.8035294593395791	-0.648675990155888	0.382440674269566
0.7748938827618512	-0.13978225099622	0.378565453882803
0.8660290144419566	0.350919603976171	0.40418403626654403
0.31742482102416575	-0.453291913980835	0.20065133627398896
0.6569185309480738	-0.7177992979509	0.3966579209971854
0.007870030134956348	0.860191312667117	0.00728932627042609
0.5168436968283788	-0.109512326388652	0.27672718994632084
0.5836506016590494	-0.626883769942348	0.36538391151526883
0.6172355841952095	0.704672180004236	0.3900330762957638
0.3023502022397446	0.615325618060536	0.22062106212154017
0.5323260052399578	0.276394763061201	0.29429199946027584
0.8492068730848058	-0.636821270466661	0.380036708996344
0.37147190119588036	0.111152752859927	0.19928904460041702
0.3732865203571944	0.934169729605016	0.3725856105884552
0.2174977623432546	-0.856012938843543	0.2085014432726046
0.8424898421275154	0.854533565084697	0.3746025964360888
0.4532277971664346	-0.655276076676059	0.3231636998993919
0.0734079839169912	-0.0209168095879096	0.03354526746768108
0.5485475017213958	0.801846860768201	0.4062587826755726
0.5814037256093194	-0.635521413959789	0.366719305149535
0.7851424589027198	0.889512361629747	0.4080864371887464
0.58735593432575	-0.376445524245207	0.3268511166376471
0.6880722411156849	0.966321857685549	0.47502608154370063
0.18333271517672176	0.0974060083429641	0.09136287247664142
0.9219316309901208	0.775163333151992	0.352331223280683
0.3358100101733883	-0.39073930891938	0.20287735429348971
0.4282348745606798	-0.690537628588956	0.3199366708487093
0.39961053984228384	-0.463145548345796	0.25183877785703873
0.3809236356726357	-0.0577882870956643	0.20307455298332353
0.538571842406325	0.512063066990364	0.3280039512329174
0.5476663492671041	-0.360100801898591	0.3094704408772294
0.48035338397934935	-0.376623247803084	0.28103022628706475
0.9431658549866516	-0.931387947077992	0.2957122985258236
0.41930581202229	-0.482693434003178	0.2663568088447299
0.7038004746087959	0.852133824818787	0.4266589852949713
0.9165226354704085	-0.493991302673965	0.4101851799878174
0.770468535662762	-0.828508470752312	0.40257082406941186
0.3201939539715645	-0.414520674631299	0.19661338460814998
0.4725464447233129	0.550455614279723	0.3072669532331755
0.8213966768058198	0.354867362869467	0.3901833917699585
0.9524534205629357	-0.939837951774822	0.28365987357681144
0.14221541730939655	0.724345585238918	0.11625576064501125
0.8377505954779179	0.499160739636834	0.38772370180183013
0.31227183752643045	0.616149443562043	0.2276844183968298
0.7013144582898113	-0.175179280595468	0.354369698329643
0.8381049555462448	0.435708364581237	0.39105881641950546
0.5341843155401703	-0.842848359098651	0.41791178377427934
0.2913524445422944	0.940697832143624	0.3043906590005215
0.7940748041770149	-0.940142544496804	0.4162645338490221
0.29397305446473854	-0.209178540008469	0.15964116655273813
0.6728774827806155	0.555863477874065	0.37101489693147677
0.34560112862866255	0.978780561540212	0.3694103832351447
0.005152819229714003	-0.506079300143546	0.0031045770342449253
0.24118473899465792	-0.601789703413769	0.17419278429937005
0.17161037945291477	-0.315918723381551	0.09450720275805664
0.07951148422041211	-0.871641379781692	0.07651438674207922
0.2655968444909294	0.305167564332548	0.15032810376357053
0.7552413474457379	0.800274770239832	0.4024565609803661
0.7079737363679578	-0.335173680474917	0.3613827606454971
0.468652915809699	-0.806992313318808	0.3790523613533073
0.45059592941846427	-0.721527160109015	0.3410815234217948
0.5815495323244416	0.135995087374865	0.30742821847863705
0.9732053795988866	-0.235892391609786	0.5313229951824412
0.2027477177416498	0.773218662160435	0.1765122428744081
0.9157407370754286	-0.119060929657469	0.446495227720299
0.5907396094916454	0.723969580816438	0.3907848166733299
0.8420839286304564	-0.646553170135661	0.3797800613828073
0.6580581175557652	0.968252695952016	0.48301856347331007
0.7095760326079249	-0.133283511870494	0.35646179817725643
0.8341388842774026	0.859145150641039	0.37913833231003286
0.16088625793247815	-0.813677510805379	0.14653549822309514
0.34549155012538235	-0.588547009859058	0.24383437948323342
0.8500823943982082	0.995852480466511	0.39400531381934045
0.7354081402499623	0.480016254778974	0.373922836734794
0.00044750081653588603	0.866935046220741	0.00041670336271581223
0.12461840876093738	0.296646303529238	0.06608339997291843
0.4344295668739297	0.0503667033157225	0.23258571508729098
0.6815479556566676	-0.561671661773721	0.3729911682924343
0.0786724823676096	-0.767151785821605	0.06662782189258933
0.3646833608685311	-0.714692400497961	0.2882689876619188
0.8904583447493372	0.840492521118891	0.35045562740516173
0.11852110870353103	0.587334171858796	0.0823602273794711
0.5801761033711454	-0.726815093300234	0.3895000403419781
0.8863300458068941	0.998904468639826	0.3595849610203994
0.7415629194607349	-0.854849678553081	0.41737838205720856
0.710542893935816	0.90799973027155	0.44309332206689445
0.8698200017314599	-0.0481381771981897	0.4176949601222977
0.1629672911660471	0.431962606923783	0.09826316810498738
0.6160586994369298	0.176942546206616	0.32333511881731786
0.2472005806798291	0.840020926730595	0.2318388814890399
0.605730005951384	0.704040961173161	0.3881412464043378
0.43947763850562005	-0.441671791230968	0.2700545588858236
0.4495181467018641	0.0117237860110007	0.24029009064562967
0.32933067583305176	-0.636003330802152	0.2438874270618935
0.15284054017408905	-0.0562959169547036	0.0741737032806564
0.8407414725291827	-0.966763754210608	0.3914158510227191
0.9275695343497604	0.364259526231208	0.43672909119392966
0.8346001607739781	-0.988172698367984	0.404093042484097
0.013860264599326771	-0.979453264360075	0.014903756573519611
0.5915031060077827	-0.229781594160677	0.31618557296812955
0.809608773630937	-0.611218280441971	0.382197351424702
0.6986535310155422	-0.592996345915579	0.37860616680684167
0.5912131796549385	-0.561890459745509	0.35447420014676534
0.9083802783236848	0.747719648543171	0.360485070051315
0.5193785092183882	0.148473935279282	0.279558445047989
0.7164102754704078	0.0345717603280618	0.35803962429483216
0.7791363319002204	-0.912855379534469	0.41673727318250375
0.7219323138103932	-0.539347481547517	0.3758113877594377
0.7310919274896649	0.858567251140229	0.42150400603090116
0.5553570141879236	-0.337820828701006	0.31022767115068917
0.9098066553307973	0.832914676281413	0.34258031061574806
0.9298330952320228	0.876402996289162	0.32213945327557286
0.4672625067745727	-0.720382910674005	0.34889142961434305
0.512647329627417	0.887297418921042	0.42996601303109533
0.4997993533516672	0.781417574026484	0.38317200656312733
0.7833177357244437	0.265690653271149	0.3809500912728684
0.5008000842697296	-0.857606122310554	0.4127994125835468
0.28117587534556626	0.45970597580023	0.17843532692007164
0.8296995062934209	-0.0208714625964814	0.39934944010005485
0.7153587150168467	0.998810744235396	0.4831907366568776
0.6206020818699765	0.301601287240006	0.33214862263711203
0.601744436244815	0.978681687453809	0.4931344205567459
0.7503210583098131	0.110294643855733	0.37017268231011136
0.11657348785545558	-0.585583285306943	0.08079781386145787
0.522226774046493	-0.227607828697131	0.2856860477664217
0.5890372936087708	-0.650390419683891	0.37194733554839454
0.2654073910106733	-0.674507816334494	0.2065500854096597
0.11244617763203495	-0.0121580056653155	0.052879872996970535
0.22091289199941128	0.392355392230259	0.13128966552596555
0.7923981731452386	-0.734765593229116	0.3865961707163462
0.8954005314306763	0.490783174735095	0.40158093648953086
0.7379593427194366	-0.807734242064451	0.40807889736330766
0.53611943612007	-0.726512379279484	0.3779120831972218
0.6840719687318524	-0.869262496263305	0.43593236007623226
0.34049494202327435	0.32855584728622	0.19791942587831082
0.13941926389912473	0.319394880326991	0.07577354745476289
0.34457490162285764	-0.893773658240436	0.333462695276972
0.20155078673123314	0.49662003755597	0.13054975285927806
0.45897900829163135	-0.687318730340819	0.3349887616939819
0.266703411142356	0.218418644605449	0.1441832720196056
0.55849854803326	-0.986265632906096	0.4928245800548681
0.6644896947193623	-0.782962857566365	0.4124098407509619
0.6650915940770037	0.835354201672521	0.4274783506125664
0.7967771295994562	0.834946802227574	0.39385237640662696
0.36590858067729154	0.974942843326392	0.38496234688449515
0.6811586279450579	0.107717418821242	0.34603138635204134
0.5577866731987816	0.328573026462278	0.3102858775601632
0.6117335265459154	0.984692235058223	0.49666933000731384
0.3615397237463667	0.894299270409986	0.3470064686552581
0.9470443761880457	0.00634752615324012	0.4849280430264337
0.24590562259042645	-0.932058079598912	0.2571381439347964
0.6406655036300027	0.843028816361032	0.4315054851777345
0.5169656071506903	0.368415437218567	0.29715483023672545
0.2734015542957172	0.655591546647609	0.20845079385696655
0.9695886089649579	0.979506586400719	0.24424572406615197
0.2507880157397986	0.784518704327387	0.22056726316397005
0.04025565079017761	0.577612874667122	0.026803308585788523
0.44324600119826213	0.0681635367480033	0.23771114662319034
0.0637553369946761	-0.875000761522269	0.06133201821797965
0.5640078327895965	0.982611985754283	0.4916937928566677
0.024544984070602027	0.254606281174529	0.011831305553408876
0.6496764374039805	-0.729990490884347	0.39912503263423127
0.34332179830528053	0.799461411165314	0.2992177962982903
0.25037490990387196	0.657430313604484	0.19156041097459559
0.8504142484510361	0.67033836455398	0.37768037334680793
0.7683331110959816	-0.635270295601873	0.3839795760980151
0.5217488554721135	0.472655356883752	0.3144165527876208
0.8519586996621935	-0.307022419970328	0.4015528455741671
0.4370629842458076	0.43681050191461	0.2679785384894795
0.8755911109473367	-0.274985988787451	0.4129287522134068
0.7215405519156048	0.987838709232077	0.47445087544401876
0.7647184853245164	0.00427513668685504	0.37503038934681077
0.3871833058511016	-0.676999759781575	0.2920984466732595
0.16677088570958482	0.276677998014398	0.08922293380865023
0.7215541233006711	-0.901798704077396	0.43744056567568107
0.1378436735379421	0.689303249326726	0.10808747106105059
0.8126369679305354	0.736328885438607	0.382304691115537
0.9188451731396904	0.899576959593055	0.323921961770894
0.5263615447240193	0.955752418184936	0.46782599904682015
0.6141641744788627	-0.497629879293359	0.35053958611821184
0.14282746099427124	-0.653245787124678	0.10758766010635039
0.6887552643537701	0.0197582901924954	0.3480158519019479
0.4352105197646506	0.603138485575829	0.30049450216723395
0.7239555655852297	-0.207740324021437	0.36244622771492613
0.40748453673585205	0.813656873941316	0.34804906588249485
0.5416706739976832	-0.731912522206608	0.3812497060106422
0.6400687181502849	-0.304281264054831	0.33910867447845305
0.8947822873097886	-0.986789912206279	0.3461504709118
0.37254949971993173	-0.406381998618857	0.22705059824573484
0.7049980034029042	-0.984205888582366	0.47893652738024317
0.004079995870698849	0.524983846841288	0.002509683933082894
0.7640743951859024	-0.704198274426269	0.3890656290533628
0.4545798559202888	-0.970810160029827	0.44472319029285756
0.44835243478676406	-0.73059910501044	0.34278367363641915
0.8606854217361618	-0.910679676165355	0.3663442515065823
0.6897625534475801	-0.900951303593851	0.44602366842812385
0.4846150402393203	-0.438831464660502	0.2922391974521701
0.45971223197320166	-0.0195012048809333	0.24574801555288203
0.11823708182018829	0.647324654700193	0.08790173076718877
0.8692144980051303	-0.975475758081607	0.3690145505907307
0.851779990144111	0.316457567772709	0.401030220498913
0.09626982685976027	0.0831114192269245	0.045162136421200594
0.11244808352087243	0.798416395889703	0.09978059179132684
0.6257944159874774	0.958202341130978	0.4815296180285688
0.879517971790062	0.621964442097674	0.38160728381932046
0.3155078330778325	0.654755459271754	0.2387418300318549
0.595480565598402	-0.599563948095747	0.3627018974333582
0.6831053118857761	0.489551795399779	0.3656499776368984
0.7282990619581787	-0.850356689283554	0.42016715152180417
0.920702698813949	0.967777787843872	0.31404995375362227
0.7775157307823705	0.306768148237994	0.37921974712744716
0.8661922327471255	0.0580973820417506	0.415712019427352
0.809259310482154	-0.953943760702687	0.41084337110764313
0.44981341024147525	-0.288720247522725	0.255058729435526
0.4795257970710406	0.36970896415187	0.2797032400390399
0.1064140702137825	0.671266323173982	0.0810524411754245
0.04967379277028836	0.917316462177003	0.050117394734374654
0.6362152370493623	-0.404863240949547	0.3459901076819719
0.4903789385811616	-0.662803640585635	0.34251197471288547
0.6869855298736565	-0.886919408667091	0.4414877780355133
0.33821079536469656	-0.409218045086837	0.2069214908222463
0.5984842610115026	-0.802572617356716	0.41583675897662803
0.13855466957225043	-0.247067556902664	0.07167266283601498
0.38494801490825753	-0.621215463835165	0.27624418343085233
0.5395442604380749	-0.856569409521539	0.4249656783580298
0.5040155258730582	0.712986574348561	0.3624936260621461
0.8317619516184518	0.608014475247318	0.381981205416018
0.08499209001819794	0.729282593512654	0.06889527959697793
0.8706936142128577	-0.00615285059387763	0.4183894616708327
0.34726714045785284	-0.944906337708394	0.35619961183363047
0.6196436342280313	-0.175437806189348	0.32468893322963144
0.7891610500228409	0.149683043958303	0.38339745573499157
0.3384329305590407	0.373913604342552	0.20222127796753003
0.44124714354475447	-0.998432123142763	0.4516835413838135
0.8948871354504077	0.268815559244219	0.423329647712718
0.37008522989988585	-0.854586119803507	0.338078242308039
0.44313612618667503	-0.380326908741859	0.2626376144480016
0.6584776863778555	-0.979516332672417	0.4890582072740321
0.6488424304399495	-0.00328526609541963	0.3328842739370113
0.9175581911604854	0.121806935027279	0.4479666139148715
0.6795397118400502	-0.0116150595639642	0.34459253996391714
0.6656099289020183	-0.364126515065491	0.3512148307885659
0.30282331635174875	-0.574259387229452	0.21248866083824824
0.2647143309800178	-0.50005640321835	0.17368587597352952
0.1633246757773014	-0.705266656853324	0.13106152039051364
0.7203178132570569	0.908990064162745	0.4403423563828794
0.3511792203237754	0.427814619007515	0.21755090171725758
0.4849468105980719	-0.130315534332186	0.2616659507435729
0.4605003505243987	0.745077812948499	0.3535203537701896
0.7447703928726198	0.64388797761678	0.3852906997486529
0.681609246414899	0.428871287468273	0.3601812199516847
0.8264037394098571	-0.486698508407254	0.3866083655266332
0.12535061943157166	0.891287741101478	0.12477423549277702
0.7083256810888333	-0.982640375721896	0.47687813669819384
0.6240617727078931	-0.312054199375244	0.3341426150403555
0.7754088375512979	0.131190039831254	0.37874906864078983
0.5481782282497146	0.489025906357417	0.32767007419978555
0.14378519379656568	0.575776863212874	0.09943551079160402
0.270821435443427	0.81135356390334	0.2447347209166006
0.7764667378554805	-0.11587096598512	0.37912946236696543
0.4091815639243556	0.599811840683719	0.285345027566279
0.8715563630855883	-0.871603387872511	0.35851289639320577
0.822064566064741	-0.950058017266436	0.40080718073633365
0.7224305713217037	0.802523985299794	0.4103505062319237
0.8867209036829055	-0.732133854261909	0.36651163554424615
0.4495108806856054	-0.331795718233895	0.2596955311622651
0.4595159416891776	-0.693155246092338	0.3369525111169144
0.2980187595837367	-0.848634396592756	0.2790352507953657
0.3114231798305983	-0.860463719656778	0.2942251400421195
0.7803919184725545	0.0902913741610773	0.38053492108866543
0.9604172591169707	-0.791613750367539	0.34964547592312106
0.7656005078473956	0.651481992636142	0.38503749366154855
0.401740179280448	-0.998050260460225	0.42442103787899443
0.7828819501558798	0.793077762789316	0.3937892232423422
0.40672991193005725	-0.318190092677562	0.23495918439165747
0.8639325574115408	0.350887689061297	0.4034205586313206
0.43967505803134277	-0.339588453127971	0.2554575963574632
0.41844596214062796	-0.858910335219596	0.3721243857393645
0.8889312415349931	-0.628359460941865	0.3813926727650271
0.8816543091710642	-0.941379064564958	0.35199021461928154
0.7462060286398686	-0.981654522392112	0.45979550024006427
0.4668924588954076	0.447065386129451	0.2849788172345926
0.24241030606479935	0.161668864210116	0.12687934087669903
0.6136874417228908	0.619794828880651	0.3708041337219202
0.26934558617778653	0.898586443319987	0.26936702017144115
0.33085312601103356	0.219205296300485	0.1819973933254272
0.46878150579194466	-0.207109655580049	0.25780978231062684
0.7183649371599218	-0.693144587333194	0.39181149095515044
0.08249570994041129	-0.869178200597947	0.07920954335755193
0.8820308109940781	-0.980419267027432	0.35783664966009066
0.3937252372773169	0.999966485567743	0.4193209433616604
0.7634845864252955	0.999937483143701	0.460071252452367
0.929353808847682	0.974186543434469	0.3037102754878574
0.5623470983110155	0.466256341995638	0.32930697092350797
0.23586533523587186	0.995692016572408	0.2667505999635081
0.7795589117596372	0.226571393513397	0.37994054524076476
0.36040048306846606	0.771697085455255	0.30259269682033363
0.1089592590235799	-0.106175718207642	0.051888663195987124
0.5832315779465584	0.054599662562016	0.30608754418763295
0.31332586476169283	-0.924986713820407	0.3188056101498237
0.14759411291516766	0.913021326076798	0.1512862484349407
0.38605374556385985	0.563262929250494	0.26351900656925975
0.7662830070639761	0.583223045552616	0.38154493027243686
0.12866160075668492	-0.51233790724908	0.08280516099122727
0.84010141976342	0.692673411440852	0.377676581523963
0.9640988009386846	-0.881649755107192	0.30484840254913836
0.10319119467504051	-0.94611752475618	0.10936615471753429
0.049088911136679896	-0.562396624135972	0.03225470648528366
0.6379847645548916	0.552887142060783	0.3642960006725439
0.8047320604457942	0.167158437428613	0.388654381859823
0.9670453040647929	-0.989932142655313	0.24567212481906797
0.4603632971571722	-0.547404864318981	0.30070258722470083
0.7996389842008966	0.541641586212469	0.38243969186670135
0.8684637519593047	0.994678524560473	0.3761901048804696
0.7822770307078858	-0.392389179195791	0.3803473873934435
0.34960593226642406	-0.0340490877667192	0.18489328943644506
0.7716584426832683	-0.307962794840679	0.37764797772705655
0.1908544412895109	0.854030520936722	0.18267470171568778
0.3872628651364549	-0.879770489936399	0.3600786415773909
0.23352395396310346	-0.547968337130052	0.15977254988548317
0.8348616877172786	-0.0191590178024457	0.40150679157672153
0.5407774461731449	0.805223115953662	0.40540922277991587
0.6922735301921461	-0.974939113938736	0.4782272580565933
0.3290295981394449	-0.661691626959929	0.24986165555963213
0.6353198031958195	0.635879207409069	0.3777645042080682
0.9884285924204005	-0.456848831976469	0.5663723325297723
0.37457377695129174	-0.461061829078297	0.23693650519005102
0.8163664659549973	0.975225521363799	0.41322256047661476
0.845018849792939	0.191916673607692	0.4032305819200673
0.5672511038286375	0.722080325525911	0.3852403138899638
0.40623203364498833	0.806171257788068	0.3445661457190966
0.9294113107147041	-0.82184455867253	0.3380253139629702
0.21980929582841993	-0.981760497863715	0.2449167485878667
0.7572867987309888	0.378730710501104	0.37480570559184107
0.817916326846787	-0.833171277944063	0.38494315581335425
0.8949263911498826	-0.875421756236413	0.3438615751855785
0.8822196317387047	0.927438494152937	0.3507664113027669
0.8622848315455165	0.817287622532351	0.36544764652850864
0.19092935120064566	-0.81818071444009	0.17515076756301906
0.7499813260703011	0.969818827720217	0.4522119200300509
0.495883621880942	0.163196969520916	0.26879164953492357
0.8008705765010272	0.801923646340156	0.38896081847460307
0.08368592616037568	0.70984071770946	0.06624740722649103
0.8495283864357495	-0.993966111902899	0.39367151429706176
0.8281600067126926	0.312970044250119	0.39344091700901257
0.2778215526573946	0.561454375191401	0.1929184476491037
0.7297741297780398	0.102402758554715	0.3630926476497025
0.6351758234411344	-0.977294522628521	0.4911402098535587
0.7459741005433704	-0.136454238330422	0.3688335877543759
0.3677108505537246	-0.270485472894297	0.20777233133491033
0.629695700128289	0.817770317704501	0.42305391464459574
0.7839251626992563	-0.919326051542872	0.4160055198629821
0.8845285912622569	-0.116461589114226	0.42460906676927357
0.48992441297109535	-0.952349326545763	0.4525873058669985
0.49550797834103955	-0.978413913230669	0.46894904450772473
0.8282768952948903	0.71734631404101	0.37895651383215373
0.14046246427142137	0.868460529842478	0.1363041282420703
0.44013184642918435	-0.66808405766184	0.3199543881539859
0.79815787945054	-0.693690218325871	0.3838368681237865
0.9027477654478817	-0.458591601847226	0.40863985253984775
0.4517103955346434	-0.561582914088895	0.2994434751739058
0.4991171343485747	0.835902075916887	0.4033029237035483
0.8890590014688656	0.960553647708	0.34703787839558436
0.2116665896449049	-0.143449929336191	0.10853000700601341
0.020310949015546018	0.783074471710416	0.01718175191489793
0.5795878498469972	-0.820974611728681	0.4196345705235272
0.1569843403598727	-0.608288485305594	0.11284844898203857
0.5340847235062622	-0.0953422332306219	0.28455508382889544
0.6834499531914717	0.987959143168504	0.487939908666427
0.8481004829471699	0.985640889552565	0.39155124676442143
0.6475394212223969	0.397198935211018	0.348607033389868
0.7469528490949425	0.551645293773541	0.378977774622538
0.5725991333141238	-0.855820142233071	0.4318039307403131
0.7131269859823226	0.491125487569815	0.3710881904933092
0.33527008212259335	0.383024222040942	0.2015110897953984
0.2615104751341397	-0.0128185630806839	0.13414268439612367
0.7130382929005294	-0.833385778379098	0.41953499491289065
0.8934938942004893	-0.825605734287875	0.3509964831516878
0.5568052530845045	0.619754347581664	0.3561858694434068
0.5655288007199804	-0.839454480698493	0.42408090190532827
0.5807891693122902	-0.642962087920065	0.36824812729823664
0.27125403204837906	0.361978381857284	0.15955720011987598
0.46630534260628437	-0.880412382963178	0.4075384271676165
0.12210048924177434	0.74027707269908	0.10128069594975456
0.9271064916961295	-0.469799616692565	0.4206215486564396
0.6141828183183072	-0.759466795548627	0.40419070861437634
0.5386616474977417	-0.37247620824377	0.30714362766183223
0.6045384691477824	-0.727320220266437	0.3940175139110657
0.3126301923652584	-0.183475636180265	0.1689541624897058
0.23142797034973986	-0.831831679816186	0.21540242502237544
0.6131971373326143	-0.138836519879271	0.32076999187895894
0.5995116056093004	0.360138468001167	0.32957681245765164
0.5219813382104453	-0.684253035129646	0.3608864572934727
0.7215285120889131	0.734269377674999	0.3977791763153176
0.6957959634995824	0.63582858344292	0.3837983896362408
0.661644998702824	0.306938614486636	0.34635340388226293
0.23579942301747248	0.806058372742645	0.2129191614361411
0.12329977990993767	0.285332334242003	0.06481648058615178
0.7517486538332853	0.372668586410281	0.37344313927046857
0.46761613479589453	-0.914119517246686	0.42341241549909886
0.5131498664429524	-0.653322650710504	0.3492501304900619
0.7988618867382917	-0.136518680475552	0.3868563588388226
0.5638280285893948	-0.868213810237774	0.43533510009539195
0.6559744528564727	-0.332656523245933	0.3461719670772513
0.8072998663170037	-0.66027060011665	0.3822022371304058
0.31330960604453323	-0.363588096054204	0.18566837307140382
0.6771141238739106	-0.502551547595373	0.3657650064664025
0.849093104584789	-0.948172040407717	0.3800675446043223
0.7498352071895622	0.693079543442195	0.38957950648881556
0.42429900961651223	-0.635757431620727	0.30275666020413133
0.4349852829729192	-0.713764405099341	0.33051763196122125
0.7859547216211636	0.778820575175313	0.39145049887931715
0.7706847514103553	0.982443568932741	0.4467812410956192
0.7116106727116721	-0.857754214285691	0.42650497081056876
0.34398956744872333	-0.321097439997753	0.19915250846863145
0.166027381760955	-0.58471661969558	0.11659429818009363
0.010893129309746718	0.788263606568974	0.009238636761253008
0.44623615489676716	0.897291320945526	0.4045547264390954
0.6570818488908822	0.751121567209014	0.40441579423697477
0.6314408651324587	0.861860988741699	0.4385077170348383
0.6706127377184217	0.202839329898479	0.3446049187759043
0.5906004426252192	-0.591110829447119	0.35979645249319825
0.44977735565266913	0.200584888046436	0.24740919734574543
0.7043391576342185	-0.597714695515	0.3796092870840259
0.7043978852485131	-0.784995377399476	0.40948176878921566
0.11822290130784376	-0.123945471020162	0.056972127308199345
0.8032335608087297	0.769468174949139	0.385959310905523
0.9297438311545448	-0.448439427542414	0.4261403057019209
0.1864791132891978	0.000894646180286389	0.09202582961815968
0.9110970573970424	0.105466011414845	0.4431127473292269
0.854196766097109	0.793063988535657	0.3697266272366107
0.16220970421584816	0.800990241893952	0.1455504064289682
0.8349839326736981	-0.869481344274646	0.379417313880941
0.5121141611890493	0.67431349593063	0.35448200360997456
0.8521064778178994	0.0179263946260394	0.4091376201284075
0.7950001357989003	-0.921064400580035	0.41036270550041876
0.865902615563845	0.937796275370208	0.3648918358712945
0.29015360346667896	0.913268015283747	0.29355943697109926
0.16767997054929837	-0.0236201798624905	0.08187008156786285
0.6606198368732125	0.705297180101132	0.3941308328014078
0.9393052075291392	0.577349261798087	0.4075731670491849
0.2834860592909378	-0.572523241067695	0.19888530572665641
0.8906069640015603	-0.801414404109049	0.3555776988177253
0.13514930445335638	-0.351067496724729	0.07511723670603417
0.2906044149412979	-0.117801126253977	0.15296797711310497
0.5929893287231401	0.745755175783796	0.397340551312678
0.5435851613367544	0.721901366651337	0.3788102326313444
0.8156301736901969	0.986498194874227	0.4184085679785187
0.07172619388688098	-0.971134683266116	0.07779346895213408
0.5521398059333905	-0.68330298653309	0.3704568872103131
0.7146015883765098	0.293512812420446	0.36170447083718643
0.34413908007949057	-0.545907988644404	0.23402730964501992
0.44576455177090857	-0.11662742202279	0.24061873769638362
0.5460951125703909	-0.690700959884284	0.37065708110761547
0.5007381143788501	-0.380465265115322	0.2912788227297435
0.794497743595734	0.317270824139504	0.383738666512086
0.678660179772196	0.0619322313338089	0.3445407610071204
0.27708620257002936	0.63724146547245	0.20725426749503287
0.2796403251872036	-0.0890022145033618	0.14571049619389065
0.36397216302404617	0.533993867962389	0.24404381606793685
0.3270650325284377	0.982143787286837	0.35417643701694346
0.5249871025477383	-0.714954283826686	0.37078586505944705
0.9433390287913072	-0.0179129346076479	0.47934717116233794
0.5225620306591859	0.279419356276372	0.2901024431432044
0.6261694358442664	-0.718825139009132	0.39461278966320046
0.9048396709799438	0.760003451447342	0.3586013123203992
0.08347032319341371	0.00356909888897072	0.03841567878137334
0.8071203377069799	0.999226672769531	0.4308763037531042
0.5921070325120265	0.989398074524032	0.4989374215215829
0.5916405579510066	0.952835095287053	0.47850734584575116
0.7102013229456584	-0.904541377626958	0.44194581475193795
0.16834570343801106	-0.670833727297974	0.13000548192559808
0.7461556008002517	0.942419359913306	0.4424961995060807
0.865877309296032	0.361906180810013	0.4033963623660698
0.7066098406161144	-0.756799188597225	0.4033445153351471
0.02597672761239102	-0.862249009156994	0.02429071111799034
0.793798573078617	0.795891233700495	0.3907396933261241
0.619735475326376	0.859991342834568	0.43779226565787466
0.3635806344015447	-0.595646255860347	0.2569699395620797
0.49964675871938175	0.357789117011924	0.2878503556339608

==> code/grids/Fex1sq_T3T4T3T4.dat <==
0.7454250006175936	-0.816959240429836	0.0019688862492790037
0.5805791607230969	-0.228744139471112	0.022019763499251763
0.9300114582128602	-0.398437791683345	0.03594758835426187
0.44504222671154986	0.37532095696805	0.03408380081034952
0.6388513862807669	-0.256534259036776	0.01232945055853527
0.22046026151190218	-0.806448478740948	0.0037244876469976346
0.6908598978945517	0.690973724529076	0.005232959825099026
0.9501887695150117	-0.959551261702622	0.00028873451241912093
0.740958468179499	0.734319741455492	0.0022028270261045106
0.8700254689178221	0.8996693877689	0.00005682922675813666
0.9148953772972287	0.0978973659121261	0.03729164005733526
0.1291609863192816	0.296295195424476	0.00831808254026308
0.4422501565711531	-0.0884205100751204	0.040782595890787525
0.17498159285492365	0.922169341356797	0.00047314343760131367
0.8181476738088665	-0.375629533171955	0.003423341137461537
0.11279848361847383	-0.32050281289415	0.006277605032514828
0.7941865362288592	-0.00553207535156661	0.0026609056048234126
0.7802864054922254	-0.333391492189153	0.0010371458777340544
0.2900558912080525	0.30530647786852	0.029772965307303934
0.903497753560199	-0.590350316725698	0.014056711008234343
0.906687635989516	0.905357957835497	0.0004032407626613374
0.5644071034046065	0.936941396801586	0.0015859213052045122
0.3504288316359882	0.0379521938128892	0.040632568034713275
0.7084159985995521	-0.323204503801698	0.0035292121278890473
0.5612146367640612	-0.932191037278859	0.0017950551563627709
0.30438732651341216	-0.905983745875511	0.001834574746731569
0.735574928715102	-0.574255536094695	0.002121034341763621
0.7397501880622173	-0.628031570700045	0.0020331328693332412
0.4721370322959865	0.851739053488459	0.00632882308988992
0.8329124141219018	0.944383821291146	0.000232987753493821
0.7440350964682021	-0.969924386304318	0.000291953076899528
0.06219313953872164	-0.955472763164746	0.000020248712190641825
0.18579611589201106	-0.226395416972692	0.016892796620205316
0.1960496929488933	0.770917610000627	0.003984196170868826
0.22930085155061566	0.812665648963997	0.00377963753207459
0.4563093572818641	-0.692190111517718	0.01714419407501662
0.9309959841419899	0.326366550017564	0.04011877753552124
0.8085746543952436	-0.479558001464801	0.001615200216690402
0.24319175215910227	0.704981869630515	0.008567692157145198
0.8254790563098949	0.416163998174107	0.0037982636357468567
0.9705517241083258	-0.834350529138817	0.016837951068890883
0.4761050149622441	-0.526585239220504	0.026284832465894623
0.7061158665038341	0.895867574113129	0.0020349927216408692
0.5591664322871841	0.741163525234196	0.011844949402971865
0.7236137816630698	-0.464058258619039	0.002610204287711393
0.43047708864179945	0.947881476192087	0.001004906739570946
0.31715901455412704	0.916638088704105	0.0015757893561343687
0.6522650756303487	0.030611512628277	0.010332776509840432
0.5052746751310238	0.716754450107071	0.014889554051860423
0.8374309606744141	-0.952593223911091	0.0001939434862512027
0.23032536222069935	-0.9217161118099	0.0008079483697903864
0.5136956334577243	-0.792844553736255	0.010029864807300518
0.6676751053120212	-0.141101461966802	0.008052382479142263
0.3578668417934641	-0.250143612670202	0.03758173421996102
0.9662169114557569	-0.961581498796865	0.0007407543407932916
0.6511407407642953	-0.818812574434056	0.005306461175794564
0.6826647008388088	-0.109583601663764	0.006041058235165323
0.4965799946977688	-0.460969269029872	0.027895091796877772
0.24543778630970367	-0.907055517449208	0.0012447411463733973
0.49276965410538853	0.327570810770628	0.03244251158457308
0.8963710276920238	-0.0876357916679479	0.028221174834523504
0.18508439466211293	0.631005018412646	0.007449048354718526
0.5981722463819159	-0.933198084657679	0.0016800210498827723
0.4767078835483415	-0.0106046230494678	0.038370818263207276
0.09647150483902045	-0.105980203252018	0.005605021473648744
0.033409752869660615	0.72564758796803	0.0001672809642300106
0.4733229429848393	-0.412011713908744	0.03130945277733789
0.15927979982139032	-0.93562867970037	0.0002746937697642173
0.195380286038175	-0.231824409463639	0.01825924110809224
0.35878359966319073	-0.521546961810549	0.02592261426838869
0.5394056242960226	0.636774982614923	0.017701316174706137
0.21363063108349342	-0.769489068376126	0.004692819273871362
0.5115761510954064	-0.223168222688969	0.03247075290886701
0.3208323872455759	-0.708043263378463	0.012586369213787198
0.6911877715131669	0.958287135047502	0.0006186155864504635
0.7553675621444375	-0.367349648736705	0.0008996042715034448
0.6073307835374737	0.946399659392983	0.0011521445551041097
0.33145137837885597	0.926013945365384	0.0013575673295126273
0.6557794454474711	-0.843794989809571	0.0044290205685433865
0.6815178909837314	0.597300096994989	0.0063552582183580815
0.3857286681908977	0.934776961205947	0.0013338958906242522
0.4109931812911824	-0.659124120424679	0.019068800094922202
0.04766515299697019	0.897020614662954	0.000059031055942552244
0.8507260098423998	-0.331482857649333	0.009329355145680196
0.8541744350943719	0.976249091438014	0.00007788220537032792
0.6347119238748816	-0.307450723936728	0.012856578750807136
0.9570794907891071	-0.713793568425951	0.02514108779509302
0.8893873606934445	-0.93485395521654	0.000024724755776394304
0.12355504909470273	0.285536725282201	0.007763081215093943
0.7886900171096529	0.416949949670783	0.0010249186643874043
0.09906351458206414	0.0854139879261172	0.0059362694351118355
0.46127662662207936	-0.896452095491031	0.0035416614398524724
0.9468774673276027	-0.943545791552669	0.0006617958231150081
0.11010859241634804	0.768491952877819	0.00135079300201013
0.930865314132172	-0.883973048007908	0.0022562104015643267
0.603182290973038	0.983246476213106	0.00014243654549290753
0.7095374166643094	0.859126039688424	0.0026633611636401903
0.468626759352507	0.825468711478649	0.008058372421565691
0.8105814630442373	-0.449374738954761	0.002007602500354965
0.7887461901812973	-0.979039280272267	0.00012700488682500938
0.9283153192181384	0.244004873926311	0.041751095001873684
0.4662517179030443	0.12553346902418	0.038689455056587226
0.1780995159021186	-0.524117983102594	0.00976608874713164
0.15603087207459768	0.999231055142861	4.1437203507379516e-8
0.9189749204201088	-0.952386822182499	0.000047541348865753286
0.6967799554276727	-0.980557015069183	0.00016425699160173542
0.512558876746237	-0.942275501324501	0.0013640123012835684
0.6363872440209513	-0.00168310081386944	0.01291285926539201
0.6353598616883395	0.876468494703359	0.0037293432488404252
0.6333069764358678	0.283558180836446	0.013135887438935494
0.9098326672278167	-0.811674716045324	0.0035921336843944395
0.2949567571646906	-0.723939052664765	0.010402002231246427
0.28259072197784607	0.00365685691170584	0.0336865505626138
0.9101486496837505	0.882282160111988	0.0010095537331155213
0.3449548710589238	-0.816592800432722	0.006842001473039632
0.8565506255670489	0.0429390856327217	0.0140486898217035
0.30073372391737924	0.421583078157499	0.026566656291351562
0.7468305862076583	-0.536059444087963	0.0014173675118754774
0.8431261983442132	0.106109611520483	0.010293026061455084
0.8919855974944628	-0.978434019170375	0.000029858767493140443
0.11244220783065154	-0.125834905320295	0.007404434353486012
0.7640025830852611	0.136677077682291	0.0009866576599446304
0.10429433234911382	-0.362996911824655	0.005094254390324106
0.7368033955482234	0.999730581417431	3.607679942496671e-8
0.5298544813643005	0.955321378415376	0.0008725979550544661
0.18516486952018957	0.468853797745837	0.01190421467891248
0.31157528923547656	0.867429018057018	0.0034788504544682446
0.9035650616051456	-0.420591540091669	0.02242484634876827
0.36721091900255304	-0.296232581483675	0.036632780067947186
0.42685497191282146	-0.891877690576926	0.0036067343615236915
0.9412769346963724	-0.483242534782903	0.03720015044420727
0.6742907900169031	-0.576126772399762	0.0071002712549044795
0.49761383607604043	0.860774569792436	0.00578449831734559
0.14791815216957624	0.103123753679317	0.012302287661929421
0.5143926907706097	0.88376695267634	0.004375480037100118
0.7214733420171633	-0.430963985804546	0.0026861336467728127
0.4718238544893826	-0.7949497324433	0.010136950713542446
0.46995891099082604	0.252296380222278	0.036270959513389614
0.8612054373753291	0.782687706464495	0.0008882501898397435
0.9627636246611798	-0.796936940611331	0.018000840762719975
0.3995539313564163	-0.180731701272049	0.04059585301014071
0.6493224219261766	-0.597355288254475	0.009424351780082912
0.620378505593057	-0.526494183467816	0.01333028036053593
0.537217978055743	-0.687042296420791	0.015446566959147612
0.4969588179877666	0.717466844755392	0.01502480535069776
0.817955321722848	0.896809125527508	0.0003701115126094795
0.038682548885422156	-0.718311665183904	0.00023425020424077688
0.962874176955204	0.771462212970356	0.021330007563323785
0.8376540142863734	-0.651418664630186	0.0015811975070564126
0.5851943805230261	0.858583929904936	0.005277986447199699
0.2605847775104729	-0.651645044332084	0.012102397764776568
0.13733184091057826	-0.954604371267573	0.00010452070359785394
0.6263450829933552	0.435439947084223	0.013461260117372696
0.669824439559468	-0.590357854209005	0.007475079476869596
0.8477610744796834	-0.982584852161253	0.00005750559893167498
0.5326237503999728	-0.417433622067808	0.025924731997126926
0.8043497524495703	0.420823924123355	0.0017968489424054544
0.206396726405374	-0.598740134799477	0.010095997010200043
0.6856518917012953	-0.620493020591471	0.005924287273426202
0.39152389213763583	-0.367741896274276	0.034788591719697316
0.8773240797346954	-0.811614870004697	0.0011055890851190359
0.6821864933148853	-0.218845705208912	0.006185675029066926
0.12065918912372574	0.441114377351108	0.005826677543312001
0.25146573403286904	0.923514889739934	0.0009083683214930286
0.5012849348314465	-0.908405504580034	0.0029831432390621175
0.8668294502237304	-0.215177597068475	0.015517144715524183
0.8157490689236808	-0.971604328742893	0.0001593722852898133
0.762263807711933	0.660139324403369	0.0010890616255198812
0.75123650965717	0.228949179366223	0.0009738650627040633
0.803395600727374	0.912562720637999	0.0005292991630599656
0.579547447024972	0.249245655393417	0.022035804809645593
0.5759896323697624	0.044209897016719	0.02358630178409954
0.4921244041447734	-0.369423857289263	0.031334744282817927
0.6063896453137247	0.577332934746865	0.014053671854724632
0.5471901879262907	0.891968886854762	0.0038307932275848896
0.7403261801228099	-0.984330258932176	0.00009768467105770353
0.6916034002202783	-0.346985651799558	0.005253622832975406
0.3874417242733397	-0.482325254027734	0.02927704484155016
0.7846570021000797	-0.00559189703786954	0.0019040820840027603
0.5278722915155274	-0.564830380791666	0.02151157075412079
0.5201047704888296	-0.812572780677108	0.008721119526581604
0.6409047536437324	0.209140576075838	0.012069830158574149
0.8098586295370157	-0.254959374137279	0.0035208318435534514
0.7232998045938903	0.172725360625774	0.002140183371006498
0.659804188149721	0.597658484588734	0.00839853203888321
0.6517557151715173	-0.00989652394625448	0.010412781899398302
0.28247253702784625	-0.474738079016923	0.022393734635402677
0.6180979703556486	-0.357223422680797	0.015160243330907267
0.7793161265132367	-0.868990570381401	0.0009692231535260528
0.28032772492189123	0.274839528477624	0.02949984380044576
0.029035902497586308	-0.407188209750332	0.00038668578364704537
0.6601453218187452	-0.666563074213579	0.007742379459012923
0.6260104496420269	0.058802275802594	0.01466806730464756
0.239370921818554	-0.849690162001962	0.002802107581756093
0.3674975831872147	-0.854115894689648	0.005100600622200299
0.916104688808787	0.698696695788742	0.011101597834782062
0.6298534074788151	0.275630745260854	0.013697199538894091
0.6188092141430339	0.704094737131259	0.01010065164124542
0.7338282263888293	0.00522115573233001	0.0014879225265594827
0.7657705410328325	-0.799607411442705	0.0013112046176971552
0.8021758294732932	-0.682382196935752	0.0003489463246588665
0.254825349744885	-0.655134038294694	0.011538090820471518
0.6928077640664594	-0.0577762939382192	0.004811522811735754
0.5476521016419874	-0.692320344459896	0.014704011878914696
0.7611485158323927	0.890884447877412	0.0012119602690971972
0.6436429989701894	-0.59043197096425	0.010058863053793101
0.8148416631008876	-0.66476175595142	0.0005346410905933231
0.9076858419585675	0.048068635645132	0.033925900025656985
0.9063856757239461	0.904317052364829	0.00041310005672838925
0.7853689695146181	0.794095949748484	0.0007440202890212605
0.5762789063121848	0.646493821969949	0.014852993523946922
0.077710173656457	-0.36568360887685	0.002886802739744867
0.14972504452282648	0.398736474779377	0.009380166889489845
0.24947216535778158	0.247812040984785	0.02602431140038934
0.6880710648249279	0.954678786316018	0.0007144616774895138
0.06508633493332136	0.485515169609964	0.0016068498428870267
0.8153677857855117	0.872977597393435	0.000366578147189479
0.8126486790272381	0.993629644508811	0.000013996158376059024
0.11283557361733597	0.99656213460706	4.269399633722482e-7
0.7187324549151808	0.348755758307964	0.0027153069484109763
0.4620932728776112	-0.911132835634869	0.0027430484142792933
0.6438785880648247	0.864895773160574	0.0040089351068138
0.9222675020557152	0.52571736795297	0.024546271514000857
0.33265813852077947	-0.477120879898644	0.026683110427213007
0.18851753026185908	0.28326099653222	0.016394629615792928
0.6246598393028207	0.188659806080201	0.014745409535455448
0.49483436132119046	-0.850458964835974	0.006439400536076053
0.5930593525967279	0.975782680634188	0.00028516356633124216
0.9216889659663349	0.256779483965881	0.037463509926992745
0.7608169288157175	0.368271127888499	0.000809114487981722
0.3114933943802885	0.828125843199543	0.0053747325676379975
0.3669069600627198	0.77196163592157	0.01023376342527023
0.5987444751352704	0.109059869405012	0.019404054343784203
0.09283119395236664	-0.684732347468509	0.0015974656049176266
0.8124968058622369	0.180751799293552	0.00430016547920202
0.7701116692864048	-0.919807925129746	0.0008492820927727794
0.2613237818372872	-0.686831060116752	0.01046472898638466
0.9452038265159519	0.967658315291227	0.00008692836567236993
0.7708525860636046	-0.460840529893014	0.0006737702644706738
0.8629344818022522	-0.259262034496678	0.01364979264879134
0.7560209472161684	0.334060059741817	0.0008844026635514443
0.4243725333005915	0.951766411364813	0.0008584233465436782
0.47019468567016326	-0.617184544728541	0.021656477277089563
0.36272234841763384	-0.56859300006062	0.02336376696463032
0.6179593292378721	0.961101130545257	0.0006556487467801009
0.5172563950898861	0.674262716404719	0.016947576136578192
0.726232631121209	0.813493656636884	0.002658673390286152
0.11849831536571083	-0.644323467818423	0.003085432458164865
0.9494749387428475	0.344491991002537	0.05173062502887124
0.300271687171494	-0.785426464695051	0.0072776443383913685
0.4773673957800535	0.775857155204852	0.011427621434404615
0.6225852028258366	0.993729546853142	0.00002126789189206954
0.7193630917364836	0.548445215363573	0.0031354164796607723
0.8664549288776494	0.941738152745567	0.0000751625244709669
0.6646813562540224	0.257874833643726	0.008513035231117233
0.44129523011739286	-0.177475818651461	0.0396714968919844
0.6285199902325042	-0.409466796135781	0.013333026204693104
0.9545556196578239	0.420528541203238	0.05092336406205326
0.39883931057936806	-0.955612333589882	0.0006839765568118611
0.35836968390340174	0.988351942729842	0.00004440172255440308
0.6018693352626057	-0.553440855887652	0.014987555586607212
0.9048215164547884	-0.302100779477523	0.027516639000679445
0.4927163124717149	-0.37497325389667	0.031116800569150484
0.30481046255172933	-0.281995919051	0.03215517322072482
0.8829546490290486	-0.841734821504525	0.0007839881640377763
0.31317989765859855	-0.145786759374646	0.03624724824094222
0.5698401603274131	-0.653203629996651	0.01506851199590715
0.7125116109858626	-0.0806224087653711	0.002885922336122277
0.591413399756051	-0.709338962569851	0.011643928867717536
0.35866681170130693	0.872594355586232	0.003952142451142174
0.4141490710302413	0.878772328152273	0.004252255366572626
0.812832060697798	-0.997637158304296	2.1262128571587852e-6
0.4859937441331034	0.136002944240531	0.03664491478444628
0.8868815508350468	0.13239361066263	0.02371905151973501
0.862349360328207	0.99596484654508	4.487358737869043e-6
0.776788757187415	0.537142134690383	0.0005812572485788565
0.8927640358035765	-0.708887402142523	0.005871775784514307
0.45728040462408953	0.993889074106133	0.000017277665543131857
0.6431359615090805	0.783213955652983	0.006619085093159916
0.9428595234290491	-0.826233225339222	0.00803856331415461
0.2002847154082337	0.240470574081724	0.018861781943095443
0.20954814303132213	0.583025889244736	0.010897241228132362
0.8433062358613211	0.426468134358703	0.006154668038738464
0.9348588444029219	-0.992342094831186	3.031301568357086e-6
0.38055141935447323	0.389399432427919	0.03356230901447178
0.808229206245214	0.831361251358883	0.0003809965105566151
0.1984803893286474	-0.694361112554562	0.006401613532478873
0.6402091236295949	0.814918838927951	0.005795266137500227
0.5092391768031547	0.809182450663992	0.00903674237890981
0.5050297905554607	0.221650943854824	0.03330527658182012
0.7401871393657244	-0.609301229163387	0.00195632234560481
0.794141804053832	-0.870781684699834	0.00069189647145604
0.6156609504784033	0.989683215724079	0.00005610292681552943
0.6775908609064025	0.454468430274258	0.006924751397416602
0.9370465107237268	-0.427701095342735	0.03834101572114934
0.30746191645233634	-0.118824579475198	0.03601642510527507
0.9264175988778298	-0.506756331408581	0.027631629386899167
0.6661593589279555	0.864103258648655	0.0035752338791419447
0.28884422403094684	0.481362742742342	0.022718480523490785
0.6766249010239723	0.977258543462341	0.00022836666510937648
0.4669967158196041	0.330658931168373	0.03444579129371177
0.6878475847608709	0.565232013864043	0.00582706174590101
0.3293689700635216	0.55708977845054	0.0221195203022192
0.7625030339221247	0.88680309982655	0.0012172196739214669
0.8383705369015266	0.513902535816508	0.003864843276529335
0.56289759702273	0.735471166226166	0.011970753424201433
0.7934846624496663	-0.39050545726394	0.0013478627403709555
0.11536546853387952	-0.778442532907868	0.0013745159301427649
0.8248322097899343	-0.813436659610682	0.00017634034377592007
0.7220504842231981	0.680377225146151	0.0031836322077087487
0.17583720275812656	0.0733552178102412	0.016732542766211906
0.6445298672649508	0.70328833541924	0.00836865352936183
0.7952398709794861	-0.302322492002311	0.0019040138526973643
0.9810596157051972	0.927340733793131	0.007234918513688663
0.1208499809499446	0.852265916022257	0.0007422400308041289
0.6171489827929473	-0.398137324377821	0.01502056773966129
0.9100729281922356	0.757633816323161	0.006333244490252792
0.1912925622597932	-0.266971450343202	0.017079419786697945
0.8720281241147442	0.0304862026435639	0.01893812806476728
0.22128077884161715	0.106686443620721	0.02387960267043579
0.8874846084875124	-0.263883520646535	0.021521013828490473
0.9012185729197189	0.747060118355814	0.005457871868548134
0.44104570116020086	0.709149390515607	0.015987105403203795
0.9412840195006469	-0.989702190038986	1.7071040947760126e-6
0.8524368991339819	0.194242854836136	0.011806160176124831
0.5088893687738099	0.479993825551531	0.0262404741450676
0.27300287898211656	0.488746364240978	0.02081410186716615
0.7205863525017682	0.877518717066571	0.0021197508548511735
0.3066642267955488	-0.772352499681923	0.008218580667814328
0.9146837229546692	-0.767396852959142	0.006580952041538607
0.5126922291649393	-0.940601316539315	0.001434300069559996
0.38331023442952844	0.289908937684099	0.03745236029906916
0.11044856673308995	-0.858624233119354	0.0005735657426927052
0.26650057383063747	-0.110066095587777	0.030817310749026317
0.7837830871760726	0.645302988651183	0.0004945301728430167
0.7036013861057437	-0.973549084965009	0.00027724567186510524
0.763824671723666	-0.69222496096687	0.0011205876435602833
0.9484547499305408	-0.910692465239785	0.0023969421918128425
0.3722424519376626	-0.275123194649494	0.03754100761755792
0.929919183633123	0.831618324073102	0.005167418080632425
0.29026070691332007	-0.761853554873985	0.00814559868440314
0.5501015509125375	0.261579340638267	0.026553745665546084
0.8370285226755455	-0.70524694265472	0.0008865093655888864
0.4351638679868112	-0.106497240059785	0.04097524927813165
0.32581870279260217	0.765223435795658	0.009335139995936886
0.5668750190604652	-0.774338053112815	0.00993375868435313
0.15110674790461318	-0.613106609584828	0.0055146389928965095
0.20678117988939237	-0.347990070319433	0.017612013756773046
0.6439793071730672	-0.793901001996921	0.006285811814384986
0.6223148189999803	0.734488924709212	0.009041005535317198
0.7786373520139807	-0.857313761161976	0.0009949782143521039
0.539226729787128	0.0298845657247004	0.029902982591187705
0.14054000475032602	0.126722124180403	0.011121933785241575
0.7673186699240658	-0.375438766613811	0.0007638133770991244
0.02733295231056031	0.719662307727989	0.00011604060658792584
0.2502472865810884	0.179283897280428	0.027476504988805196
0.8731685751915267	-0.651343151863074	0.005100703772359458
0.32779210104371054	0.113362399144242	0.03817506208806673
0.8351171648149357	0.844390131756774	0.00013220465077899967
0.4955972720772732	0.26187046065631	0.03366428920556383
0.6825821425275426	-0.362320512547062	0.006293449475891074
0.9394251539505065	-0.466626959077249	0.03724373433112496
0.6001567326310049	-0.443690182293974	0.016923919965031738
0.8568334017868963	-0.101171620197603	0.013851784674343802
0.16454617019688617	0.0492677216253132	0.015029363375740913
0.8336967006561922	0.909305710648183	0.00022858134452585703
0.053027484701626985	0.507985813697781	0.0010136918137886508
0.5976715556317189	-0.979670377355257	0.00020546058689655265
0.6156143615247128	0.953523706603285	0.0008941607500632476
0.5531656151373207	-0.846618075647255	0.006325700070889395
0.549414966406892	-0.886640597164984	0.004112157464580715
0.2548072747896476	0.262887604806583	0.026424169280551864
0.6726936103198718	-0.972908199743924	0.0003144837521063152
0.39234213466955337	-0.869505005224133	0.004560302102319242
0.36220835929969086	-0.0199912720434201	0.04138698808509721
0.9368308494770596	-0.95081611669088	0.00022686652329553407
0.3410726833235898	-0.647591873762521	0.01736335306060976
0.42693475107998896	0.81984344009363	0.008144079950294661
0.9123754813675226	-0.969568699965203	7.473601276403511e-6
0.32030775681823204	0.649136740816014	0.016127234061902276
0.0737594770275518	0.30568286442578	0.0028457109447158338
0.12344901855359844	0.804646753320368	0.0012659156881433015
0.887276294286815	-0.487919823862573	0.014141099195134083
0.562217993969412	-0.92523239715635	0.0021079477498831957
0.7379467880143851	-0.971522338444816	0.00027516405489378423
0.3859692690799836	0.396805632200506	0.03340721212760405
0.7888839579174286	0.713800640309385	0.0004811839661279786
0.2734426955564738	-0.629672362895979	0.0141029457385542
0.49089494174104364	-0.331454217228581	0.03251543963867296
0.6536102251072937	-0.879560194041984	0.0033243583399125073
0.9194750645117603	0.82270269476266	0.004211344845420497
0.9081293075612419	0.626887561878154	0.013347933192635863
0.5238545733347779	0.182235173357336	0.03134909163786352
0.5953596672337556	-0.0797335509692851	0.020065026820109477
0.4713553991696804	0.0570788482520852	0.0387683519005704
0.30890356643243094	0.464630890054469	0.025373577554935987
0.4041796048754753	-0.761977454822376	0.011805848118718645
0.571867176062583	-0.502747026608241	0.019374495387272202
0.21672804050871353	-0.287627273352391	0.020396670361150126
0.3961452206098085	-0.866606326524632	0.004774808723482456
0.6456874718193871	-0.0561203627755972	0.011376781302595056
0.6438235983728438	-0.316324808187242	0.011470310501104423
0.7425992671125842	0.345384093036834	0.0012853812681765892
0.6003618243222475	0.828567405396469	0.00642453582787215
0.5760013423550429	0.568330318785421	0.017286005543932784
0.09015824140538868	-0.740849297302059	0.0010997417784827258
0.7645006358360232	0.542598214565519	0.0007866060109652586
0.2640861721622743	0.233983079418165	0.028389670968903456
0.8964150128268443	-0.921130207408613	0.00009272155711537758
0.5705505544465297	0.780995345014221	0.00948899131895458
0.46651333956622204	-0.365164672079421	0.033382023213649054
0.2693617370827379	0.450329394947091	0.02207282041711655
0.7091314873970929	0.953187724077082	0.0006892611907301631
0.5256049573243641	0.933115540075014	0.0017698252603647266
0.3786724221570549	0.673470807435936	0.017261044553796148
0.26605889554122114	0.494254003429736	0.019865723925644257
0.7003840999329053	0.542209740838592	0.004675936728420998
0.768552018867142	-0.940236322408305	0.0006413839839898286
0.7712196007643244	0.859446671610735	0.0011551768565807002
0.7345343319721344	-0.690393596528112	0.002468811096361124
0.8477424609241891	0.639813599439785	0.002519444259883159
0.503384894226471	0.154760307945979	0.0343967639113386
0.5995162315464466	0.356781914107472	0.017961070948165066
0.7918551166909323	0.736780834906655	0.00046485574040854255
0.21617050662904444	-0.230116675447387	0.021445646564790238
0.7592731917793079	-0.97732229444067	0.00017074392155488777
0.6007471358615615	0.401757555564392	0.017335352307152805
0.7502159588882968	0.453514218875293	0.0011185719860421683
0.9238236442701016	-0.575307588751745	0.02194164823743417
0.4685582224389068	0.673441545915904	0.0182604821767464
0.4489118765696796	0.335305772418759	0.03532576507147977
0.2161917102338642	-0.920183442921393	0.0007442899316578013
0.4630976024674363	-0.513641141589384	0.027426286235705546
0.704909001763515	-0.946814817913365	0.0008517433098244125
0.6825697536652507	-0.889262951559777	0.0025601993980942984
0.784232950276725	-0.770812661527987	0.0007116947750886654
0.8336517303738014	0.781165540402147	0.00024766683544731616
0.46626082901785454	-0.776899032370919	0.011372361849487417
0.5397714725090916	0.175501655778072	0.029058068002260566
0.21134133677944308	0.528492719635524	0.012911703353355676
0.47851740374932766	-0.795680241283946	0.010082440716058448
0.400436915114014	-0.224367327552	0.03962425241779129
0.8942003279300331	-0.88482875437833	0.0004271723781173861
0.345216749700896	-0.0623813555996991	0.04012890849143147
0.8861013951858362	0.0793046311287852	0.023937042330824068
0.09109132384646892	-0.587671382387098	0.0023007672871493898
0.6831640347492397	-0.179275120581294	0.0060286015445521896
0.8511602237534931	-0.968635052215473	0.00010834161388343742
0.2548456604735619	-0.67596378926097	0.010572257491152906
0.5441801175849754	-0.183025976321254	0.028306324686814873
0.2820246368244724	-0.904693646277926	0.0016592349733260676
0.3247569207584157	0.666916661091458	0.015298626575562057
0.9594823125998589	0.959051830725665	0.0005612548852342623
0.9153611912961956	-0.961422360345465	0.000010915129519805608
0.6177605155885589	0.803593295875309	0.0069537102188080326
0.8122634253708455	-0.82898287982467	0.0003173586056434918
0.8421681486897258	-0.957984941599842	0.0001625995305637991
0.4544641167349257	-0.788659954908918	0.010528549300512077
0.6401991602455415	0.851165172943525	0.004574575923288991
0.9278237465960951	0.8498335441182	0.0037611331889335895
0.19679798097310267	-0.665392990480836	0.0072116503030356565
0.12451180782480831	0.234491439278209	0.008296727132854089
0.7742276500794808	-0.897914444125942	0.0009597289647937814
0.3429651931685136	0.185101734755025	0.03821908040280718
0.8733943212757976	-0.970731357352374	0.00006153250668913
0.2834624599386296	-0.970182226864078	0.00018792317987024622
0.8547449409353178	0.0568541315014754	0.013496100232566765
0.1520488201427811	-0.559699115960304	0.006657882657780222
0.41314278944585825	-0.270850695837697	0.03834179991888313
0.7977053412330911	-0.301308846373264	0.0020878590737072517
0.1026478107619665	0.908477098514093	0.00022203812425905493
0.6363754066374542	0.30935541536024	0.01259889735208129
0.2402071235415178	-0.180415763739164	0.025950087965726062
0.18157636972649188	0.485565734059689	0.011093997718629697
0.2588601333698298	0.534140662679479	0.017403693633436974
0.4915702900120025	-0.879687835327387	0.004615691939306209
0.8139526759303484	0.988450610345998	0.00004019263867832081
0.19070039158222943	0.869068657551187	0.0014506399632690224
0.5457274029539909	0.600110129670193	0.01880610065656364
0.5346954082057843	-0.0486366215697603	0.03059069206671085
0.8720354515387219	-0.997882299181037	1.2604973657583064e-6
0.21964236651428953	-0.339167996075915	0.019589798275252313
0.9256123877861889	-0.772864816911238	0.00835365520788464
0.27317390613751047	-0.70066034966807	0.01048109138919154
0.18320667664249482	-0.654913137574012	0.006645819852590786
0.6829236191147061	-0.357122610653327	0.006247967072535639
0.3926340733106531	0.593334267618464	0.02295484796387209
0.6345811596054944	-0.512656447500093	0.011799204989866856
0.5131592953711969	-0.690573728974516	0.016195604165086426
0.8845854149497494	0.581544799154327	0.009696671235522656
0.4916867834068895	-0.964442919478253	0.0005558206888782902
0.44999232004135914	0.308273895287083	0.03612033047518656
0.507549155854983	0.910371573481514	0.002884003192233344
0.5343686257927429	0.487615317296193	0.02372764553194307
0.5740633943292647	-0.953833142650576	0.0009225070197467272
0.6647599685566165	-0.718194708895437	0.006755865494385555
0.43126998283524665	-0.924488334639367	0.0019615012374138642
0.23086604146613557	-0.752475600760619	0.006011667231353457
0.5128740567137433	0.764490200351166	0.011815127966943043
0.5514918101398772	0.10459476114433	0.027651973624270836
0.4890255307317434	-0.577834127972335	0.023183733770947717
0.8500905105464778	-0.875453925917696	0.00008441138166772289
0.706816024591543	0.728094006176769	0.004031760385202948
0.8361532079129751	-0.911354809351434	0.0002109885792755488
0.05869290687937658	0.290736894536768	0.0018588526057580425
0.5712548556122947	-0.429986246495855	0.020959917961770172
0.4304637641747084	0.424299305178591	0.032468319236656405
0.18038703871998232	0.316043854958591	0.014665388808541175
0.25408662182136893	0.432806979711832	0.021039578373532992
0.8965546996883541	-0.169457110606365	0.027205967406910215
0.4104125968467737	0.538366374563773	0.026650976927010808
0.5465275052609341	0.962153241766104	0.0006500839108933543
0.9477228737659973	0.766403237089962	0.015155235549480239
0.6236005428101823	0.243963565630571	0.014788012746274226
0.905895464913301	-0.90708263175036	0.00035945170363551606
0.4567635319717332	-0.450094734183699	0.03060627040767604
0.6162673965081239	-0.914892367248393	0.0023639289609259295
0.6377981510873209	0.842970889013892	0.004922565782308156
0.5357924784446995	-0.997962724549408	2.237485476033937e-6
0.7500976234112613	0.488514518690982	0.0011773272248498487
0.9560820808112702	-0.980293978213936	0.0000328811651999235
0.9370714096616201	0.805260004526804	0.008461680745659632
0.6332192807495348	-0.572041109295877	0.011341306055940855
0.5082700339102281	0.200064606739599	0.03322177728088045
0.0897081840438449	0.313659361522445	0.004105373763417032
0.37452520483971635	-0.876618616439817	0.003945773175041427
0.7080305073173344	-0.839423709597615	0.0030057519724863537
0.6073958258180748	-0.00838821328600255	0.017967466632355596
0.6269964375664671	0.585508895251744	0.011808893661137037
0.14588158842322754	-0.466688473918287	0.007840917965976054
0.5147211428265601	-0.821841097986587	0.008188197689053715
0.6737086457666073	-0.563473446709797	0.007197512883175254
0.05089004513037147	-0.73106880146433	0.00037520712874360607
0.8527110729890847	-0.64827155727913	0.0028005124919058067
0.7805101875012386	0.992942226378157	0.00001953101399939197
0.7560875746151845	0.855710714405785	0.001521289266280066
0.13343418869059046	-0.336778575855743	0.008380128930928482
0.2510182853621729	0.12934861053456	0.028306906610304695
0.19550016218754712	0.567013955160318	0.010179204225318117
0.21922956579586794	0.688184269960362	0.007831851279949892
0.8109784415754362	0.966991228761324	0.00020367281598195595
0.8518891358553747	0.833350131152169	0.00018888007454996762
0.4457155377947943	-0.960925254786105	0.0006109496428263551
0.25602716775643275	0.720642569405912	0.008574840055148544
0.8979473657493917	0.378206691595071	0.021968921465680077
0.8307046664455237	-0.909412834624475	0.00025469394189796144
0.47225399314313743	-0.937529814400363	0.0015075001472258016
0.00837097297999545	0.602983012652217	0.000018909609081989957
0.8242201391423434	-0.966005623925276	0.00018009312199762187
0.11743075171661592	0.917438125230153	0.0002396217494928817
0.96761230677592	-0.620598823457059	0.043389676357647095
0.32401414895096564	-0.839316001991069	0.0050878180233838236
0.8451952604429115	0.774013379804617	0.0004782164707595543
0.5575392073718723	0.506236599898083	0.020842475821944487
0.20557290854410243	0.457571683560521	0.014517322697126982
0.2546824738017261	-0.197369133081021	0.027810600528397744
0.8033962146611067	-0.327032095619059	0.00238860999534517
0.6823669714550173	0.773435536334345	0.004963825480572268
0.20838136177134417	-0.0642160972338045	0.022065085008242315
0.8882984513312547	0.997474757507102	1.549107611101207e-6
0.7594711899289928	-0.0792878277357686	0.000969356282418068
0.5674009457204521	-0.811340077707313	0.008024030685205054
0.43495716188476163	-0.93193583854997	0.0016446872407229096
0.94429241290194	-0.619807311923443	0.027835546004035663
0.1922646474646989	-0.893176441866558	0.001020112333479687
0.5322480776233646	-0.0182746314391472	0.031030914046351186
0.5242664907415658	-0.351141561710673	0.028496542238886046
0.7285026316198125	0.760049076294962	0.0027863639413189434
0.6639781889075576	0.860322900280118	0.003734366428494756
0.6877842876646445	-0.0614897911179558	0.005394218099054326
0.9184046630555787	0.833791460923531	0.003507383596163857
0.19777627921506277	0.865266997992434	0.0016348231783065556
0.948977911848238	-0.719201207611232	0.020503616545124947
0.3165128980803106	-0.988136567341081	0.0000375515996333687
0.20172694795869314	-0.598529740311109	0.009718515391055092
0.308411969783262	0.885529521177065	0.0026557734174273238
0.188940173676693	0.123312674044472	0.018523645543589567
0.015035381146277987	0.992596365417825	3.317377069867711e-8
0.5199662119053762	0.93305901285102	0.0017701668494615264
0.6231395726201377	-0.976043490457505	0.0002734661257547841
0.7273014575015342	-0.461081376322981	0.0023459691017348005
0.4326766559993268	0.734099409661903	0.014191609618191154
0.7323425301995837	0.963606349786608	0.0004183794697390907
0.4016730502725892	-0.836146879349096	0.0067311249452764186
0.6773525939690915	0.403829024527964	0.006940635594364826
0.6629392828126973	0.829973868877341	0.004611720072469514
0.5229704499335862	0.958036746176816	0.0007765070759918494
0.4845306889246573	-0.0494363087265854	0.037440197683507814
0.5470319865898213	-0.266379948585365	0.026949531120711228
0.9691197231264894	0.987127732153467	0.00002861420518174035
0.8855227391003244	0.644399274227832	0.007337001004954322
0.14269590409703195	-0.617424202693362	0.004879503244586483
0.6216536979397451	0.0532358732791483	0.015426761862592033
0.21585307024657707	-0.928785002947898	0.0005997363213000688
0.950320409726793	0.118109398275263	0.06089837928759108
0.0523806801324495	0.0240512951901398	0.0017623075917183296
0.6519271007152911	-0.745982350389773	0.007064557469203324
0.666860554537997	-0.0559471862231174	0.008144748541494507
0.5891814414355943	0.59343797764298	0.015371721777493238
0.539318727400725	0.433718622465133	0.024754230940784838
0.021131433488578308	-0.230147832742582	0.00026405650219059036
0.44513278586910365	0.557682153577161	0.025533084030274232
0.5389453642321801	-0.192117626298451	0.02902647269267784
0.7424082746150933	-0.874413982431452	0.0017055154426073524
0.6824285744040668	-0.64429961308281	0.006104177889009917
0.9413206290882795	0.700965925179328	0.019015398285236962
0.00793170589397463	-0.201556687884735	0.0000384495320377208
0.6835578883146607	-0.302942607264156	0.006110901157395336
0.3789603052057107	-0.697832733475181	0.01561682292719125
0.32303545510698317	-0.360617563761165	0.031196306708598194
0.6143431904106313	0.495464137742688	0.014442441003283141
0.28234076117752727	-0.786687242457226	0.006581852671709154
0.7326909441800029	-0.765538844439525	0.002582385087211285
0.4227525408379093	-0.839923273085201	0.006755568078348927
0.8854618402069412	-0.947735227734593	0.000027538695047168694
0.06892961035842639	-0.700663606378914	0.0008177044292415835
0.6992105575109536	-0.355608936234152	0.004470452220496683
0.7364656682600003	-0.203568288854392	0.0014304753333185926
0.9380873856197182	-0.88508022614373	0.0028894730753221197
0.9065538344647588	-0.949746070240767	0.000020410544479687857
0.774151895135592	-0.989272695226707	0.00004331827098271976
0.6617056324728863	-0.283891268823707	0.008929009768417494
0.13034627002466911	0.217969655647875	0.009152748467340767
0.41655080804595346	-0.467235774398111	0.030534236975447823
0.845723262817934	-0.609465689371983	0.002907463969323698
0.6212679811318401	-0.900859968723777	0.0029141798411012575
0.77144014542897	0.0197912447651884	0.0012310520972488297
0.8781043071914962	0.898623646795441	0.00008788306723371135
0.9176637866009537	-0.979190857981828	7.693678313792866e-6
0.28500564818006136	-0.874674249555554	0.0027457393250269932
0.4769924691113626	-0.65109073653006	0.01949879012413432
0.8634910562022672	-0.593787326598672	0.005431581478547802
0.34380794202870046	0.827517930424994	0.006177299748550712
0.7110339084454115	-0.130230729253567	0.003041201014649073
0.07841135653054629	-0.750520604437911	0.000783058757266798
0.9259581930140512	0.865750390162413	0.00270721360782513
0.9726441169078218	0.751035566747076	0.030580982819575782
0.7744872821575228	0.885390410344116	0.0010151303491487105
0.7728836602965484	0.010695936263729	0.0012849590540216112
0.14785771322725993	-0.260226932316918	0.011049615855001292
0.5998828765488236	0.685175476685304	0.011918312317203493
0.3774745216617449	-0.252344034220726	0.038421462908348046
0.578287061420656	0.0618717007907948	0.023149081473143467
0.49638981070560634	0.286861079545039	0.03305685187877385
0.7402799408578349	0.790655999893756	0.0022181643148042416
0.30509698942943836	-0.898161178013715	0.0021241737445936186
0.4982994283409573	0.172163899460327	0.03481553871113953
0.5245165372345989	0.972261150340713	0.0003623630089482344
0.4992623629617124	-0.139389910856311	0.03507083830155619
0.4129876325459998	-0.216987335695778	0.039757619768496254
0.23325333633161383	-0.401020572353803	0.019611900127371604
0.771920968242587	-0.0939093077864651	0.001210502752458005
0.4928475434463413	-0.99973456413422	3.596721495224011e-8
0.409148073584604	0.968158363504544	0.00037744102703602767
0.28677102880456196	0.523087630947823	0.020538447039546655
0.787912757952677	0.575708900355669	0.0005106170254495263
0.8043273768933991	-0.0579570130985576	0.003687615612156428
0.2424457952419383	0.865141743895167	0.0023725294226045277
0.6074884220800236	-0.979175236813723	0.00021381475563167772
0.7860534491507584	-0.3496534543139	0.001190149230570896
0.5849546310287176	-0.361013453590661	0.020090460164584246
0.05803750488641173	0.296353448377677	0.0018058924139926836
0.8314509904400188	0.871575352837363	0.0001851282255719777
0.4711033885194495	-0.979386911136636	0.00019163104990363154
0.2705412822647829	0.297061819410019	0.027624554423306164
0.64963335136309	-0.118606266339975	0.010739709039159233
0.49815586479309915	-0.727999008145019	0.014346943482023648
0.37533240188816686	0.0587367258281384	0.041775154544822946
0.259319602657047	0.942703337590961	0.0005592529847825487
0.6320224020602312	0.125265310710421	0.013598631002752435
0.6814577902384551	0.631197062552634	0.006242762980369457
0.5796298167812401	-0.846552858191544	0.005968898977959764
0.2764074958601556	-0.209298714151705	0.03060013192726187
0.3906416594291521	0.120303915251976	0.041524736709729684
0.729647081743177	0.896540800767117	0.0016605916159540424
0.07044337035411496	-0.437765762507412	0.0020896036624153008
0.6134259250959725	-0.585453387214906	0.01318740494898137
0.2814317426092365	0.72822921990112	0.009504951532895706
0.2090044598923225	-0.249646222801048	0.020014060030231637
0.7359141428568714	0.830797421330252	0.0022175075255053264
0.9396726265291341	-0.2993568273361	0.04690126202464528
0.915325983507925	0.674567445729624	0.012442206157484908
0.4920687069155264	0.485577384939587	0.0272439736193884
0.7220674629696985	0.969080141931389	0.0003373957715259229
0.4641760537181773	0.181449606687828	0.03809916941843796
0.6075251085943668	0.0333349016460098	0.01793608111519913
0.6258017871438136	-0.242195892079333	0.01443520153833667
0.8289220334220296	-0.945922839850126	0.00025024395190826953
0.45493238284387166	0.932332585453351	0.0016910662337328833
0.6823651801272067	0.34864095721858	0.006304243227417693
0.4264277152656527	-0.0897125909729707	0.041501726673957254
0.6304735580229429	0.865485851943543	0.004238277699180867
0.4864420176536306	-0.63647582681571	0.020114862406420717
0.9162302909021591	0.921047153315396	0.00035380144512174285
0.662919462072301	0.205594082185275	0.00874813091025571
0.36585853544824576	-0.0526560239551566	0.04142978098846965
0.9223224442919052	0.49605178514812	0.026406414980837508
0.25959821891272516	0.585720439844712	0.015136479078211022
0.6660062453610694	-0.504857603242528	0.008175228191999402
0.8994475697586036	-0.289283892422948	0.02559106915907347
0.8527908120539609	-0.987725340982951	0.000032514416233052244
0.7986751199096137	-0.667921071713334	0.0003713880935454576
0.7096418578678628	0.848207883764696	0.002830463379584872
0.6666297047926928	0.806187975459466	0.005064094455079338
0.8498052815591033	0.891869197780805	0.00009134428193537812
0.12042157286482234	0.946103650717506	0.00011174266964981454
0.6470394309596282	0.894786630040204	0.0028816240934048058
0.8849071663655387	0.964848176563824	0.000041163978280143226
0.9347951800066324	0.910605516734645	0.001337180236784434
0.4544123497449562	0.967453907047812	0.0004418844841793857
0.773863609627861	0.956118005603291	0.0004186975377905304
0.8251028652706333	-0.782323832332335	0.00020076685139190845
0.7828597245691614	0.700445933298346	0.0005793818660299733
0.9354181722708625	-0.545100673760674	0.0293914086439872
0.786715035785426	-0.343691968478353	0.0012406209864185972
0.6375731199455196	0.772895589951703	0.007158273498082953
0.9423756047909948	-0.336547489803196	0.046973138261615636
0.08638352273751682	0.517382956263801	0.002571800348939003
0.9160625239111981	-0.32531909826545	0.031978391350629534
0.8687023906180495	0.939790814741918	0.0000648757247001842
0.7913298437948878	-0.678228799786042	0.00041185194284859664
0.3641287215019026	0.836759709660903	0.006058161513972634
0.5870679741419036	-0.0621167240478924	0.02157959659485314
0.5490800548730241	0.699381726606369	0.01429956523741326
0.7317064209810287	-0.915668117940172	0.0013169114774973332
0.7154879603237757	-0.130880965009736	0.002674860470678034
0.07788369510912772	-0.882727244928949	0.00020235982171443962
0.2692353098885034	-0.22040701142298	0.029396487860635978
0.7144043540113301	0.443620173141677	0.0032688828831027527
0.7976421932512491	-0.92355533305465	0.0005513402761772634
0.6599453842767471	-0.981282595407957	0.00016546513504948383
0.4707970351744162	-0.956756971462838	0.0007735822231856174
0.7024761645435295	-0.669499961744006	0.004490646390434698
0.938306320349825	-0.959126416685984	0.0001250100551104756
0.1868137063869122	0.466880443155156	0.012136647220328724
0.9044395421960076	-0.765546855838061	0.005057405681847134
0.6520023395368575	0.490866868445024	0.00985169710053446
0.09033081351836557	0.227937104057998	0.0045725471496472925
0.2343347867837068	-0.41545720436895	0.019280447252693927
0.4785264553175361	0.690000924687825	0.017070563248276417
0.9210837973206512	0.364073321830604	0.03286871191508186
0.2666762658013975	0.177737525864996	0.02987975843394434
0.09245441138943344	-0.922381799344319	0.00013174346244992056
0.6549276481423604	0.84627714266025	0.004375958967591011
0.7091021172571494	0.989423775978201	0.00005190558261923914
0.6108020820020749	-0.417885977349465	0.01575170699602187
0.7761199395351078	-0.419402728285984	0.000740635933846515
0.31380999631199064	-0.923031436938071	0.0013402973151133905
0.4315645837701843	0.267551946921748	0.038057037468997315
0.326140542089226	-0.514154094098198	0.024265109811702303
0.8563225468326237	-0.768248813831926	0.0008955577705579506
0.6107769545097219	-0.696622208245055	0.010841993719163293
0.6049741257361689	-0.299816613493566	0.017550122653413318
0.8999945057091333	-0.982782141088702	0.00002028270679421687
0.6739315233503452	0.650776806131236	0.006763920197255544
0.41257606387000717	-0.0868710498589211	0.04188647224917665
0.915099364986108	-0.893497002078505	0.0009234528198571831
0.24980001132564214	-0.836147659405637	0.0034971052639545925
0.5657245577794129	-0.569900974000184	0.018203807638375633
0.6273276702279903	-0.676862282224635	0.0101518728529752
0.7914285666830853	-0.320592713113341	0.001574815541045026
0.3731441178019938	0.982226844934711	0.00010807877948426039
0.5882709268362087	-0.451379673276945	0.01838310284539582
0.509210174005442	-0.136073169757157	0.03383011532279248
0.8227190255388567	-0.759997671364248	0.00024227697840188767
0.71794506178836	-0.900804898089583	0.0017609669630485134
0.4683106946979661	0.473239369658665	0.02909714611807539
0.7094188202260151	-0.719388600549118	0.003910343017254169
0.7497132769476746	0.00411353636282627	0.001014010060969751
0.6458877036077815	-0.146244643694657	0.01132293129464852
0.07916810575611648	-0.643954936988317	0.0014097404219990052
0.48253410641872807	-0.902928134167088	0.0032487891165136457
0.3831687278049727	-0.701808536227859	0.015474054108909356
0.12470132430458016	0.595351807945433	0.004098603971758129
0.7592580086598619	-0.548373276828608	0.0009472350219411909
0.4186759908688857	-0.816538709254093	0.008267446473715006
0.6992004682673326	0.0378182109426573	0.004115441239271844
0.958799684158904	0.81745284880601	0.013730980978742017
0.44394141535201415	-0.945705190862375	0.0011157949014090243
0.44685973741582996	0.835469513187894	0.007273864143660832
0.23760308109227118	-0.221340350317344	0.024840770531249497
0.452677081751423	-0.165381107941878	0.03919951449628067
0.5736173607392089	0.853477315024608	0.005698111998233777
0.26501341553673713	-0.396863481764047	0.023656425538537848
0.8793221709390011	-0.769838457165407	0.0021977522649682993
0.24229928682511664	0.185830633227214	0.026178892911211605
0.703347030258498	-0.105026034925164	0.0037281986725201965
0.6494118878252872	-0.566649162752722	0.009683611702860757
0.4918065491632924	0.476452721419222	0.0276302331507987
0.4024041492586336	-0.108230499429975	0.04175248984570135
0.36746640603246256	-0.319517445419953	0.03582972651614606
0.1444083233188971	0.953679105952479	0.00012020747035515162
0.6330427302807079	0.865446406700843	0.0041932495448174555
0.5158214601700274	0.254380572761991	0.03143617223658231
0.15590078264703486	0.405562763551423	0.009965037242733642
0.4477516382442775	0.631142713721189	0.021133057407195933
0.7457807142796773	-0.918861510425555	0.0011151215270450098
0.40683828759746354	-0.467432591950026	0.03045718905221603
0.5677368040762503	0.238102443108564	0.024051205923294617
0.6074028124649617	0.800442317798325	0.007425968790168401
0.7842967359483137	-0.762918045106155	0.0006893599960371363
0.6472360582281885	0.958643020510478	0.000691594592713631
0.8809765624890095	0.993274485115895	9.243203005581428e-6
0.8580562511720061	-0.542283932633147	0.005985215931151508
0.44165669028863275	0.885323803344584	0.004081418598074461
0.6767764475160521	0.226564747235639	0.006875341077843856
0.42802474492171516	0.497644234372988	0.028958559018003368
0.5595354548499745	0.541598878394321	0.019635677016749353
0.5052810118669561	-0.531694058535023	0.024454219427304722
0.3348641761263078	0.588252512815737	0.02065704093858616
0.8376521237850871	-0.707039501875871	0.0008919964477708041
0.8044753153805617	-0.614626569465484	0.000572558478768822
0.46009053328403227	-0.171090113733118	0.0385822621419945
0.7470542302100018	0.55353473192133	0.0014493385537869686
0.09413263775668293	0.0774479880847276	0.005403890557645792
0.7744725558909032	0.901496703534561	0.0009355497128386443
0.0681604171155851	0.86242214030943	0.00020764644239664435
0.7300078412749657	-0.790728028876493	0.002630886533382596
0.5178449819069821	-0.226900138697416	0.03160422955820444
0.623249236512711	-0.594108253349217	0.012055107439651293
0.8000499439960855	-0.156104824198746	0.002965362502761253
0.5869271515457702	-0.850503828071661	0.0056538929499806295
0.40213047240323946	-0.843539030916925	0.006264888896215066
0.5771129463665157	-0.509032600184465	0.018641740132233867
0.3102816613807061	-0.326235557333353	0.03127501727887804
0.6905629546054546	-0.497889543471508	0.005560600752714672
0.8877164488305942	0.951033798377008	0.000025744909052655155
0.8889815886682128	0.191006866485797	0.023655496747181086
0.5728768466460666	0.801927575826557	0.008378362106184853
0.529420234649225	-0.36411627120805	0.027590137392325617
0.5864095820247582	0.511416587262949	0.017533524098628694
0.9588087294352312	0.270418886972812	0.06338510657366421
0.14207008908034385	0.744975169924747	0.0025987426710087406
0.6808526107732328	0.928599640216693	0.001459981087975115
0.9166781599666921	0.281058821544963	0.033938555971324114
0.5106463426475191	-0.981906538893217	0.00015880822077818203
0.2149047585267559	-0.800645111583409	0.0037388213403191936
0.1868071861729349	0.160560586038925	0.017846476330512184
0.5814206407617103	-0.224176543249281	0.02191128871099764
0.24464274124395527	0.209858402698446	0.026104793241610386
0.6683603890495557	0.45294361648812	0.00799456469922076
0.9432875084670865	0.900027911680748	0.0025366177097654176
0.6737564666354698	0.989110316835644	0.00005872124633855395
0.8256557595313103	-0.0459915453902656	0.006891341127372989
0.33403338126113113	-0.981021758085849	0.00010335682363490719
0.4273439903648413	-0.0445520836627597	0.04178061648196299
0.9604171058219021	0.879995778270971	0.007054692934314433
0.33161272016258003	-0.459019238796479	0.027515658720982137
0.8207374097393191	-0.990671918629958	0.00002659267472629073
0.6415465216476196	-0.086457933960717	0.012042897538585898
0.3418097840252214	0.787499067009251	0.008511900307342255
0.0089301668810815	-0.787789636524277	7.67108530185515e-6
0.36714442175110407	-0.983543547248281	0.00009077562460610613
0.6791709803962628	0.783074713822076	0.004971237093458901
0.7764651858120704	0.750941614898833	0.0008693671177145051
0.27667253148133586	0.719993615204904	0.009687885882477107
0.24621397772512718	-0.779734911071308	0.005565767653293867
0.5927195415707649	0.655944564892814	0.013326446191535155
0.44661404585437126	0.935158923750336	0.0015443298301506029
0.8845486416032253	-0.602974763179053	0.008823582736185212
0.5934796707311558	0.492322933124145	0.017052737044839228
0.7560766863078214	-0.850046808747368	0.0015446984884551712
0.6914862866053543	-0.658175607926116	0.0053315579048343635
0.5875090663869286	0.557669081781951	0.01641097909949928
0.7692202191942439	0.801523712321165	0.0012072099781044437
0.9711245835956835	0.997579182528997	8.391583001634694e-8
0.6301632997072704	-0.529792492911459	0.012154655758911106
0.8917109518164943	0.256455494888619	0.023329763691084214
0.7942368146570697	-0.343941450410026	0.0016271441943009736
0.9568096543517793	0.298409883970265	0.06022116429272784
0.5261170276845868	0.901077154128072	0.0033833047805067644
0.10821209824521048	0.669486526069532	0.0023178976375264056
0.7842957360049719	0.881619671138307	0.0008564963545645997
0.8542991653699895	-0.889401783003098	0.00007368898222633663
0.598404459098658	0.606529407194756	0.01419213657115037
0.6601051219529706	-0.947092348272815	0.0010028930177525442
0.7528324937232921	0.332228897079617	0.0009478391613648852
0.8360614869358108	-0.85319479655957	0.0001307309450627083
0.855620479657677	0.982128966261676	0.00005393952679191872
0.7277347302663865	-0.801387038553652	0.0026738130091050567
0.5175022632955076	-0.714298493681826	0.01471148397392515
0.14580366903856465	0.927289188822834	0.00029043525307100243
0.44834640719562924	0.694497900021801	0.01700396622878087
0.7465217186367992	0.995795503605576	8.114437100133786e-6
0.18536753001777714	0.17558690903285	0.017462617659082965
0.9168646856902032	0.718029970568644	0.010047623108246173
0.5692215950041885	0.459840221265666	0.02062975177376339
0.23365846338664686	0.691092439652942	0.00859093985118717
0.27211046863873295	-0.0592289002218799	0.03205190831124157
0.7541700266084447	-0.352099204684191	0.0009222910237237817
0.5146297046321903	-0.765255438390758	0.011737769364026474
0.5485117394149551	0.956774571218907	0.0008260871832146646
0.28233195977466197	0.294318398303514	0.02918671100709648
0.4039189251588537	-0.731708972929764	0.013919680384729717
0.8170547847876628	0.493022345310559	0.002077005302725055
0.5089124725998385	0.621127445744891	0.020082248868569394
0.31660431865699484	0.319838836326196	0.032121555889262396
0.708869962646531	0.304564861383754	0.003454487593265345
0.1680243287280702	-0.350467994357095	0.012406080286014727
0.6697267997484531	-0.87624620147691	0.0031478212902605056
0.7988512478729337	-0.382371137091348	0.001696028846144656
0.26541027327553335	0.893808281276138	0.0018178839181900645
0.7408603884756869	-0.0555385269670975	0.001218171309697519
0.7454672050059176	-0.801073185798698	0.0020036261507011695
0.07539465637924339	0.918363848992705	0.00009604326185061748
0.3873970918399204	0.556140185551272	0.025091442389184225
0.35757665529105664	0.860472091640468	0.004585342274089559
0.8964636716127625	-0.603095477936391	0.011523413315748745
0.6631612799423462	0.341789836386964	0.008721215019563583
0.799938109662353	0.316333125742648	0.0021741486025947912
0.08416692025097142	-0.740353395298715	0.0009630118229505488
0.6609485251133927	-0.919660057145307	0.0018789984541997314
0.6741604798418545	0.616427929796393	0.0069462467412097035
0.3644959359021673	-0.872397090842262	0.0040425183528764435
0.716329542157009	-0.874996360896231	0.0022479323590713952
0.6432463039081668	0.455283923338174	0.01110562271506035
0.49530848989915277	-0.573739534957999	0.023098288387768486
0.8017798832077414	-0.597300647444081	0.0005962017547839433
0.3885905424441836	0.334347965309207	0.036031251821317514
0.2822735890170899	0.784197933340178	0.006701490637297868
0.09135540342447078	0.49635046454759	0.003027116144961247
0.4278838259385289	-0.969072746329403	0.0003766971754230434
0.5175529314194501	0.740024995483434	0.013206807392186135
0.6337345091644857	-0.407017410793358	0.012619243654725356
0.5697860717961066	0.29667922646385	0.023132097822213732
0.7821892642534278	-0.550615056252202	0.0005450269551827737
0.3008256096023149	-0.69149503538782	0.01252895902516638
0.7834274019616649	0.281846748722462	0.001313276971343442
0.5111104784516892	-0.131516872755628	0.03361623409409178
0.5755160746106054	-0.404537402614758	0.020830224494176732
0.5937892757098212	-0.93035849647902	0.001809419757231859
0.94511298285871	0.968527610338652	0.00007717302698384112
0.9146359942541791	-0.315954740039919	0.03163248300686007
0.8163927110017255	0.707715378690363	0.00036189606211903995
0.4250927646454003	-0.327567437121078	0.03636713651084888
0.2935479595339357	0.150589543589708	0.03390480961318211
0.3872004265061302	-0.701832402217588	0.015589218348392601
0.7989669695089425	0.646152410090754	0.0004094015146258433
0.45531647013251997	0.310637886816774	0.03576509536156511
0.3789024336287561	-0.309416582156906	0.036654256149983265
0.919012053242476	-0.0582243920267514	0.03999330559810538
0.782052556098264	-0.843897071761028	0.0009175279561433493
0.5819024268473196	-0.248015083897908	0.021659388678010906
0.9024713116766667	-0.854071392576403	0.0014037808444462996
0.5001028816687701	0.21276388990082	0.03403052998280405
0.8039061282273336	0.896136581246707	0.0005434944130495595
0.3055292006379648	-0.446871089120065	0.025898434821675274
0.7020302944246966	0.369626077208792	0.0042177963860078
0.8765618218399418	-0.728630895433115	0.003112912106492261
0.29363486731524285	0.350397158572613	0.02865244091828104
0.7231596764149996	-0.37750560927534	0.002444769886825717
0.9745944836671181	0.469543952097672	0.06630498016121282
0.2928503189712455	-0.58342462887624	0.01797924042304925
0.19599853036085735	-0.730888974233	0.005149762980623305
0.8615480824193501	-0.913304448235638	0.00006301859655369368
0.4978503945053147	-0.585149390489443	0.02241261744208009
0.5049994122275319	0.603996651314159	0.021129848869812947
0.6158840966748895	0.568856786582014	0.01321972977353402
0.052184083775248	-0.388818365086126	0.0012755615860114366
0.18263017206863202	-0.871453710888035	0.0012930801784781696
0.6536725441783043	0.449256756387371	0.009800926827472991
0.5117028761812813	-0.921139869637439	0.002332930360621909
0.19362853622559395	-0.101378585868861	0.019440961565834816
0.6171734147367671	-0.970872818859421	0.0003926438293971608
0.282006646956541	0.181011493734046	0.031903557659573575
0.4256862416979111	-0.279170480352853	0.03789276123223209
0.9168605217267176	-0.723387682479344	0.009704141295692274
0.5036781600882067	0.774686448153852	0.011304669502077657
0.37885340360763203	-0.996483475222394	4.507949570978831e-6
0.7878448626263118	0.480246225790037	0.0007631591628419336
0.38295784640826425	0.414239287129055	0.03252502213043328
0.42339392949706145	0.405077766219144	0.03339747700423547
0.6433562390979584	0.441483668076762	0.011155801680036773
0.46931880863951975	0.298355270833398	0.035196196937117764
0.10324229671626686	-0.567992220963644	0.003128870450833083
0.5736841517766627	-0.131016943180253	0.02375043081036571
0.48107674885945817	-0.930398343713412	0.0018431139237473201
0.7730674473447896	0.980226598459258	0.00012659290183151414
0.8535440329120211	-0.926132720654903	0.00011506423302418008
0.440103525274753	0.258019786377623	0.03798718076794028
0.21603484749091667	0.784219624283638	0.00429986715490561
0.7040877388696778	0.725624971088753	0.0042038237344476734
0.5590541555141199	-0.672347875775605	0.014994254773692425
0.7014392231713227	-0.0338827563575748	0.003886576894455099
0.6153488408750256	-0.250582021713595	0.016115390394719802
0.41933881647876714	0.106807273540298	0.04154089827653717
0.9359839442727734	0.996789354677415	1.1804222385223794e-6
0.8499220156893188	0.957659514268657	0.0001372295949283148
0.8266887522049726	-0.909033937333967	0.00029100323383008135
0.8059528330330755	-0.7603244134663	0.00029544516776190737
0.7310310023613313	-0.0888012533192213	0.00163609921974386
0.2546636549415702	-0.358688528703322	0.023692757329879178
0.3120207864519327	-0.832884752882545	0.005145122429296041
0.22847308032866526	0.2317747482217	0.02327466711763226
0.42136923909979596	0.816213131798041	0.008324149156081376
0.15741298983408217	-0.969868210591963	0.00006193827323268862
0.1354594710570101	-0.386789437404119	0.007981487704232357
0.9317796295837518	-0.959742912172082	0.00006780572716227387
0.7760487733216157	0.189385823267812	0.0012348457933732536
0.5637016886026964	0.61892970393346	0.01675777257028207
0.8666261728487351	0.240661124191224	0.015034689504196312
0.8222647892296151	-0.623478514713085	0.0010769921100057657
0.890298768907156	0.865285251065848	0.0006273623998454463
0.19218429537158171	-0.565595697704102	0.009926801357123477
0.4943885469765858	-0.395673874170816	0.030331713968880604
0.5260865026106137	-0.149752444602359	0.03134656619999293
0.8542246029235987	-0.265151967687581	0.011271797157585044
0.6716950984969079	0.864867293037436	0.003433101426986645
0.7714778853079027	0.252997006189433	0.0009851887481409517
0.5323722046240387	-0.209244244308829	0.029818326582017038
0.840147347488264	-0.812173392834717	0.0001826584745742851
0.09836432542852093	-0.612457903350837	0.0024436004970382263
0.6274017839890494	0.500605579107827	0.012777457760844284
0.6639711839379555	0.551046096688696	0.008241147323132029
0.5527351709715244	-0.47332232498032	0.0222334670735109
0.2276136206770801	0.825240496682626	0.0033191236757998213
0.8671588708048704	0.978161314883643	0.000056692051892084656
0.5047975190960604	0.46687039779199	0.02704643854177786
0.48798200856323476	0.849014974264034	0.006533211284984567
0.5825168863632885	0.22432631353556	0.021727129055985162
0.9690082729823258	-0.669380298421282	0.03869373255602179
0.2106433876349631	-0.481733614181836	0.0143550029657936
0.3035442391553677	0.523226183565658	0.021999807871583718
0.06131504568485783	-0.74125213914453	0.0005102477538469819
0.6704962779766434	0.668716514709248	0.006900541019773249
0.15034553332273215	-0.429511560644138	0.008936236680922414
0.8686499998019646	-0.479411720829012	0.009752428299244031
0.7970360933721738	-0.731200487089395	0.00037496300992769774
0.5008086855040148	-0.716601020996024	0.014999103658149732
0.5961489978684242	0.278834035154825	0.01910788644075174
0.4821081724175154	0.71017948125182	0.01573429902566977
0.8129843289697268	0.235988444700341	0.004024249872047371
0.41356080741747075	0.847592640504549	0.006153217342114759
0.31276054121222846	0.105574710518756	0.0367655561786837
0.19073367444024555	-0.218026095597966	0.017757500839543593
0.6975428174130344	-0.526564790903945	0.004916211053530322
0.37503045173830796	0.662593978684259	0.017866006481333463
0.41179588738358147	0.0976912102648581	0.041791513054551185
0.3269305523563777	-0.673614412322862	0.015002719293423375
0.8288919890618338	-0.876110046148972	0.00021687163540060953
0.8408768299132194	0.914822688842365	0.00017949022850799343
0.1877205780562969	-0.158145317177173	0.018014483471848804
0.7476490211027578	-0.691879211915239	0.0018019251574905501
0.4644228389204015	0.0734225952606445	0.03930528842298361
0.504304153915078	0.17806434355845	0.03400867119195518
0.6442062446325286	0.541009487070843	0.010452073225343986
0.8412951726158157	-0.299537466336966	0.007901478675020723
0.15740113427540628	-0.727287333755169	0.0035147986860794996
0.001443605413339323	0.578708258271234	6.144954413041534e-7
0.846218631618005	-0.979975195870007	0.0000708357109699996
0.6464800775073294	0.268976530930511	0.01114504337615955
0.070920535253944	-0.308980220336133	0.002626018397406583
0.17592541676247153	0.301026762564232	0.014311733315837495
0.871491566527781	0.998105586664347	1.0234241439705693e-6
0.07063448778932395	-0.675232420339579	0.0009768941019197804
0.4837202117468247	0.759743826548544	0.012476004801337367
0.3142233928692812	-0.200984505362783	0.03529326911304498
0.6895885098984665	-0.511827020157703	0.0056659421648129656
0.16536433384759444	-0.676677174941751	0.005012242771596786
0.6411423704630342	-0.770866322559831	0.007044357225320616
0.19104961760224512	-0.927539061368678	0.0004906532904369408
0.5545455501255814	-0.998262744099534	1.6586776494508068e-6
0.49599912171118726	-0.634389720120059	0.01991726919198184
0.8096719141716611	-0.391812660622144	0.0024349844217234563
0.7686267059484896	-0.842135874785523	0.0012410147543223684
0.8492271249760612	-0.937243552323939	0.000149409758686335
0.9192797178767657	0.78347613856218	0.006434368882857943
0.4488277038987854	0.10616450189399	0.040215025255319656
0.6104411782589184	0.914891869368765	0.002398032307525045
0.5697946478022768	-0.965591115571962	0.0005469467441643417
0.01904202420407274	-0.748335680204182	0.000046948494606022566
0.7149191870483386	0.636778820237181	0.0036209791392136518
0.7877672985780799	0.782811199472633	0.0006569895228727704
0.5649975608727738	-0.577993921682546	0.018019316064125393
0.7320251777684573	-0.998634653949353	9.217168314937274e-7
0.7833668581565176	-0.711634308959521	0.0005899112061827187
0.14871640597673852	-0.65705848703619	0.004495424820578328
0.3283578066153464	0.747701856219096	0.010492245927392901
0.45527385254633934	0.907433302382578	0.0029121922829090778
0.8121963675083399	-0.985243473999955	0.00006141606660496412
0.7970010248136826	-0.524423135196272	0.0008117180879514022
0.8050161212843412	0.903436530198264	0.0005246008091756177
0.2598156892216628	0.963085599256572	0.00024255545105920858
0.2907143677786903	0.555234849461475	0.019275296901130303
0.8339885993663894	-0.200893079350027	0.007629537058089404
0.5597794108775815	0.773166929845141	0.010210915584633261
0.9430884412128385	-0.958675798718572	0.00018743682462388464
0.23986140109898887	-0.687577822276226	0.009114970825483942
0.1400327812465186	0.7372035482975	0.0026538858680190676
0.7667360631483208	-0.697448083252871	0.0010314616949195967
0.2675712187533407	-0.856788593797045	0.0031190288051517754
0.7114435473879756	0.313049975567523	0.0032429435224509166
0.2433337422767687	0.464851067528287	0.01860705687786574
0.461533091059233	0.0544744853898468	0.0396581709695838
0.2960131292308919	0.317257689806276	0.030066040540857392
0.3832982887724901	0.0292803226073306	0.042152328088202295
0.4076490640992411	0.808529445983766	0.00865184817167984
0.40417916474709387	-0.859932446952344	0.005270607869243111
0.9115408980584514	0.975560837454864	0.000010566132675477108
0.8909604836048168	-0.111794417225928	0.025630170941701946
0.5013250550337718	-0.623355951662871	0.02030343762147646
0.7403381961684196	-0.0970062020650947	0.0012403079282299414
0.37366802767247204	0.738204353786351	0.012698365297869536
0.3242731191287254	-0.50647239945953	0.024533958483800012
0.921222489280677	-0.982023746513575	6.634198784727642e-6
0.7007137921601281	-0.879367545983568	0.002480637361746043
0.22146291724921074	-0.577496038855358	0.012142287664412357
0.31943996575031525	0.536276154930287	0.022572902748916556
0.254668251344718	0.541038456403687	0.016699762259720616
0.7978179296446947	0.9333910652551	0.0004990634942574182
0.44550683977878414	-0.544801755426347	0.026243444893422733
0.519020534290149	-0.563441953667332	0.022189514107978703
0.6888152659617636	-0.348706152228706	0.005563879026004425
0.5938326585578181	-0.802133976696859	0.007784279998667435
0.5254781275054776	0.498166156782216	0.02419796083243217
0.27398771140707495	0.515953342660907	0.019681600129715027
0.1777614663901909	0.525716168307475	0.009693101442148553
0.515490660799571	0.605886177723379	0.020496652887836586
0.4935853636920305	-0.608238988361655	0.02141781864924491
0.9029260785903166	0.793217823126354	0.0036228418580754145
0.7463494675220195	-0.412047654377065	0.0012116824695091618
0.43841111367165636	-0.903843119905999	0.0030233500068301998
0.6443905194612374	0.456773943952491	0.010951668974726122
0.06830488910364073	0.82939993731405	0.0003076889008620405
0.6400822941564162	0.664000328552615	0.00939533111584262
0.34387069421623884	-0.547001813516744	0.023625165835097002
0.49961335440763904	-0.958291778588416	0.000752945389053598
0.279963971602021	-0.892092127446883	0.0020477899335257658
0.013399504057671765	-0.0967815594330403	0.00011658924796323735
0.5249415721040708	0.343152950537466	0.02859321241645124
0.7172356597725275	-0.787819217609132	0.0031866387216301904
0.41825733762168155	0.13563744704996	0.041197595593452
0.9312888110757315	-0.809743241816254	0.006903296470092015
0.667575751962162	0.864942361800546	0.003520279603789699
0.6948415594041971	0.945500552240249	0.0009247963090290951
0.7908583721036786	0.268296390744381	0.0017663456749301637
0.46201404256861117	-0.614246023231711	0.021995464023609055
0.15882873715536003	-0.814248019830844	0.0018920942857632568
0.4424201146513117	0.472540761504228	0.030017180078749886
0.5500654154654089	-0.177163978718346	0.027425537521979532
0.863224018701026	0.634770900199156	0.004266585108898955
0.7844335586644937	0.856283180247367	0.0008722396474429481
0.8229631724760543	-0.101443517834999	0.006257158864492418
0.6150238741417429	-0.824621329192687	0.006217223980655675
0.8028050895549581	0.443390333625813	0.0015388611243972706
0.9554274685034008	0.91958805322102	0.002536711020696826
0.21802841459556735	0.305762254936494	0.020177026124935066
0.2168626092222577	0.876464807203241	0.0016618309785519719
0.8585220258987227	0.926484505709589	0.00009051609991836988
0.28702034254474573	-0.341030177614099	0.02823831738623368
0.5233875280173276	-0.185119112273201	0.03138326743827367
0.31546275740676843	-0.171074901683315	0.036040722073494944
0.4280126092139087	0.340361712468895	0.03586053021997434
0.16138978712423088	0.704673109262563	0.004173203373194688
0.7152191556494457	0.539111764660922	0.003429075942354433
0.7679996149154108	-0.873292012270281	0.0011837571614794753
0.8829701907261919	0.888433403872765	0.00019077747993920732
0.5547752239897731	0.343819831744288	0.024687502816288037
0.7047402295254485	0.788358687774477	0.003733075001536288
0.7152390219483614	-0.343718790600439	0.0029822157884691336
0.6648579748816903	0.325836370739032	0.008497113146435068
0.5727721343894313	-0.240212216349182	0.02321617240995349
0.8448134079708508	0.645914304673098	0.0021678634267356307
0.2610703605203743	0.229226489924134	0.028077076852434418
0.5656216897077421	0.758270208642759	0.010768679379024168
0.5496874262707451	-0.911525135554277	0.00279566006298172
0.842983463497684	0.995236404795748	6.920882150775123e-6
0.21269436534325423	-0.327934773032213	0.018905659970597913
0.7899332678266652	-0.855168047131754	0.0007596475485130679
0.31347115317391794	0.986822429092108	0.00004542906775145096
0.6785689231452087	-0.135174093373858	0.006576996465068183
0.45959581707727126	-0.670326752879929	0.018554371745948834
0.21986327213386184	-0.876365069023438	0.0017067189664540013
0.7012684369312525	0.697900196962106	0.004495034341365763
0.20489072593149799	0.777441305780781	0.004115636532528248
0.3961473146444218	-0.95522488391253	0.0006892554591040361
0.7815794424691308	0.51801673623999	0.0005927388273723246
0.1379081166457375	0.832155293053894	0.001207091297177373
0.41521489460050387	-0.763657459621137	0.011883062062399925
0.6715773967260316	0.905290404924112	0.0022420433826389335
0.6812673849535297	0.371711187711986	0.006456767165202334
0.8697504077756861	0.374032814818627	0.013001012322554304
0.3098066926802219	-0.658337969278917	0.01496142112092466
0.16600793896409452	0.969722265892881	0.00006953611108179767
0.5977768320725331	-0.493313159481991	0.016512604049734703
0.2616846385081398	0.793607859137992	0.005540025677655158
0.07674955577555927	0.0134044349156387	0.003700911195271692
0.3661756002302166	-0.690301545365261	0.01568685823893884
0.6475180056417192	-0.865699224503816	0.00390953618157707
0.5860752780521985	-0.971816833583856	0.00037821611976093854
0.4042196519658524	0.442343082331237	0.03166937097413576
0.570783153099327	-0.0875387310543981	0.02441387967461827
0.22611338080185855	-0.2902464693565	0.021692863642821344
0.754366092162843	0.279133006240018	0.0009167478412104499
0.17071913946425674	-0.959019278762121	0.00013244063452363716
0.8148995643052541	0.873034071608643	0.0003728952832226367
0.5184497366146493	-0.942455853219504	0.00136069519581982
0.83914446453927	0.525101628540332	0.003759315335941935
0.14661111862974022	0.834256518194882	0.0013301215560803875
0.3128114664442167	-0.713416659391574	0.01187719840446281
0.4049433462335248	0.682560237094637	0.017356051413802684
0.26130470168084463	-0.274599747296856	0.027021838612386412
0.9799094594590692	0.972625733827662	0.0009252914959114948
0.5592087963885154	0.475702544373856	0.021448469652409968
0.5348640723169096	-0.407447364088041	0.025925100678626755
0.6867116747780335	0.911323386900391	0.001901401491397197
0.5490271907376537	-0.78896495049989	0.009645242614256118
0.5771436371141125	0.727322871521809	0.011698120450448666
0.931964962413293	0.954223855899252	0.00012033853037780289
0.6277744995754195	0.669260065489245	0.010277860482565867
0.6648293323664826	0.222997328366673	0.008482681956515126
0.701337586566093	-0.0250236450475382	0.0038951729182694515
0.7576678759947175	-0.974686148103715	0.00020621352721999977
0.9347840452032846	0.567808694157649	0.02735902185686987
0.9592070067703854	-0.810725751209046	0.014696698668162764
0.17992552815106225	-0.824037008723116	0.0021843954580472755
0.7133955568966609	-0.179809349559762	0.002886875743915924
0.7563042591062775	-0.966846361317192	0.0003180417961777806
0.8533759300418089	0.256547091232528	0.0111978320634043
0.8554767176368407	0.614465758178413	0.0038405252148796566
0.11105147198495513	-0.443912784159461	0.004955738479933242
0.667389071262792	0.934069827736201	0.0013743482442870722
0.7103594704376743	-0.530397840466155	0.003800578701509917
0.7569184954874786	-0.842351948922786	0.001548280374118664
0.5379949735168201	-0.783651632545214	0.010187781476595976
0.23257335671886878	-0.927429642525154	0.00071430137246155
0.5953289154618502	-0.146676072886703	0.019904573548955858
0.8140559905872435	0.434825169051016	0.002420484649529711
0.9117582454177787	0.0494379769221135	0.03603784431589665
0.9062900104138373	0.695984320012732	0.008984538524655174
0.2643042937223692	-0.700632033415289	0.009975927935624183
0.1946810657387733	-0.125348049527631	0.019426961752326177
0.4379327103033359	-0.986408543758208	0.00007923577246450725
0.8000929961777591	-0.411312174205935	0.001591457780586043
0.7008052760010907	0.358574216337671	0.0043168681940975485
0.7890628903313698	-0.523472254800591	0.0006461722102326649
0.41721447983220966	-0.0933506919679221	0.04173393874039933
0.20389889976882772	-0.284975989337411	0.018588470389536142
0.9217639322197816	-0.083951197319198	0.041360198571674694
0.43289629731530416	0.0520434445116443	0.041514015006778426
0.32019167869280174	-0.515743395156664	0.023732588387473216
0.27896952120162494	-0.613059932490671	0.015360710788413213
0.46389289186126575	-0.584423604568424	0.023677161339079256
0.16316343967530195	-0.848245501641139	0.0014004344760674976
0.3730041657163813	-0.962836472134611	0.0004474604029176758
0.3659450169204719	0.687154731977965	0.01588900404878989
0.3131976078908357	0.840138306003888	0.0048074141109850956
0.6514811645011958	-0.0443406974140529	0.01045545330365969
0.4829547916074109	-0.53881333146845	0.025386582534018185
0.6494711969632885	-0.864210712651483	0.003921636335482258
0.21625793512630725	-0.572479304893498	0.011859385773684141
0.24763523590361294	0.821476025214757	0.003981733926101064
0.1409887243842657	0.174008290737306	0.01089585624250751
0.8241798527494277	-0.736646240855636	0.00033412273058525544
0.8308300287896395	0.989581194412914	0.000030084654969389036
0.7686127729874587	0.839398952420937	0.0012435404887815582
0.609317455312623	0.911345042492907	0.002556889226318746
0.8852961502451354	-0.961017808085482	0.000038254978903507045
0.6655422710008627	-0.677789930024841	0.007196969884477267
0.5470261467443616	-0.588513984443379	0.01915092832530656
0.9867282278702741	-0.303519403488981	0.097463185043824
0.6644015685188519	0.902091503007991	0.0024248317021896824
0.12386193448626381	-0.391912820829705	0.0067083226543403415
0.13333989152207257	0.360076491421027	0.00809086760936987
0.615420340372126	0.729633008610788	0.009578860035712644
0.3305703101616528	-0.479311660355012	0.026417437600607337
0.8281798453767277	-0.249032210959546	0.006131717005867121
0.7024062375436393	0.98573971433603	0.00009202779622829305
0.40722616012370266	-0.965633397814152	0.00043371388196084703
0.3268851089078237	-0.875387725686353	0.0033566374619941044
0.6115633936608981	-0.479148970981388	0.014990758359332544
0.050808294504424464	0.902472343925915	0.000060611076421380515
0.7066304020180564	-0.131058598698723	0.0034348469686275936
0.4783036345669999	0.442480816605617	0.02984186623090956
0.49923990303757004	0.2694625766155	0.033118342750207884
0.614039603416583	0.984168883135795	0.0001272643506134574
0.5318817920413131	0.923634711762572	0.002214581996440839
0.8127919496031244	0.209007578341627	0.004175270377920287
0.7783148700466765	0.0288579698263046	0.0015237038927611568
0.7025973870710376	0.104066260703311	0.0038010294929043753
0.5147206419808804	-0.827948966899301	0.00780276831631119
0.8393563036602041	-0.994827497533703	8.231279329778188e-6
0.43613630111531326	0.283310569962851	0.03745710717814248
0.8004701860872074	0.286962351274594	0.0023891898326348724
0.34305714451696134	0.739228780065414	0.011589025923464046
0.20944955071907997	0.617040256600217	0.009715268547278756
0.7005092921286918	0.898031944105352	0.00206910868714873
0.7716312099983947	0.836865451505383	0.0011668031209737546
0.5723676130818477	-0.507050497633626	0.019218048858476455
0.7855754305038278	-0.241580580638072	0.0015488342402137038
0.3045038263936722	0.939349128544106	0.0008220777222825465
0.3801004465297161	0.313445785505273	0.03655252356337565
0.39492656640584894	0.963717687449406	0.0004621831047596821
0.7026338337128594	0.484470875341896	0.004384304479728741
0.24971711822619655	-0.802224741502631	0.0047851672638706605
0.6744609723663121	0.887409686055809	0.0027403644071081947
0.713635084387993	0.862273759876733	0.0025119019006331713
0.4353357170898729	0.386659223593831	0.03394812491551486
0.39265789221465913	-0.735557392515429	0.013397671116284135
0.4773299118224082	-0.512982204999264	0.02687302497238171
0.8170300202432731	-0.350302599430328	0.00355360537313333
0.895420141276495	-0.0140688083184673	0.028186012250873294
0.2878789929114831	-0.930245702114327	0.0009704145045919872
0.5673131846448188	-0.785581331408607	0.009355327892506298
0.9255982463361276	-0.491704102095522	0.0281952561025766
0.6827285607065436	0.763088257045255	0.005086723816699501
0.430541728746809	-0.993193233233474	0.00001993427532309729
0.21247439558546632	-0.686093143672756	0.007499007399168166
0.7618494084287764	-0.37472242594794	0.0007952533986340666
0.5996161099100108	-0.297375099649504	0.01842147224453659
0.5792730195923651	-0.63008863984756	0.015170153017131486
0.8461817602853168	0.995971792106649	4.977707187960542e-6
0.6047181195690363	-0.172195757758505	0.018185948063848874
0.549063012759288	0.89032463599959	0.003912724045475892
0.4399442514941744	-0.879314895893032	0.004426051720530293
0.04585013164256517	-0.486848774793446	0.000803064000673741
0.16100969201640852	-0.858814691551843	0.0012006811972732337
0.029383640471677738	0.391348189695748	0.00040782985787233514
0.6101670320118255	-0.330196613158433	0.01653940012668171
0.40732501266178545	-0.376715079579294	0.03463274207421388
0.5166873909396281	-0.896728928065638	0.003631064151577541
0.9000797339538895	-0.718585466645234	0.006627112094875967
0.4460050107735223	0.943367489221704	0.0012095180120077896
0.7836231862980644	0.227088990245568	0.0014881002966604755
0.8427438101170789	-0.525736862925603	0.004183110187291086
0.20435933192343025	0.728835626159561	0.00561263028615446
0.34817904333791294	0.538086429751261	0.024393283167841832
0.03093991358975562	0.987256025764518	4.184406409838798e-7
0.3012429671245576	0.351876442681441	0.02941787220014381
0.3567790158705624	0.194127246284337	0.038944262058589384
0.4657759834679803	-0.326433648078011	0.03465355640136823
0.3600922974802363	0.978588572542234	0.00014721265343463797
0.6000133633433058	-0.480562018035619	0.016432927868201642
0.8657447511246876	-0.440066454150792	0.010228514112154911
0.48340097823049333	-0.249596590982431	0.03514718171004827
0.5056069589329083	-0.638296435810606	0.019336472141894673
0.9027569438310589	-0.95975072633076	0.000011512773739705864
0.6241085907462542	0.989793380359342	0.00005471087342095173
0.6546927450249178	0.884784117284147	0.003129648522891546
0.31246821431046334	-0.349252355540361	0.030653191471982984
0.5936065418141006	0.893534091139166	0.003476332644945007
0.24017899520477054	0.906583842579361	0.0012082019349604592
0.712347678369298	-0.673893090193039	0.003805959240479744
0.6263512695613142	-0.310220325569563	0.014131373514405304
0.3024919440609656	-0.594243928181037	0.018124430939199906
0.33616555241699636	0.890398957604837	0.0027973646812448566
0.3760471523456459	0.524829572698762	0.026528933645686415
0.15583666547610595	0.709173280117658	0.003816962473327527
0.841861489999578	-0.990906355659942	0.000021993341106156986
0.5762329960295458	0.226630983171722	0.022756182297962477
0.7550245406241709	-0.812544747369957	0.0016599446064513399
0.8473197748721282	-0.264274800642289	0.009667480948288374
0.4816456510006685	0.594863710853926	0.022580170420239683
0.8556802403233925	0.986025710831504	0.00003828687735590843
0.04617446521081666	0.673746790110562	0.00042293963762043
0.8590000356202245	-0.879515285896268	0.00007611913692934161
0.7738068083411002	-0.598423280149071	0.0006314963699543159
0.5745202829850731	0.680191999333295	0.01374521757449916
0.5729421088039811	0.729205155392219	0.011816026670738451
0.715572717092821	0.457660893626664	0.0032072312671425243
0.27405630779641305	-0.767172948182022	0.007216435703256626
0.8101418089304574	-0.811683528510925	0.0003124574257100901
0.11068097493796128	0.568527997461668	0.003569766672122681
0.5767383645833313	0.344832822079247	0.02150409501205213
0.8783787321139893	-0.778526925011528	0.0019036106476189578
0.9232255790582605	0.933950216902115	0.0002775808215715534
0.7634894277933412	-0.30084742110565	0.0008360140930758302
0.7198969004213355	-0.26665447600599	0.0024870133227745516
0.49363575070469295	0.27436460691695	0.03361242549752476
0.37091414004943524	-0.905906894293367	0.0024452068159397052
0.5976231171146531	0.366604141746871	0.018151432602962043
0.5386399965062953	0.445801915322575	0.02451010970665237
0.6041595326511426	-0.480926800941821	0.01590577061489745
0.44093783792575836	-0.517620767385767	0.027775960056047256
0.6369705315970577	0.813182178263579	0.005961176052921472
0.8869803279291818	-0.823563839826451	0.0013388022807285418
0.3431238886108782	0.717197337084664	0.01300644563963551
0.6234829989045407	-0.770511463934612	0.007882073105770462
0.6604393482744106	-0.881332278394265	0.003153310573418368
0.33584848041370124	0.166262373001818	0.03803732824681931
0.834291109165012	0.601020728329557	0.0020637176088988715
0.5614514891559143	-0.726499021478147	0.012455592946849685
0.8065540940677645	0.541099769694059	0.0010496528299876308
0.6532453460200416	-0.821926097847925	0.005146607349569282
0.9450658749751403	0.635192794865947	0.026832945007272103
0.8109147048229703	0.913246521723846	0.00044813577172142044
0.6700369747882621	0.7512904710363	0.005944605215528967
0.45018492772984664	-0.953852034082272	0.0008394769912700546
0.43644853799304345	0.95657642777505	0.0007279594157753588
0.4779473919102327	0.770532331261248	0.011785524536187527
0.750267747097484	0.906348956181702	0.0012273022145757474
0.49769912528996435	0.882085293731166	0.004477940578018296
0.08520309569654114	-0.229114728478324	0.004085242134754351
0.9532611452251445	-0.144024645143877	0.06284942164669806
0.8252361098336449	-0.985008260945942	0.00005716527523162913
0.33956814908673294	-0.442729466241243	0.028892613252318507
0.5088071973219814	0.602987513999745	0.020989918949555434
0.8579945467502227	-0.75032110424558	0.0012428066725870093
0.20438688948107755	0.558310918133218	0.011259856363611395
0.9314899515744688	0.672377280425415	0.017701081982680382
0.4686976207785284	0.776035922907377	0.011431528212875597
0.17678191525501266	-0.429384722300548	0.011899147090709708
0.5457433165257943	-0.52573090301614	0.02143644616117731
0.8060622190738257	0.965673668378799	0.0002254879688922367
0.5399418876760175	0.360780707407358	0.026359396612672104
0.6190100648743256	0.0114921449398557	0.015904183420798593
0.23284227144807684	0.377438018543206	0.020289307944066286
0.7453948034173736	-0.22488248445995	0.001111263181550155
0.5890443338349534	-0.982789176457644	0.00015051280453066816
0.044675523811186245	0.761868020733748	0.0002356266176748141
0.5805603798090881	-0.955184014229792	0.0008723073408244299
0.5374516207212574	0.97610284943319	0.0002764785207190887
0.2531922768922338	0.371696684223867	0.023082501279686057
0.08396754045374824	0.890370304695493	0.00020774051437968556
0.1847316138800696	-0.494965079834514	0.011183039472847338
0.750782130355515	0.842172255417178	0.0017172815522815623
0.6367410381329108	-0.835020975186128	0.005229926981846852
0.5781628017282088	-0.84698284669924	0.005969863383167826
0.8291195600096012	-0.940212947448236	0.0002620543692186966
0.65714865863666	-0.323481060366933	0.009550161470063422
0.5136840033233676	0.503563859075076	0.024981938573781975
0.7366902131421351	0.78157659121051	0.0023804253382715226
0.43859403391555657	-0.921710440688325	0.002121502672286753
0.37404561565904504	-0.874602749212554	0.004048843673060963
0.451003326014659	0.722717783746406	0.015088177343787715
0.5795859618988104	0.908472907504635	0.002847943186273362
0.7341650204302202	-0.768624988932075	0.0025113572290610146
0.9388436574908893	-0.289671526889447	0.04676331484613653
0.8483705811556344	-0.212973096120344	0.01058558820305577
0.24081922367858144	0.792712035510358	0.00486088092375223
0.4858783867360946	-0.814276033018124	0.008819743881986291
0.23094847833678664	-0.171186833423544	0.024668432415300656
0.4529323749125601	-0.132792445906502	0.03963905636259742
0.8559828057697573	0.714690602398857	0.0017468827583061633
0.8967970960641859	0.392531279312862	0.020993666954142277
0.5261867625046053	0.635876667870092	0.018489765184042148
0.9821492314257796	0.96260219597262	0.0022570185253337166
0.7348836519278039	-0.999742395797083	3.311776141277617e-8
0.03345717538583278	-0.665251722117889	0.00023167388468859287
0.32381022204310694	0.983279367359665	0.00007663093944553973
0.2016991913017862	-0.563669359893192	0.010841094824651074
0.26682545235198907	0.0269455496366215	0.03143086206507886
0.707626867694737	-0.860997497104217	0.0026797834571561313
0.6683237743093011	0.366251023196038	0.008042404111743558
0.7892368186870592	0.602681402168564	0.00046905760863721945
0.6275235327794267	-0.628257286801698	0.011078337920768112
0.5663959253668023	0.56894474782254	0.018171232255757373
0.8952846460012578	0.850801672754029	0.0011158260938319163
0.20326785115472137	-0.788106441236048	0.0037431131337290744
0.3844018204189162	0.96322594113641	0.0004573382505785679
0.6117537099884492	0.902138643017	0.0029396362482223266
0.42600100648488715	-0.210200413895525	0.039643712097496855
0.7068911832926745	0.208101507799159	0.0034890400977472197
0.7472794754966146	0.900588266889123	0.001337760667773851
0.7772137602239224	0.147217702174044	0.0013540473875398636
0.4440826669344076	0.746150972059085	0.013438515638847947
0.016557337753417087	-0.469052133766975	0.00011066742576615423
0.6698199729375709	0.883302256114157	0.0029367960566281034
0.7119150489764542	0.993807358267259	0.000018604916266309956
0.8221433412303689	-0.848643229900743	0.00023553011691241312
0.95829993991508	-0.601715769329454	0.038134516996412855
0.9472376037471986	0.980771739822401	9.396085515211856e-6
0.1134330671311678	-0.654416073208948	0.002717116643909521
0.810493820639217	-0.740145562835124	0.00026600249096219954
0.7127752198971962	0.789886241604452	0.003366142931549626
0.668762587042368	-0.788006797585258	0.005359719287655244
0.3082404320377158	-0.789587781520833	0.007324640284429868
0.35230155139327174	0.073934740369811	0.040522604030000124
0.9488354461051561	-0.424455233606813	0.046319176447471716
0.5593049521572906	0.00608429793532632	0.026552674544468455
0.6356818574266137	0.116432849854859	0.012995133610146398
0.8293601846491738	0.397396623586118	0.004539187421237676
0.11187575375549429	-0.0910931709847661	0.007439199883916648
0.2003374810352882	0.0810342449847664	0.020659876606702557
0.37477369886152934	-0.863064428831208	0.004699787249969656
0.4948390889601662	0.162280567174954	0.035345980258318165
0.3377803800639279	-0.986193007106091	0.00005644038791986288
0.330065823322159	-0.361757348383845	0.0317516063816162
0.5010123717376324	-0.203901552905332	0.03405751135608952
0.6532561570801101	0.101870736181794	0.010177201495281245
0.7662825144559764	-0.86031360084515	0.0012640550242283657
0.7186956087780186	0.860130221315523	0.002418573158821765
0.8167735127032926	0.841096536206196	0.00028312595378658276
0.5678385366024562	0.368413480342982	0.022462385207732017
0.4468946346675998	0.88933425055047	0.0038790991680117907
0.6183754366547297	0.035188889417383	0.016009583807794485
0.6998286129009048	0.563725673597717	0.004744909756756737
0.6866735431159536	0.363733797039923	0.005825006614059166
0.16339602014093266	0.756539776127136	0.003141640361623861
0.9224810062243799	-0.875614152030393	0.0019612227441428327
0.0832800894106683	-0.880591892779107	0.00023939945412697637
0.5202926776908958	0.813908045368332	0.008635978858098636
0.6832154669180125	-0.643375546036005	0.006044079022857571
0.7759341887881862	-0.973889187670699	0.00019504526822006403
0.3038306855031283	-0.617798828000797	0.016906374947598016
0.4294927711435405	-0.835091393578012	0.0071467288129283876
0.7119476665349685	-0.36795017317896	0.003306599810023951
0.7067005808396265	0.750476126671117	0.003925757940362754
0.6967558432552335	-0.975084614445152	0.0002551183256478655
0.834581954377884	-0.648320534341947	0.0014383164114196395
0.593675455947402	0.601980782156027	0.014738668007228074
0.7145558585372022	-0.961041037578009	0.0005057425397768904
0.5611114404825759	0.721557998577728	0.012701760302231193
0.5414849103262354	-0.250563381765319	0.027973706197629573
0.5719688052356496	0.828762231499655	0.007019635829019947
0.2867064709050806	-0.449115641501002	0.023957982324721322
0.8580157573180335	0.086531462763978	0.014279587437997699
0.9105193587207888	0.860961413641051	0.0016772210845682157
0.8067784608418108	-0.629078160416218	0.0005514130762226322
0.3399054323700785	-0.83659121841779	0.005577920243595228
0.6432912899192963	-0.77857788247922	0.0067376205625657845
0.19788149030648572	-0.0633721382110647	0.02034804342992162
0.002850769630924347	0.100967693556993	5.300041813925759e-6
0.47085814926979114	0.545573363097646	0.025551755700536593
0.04142834668230118	0.422432940734181	0.0007592032615146519
0.5462929626633386	-0.67309042465295	0.015672461134371412
0.2683073554839162	-0.353895801403778	0.02556377968168282
0.07369019161346299	0.627761459776711	0.0013089679651824232
0.48752307849879384	0.0959631326245043	0.036839567755427835
0.7432768895366532	-0.46344289711611	0.0014291593307585715
0.10746839180167875	-0.832473639696881	0.0007361036881117928
0.4091568185333338	0.736774909746277	0.013667268425127558
0.2691396189700004	0.297473220662723	0.027431866601754926
0.3708604833687236	0.683793757776454	0.016294814720208762
0.6389739447447668	-0.631484719433051	0.009993868023063327
0.8219772148658956	0.854737565063905	0.0002485900278401154
0.9468195395139724	-0.778909491745496	0.013582306150988734
0.9830617816768126	0.0287248100157269	0.09970953893216844
0.8027547649839939	-0.332490909654907	0.0022987784576453283
0.5947588608313642	-0.600397849711316	0.014678045514379057
0.16513852650192706	0.343000564372082	0.012164854793306458
0.356980126854266	-0.224750726847787	0.038220563161454585
0.281555440223886	0.155110669583747	0.03229482052246695
0.5718357276721296	-0.985267251319906	0.0001118841505752007
0.6588094727917415	0.870601114007493	0.00352693262899638
0.13562906665495095	-0.349334673422559	0.008480824133372384
0.8980364580986704	-0.915443463775833	0.00014594139626875098
0.8182694896069691	-0.298147364155609	0.004200992509333289
0.5268644881276541	-0.46902980449311	0.02503529593498005
0.7271921939634906	0.140089389658759	0.0018716601923624832
0.1857901844498356	0.385509677618079	0.01397541397861147
0.032149925335059955	-0.00827332869618885	0.0006752337445422461
0.8819204011326266	0.817035650089059	0.0012200842089661323
0.05489017702724713	-0.126808322466378	0.0018737729940467506
0.6652587565792515	0.970018104422577	0.00038210817099620925
0.7338488769264028	0.811655559651281	0.0023922279437796658
0.5349415756296371	-0.300128451312707	0.028150991803414828
0.09335381751024789	-0.602677155181358	0.0022886912768626975
0.2277301850225076	-0.140496419674342	0.024565513605382682
0.3946304716011992	0.569833455817918	0.024468381995929555
0.6383594597267346	0.929941335879837	0.0016577608626351201
0.6791858647136929	0.390343745462522	0.006716779591350618
0.7840097869263682	-0.706461060194949	0.0005655820271211751
0.8913763806513348	0.977357019047939	0.00003111492547228416
0.43682212710557217	-0.969655221283746	0.00037179235058311085
0.5588247160034692	0.353542782604001	0.02396313593340298
0.8479335496339115	0.926927516117565	0.00014791386177417186
0.6183949886340945	-0.331388966756373	0.015262785084857209
0.061332136393746815	0.43100485418368	0.0016161650378587519
0.2501301358636997	-0.75509282091346	0.006755619800797365
0.727778999332827	-0.777500494846507	0.002773281066144087
0.2742689480772865	-0.684564763383053	0.011363949593979988
0.6298697231791961	-0.270556799974292	0.013708430284191591
0.4260355974343562	-0.892241750790131	0.0035806189964106014
0.8061010498827221	-0.902317725709659	0.0005123171624277172
0.6724529316910691	0.881313692106743	0.002950871037449138
0.5031931947623448	0.731542248867429	0.014031821721423738
0.8799242900422874	0.474645017909222	0.01262784624310108
0.8664235737902463	-0.728359361711172	0.0022201460556595842
0.3815369216735322	0.689324005629248	0.016278053726853627
0.6458903498406771	0.991109075254234	0.00004123858575981162
0.5224944728105718	-0.924600450434566	0.002168071891681983
0.7614333176037826	-0.820952123121107	0.0014541707999994713
0.90345390687265	-0.839070060531676	0.0019308289509637221
0.1496741313561516	0.247110600210852	0.011437388994911809
0.3877834898472489	-0.349494211114889	0.03543146005740939
0.5021790992177333	-0.875285974664207	0.004888175473991095
0.8638401421762337	-0.719018110390311	0.0022288054996076672
0.833432432540387	0.929761063017846	0.0002443609138009604
0.7841436267566491	0.871137840557597	0.0008735863078615392
0.5316333554478473	0.276559209847802	0.02899013042974479
0.44877713074245207	0.124447181316957	0.04001722745089094
0.06342510004466226	0.307928328268954	0.002116109132764681
0.068857613176419	-0.712143687319429	0.0007660568166925712
0.32217497609092866	0.021160992930799	0.038341774978899824
0.8280344390428833	-0.95835520959201	0.00020940569393509785
0.6443297204987908	0.881907063988584	0.0033876578959889537
0.8667828835768862	-0.943210233322907	0.00007545462672526165
0.6687897713879611	-0.104394874319063	0.007882842241851522
0.22346063962868043	-0.256888780988528	0.022031444846505644
0.7952477962434477	-0.931741170656842	0.000528731912076225
0.39296345432269886	-0.598601391080435	0.022630711585025966
0.5030736919020748	-0.860195363354276	0.00581608581143422
0.6255424620437368	-0.816589203257978	0.006217261851829162
0.16476943199658878	-0.716054846252211	0.004079711204208704
0.04215126212575334	0.642508088152755	0.00040680986956768663
0.5100984244525002	0.838397308879997	0.007168746985421625
0.683577246572858	-0.917983534281871	0.0017448032880185216
0.23650748065976354	0.782144105434343	0.005110205891119624
0.37346332694710704	0.952513049527197	0.0007114041309110339
0.11430851564756772	-0.289592475294574	0.006688471540779185
0.4033211935432087	0.790235564945582	0.009828913964302273
0.723249122666361	-0.136899784439312	0.002116635576665253
0.6167023593909243	0.931858396925651	0.0016756003902476187
0.11730868449414232	-0.865681530051276	0.0005893024991587797
0.28982793159271597	0.152805295766831	0.033403645736538944
0.9355762924634666	-0.39980618803556	0.039112577326425646
0.8406622368725201	0.250620092278351	0.008426525274037934
0.7727996512748374	0.7311024437486	0.0009255215517581305
0.9339027720259064	0.960424046651103	0.00007576735539294635
0.12690018320631033	-0.029707087987999	0.009509438970855207
0.12869694112590002	0.677302368524107	0.003120207006356458
0.19357477538134876	0.944002226517448	0.0003088776790926114
0.17783503712708093	0.907851323879157	0.0006690766857981293
0.9743907042203616	-0.473417957096339	0.06570735985963384
0.25840766892986944	0.491636555859556	0.01918527662654174
0.30005579773985247	-0.919090926231457	0.0013659174354402697
0.8704250420619836	-0.879363574582652	0.00012410647061204992
0.28094248380639875	-0.885621977415935	0.0022839601865359137
0.30989101440239636	-0.268231168155853	0.03310552525327013
0.6341417118424176	-0.640560982786161	0.010282268373606743
0.41813736028793247	-0.278230378076364	0.03806596426260729
0.2197782970486604	0.880334810594753	0.0016088496446675714
0.7634073497686857	-0.106743636974668	0.0009974921246827307
0.24238972415959084	0.644063569680438	0.011153292482541249
0.17831841744577598	-0.236308267282586	0.015640816306147224
0.17922230314661497	0.0615907184960239	0.017322114579039437
0.6478843897552895	0.00978999021793327	0.0110266035882303
0.44516930403579613	0.643608915743284	0.02035467495617555
0.5293188903247531	-0.981251792372342	0.00017338772130356275
0.95618821251477	-0.657623598927591	0.030857419074263
0.7011283874753417	0.267356716140059	0.004127473644574934
0.9042737933329618	0.55214804194019	0.016313321264359394
0.6535890484161028	0.940170812883057	0.0012416288499389695
0.8585504683941679	0.343627173243663	0.010875986898553566
0.21379591265751957	0.617179011235144	0.010051094085754879
0.8015993698927506	0.979093276727018	0.00011577480984593962
0.8807382530557694	0.62817966001313	0.007110340428147859
0.21963159072194532	-0.94479184635143	0.0003831457906713655
0.49883580202201294	0.996148769990565	7.532987983306993e-6
0.6751443968980526	-0.697598629541906	0.006289755929622876
0.33004506552239843	-0.652625745948302	0.01646464831932771
0.3663510289617823	0.909759791135575	0.002235692237739283
0.7618021091003764	-0.756282655223889	0.0013681451070102965
0.4070732823230557	-0.207739035000723	0.04001887402384266
0.8173305711596514	-0.0863275894418309	0.005395939896297773
0.4707000103438738	-0.610316293213757	0.02204185571704933
0.7472296971847542	0.445500669446977	0.0012233140539598967
0.3585019758876835	-0.810969037249683	0.007509096606581155
0.685621477619056	-0.757546796824132	0.0050017083892291096
0.7409261828920823	0.541622593903783	0.0017284569358902045
0.8318370275257558	-0.541808758558965	0.002723146468481273
0.35687293629033306	-0.645303433397892	0.018272138678727127
0.7016528021558559	0.88189084600906	0.002409350415650378
0.5662319579618447	0.864755176033913	0.005184653828793563
0.37543335836752223	-0.807690812788448	0.008101747756052706
0.048445466075540344	-0.792238067594264	0.00021894801997003027
0.013693263713291147	0.470124962626219	0.00007556820811052781
0.74028931174742	0.0482291152294646	0.0012362621305244494
0.9597709541509558	0.913498660036437	0.003599915142462707
0.4694381936723789	0.544935469089033	0.02563460598315307
0.548468788477929	0.110521437660825	0.028123383959044353
0.8379994401438605	0.485107299165233	0.004319910311517847
0.49311479872875325	-0.0780557430099924	0.03630801838027601
0.6037251802504895	-0.84003137791709	0.0058346767261812146
0.8560546095472791	-0.759021147734919	0.0010149568964098017
0.8855928023856485	0.829157739971467	0.001141315411830458
0.6119713842212003	-0.924475292742389	0.0019895232633616077
0.5040701998384416	0.950630212906653	0.0010266444079508298
0.9404461081990885	0.968347938242562	0.000051061441788394074
0.8496593085437641	-0.994910206123066	7.481847939245829e-6
0.9097018137327856	0.0149076641984697	0.035087989620703496
0.1839103414146034	-0.710526654784762	0.005142886927543299
0.9148355781360162	-0.604556767098808	0.016732381773874094
0.5482603380481954	0.697370791179941	0.014434124937733748
0.27388972651396537	-0.978143931688962	0.00009653456150210144
0.19513565917498504	-0.668630623984525	0.007004863180554504
0.7689088097603325	0.91960634099503	0.0008637184851086966
0.9721955521356885	0.977977177549713	0.00025143269851851164
0.7182055952467031	0.282249553460472	0.0026380846147810075
0.062017516909673324	0.272683575259948	0.002114386900085885
0.8814377932725062	-0.136213209939747	0.021569385568391823
0.5714389506828167	-0.0153558121223508	0.024422084852831618
0.7124671157206508	-0.906747721823466	0.0017149691656231899
0.8113803666426447	0.761615238263563	0.00025163373706607877
0.2216660554230522	-0.47488438458965	0.01580719480679935
0.6143568482336986	-0.312890134265187	0.015989224379371017
0.3764150090565648	0.286853529031906	0.03732831155088717
0.37864779954081756	-0.320114761254033	0.036264847416759206
0.946636869949495	0.754490270626337	0.015949896095279616
0.09358151198897166	-0.628128120500446	0.002087664997405662
0.9564114755359348	-0.883015653614564	0.005822996894252988
0.2943227255369795	-0.56041909458542	0.019306320870540454
0.1333403061532964	-0.224232819386395	0.009488248193037369
0.2195442128310199	-0.489748892847889	0.015072013643635291
0.7071880016389765	0.810245912845303	0.0034047729793407673
0.32766034934447696	0.0516590817585679	0.03874228334433832
0.6295725154512205	0.699313500660983	0.00949034488293894
0.7868735500301967	-0.888307015056151	0.0008006143522718581
0.4764023045997661	0.978137036711988	0.00021666457653913217
0.48835581719871096	-0.199422751343105	0.03555224088805514
0.8117933930282732	-0.214091236855542	0.004016965485611158
0.17441037026000533	-0.0538467109575843	0.01657716596842218
0.7643149014540168	0.145792090267625	0.0009842627358693076
0.3841523679341762	-0.147986094573239	0.0409829924812094
0.42008547763944104	0.669023991706294	0.018540673529121084
0.3468297874521131	0.938956092723185	0.0010207138131529954
0.6263437344191921	-0.192645499609028	0.014457273267231986
0.30092459726725673	-0.651148341823604	0.014829251720727488
0.6584951777326933	-0.397451811111853	0.009293624054081568
0.9304531775104649	0.142890816560764	0.04581652901363812
0.8648496966079633	-0.661482418652245	0.0037451584483067066
0.7576985831846188	0.410778859726277	0.0008608453153409444
0.9745629167304851	0.346138957841946	0.07594245290882201
0.3379058734192911	0.441721006498988	0.028823294944455107
0.1811940053901429	0.449305502492626	0.011944178658933415
0.3979803791851691	0.925381500704697	0.001765889081267964
0.8444972623998112	0.148175808169656	0.01032331194270257
0.8843893598921462	-0.236964244339828	0.020985778516279856
0.4891342145676824	0.504201132420109	0.02664183464212504
0.7094169207724917	-0.887322757997036	0.0021578674530751962
0.890760386607751	0.973216379774435	0.000033052642665365824
0.9203571643957568	0.943130411017583	0.00012415921363491145
0.574595711914463	-0.444987757933579	0.02025356217595712
0.8733238057028707	0.34922130055766	0.014646783817287628
0.8439695819798094	0.849258257213044	0.00011004046228210585
0.45708357372789776	-0.694032143108204	0.01701884084981007
0.4526549888631168	0.111202104905311	0.03990544170621624
0.6766037309794992	0.976501586753477	0.00024215905739347632
0.33795248322638133	0.44952735227922	0.028446952932482752
0.4721720627038502	-0.46029123434397	0.02946481470848465
0.6396984582516397	0.85781502132231	0.004347521984036601
0.3245575273301869	0.699990705208091	0.013258086123328764
0.9005946567261034	0.933608953485069	0.000053560591312969525
0.5101610161735901	0.914672909214244	0.002660301978920023
0.43731950701540734	-0.119793758537644	0.040721450507174
0.928667816588972	0.161633394494946	0.044279108203014776
0.7661941573308164	0.962964419750612	0.00035166527727428093
0.33746837104516825	-0.474280257996915	0.027172268336738442
0.05714389998030785	0.654745942464936	0.0007060419082059231
0.5793947852556568	0.629171089669308	0.01518978063425253
0.6459303976636518	-0.317104086881672	0.011159667543114773
0.49487686898051214	0.127972885789823	0.03571343511410489
0.022325781117266835	0.939322526570879	4.663410329510477e-6
0.2810415137300803	0.635359992342035	0.014357222860584006
0.5096749990875495	-0.964889889965863	0.0005543273927368664
0.36734408340645375	-0.885642086113515	0.0033883186728602462
0.959063629346209	0.439957986434337	0.05321170846844094
0.24487366088254256	-0.536253346532225	0.015955987927712394
0.5199654703026921	-0.836511449599297	0.007230979904994086
0.8731562593243019	-0.213537904635035	0.017532841554836833
0.13695567261410047	-0.64441752130489	0.004062779149638633
0.2264255192480149	-0.379386526694229	0.019396686960090826
0.2651540428537477	-0.210813031716787	0.02903743626932044
0.4760187323171705	0.287514846746631	0.0349494618445403
0.8321683336090954	-0.570586704549776	0.0023330331257756863
0.5396985532169113	0.212025292497796	0.028703064772929568
0.530965317148224	0.830937755096883	0.007481772452528471
0.293982484676945	0.994668256259125	6.765252118363649e-6
0.7504835444912169	0.463818555351601	0.0011231595065413105
0.7702661884880059	-0.841633933542963	0.0011998851215564278
0.35932979699582424	-0.889387185410835	0.003111774101944328
0.34401297016312293	-0.725020237372965	0.012538515658554579
0.517613487910203	0.0175686816515908	0.03324788712691418
0.8664285745060689	0.392352393585215	0.01166489760390953
0.07411774124100891	0.912522946552225	0.00010576762365375796
0.8487781451554252	-0.772779743551825	0.0005830097135233062
0.7536710411453645	0.523051917792507	0.0010998197537124747
0.24245240730309972	-0.703362700657637	0.008595016566954751
0.548440988246908	0.952031985237495	0.0009940212222274828
0.5852064211116985	0.0520457990069124	0.02192814585389791
0.6843195667487876	-0.329047560383792	0.006052195058307506
0.9176272843916801	-0.602208314478399	0.017827189206243467
0.21151113048339243	0.717897181206197	0.0063357503411597795
0.29440510248417917	-0.257443076815747	0.03168979210981378
0.12001979379009363	-0.578352135675608	0.004036197759007659
0.9619675122019968	-0.904989883050784	0.004784911989855831
0.6540371282895214	-0.276394988189244	0.010021764198222247
0.9386680170810852	-0.719992044123879	0.01627702243580402
0.6972626663243472	0.816378990329123	0.0037021958014803237
0.7267622260481476	0.689966397034711	0.002907746876973166
0.8679879974569916	-0.846860162034936	0.000316749744146493
0.9062817935168596	-0.861842792571966	0.0013923034707856393
0.5340856851249661	-0.292789842008394	0.02839085498004858
0.7172013595514354	0.844447021625648	0.0026646516330809107
0.8516307659186193	-0.794312126416914	0.00045252981534010296
0.573332299692772	0.841283581925471	0.006341414021693071
0.5535838786643406	-0.30553634138478	0.025447641960403788
0.1137440594089844	-0.630262654879389	0.0030203240100216385
0.09405874567073207	0.814541007321781	0.000675848135648196
0.5039234713083839	0.390911573737352	0.02962595515377969
0.77801194819247	0.765733900592437	0.000864886841875386
0.7352774385929044	0.934548801633902	0.0009474638330398015
0.5507380841831108	0.618492991604503	0.017726839750677854
0.7286032772312295	-0.467206427797991	0.0022740895551505266
0.2730283087348218	0.609559801582151	0.015081987781127463
0.7629259471941157	-0.21810215848084	0.0009087607783495137
0.32865266742141547	0.12460391491642	0.038101892212581916
0.7125176001113718	-0.228500546738482	0.003017786563904185
0.5365562720266077	-0.422047877552351	0.02536498146721073
0.5842021416457537	0.947902686011569	0.0011289771055002335
0.6299147504135558	0.23710351986214	0.01378233126337746
0.9026816462454486	-0.824633627072006	0.0023707102433706624
0.37685198800846587	-0.00845616896373932	0.04201817181637184
0.23768071096932447	0.492808600837235	0.01693266846533596
0.2288740274199688	0.703270985572483	0.007822137975454583
0.5355435605368521	0.185391406480256	0.02960774628729033
0.4399228991979607	0.748057191186878	0.013276922078182466
0.9177072232259957	0.525817404948682	0.022631888187434782
0.5285765038496886	0.93017633290526	0.0019049936329151031
0.507441262457282	-0.680748885535949	0.016936952067476863
0.15874137947955602	-0.279236513431925	0.012280856349740351
0.8139269211195026	0.817648124812668	0.00027494061474500267
0.5367350102065094	-0.968910633494722	0.000451723919307235
0.6091872580198621	-0.329027904357344	0.01669883501066968
0.09378808102027059	0.762702934043922	0.0010265512665729613
0.16878160759573435	-0.935698647267642	0.0003073564244858004
0.5696605018998385	0.673249694364102	0.014316368527965898
0.09789203022530267	0.371729942639634	0.004454460554381579
0.0596910618874473	-0.594910702799628	0.0009784167046038399
0.7990915280365186	-0.729050955626995	0.00034778760909648474
0.7799202507156217	-0.78346481289321	0.0008583524444529431
0.9453675516198594	0.585222631708767	0.03149414094623379
0.1400906187303328	-0.541261255913325	0.006042255779046119
0.2139596827035448	0.315880991052926	0.01936604976211843
0.22463789868267994	0.584131797910342	0.012173020248965783
0.447351030796609	0.491141576354336	0.02900018228891677
0.26613186498037933	-0.291287494896259	0.027215437679630985
0.4845852610170331	-0.619064275661122	0.021154310757329785
0.39471074944634577	-0.917329569496454	0.00209870729089879
0.3849321960860235	-0.56019818403927	0.02476817290197722
0.3013095617147101	0.769176890143784	0.008191336068227098
0.4050626430146406	-0.205840099989743	0.04006839838028658
0.46057347231960283	0.991513587997155	0.00003327775453588617
0.9146285482119976	0.664354717965721	0.012899759447182451
0.9377383310740519	0.235421848629894	0.04812853183645317
0.3801727945330314	-0.253096856670677	0.03848842993011238
0.5640540440399929	-0.0189055574273716	0.025720492207006132
0.5588729417069238	0.93040346010228	0.0018774739103666169
0.9582820758733568	-0.690567568780921	0.028492181417554743
0.9382225847551384	0.528500217208516	0.03211729447598068
0.4097410977235137	0.138949054483381	0.04129205733499359
0.4372370967620024	0.290633310605032	0.03720379522358653
0.60911419660154	0.049917583906098	0.01764172308976029
0.4900063943312685	-0.328869277400342	0.032665686876072686
0.556580845043072	0.797940576577757	0.008980470195943792
0.9236757014593762	-0.127646263891085	0.04188439082939527
0.7706861996321756	-0.794376236822016	0.001150684907832667
0.16673045958302	-0.948012852980358	0.00019991202719962578
0.7488362529683477	0.728680642486944	0.0018326726028362965
0.49050679374350237	0.69786377855421	0.016365132911152984
0.6594587737701935	0.801821048067149	0.005450319935072027
0.7255208259427873	0.538337985450914	0.002668076365750122
0.9804633442967651	-0.949568888233393	0.0036081758147564376
0.7810861623130319	0.999630522476341	6.067632417075694e-8
0.29223978996298267	0.292329677435126	0.03043002518132129
0.6339244730746681	0.917905853548957	0.002132327273519304
0.2448647606590306	-0.614005758387539	0.012647788238295796
0.6059281108021565	0.22063791850708	0.017803093015484103
0.7048754629757726	0.979452584562393	0.000177411781680872
0.7037071467555118	-0.854461039520527	0.0028918238498918717
0.9724158405878366	0.991451614923374	8.714149029567316e-6
0.07326107846226695	-0.35653721892369	0.0026127484515577728
0.3214885099717397	0.654319520497986	0.015883101069399688
0.841503615791352	0.581776925073056	0.0030037661387643574
0.772220639400985	-0.966943519664256	0.0002858065135661222
0.48420720038162446	-0.862681642880434	0.005656070914540849
0.35922258868647944	-0.81028615412881	0.007568572338573748
0.7545874678187008	-0.387427515291853	0.0009239015840041724
0.6405356087573602	-0.591262483578457	0.010362142834502179
0.47632481481845623	-0.458875368522975	0.029298571150363235
0.7549003363282656	0.698700975987265	0.0014938234338022034
0.0002669757221097648	0.229434064630805	4.26411187946103e-8
0.6648412017455338	0.0556657900258054	0.008435597824262602
0.9058452580384293	0.690562690452634	0.009186520812481091
0.32451864146252984	-0.442053919944146	0.02778159699746983
0.8686725944165201	-0.527996130359321	0.008276910265443152
0.29634721406445863	0.13563928400629	0.03447845240979575
0.8451987202701047	0.989757657218519	0.000026130172262384667
0.5067715016087688	0.831143976291151	0.007645965184234576
0.7234957535688903	-0.923040280193602	0.0012613499852906504
0.8219260199594702	-0.47102498951457	0.002737488044783274
0.27748364365341865	0.99386099590436	8.06293954941626e-6
0.5369593933506898	-0.770250743160306	0.010981502317303325
0.9286550431367021	-0.96122944683588	0.000042279448349117936
0.8730783571536139	-0.86692241002197	0.0002297196099003055
0.8346508096428593	0.554496304468505	0.002794877818954034
0.6686584330540386	-0.127428234629104	0.007909238656203788
0.8318526204618035	-0.992170508734735	0.00001820708625289963
0.40661962057257733	-0.342260459771666	0.03598208833737618
0.615144533169239	-0.158498351358976	0.01642210302566928
0.7074874505801337	0.952734755869838	0.0007047193194981997
0.31530856375139005	-0.912058360022342	0.0017198983380057615
0.4236397418593074	0.865150277891725	0.00515683602885028
0.9158963945665912	0.965645046072274	7.068479441197875e-6
0.7316726548106274	0.630824889603319	0.002508365452467449
0.7085126295969565	-0.31197799624224	0.0034999116482699075
0.8753090688959665	-0.535280491490547	0.009407032784642298
0.4389944282141548	-0.355700953336423	0.03501458586288662
0.6793742686086547	0.21110251951034	0.0065302443840526995
0.897064485751267	0.799022898951908	0.0027978711444235924
0.6011183124142839	-0.578542814747796	0.014562758884461156
0.9695912550706464	-0.39565422001225	0.06667172141926679
0.7841933421428284	-0.192691669238373	0.0016121893208727756
0.3110908250776016	-0.0326176901427834	0.037145755695972095
0.42299801256613495	-0.984698456299178	0.00009577619623701955
0.29798548749917814	-0.000262045436986012	0.03567574696526002
0.7069407538155827	-0.125366849710212	0.003401799974343201
0.16220271332634217	-0.180047494259847	0.013892945223358434
0.7893380437814507	0.924707670965776	0.0006223611529016873
0.7746583149878752	0.848622469040612	0.0010891886666916566
0.7677630216833127	-0.655541818542077	0.0008876616996224369
0.27612679780508886	-0.113804991355398	0.032132991967489984
0.4609459634045537	0.46558737117386	0.029757090369881868
0.7286057135199718	0.205375062250119	0.0018370730594884923
0.928504310102004	-0.959218247549027	0.00005342454144456003
0.4647320303389988	0.877381037514518	0.004680960158407925
0.26845514174972135	0.0902912045305486	0.031295805354095346
0.7732298195454496	-0.447031352873682	0.0006816860965747447
0.6473431959205856	-0.112683189162193	0.011102143769000367
0.10515287017385093	0.849487939273684	0.0005822801472296812
0.7662264830627621	-0.0352761874293604	0.0010790296013917856
0.9193635535671999	0.460949663594004	0.02709866008503441
0.4148902984858757	-0.664406622660256	0.01877768111088793
0.12953894470430138	-0.693571574390298	0.002916949525519456
0.8530395252708672	0.68827641596304	0.0020328011235236764
0.09119890407753632	-0.432890539861787	0.0034811066463061317
0.10374022868508508	0.873813338945676	0.0004116329419437752
0.8392478671915566	0.972721754861876	0.000114106852512145
0.9760866540349479	-0.326559438740878	0.07915863294362913
0.8627953193580284	-0.489922990441692	0.008227867280282226
0.35024780943316036	-0.929218338415903	0.001358622579692864
0.04124447220845852	0.172537952798124	0.0010408441957614949
0.38600590631135756	-0.430072477192905	0.031874589795511575
0.3360138105214728	0.267532324660371	0.03555488522252959
0.4598966550062849	-0.238129429970067	0.037338671061641605
0.6430780670192078	0.97010859250679	0.0003969443942666842
0.09366775936856894	-0.364080735321043	0.00414541938430306
0.5847731001638811	0.929904760897403	0.0018521601311235758
0.8905988520563547	-0.97540413632544	0.00003284538047059548
0.2449495694484705	0.306354990860978	0.023944917662878
0.8450622469948291	-0.988228692787778	0.000032799965365791526
0.962388047289578	-0.921296510700421	0.0033071457204750495
0.3220084353301042	-0.498457839610061	0.024779707182126503
0.5474893606236695	-0.882439365149139	0.00435291939361887
0.6550787208563881	0.405063272091956	0.009728884786675766
0.38988965110743923	0.868170286843969	0.004607674113475678
0.5247527466182803	0.644342583423798	0.018154036648360534
0.20344227819400082	-0.614581720249769	0.009328769972122328
0.45058444427910654	-0.995644668034049	8.69014592014608e-6
0.7420081137445579	-0.152357717409239	0.001196065135035651
0.7716140747044449	-0.446601567274696	0.0006836907190470378
0.5178077874458844	-0.107960366156779	0.03286792158932873
0.5080424304284034	0.694337937074695	0.016140184279193875
0.6737756968891365	-0.973825424357976	0.00029520555608727165
0.8354572310158551	-0.818380495252388	0.0001505956420565819
0.29442755318624103	-0.364688774350672	0.028212698991280632
0.40876252231823834	-0.552305768425498	0.02581448502758917
0.2858645358090017	-0.717074970126418	0.01031616566027259
0.7174778142037124	-0.745163842938543	0.0033760055606425615
0.8928731374476323	0.662315459950536	0.007945694304279974
0.6845787390276332	-0.56293950362022	0.006137765039072059
0.7922148692303911	0.980404144288311	0.00011145760980584938
0.34900809527517246	-0.868217306311265	0.00404014877768742
0.7084335920678428	0.458280516705811	0.003809835738847512
0.7512592500196277	-0.939775417054721	0.0007551066134489377
0.6410795117617122	0.161682451418396	0.012082375730239113
0.924403010495148	-0.628182812490856	0.018467415217039977
0.6594453148821798	0.616387439682916	0.008288416192174887
0.2714730958265399	0.616603376364241	0.01461099839473124
0.7299435105453442	0.826667417512397	0.002438437587056744
0.9303857457256688	0.978647391234529	2.6571832268961067e-6
0.8216714243277239	-0.740573700385676	0.00029363330181628427
0.45110222762398694	-0.271994185283886	0.03707729030621461
0.6935528705062087	-0.358915689452433	0.005062458827241629
0.2932875857016023	0.303892443430763	0.030191446365719136
0.43241905375994233	0.868555965387561	0.0050236076239224044
0.8753628319610873	-0.818383205031951	0.0008959023851505549
0.48273012263532583	-0.44144886034397	0.02960204184186686
0.7244469942615839	0.936642015084485	0.0009782376556926942
0.08827786905235953	-0.482673152232676	0.0029298074471684234
0.5532764692456117	-0.574364267533384	0.01915369098339236
0.7509950185275568	-0.791538855874249	0.001810535600937139
0.7305689215781729	-0.0686895164358338	0.0016543542781247839
0.604209332171673	-0.521377112629849	0.015290447587373985
0.8443575746896719	-0.41386581421226	0.0065657665800853415
0.168821341180344	0.58759674689286	0.007374277756918119
0.8639619844225092	0.738634642038099	0.0018153297998841067
0.6341824868598502	-0.156255531342913	0.013210479510036746
0.5631004364059717	0.0680405251045477	0.025807105326292358
0.8640713862203692	0.64040328026975	0.004219965152213328
0.7875744555284175	0.926018968912879	0.0006300564413534803
0.4077022811578083	0.870854354863333	0.004653539421712207
0.7268733200323638	-0.655629656157321	0.0028557283537807504
0.3521399024471609	0.795957393961494	0.008282028857928227
0.5024943334387606	0.170765326480136	0.03432342328133466
0.9449860133201684	0.299194297885709	0.05067431969102874
0.52746095982758	0.976284619106648	0.0002705368088268901
0.2055047646638187	0.945628877827791	0.0003277706962919238
0.21647850193322513	-0.890368745779197	0.0013363668632628812
0.7840051180916767	-0.120236618875516	0.0017567398096993672
0.842698946233439	0.00289991359219597	0.010496926767770748
0.8297403562603458	-0.506088059516436	0.0030398518790643427
0.5299409661374237	0.403813440878486	0.026575680026047002
0.6904575302346508	-0.328101089523262	0.0053510791705459445
0.7495417234598628	-0.590621254179051	0.0014288853464353923
0.7442741993705554	0.842391945849185	0.0018990795540856492
0.2813605145394187	-0.302559832218486	0.028819176955815616
0.8601869073068417	0.150858789128706	0.014387773931351726
0.7735127711808812	-0.930711172981621	0.0007119001832701079
0.4798885734577624	0.844530928170618	0.006816742545534647
0.7753484733171839	-0.854414519928732	0.001069524562741676
0.381405068525131	-0.461000327731589	0.030194102200250365
0.7657971172737416	-0.975799924920802	0.0001835264650897805
0.7815755088031883	-0.670494186401091	0.0005574811417401771
0.41658883908079436	0.996969537201242	3.8361350342481004e-6
0.2367376305586655	-0.671356264387969	0.009600615422710297
0.39673518879050224	0.237341978574001	0.039265258394554525
0.5230667173552087	0.0299260127129136	0.03242507541071598
0.3097280980443909	0.766240694412237	0.008676509154470028
0.8357899197181929	-0.0225299795204781	0.008927480075801799
0.3654827757208982	0.396353940883826	0.03262446209775928
0.1554503519661023	0.696649620561212	0.004055957521348408
0.6948547381643265	-0.660441287775403	0.005069141952945085
0.43626152671419904	-0.829810264379279	0.007566207299107163
0.4607503711856598	-0.599924919626524	0.022859284680170636
0.295041055135659	0.817302794868989	0.005483063962818382
0.1236911478033957	0.923850544561181	0.0002282371870298249
0.28869422787135984	-0.193231097962871	0.03252215635071263
0.6092983979244253	0.49461397106546	0.015076967724051286
0.5702152649706184	0.605937257193721	0.016680801226384965
0.17158661592748362	-0.395812180658973	0.011994380399797368
0.4374667960496214	0.188948657643605	0.039647988795565935
0.4225423272146331	-0.813088957585595	0.008551710643413701
0.8454923290822269	-0.571371989419541	0.0036222873355658486
0.5543644753606618	0.999093970613493	4.531447009497401e-7
0.7350398057387448	-0.794697321394884	0.0024142945054906697
0.5090743928560434	-0.283116186061401	0.031732881054056875
0.94810416141544	0.544342887083183	0.03665716133222348
0.7288333761067158	-0.158747344886456	0.001788167431667964
0.7113558007237274	0.693607522506674	0.0038505937323406584
0.4928533175768354	0.878926594611812	0.004663210822929115
0.8967553901482449	0.661055347095138	0.008779965604831309
0.23814346479661022	-0.360254953728412	0.02149843589953605
0.9574638135026561	0.926346898185089	0.0022742749284580064
0.15555378509310977	-0.0169456759876221	0.013689925888643952
0.2716042638030602	0.340182488502383	0.026425960567802095
0.5530238369544472	0.943185171542422	0.0013348713642133414
0.19874841106854857	-0.620981172319897	0.00875853836097987
0.3717061253633254	-0.0104793400389582	0.04183319431848202
0.1381334700340836	0.957782172023399	0.00009188415886279648
0.9003322588702786	0.547983202585323	0.015303336371734295
0.5510326302238829	-0.219292274183096	0.026888423805873734
0.44910860258058066	0.627302016252353	0.021363823250865936
0.2341998901183738	-0.737682210423263	0.0067413460738882484
0.40724722248101886	0.481873173768294	0.029717972574354306
0.39706591444728556	-0.980073030141352	0.00014745064565550468
0.6809384138912925	0.201037107501254	0.0063243296636853056
0.11005767214981846	-0.984597243034703	8.015507841931565e-6
0.07169012243625539	-0.253971446231953	0.002859512263215164
0.5267224153677244	-0.641531642540731	0.018190151354892024
0.5778860285757486	-0.956792092385916	0.0008194074068818655
0.8631058861488069	-0.657587817923423	0.003650459614845456
0.38491402560638527	-0.135535906185055	0.041199869765352705
0.10596147262302588	-0.614605469937882	0.0027992977757716627
0.29707009939279305	-0.527476725631638	0.021231658954022667
0.6403925569793636	-0.234201011549982	0.012121506318236532
0.6770111797689016	-0.499194737050626	0.006970619705833587
0.5580095431277836	0.218137392526799	0.025797009866937216
0.7278754082368433	-0.121506562043509	0.00182147939375557
0.38237811574341135	-0.733412891050582	0.01327808340243746
0.2406129290677323	-0.407974580351791	0.020302738072370197
0.6912718724048315	-0.888230370577312	0.002446391272949513
0.09367891008484354	0.220457040671104	0.00493296807248453
0.97867607567469	-0.993007235403841	0.000011690274651384778
0.8138434764625015	0.992092169081257	0.000020630724921151323
0.7571619162728157	0.920411797356797	0.0009765405176527913
0.2204743708610751	0.594445666838977	0.01142674971698146
0.7762742041857154	-0.986304836191216	0.00006637219691237473
0.33018965044727955	-0.916502738348503	0.001681032335971195
0.5615856765389629	-0.846576157465224	0.006226322230483882
0.4249317219124093	0.0267207755820725	0.041933119993572736
0.3541714252052898	-0.862220938274251	0.0044364998165243655
0.6010243960675125	0.07747381851936	0.019055724009394925
0.4373633848110081	0.871029252814035	0.00491009366207292
0.8051589621641944	0.635700697227514	0.0004967723445250681
0.7239922751869005	0.528382733354768	0.0027487514131781608
0.5623792611407148	-0.242052029694339	0.024872131898181996
0.28945556372706427	-0.646643243797714	0.014333851866600035
0.9299888808901705	0.896778140647489	0.0016079753527146004
0.4462265863305779	0.760324363616112	0.012460940180039326
0.5586709167596423	0.968676801857513	0.0004610603810087475
0.6989750049893625	-0.883829321528736	0.002416452838897876
0.951646429642041	-0.840868420718566	0.008850483450970918
0.9447792317831544	0.216781153212024	0.053845652248268004
0.7732318645099215	-0.966631615748287	0.0002877143705712278
0.6360829889756139	0.16646619298479	0.012888325366918585
0.3256392457942573	-0.712971492018978	0.012510748677176211
0.7731777609932347	0.796608260896017	0.0010805154732813926
0.6887557088490587	-0.715577843268128	0.0052165583226221795
0.31544943089301347	0.836168452309289	0.005058388235956657
0.5106694639733008	-0.0990079719760394	0.033923549220631295
0.6762467530061327	0.776199972258781	0.005222358122555935
0.13545623952222483	0.957769922113149	0.00008838701355548226
0.3991251551582299	0.542024098750444	0.026241400304424078
0.7306687938203578	-0.772781276934916	0.0026586689514531323
0.8452486768193248	0.21516965658263	0.00983722146175007
0.28846716745644685	0.948868060158473	0.0005443970910953331
0.366878681470313	0.354739475751918	0.034455632212462284
0.587375568125946	-0.635794382244835	0.014349148713589301
0.8135008419232269	0.800118146552056	0.0002548924279647947
0.6496747809568498	0.731682870508457	0.007486189860685278
0.7855816469593834	0.275398251080102	0.0014374142636470045
0.5308045415413314	-0.944397331527529	0.00128667036766352
0.8199456583542707	-0.705629510836842	0.0004182397757919954
0.4501644820184889	-0.702729726557671	0.016448979678833454
0.952513166884637	0.288198705833387	0.05705769303742645
0.4458842375292697	-0.00961996588127809	0.04093882757691686
0.28010530867350303	-0.252919113799656	0.030058355579730956
0.767749339080095	-0.683299008762989	0.000958319661979614
0.5174181999584401	0.348797356012668	0.02934398044023958
0.8650649913214037	-0.714321443620162	0.0024359727325783224
0.10727937363996201	-0.164367170674697	0.006641578820765236
0.007055610274531392	0.958652695214313	2.1871009079106221e-7
0.6063182074807479	-0.911300670518316	0.002577036510665395
0.5032887349212888	0.809454999110383	0.00906355759018664
0.2554839234880621	0.81801926850078	0.004332865051520966
0.7736478937506793	0.513917214745579	0.0006192715132732305
0.9019687554911162	0.615524945295923	0.012303343684143826
0.5137976436384806	-0.394761191120908	0.02854784860772142
0.3797737843415448	-0.552109312232474	0.025074851309613413
0.6928453393307372	0.615131503757846	0.00532799342880767
0.3183864430187733	-0.937743743081389	0.0009279232974744206
0.6017447345345738	0.780348100809223	0.008438454047936712
0.3594461551362698	-0.949196746307658	0.0007645707318533815
0.9215421333420288	-0.909219891927576	0.0007574716419704553
0.6082203592318084	0.928161429390689	0.0018538308383847085
0.6715932299014727	0.217990420956461	0.0075514297712875175
0.40575513380945855	0.974357013408537	0.0002469130620436365
0.2203560130173882	0.98651534375279	0.000024790789897662366
0.1592499302969928	0.411216364792453	0.010245822941511282
0.26488301180813056	-0.0734695356743757	0.030915183744094653
0.7005215596354488	0.981213840008495	0.00015291014454809658
0.5157177714850544	0.706639876923118	0.015203331513372676
0.13531654498131712	-0.211926465743673	0.009844886291902534
0.25197410372416984	-0.542859804297958	0.016363750598030347
0.1344783597001288	0.599138477884325	0.00466433404199597
0.5406132757488661	0.262344269612364	0.027942080353867936
0.4812697752696846	0.888356344007362	0.0040784901979363875
0.34391340004365223	-0.675475229445524	0.01572761458917803
0.755905835257899	0.98260740323967	0.00011046611664784779
0.7544767008923805	0.958612638323795	0.00044674483930197113
0.42739183573076783	-0.678012263526434	0.018015261640603318
0.7198051675493714	-0.63146310248748	0.003275866841214625
0.9260587640669931	0.996738461687633	1.5063374137450406e-6
0.35486677428607233	-0.845348578283505	0.005382960635178586
0.4764355526080766	-0.756339779741582	0.01274939551493387
0.7038326596067509	-0.123453208794643	0.0036938392339376483
0.582856585613195	0.0347138558828122	0.022369738779879186
0.8055876697124444	-0.394228354521591	0.002084085903724231
0.099222094754404	0.0492358964291637	0.006008691889828141
0.6153618657920054	-0.512276596792733	0.014105410587996385
0.6323424052027695	0.35908721525363	0.01303623732339739
0.1182141663428748	-0.909234568384824	0.000290192252299161
0.018632574112138617	0.29766303453897	0.00019058326196602692
0.3269535360885853	0.85239433723181	0.004474815518609342
0.9293579688986549	0.947102612798111	0.00017776773239526025
0.454205584236548	-0.776211037257235	0.011392660962619173
0.6484757795450807	0.361498147202587	0.010712606304317864
0.6669076612575838	-0.753385860295253	0.006084950373525657
0.8656980465722458	-0.519686292539758	0.007947644981545121
0.5032603973177932	0.5233841631682	0.024939065421425526
0.8069608453028241	0.197199017947078	0.0035321621465200723
0.43120299159071324	-0.916174072219847	0.0023548762034443496
0.631148684579627	0.863875901429346	0.004288853522089677
0.6294445823659853	0.935019526963992	0.0015097850464633868
0.5336914687364074	-0.605597925748105	0.019416569206832233
0.6343747423445393	-0.889021262847365	0.003255217076728316
0.9344878555098914	-0.918797490716225	0.0010066525858467158
0.37596079783593256	-0.338176902634606	0.03549526135503901
0.5721568684643412	-0.576458190692294	0.01741793139811158
0.7212455892753432	-0.648047606589476	0.0032032983850756574
0.41429604916173907	0.913177135866663	0.0024102537549305723
0.6731284304217192	0.457802218603312	0.007432934810351021
0.7265535951313138	-0.715810353612234	0.0029300046406710713
0.5367407818140607	-0.300940864206304	0.027893465434305206
0.6080847642836511	0.304618886837737	0.017025888049871433
0.09575201023872362	0.167077762391744	0.005353326912039628
0.7961740499480272	0.968609851959686	0.00022011529466635358
0.24079391962161617	0.809717159038422	0.0042218251695923395
0.3982961853196878	0.829540172127332	0.007107636417225445
0.6334345583149942	-0.881594667177875	0.0035588001228143568
0.6926567298967399	-0.30399835351908	0.0050726001177913115
0.24396102583554097	0.863022491677834	0.002465000953334425
0.824197414673383	0.13525653799107	0.006313259407818064
0.9135685230304168	0.513110522654714	0.0217258360044653
0.1495701381680677	-0.0171819779920286	0.01278091372043114
0.10222281665784264	0.779111262216418	0.0010780116959750166
0.18135048212316446	0.0723783558407666	0.01762049593370647
0.18291025863529972	0.985529331667813	0.000019759130690525545
0.597759603258237	0.8833188276254	0.003922134202767767
0.529571257857752	-0.677192680314439	0.016284061830690755
0.4524466241608396	0.850141544048433	0.00634135402081301
0.43033337143927197	0.639570463443684	0.020596254634319956
0.34161464036876266	-0.369922220172243	0.032312211438162326
0.7188056025523222	0.000813094633334919	0.002377560485116449
0.8072504970768454	0.806085993273087	0.00034218839576430723
0.08896388070319367	-0.780041639045869	0.0008130587553191866
0.7601101976125488	0.281153336229566	0.0008579306926369977
0.9882262383543923	-0.96823196917159	0.002894588859469019
0.45931539137866256	-0.631685876616615	0.020986577251857336
0.37049842363968377	0.471743338009754	0.02920552263635742
0.5085206605891912	-0.411371450187577	0.028578091510225744
0.25638500950332027	0.655660087341761	0.011621332981857174
0.5559656791621789	-0.638013542693074	0.016595320033011833
0.7511717775550468	0.90024488279505	0.0012842165181927907
0.604982084457403	-0.760627268044339	0.009065791016407622
0.6376971783359344	-0.621181382509139	0.010257247466342375
0.2205127088948395	-0.710591532495488	0.007076214994036431
0.0657801708083166	-0.722922456308575	0.00065729408739478
0.7523781322337318	0.991628355139494	0.000029712193243414024
0.8755414683544518	0.835802119104057	0.0006274661724433479
0.9266128240244291	-0.294153875618508	0.03890216586479108
0.16833723882638943	-0.136550460055831	0.015181883347357336
0.01360315122442882	0.297144514489351	0.00010190981709883364
0.8931511993163802	0.211706844513995	0.024939992884314754
0.7996480064331585	-0.703874086980389	0.00033804753034064885
0.3161733160872217	-0.173934794175663	0.036059058665009545
0.14225322522020853	0.965567479021862	0.00006558009921856836
0.6800151636532424	0.397625801961802	0.006624884748255338
0.8793441142594057	-0.882208846210605	0.0001942334103244105
0.638616031077209	0.942501775112661	0.0012150412045534925
0.10928765881200554	-0.688205516070398	0.0021589233285002306
0.6442041588066993	-0.920961177465134	0.0019513263869046446
0.5424842304459757	0.770451397134511	0.010834831812713585
0.5740734134427891	0.382274460454695	0.021374390780180802
0.803417919506122	-0.348070784524932	0.002247766344877876
0.8189494114323828	0.318599667064711	0.0040947149016351755
0.7444604507626468	-0.54525932600925	0.0015547348764995248
0.3985218321873561	0.687750497386998	0.016854797608725536
0.3373571793595839	0.162091765646147	0.03823919805094594
0.5359593860115884	-0.450090638982866	0.024680741699523178
0.5341762616388357	0.529312857582905	0.02235362910046079
0.075714195867493	-0.52500079212045	0.0019484300349182444
0.3828247321708063	-0.941333370364423	0.0010884488653104916
0.6494249339109531	-0.177661873356685	0.010757646212381584
0.2257468209293405	0.0301713079070708	0.025031170756176918
0.2879535345388755	-0.915818701210896	0.0013716793304428187
0.7326389747307027	0.211181472642042	0.0016199697683438117
0.7034368306012199	-0.761397814959226	0.0040246935857912135
0.161810515032229	-0.0594347848972454	0.014573941929968309
0.6500524511899236	0.482110047527866	0.010126743064312717
0.36283147171509494	-0.02464045500457	0.04140685001294093
0.6477753975995079	-0.660191947230956	0.008826503387454429
0.1050027406302925	-0.843810645796772	0.0006204813055169895
0.8104283499920856	-0.905550821945194	0.000459480930624136
0.14193019251035008	-0.404433050306136	0.008431633942992175
0.2744810427884254	-0.283058198352706	0.028529384199869542
0.5304532935836018	-0.426494039901483	0.02592111722009243
0.6628011439421428	-0.617491221615046	0.00797044676183828
0.8978615756867624	0.294708095578879	0.02476524622161542
0.6102200313755273	0.960514268647157	0.0006797758557155903
0.8753776950611452	0.472837136138377	0.011531295407422999
0.4653977007590931	-0.825331373242324	0.008057397666382747
0.5540934687561265	-0.532959987844754	0.020419050206145067
0.7252619258113212	-0.976309858671056	0.00021293379210715358
0.5687312165730688	-0.94120351757404	0.0014047932452414555
0.3308350805426094	0.893338849334831	0.0026068468185442627
0.7630325453952446	-0.420514459072207	0.0007674439259136049
0.9589191151624497	0.966018165617877	0.0003095130581987529
0.3754799720982879	0.377310710064749	0.03389708521893871
0.13513665608783557	0.500463458909716	0.006297639280957217
0.5971362219474325	0.367059890410344	0.018219295516894524
0.8082209834674006	-0.689002343527331	0.00035306520969207296
0.4826180987848596	0.919238870028292	0.0023854517079111262
0.9392754873347087	-0.760915042922593	0.012832844523325608
0.4919055541677608	-0.295909163913315	0.0333062732218784
0.2561645067910108	-0.302866484015398	0.025566628425955105
0.22131535935182273	-0.648977755342383	0.009440314450901351
0.28094164358887413	-0.613165824506419	0.015504324321384318
0.3672137608969228	-0.760807204159101	0.010983606095337241
0.08986528949787094	0.231048976539184	0.004514915770145206
0.7482922797895556	0.811854992721104	0.0018846614543508917
0.014378392592401453	-0.312566013253303	0.00011149759439365298
0.9285038955675086	0.88831650037142	0.0018665867169340307
0.16574719712654973	0.298559896373874	0.012956517217711292
0.5848900679632093	-0.0533289440774025	0.021983088692258707
0.1985982076488857	0.917752357436942	0.0006700373585845289
0.8158197809930912	0.18886665298743	0.004705519889403703
0.4332234624395044	0.738683060049929	0.013875791475790853
0.8443654838923653	0.973790232294735	0.00010123882665615933
0.7854971089195563	-0.755200348478244	0.0006401659195447805
0.348858846425478	0.411634717152577	0.030986490574698884
0.6117615010814454	-0.826637321476622	0.006222136649220677
0.4305191245240949	0.641343001346352	0.020481837858455358
0.4514376313370852	-0.638379259127885	0.02065350627203723
0.27617822009772136	0.728560388249883	0.009227047093146624
0.8305411860958187	-0.944210145686506	0.00024591993460439386
0.6032182812745592	-0.485468849883471	0.015959704803623555
0.5895778909794818	-0.509695277417174	0.01720123796730857
0.15544010719300627	-0.232202749663632	0.012393659334630278
0.8582988703248972	0.0174636478728862	0.014603760640475439
0.5802851072015577	0.879995444757193	0.004254170295048
0.3119127981778534	0.0546202825244162	0.037128965517834976
0.9846332755790459	-0.356323264114544	0.09009498062152364
0.3530802037612946	-0.703598905766026	0.01429658182155443
0.06149495171136505	-0.232999596622852	0.002167256039215132
0.3751504579179609	-0.972389461975041	0.0002557146572741235
0.33352733414721025	-0.890444125617383	0.0027640817128220907
0.6438564751746719	0.471659778336545	0.010944926619615377
0.33723246905104387	-0.772864540093439	0.009267253080586482
0.9234141495626735	-0.00436083493398218	0.04281527815957524
0.9744842131332797	0.69339028599857	0.040432433083014245
0.8630062453022864	0.872460047876227	0.00010592571102328475
0.6797096352554054	-0.974492632664531	0.00027811969860649894
0.8745759814501575	-0.547667183688716	0.008827314897229434
0.5188159969631787	-0.746731449705681	0.012778328816593122
0.31960436653763624	-0.302778085890184	0.03299056317074908
0.3053462900628784	-0.992875681422487	0.000012867156553707344
0.3804994087774908	0.552187547764712	0.02509652741579195
0.8725156439204105	-0.623648679399495	0.005899438371436839
0.5826787408000917	-0.71692666878034	0.011843269450349523
0.8373625952816524	-0.774358921887848	0.0003250636124013769
0.49721805412301723	-0.575899255243657	0.02289864635972561
0.7328139600549821	0.51071510126762	0.0021155537523236084
0.9013007071602993	-0.590209564548818	0.013442880660052395
0.49425989257798997	-0.159791795017129	0.03544342335440354
0.10981473581589371	-0.203058198229238	0.006751318627458769
0.8969706919831366	-0.671729752785063	0.008310007730623589
0.22871516441909348	-0.447438700161932	0.017540433693478383
0.6094869335401062	0.918630197336972	0.002244488897277306
0.22899756998305043	-0.495529376631539	0.01589620549650139
0.6707988686380875	0.926507393206492	0.0015893482489855017
0.3395573687069706	0.18877168645907	0.037879838138425506
0.7012910200821851	0.619519840060597	0.004635767482494609
0.3677804913912775	-0.766377583391105	0.010628809936875415
0.4703370057288208	0.964718951026008	0.0005301064136046084
0.6495644302372751	0.648106305781082	0.008838893014536536
0.8937437032400253	-0.145600433486347	0.0263745779337782
0.9132973337539458	-0.790052586180216	0.005104332243642831
0.05302405594914372	-0.91277867275976	0.00005348633531576232
0.3056280870715136	-0.669977814325853	0.014037440897506389
0.2965787489214789	0.292432025952881	0.030924970476175817
0.6639111533893105	0.954533200764375	0.000776526142729871
0.33116828820951943	0.790171273085986	0.008027617605125105
0.7557810936699015	0.73076154560996	0.0015410440205651996
0.8489886575900368	-0.95285218524068	0.00014716360061294467
0.35198429882811516	-0.991653174024756	0.000022359861775414125
0.39817745424802226	-0.299597671106469	0.03742705470133724
0.9619376519991818	-0.861434464096338	0.009602416417356515
0.5450895470027693	-0.807549228257773	0.008673697003688792
0.543534835688308	-0.542479667374652	0.02108392221582753
0.14423480491052068	0.533672731538165	0.006513277384399502
0.2997810545269783	-0.407695419244477	0.027063133692311288
0.32758871735851575	-0.299116188979549	0.03384009645952108
0.7251364744204033	-0.237963632492222	0.0020848190823292436
0.8761317875390132	0.994735148688949	6.43825316388884e-6
0.7833109229726046	-0.939186773921026	0.0005580095499268532
0.19503496066846548	-0.653937137727995	0.007453864846233687
0.3382647490137459	-0.49385505403468	0.026207423733524034
0.5127345636138041	0.404546832263889	0.028374938862968394
0.8383858310874395	-0.571829954020562	0.0028710965276195423
0.7292210768910017	0.603291856534441	0.0025922672829411684
0.9453366937580161	-0.372523760966792	0.0470825409473318
0.4385935303839862	-0.999711529553909	3.7474317110838483e-8
0.22859876036209648	0.589556520080038	0.012307544976646337
0.1336396275069278	-0.983106198521286	0.000014273575114169714
0.8140754145796792	0.787786438573723	0.00023874329019415953
0.42292026113118386	0.717930057566155	0.015210154082244898
0.26486147591410064	0.0139862079494091	0.031169512824311862
0.4656812221145942	-0.718483379204952	0.015348356435601668
0.8410913621553895	0.98407062826451	0.0000543873790725707
0.813066288239668	-0.122339974430892	0.004647261143586006
0.39459765624268817	-0.962249391169352	0.0004976476444800728
0.524174345688545	0.832569778812954	0.007443370607502833
0.9557792643700036	0.952290401707278	0.0006850609020881982
0.3388201017555109	0.984054114787099	0.00007524971254437089
0.6813673793357047	0.437879169680771	0.006495780210405685
0.529662549650412	-0.110025445291543	0.031107499322657668
0.8681708613610953	-0.35792806448826	0.012987791257524873
0.5541204666413058	0.722646669469779	0.012952952168129285
0.6482435352853274	0.825034394385664	0.005217160831637256
0.011681231534214985	-0.442799747150765	0.000058584195987931186
0.5087119368062839	0.895376724291492	0.0037086229277635543
0.7609214490304765	0.994634747513169	0.000012451041736242749
0.6537690750061491	0.663619233516866	0.008291261077315171
0.6595814793009024	0.106719678778761	0.00921700623120613
0.7599216232416516	-0.84283334009815	0.0014664408270235576
0.060603788699684615	-0.656177506318403	0.0007882808624540588
0.6040814207183024	0.924964619300297	0.002001715587627411
0.8291027713792392	-0.684399781803312	0.0007939590234079393
0.22037917097889687	0.64264141600367	0.00961261801035459
0.7238481088736345	0.609964854947151	0.0029609793537135826
0.1437146489927516	0.0498678103675098	0.01186254020140213
0.8173151056388509	-0.885989359481244	0.00036394689652701536
0.5488589236001385	0.436447469403421	0.023592031807156397
0.8129504866991547	0.73766304810886	0.00026537358911552503
0.7509106836556299	0.425253877385435	0.0010595408280494897
0.30813476345450674	-0.583343080535107	0.019141118259158714
0.4205042658086539	0.208084097532617	0.039831409696230134
0.6435241506458383	-0.377085564607316	0.011368322505362953
0.7356000969718661	-0.79849131957348	0.0023801109583534564
0.522129870103666	-0.655480593846922	0.017724159363897457
0.6391235710710165	0.970291358208082	0.000395182820403842
0.8564379304226203	-0.168125215988803	0.013154349258757553
0.707610261062772	0.00434415943001945	0.0032934746367192227
0.5984962143457747	0.718619820677753	0.010907182694411727
0.9354987403412643	0.407410145789168	0.038626954049342535
0.9858178057731599	-0.95469443024965	0.0044254978519731435
0.7218611056811363	0.879296209377116	0.0020665292866533526
0.7769392680516829	-0.466286444734977	0.0006622146090366604
0.3789996750613606	-0.677977538172824	0.016967387512601746
0.28339786183601146	0.994815611450811	5.988491083043366e-6
0.07400244357808641	-0.54205486467046	0.0017741754151994118
0.21932381381457866	-0.164336428370941	0.02294356551796874
0.48093476429473603	0.764253996649099	0.012193235728404958
0.03221566733154024	0.163785660051192	0.0006429174921677217
0.6407835746218424	-0.939680582805281	0.001304169905349077
0.7927619382600272	0.649133074060102	0.0004080265848147291
0.9444145771120289	-0.987004458940689	9.629154157699515e-7
0.6460038457333632	-0.343671330531951	0.011099359664933627
0.17533398434268285	0.0867248822117611	0.016589804252579565
0.5563978165740965	-0.757689856795761	0.01111433716235288
0.5636397474148287	0.78614167472136	0.009429528988576364
0.5129490170660294	-0.788078364287938	0.010339330925483977
0.517090344115453	-0.116655621171623	0.03290870829388485
0.4813967002198781	0.218252453802771	0.035942097414310065
0.4865838483203522	-0.875215692356798	0.004879975374079449
0.5327875889138012	-0.687868463311208	0.015599016685732563
0.5658215921463323	0.440425086870175	0.021448465631962833
0.47227389907227324	-0.449206957227877	0.029919680552275795
0.34739072152230366	0.951947432028573	0.0006550591612943087
0.6561826951995257	-0.716811303607844	0.007341530520990418
0.20687737540386303	0.727932375294019	0.005764604239448003
0.8534456418747267	-0.829940776103524	0.00022293134435149298
0.892589180088004	0.06893448185677	0.026709671859702442
0.8783284380259541	-0.792754723433534	0.001559390913990928
0.3956911012680355	-0.783640776347857	0.010136493190167914
0.4005053775946365	-0.885693497543071	0.00373326200637319
0.9002443140661663	-0.679872884327804	0.008570285718922791
0.6408593387441812	0.500872461232869	0.011137146487739757
0.6432845410579658	0.017821738239938	0.011770166507568855
0.6844980660237757	-0.630165284838343	0.005990534498166621
0.11226386251658	0.34937278488188	0.005975151087211685
0.6742390838662777	-0.323619798767497	0.0072752416742550945
0.45238542553214284	-0.403948634914975	0.03269655376287792
0.7676024982188594	-0.673435508835689	0.0009373199198976722
0.13364485918024865	-0.985170629046963	0.000011031647310797713
0.5842429680147873	-0.405793522084795	0.01961001325802222
0.19963514208234417	0.801542840793032	0.0032489499402759098
0.8002590896523478	-0.82174560485195	0.0004932364114910486
0.5414284511582201	0.476420652764656	0.023359902623400704
0.09675875921944431	0.518969125696297	0.003188639747437143
0.6579407088819638	-0.906948945920612	0.0023330474601207605
0.7885681800729157	-0.72095897211491	0.0004987985341032733
0.3301886755081748	0.249310381649734	0.03559871655692947
0.4416698322101562	0.820950866227123	0.008214091290846945
0.3894289635012001	0.398397624505049	0.033430370910750774
0.40492384439163065	0.413929704426947	0.033007254898402644
0.4873411367216467	-0.951747467244586	0.0009677872826644209
0.23836954481140543	0.319050400517725	0.02269811867660106
0.4297413650770152	-0.88714119744406	0.003895678579656531
0.5460079075403287	-0.29033313047375	0.026764578476293894
0.6139720679955705	0.388933301338733	0.015549479185925488
0.6137837355073511	-0.828770855924757	0.0060811198038627865
0.8238680022871157	-0.286999929580556	0.00507900574494063
0.6916048260287084	-0.838679278427507	0.0035213819577887247
0.5637316697007809	0.661998051485565	0.015133609178187244
0.8776393528661837	0.98345525543573	0.00003453178027834519
0.682387049234281	0.913822716063467	0.0018748819094525555
0.703900542097305	0.915298828676057	0.0016204462731552757
0.5916937439787291	-0.634383001856721	0.014041548142211004
0.8138773788600097	0.196584599765686	0.004393270310054116
0.19211499003393293	0.582241419500386	0.009424900861334459
0.11778763031424493	-0.140877952322181	0.008009056285845455
0.08617694805372135	0.568982077667403	0.002198021425732176
0.36513964622695533	0.929033591768558	0.0014469651119311047
0.823331357528103	-0.16242629895177	0.006013141680573694
0.8206161410072814	0.590875021768334	0.0013073687514766658
0.7625053638774413	-0.22576093576478	0.0008997589044695993
0.671843631879295	0.889987263784852	0.0027045895844347227
0.6606475122891496	0.441416916137211	0.008947575421023328
0.379382919129652	-0.53902515225465	0.02583418223452344
0.5284400485167466	0.714445415219832	0.014356691285934886
0.6108320951897545	0.0882750787545959	0.017297189217607676
0.1839612421709424	0.86271091898628	0.0014746800891749646
0.7511693072919443	-0.261359201555164	0.000974960931209858
0.8636028486909317	-0.873545823586275	0.00010520124614920198
0.12197676003465381	-0.360682431753701	0.006858468804579114
0.8037582273202922	0.573439215056733	0.0007567449325422387
0.8939418251553002	0.923880229552655	0.0000641912998122278
0.8957885178803641	-0.354445289475049	0.022001119325589843
0.20853469649637535	-0.22393379763519	0.02038682138842066
0.8761646721120924	-0.40249672682936	0.013961463468420083
0.3975952688791149	0.261191009194329	0.03861434344777422
0.5231030886609892	-0.696135369702929	0.015544231686602784
0.7015912671816172	0.889982157885928	0.002235086039852723
0.27790521180943134	-0.263684450638839	0.029496453716093197
0.38126552380087747	0.884883066611669	0.0035821289850911636
0.5909378864957844	0.856856393861104	0.00527946190330956
0.7485883237684009	0.696543723846796	0.001769799384105918
0.5003967523961547	-0.767747109647623	0.01178966285517213
0.18844052784422702	0.605676557419804	0.008431797221642837
0.2488907349254271	0.892237689817318	0.0016684276900776277
0.8461128345795165	-0.648499459588101	0.0022253956442358645
0.41932417048829257	-0.679449193661709	0.017821499756287437
0.5826632204193604	0.654173004183702	0.014127778407115842
0.6010989361539784	-0.986334461481617	0.00009676274199770256
0.6012190797229896	-0.431750721063419	0.016928574427721232
0.7757942831771754	-0.720520268577948	0.0008067020741226163
0.9585062284573649	-0.999946136660465	4.343928622457065e-10
0.5951095804977433	-0.491328245311218	0.01687096577892724
0.362349935171767	-0.26084553092401	0.03751520499430406
0.2049763048842903	0.855116821686079	0.0019866057899759542
0.30203324318680386	-0.134825704230127	0.03516996887070669
0.14403075921850703	0.125958951519001	0.011623744957987072
0.09050537715024548	-0.3840128217724	0.0037565682255062357
0.6621662151617798	0.672458579362789	0.007516503267505312
0.04314138641373719	0.486378226751534	0.0007127211242978931
0.7948538144287423	0.265556521710816	0.0020539836798988296
0.4995341880516361	0.929329986477698	0.0019239469105934773
0.8042727271337423	0.0209322196852382	0.0037192468009916236
0.06360479136792065	0.855749710744844	0.00019701305070574045
0.5173876864827954	0.975536025894773	0.00028425838161639117
0.7167237076479223	-0.772857526552631	0.0032974251079210723
0.6131790022554708	0.422132804666067	0.015380451141173016
0.33881469533946773	-0.872885912650613	0.003652387581046359
0.3033186774336849	0.180841672617278	0.034526270277189026
0.41676032190095963	0.580734972843455	0.024206765503059596
0.38892772399432624	0.791563416288665	0.009458063095087104
0.5434202581123418	0.432252636356025	0.024325701677550424
0.6153361732787835	0.625552634359883	0.012227384839754264
0.31972792280915874	0.234061418067564	0.035047155719793256
0.5158759247151861	-0.705905281732608	0.015240462501218206
0.6869882768591167	0.981244577453693	0.00015757687515793823
0.4402648520594214	-0.647396655836784	0.020117239245190315
0.2562583837986384	0.676208890145928	0.010651235509619878
0.8994555159705155	0.928779362379668	0.0000701992068609699
0.6047768914850891	0.709027849236826	0.010853487141901921
0.2636685423140869	-0.602153279872214	0.014701827300037912
0.38623479855680604	-0.9049972232464	0.0026124743899829535
0.4043059529831975	-0.205943517953627	0.04006723986919879
0.5512619735308094	-0.868859738646303	0.005088434184816266
0.46343438367203693	-0.254082885967164	0.03672795865247203
0.9660214925803043	-0.894560898562934	0.0068675066028348174
0.896310767192995	0.549743453342139	0.014037662411487508
0.6236351468826984	0.775742873893385	0.007705114607252932
0.7661741634213087	-0.00206120924145662	0.0010819943235318994
0.6722028743642301	0.329563563603866	0.007537452706466335
0.41736198631181093	0.0112017218476212	0.042185292644364596
0.1431223477474037	0.0161837520461479	0.01182293467688942
0.44975860211063384	0.922397713915007	0.002132142044041219
0.5430370643920382	0.63433288958883	0.01758627536042564
0.7538412077682971	0.354849980296657	0.0009303609810814683
0.4617858659165541	0.886280984290801	0.004133057594304235
0.7104479329287152	0.992954285570041	0.000023918174888006387
0.5574734289844051	0.805736012163895	0.008536784064311263
0.29488024445465266	0.866805096384885	0.003222430987792799
0.8776924062122625	0.676757823646701	0.004892169449886307
0.7035355734762381	-0.577022101807554	0.004439936512537655
0.449654714379141	-0.866142020277428	0.005298430772889719
0.7777168515911375	0.864269726484819	0.0010080058745676062
0.2232449994400254	0.624826148937945	0.010503755564319279
0.18506298253596618	-0.672059233534297	0.0062795932383743645
0.6663325514612249	0.301087469549304	0.008297310299554522
0.6360207396251426	0.719558657445129	0.008598168936460598
0.5054232673146143	-0.47526314598147	0.02668897495733956
0.24951238350599625	-0.913538351185651	0.0011230898766696543
0.6257282121825701	-0.97820895485607	0.00022913357371968162
0.6546717933117767	0.0910163336341541	0.009959189580076338
0.6128581979485322	-0.855083495709096	0.004990046262818476
0.9577081662886604	0.413905551186765	0.05397632311851636
0.3085232977749222	-0.104618875297462	0.036311142984912004
0.5621697426562812	0.944634089186828	0.00127237739374845
0.31210609505224624	-0.966626523170044	0.0002758962439201803
0.7625395038374262	-0.861448921890305	0.0013454790717444703
0.9245848425236242	-0.993044206102275	4.30677194529547e-6
0.7648109292944908	-0.993816665358264	0.000016112977272291748
0.9840239219907717	0.216704367671576	0.0969139413902863
0.9753085405155056	-0.996301159644562	2.0133025345196043e-7
0.35438374444705756	0.76077166319493	0.010593397558334447
0.7438216689239202	0.192452966104135	0.0011492070792333922
0.11457623700541814	-0.701095942668817	0.002214524198039999
0.21582402701175732	-0.225775653669955	0.02146863634088634
0.3713870742868206	-0.31799878125115	0.036060534010278554
0.5995931170112143	0.0414512354151224	0.01935322602259961
0.0843864933979769	0.0017846847878267	0.0044398278547070225
0.5539326688882813	0.623008609403815	0.01732474762547625
0.164848064657298	-0.739403453251138	0.0035648418724399055
0.5687623540267099	0.926003386595578	0.0020603290023613217
0.6080020866244316	0.731440609152586	0.009938636349012884
0.006531105532928578	-0.701166151546301	7.354229844771185e-6
0.8482815251812946	0.200029267065669	0.010715598135443432
0.7645543281817629	-0.253419011935494	0.0008859532113536836
0.8213334035676025	-0.467817185871853	0.0027199520479447405
0.13874399206133617	0.951901042250436	0.00011930828696974514
0.8611008016648196	-0.91570798038697	0.00006674345458392808
0.9147096227776956	0.602000647608693	0.016849905370222934
0.7630622474585655	-0.760449326366469	0.001332060952916654
0.7244774979400092	0.505559652807278	0.0026546999283947243
0.6582306611661967	0.169547624584213	0.009424801486320463
0.6615973863921986	0.0775515621889073	0.008913772545394988
0.503076539242494	-0.648904508730056	0.01886301336070049
0.637957141767969	0.312850414964283	0.012351344002496783
0.9281581973905597	-0.607185011898541	0.02143842672972294
0.6009120632379276	-0.143062070007814	0.01893616344110138
0.3545586958500083	0.709204665116972	0.013985780580404294
0.9021780171085487	0.526834658428473	0.01693557693881003
0.7855621091945447	0.707845759720506	0.0005354950405531151
0.7175985970845751	-0.230992790921606	0.0026113774380911656
0.8058044384029017	0.561564327481027	0.0008890628133123808
0.5679425681110051	0.411502714226365	0.021729257402026882
0.517943628216825	0.942722284915728	0.0013493440322367707
0.6379133277681179	-0.955540612160808	0.0007970273207596458
0.19076939905313045	-0.624448171394177	0.008053220345190936
0.8056755152954951	-0.330828336280106	0.0025611176916631264
0.825035962260209	0.291454977907032	0.0052061500287580356
0.7392589427915839	-0.940122109484769	0.0008215549954917816
0.15919148105887485	-0.650904936152089	0.0052364822663005075
0.9467406447945659	0.639466549206088	0.02730509593409667
0.46699685076262976	0.887616744214611	0.00407590888148346
0.05196768101998057	-0.126014924173884	0.0016843401586616646
0.8348419266167618	0.273386409338834	0.007027612743495919
0.9205619209687603	-0.843240596122362	0.003275187452479917
0.22321340142379303	-0.43291479974276	0.01735900742276871
0.4874875712066975	-0.546388581032524	0.024806251297166636
0.7410952147625592	-0.935005223615731	0.0008991543867816297
0.662256630919027	-0.374884481962073	0.008824730800998057
0.6468162747023211	0.69069743227327	0.008429083098197955
0.7941444741020164	-0.569662583183163	0.000574400331284302
0.5950110015232541	0.415587561111842	0.0179824878123337
0.060244061611569734	-0.468237258015465	0.0014387536536081098
0.7428887455860882	0.914061383076038	0.0012168486225520407
0.08738437053222584	0.772368902836477	0.000831870994957556
0.6985188239309409	0.897245663177116	0.0021162326616224587
0.06881513602092088	0.594296808952772	0.0012982184006852032
0.7692531021352266	-0.879915712115263	0.001132163729278032
0.8696415301841162	0.774006206998491	0.00144872971252014
0.7001365582771094	0.859411219601739	0.0028936202120108815
0.28588044137350876	-0.66402559034917	0.013162265591725295
0.25201925535571906	-0.584916199689651	0.014524291765215122
0.8655704617048915	-0.484402536400277	0.008945493141498673
0.2612777145141401	0.548970008480054	0.016969360895269802
0.46755266966982995	-0.480168594637176	0.028823234000906393
0.21192842560648667	0.200057352329176	0.02128453694786348
0.933432609810239	0.990743793831812	3.4862194334312866e-6
0.7849042924126154	0.49091026949453	0.0006800319746344413
0.07623317166393453	-0.720880585630119	0.0008914713258127288
0.9248404198644591	0.0700837901331687	0.043355829600460964
0.055999279939850766	-0.688656600923356	0.0005764480850301921
0.1542562765454721	0.0253782585719543	0.013482825540878082
0.8636002320123873	-0.000284380515177707	0.016212816636067558
0.6803288537374438	-0.814505871617806	0.004365419671695247
0.04824882471970441	-0.924583758263518	0.000033510587052776646
0.4064130703057906	0.414300608647758	0.033004276091349136
0.43561534147701697	-0.441960702292231	0.031586006461516686
0.687183745855152	0.450839024083593	0.005869582093257821
0.6280253772991922	-0.623607680935082	0.011112367897551486
0.3986482295807105	-0.13987208783231	0.04131578368928553
0.18126272021008735	0.0271173172441497	0.017744882127666974
0.2577153907825006	-0.468035742885206	0.02008013644623945
0.6384319126580629	-0.516829191364638	0.011307839324389635
0.21464563280078375	0.814187637870188	0.0033164717824827735
0.40254148369558157	-0.737055878877412	0.013516760129505654
0.1666735691262843	-0.0129572918758002	0.015424522840459958
0.5912034621330785	0.974001138072916	0.00032538565005935794
0.49910538119183645	-0.0541227095889166	0.035684850727248384
0.9446930422546636	0.465937435086075	0.040586205987237355
0.7714897971674265	-0.293283670035886	0.0009158907206867154
0.3447016879940069	-0.878635433425024	0.0034546912546993933
0.08447576088824438	-0.799693143563209	0.0006243009400652028
0.6121308598673688	-0.0830502495042281	0.01707426225655195
0.6367209827597927	-0.842715416661928	0.004958646845985983
0.012560639791819464	-0.520139039257114	0.00005582213695583181
0.5481855581968977	-0.0134944602276786	0.028444044145082538
0.1608692711769249	-0.635748707180287	0.005678539774167923
0.5096391207070755	-0.704514560562576	0.015503327842909483
0.6963070318782977	0.905744240324935	0.0019389824117858245
0.4481277369666842	0.184042819250285	0.03917665593531628
0.8275762191482278	0.104591910178749	0.00706010688771727
0.9014872281265954	-0.574122201906189	0.014324894542644196
0.7164301260041106	-0.997470788417074	3.2138828796104284e-6
0.5470287398040447	-0.946666890793115	0.0011975446111269614
0.33141288508794575	-0.459925529800585	0.027455811256550337
0.3947429152295116	0.818544888147972	0.0077682541167034816
0.40535157225642215	-0.963686059582315	0.0004786211331370402
0.8913895577313201	-0.864408023732548	0.0006775262178062575
0.45038227703784384	-0.0147436212056862	0.04063492721057785
0.6181419641898304	-0.00632358599017334	0.01605752957361384
0.44512966703288437	0.277963686780299	0.037227426354878586
0.34163523006297297	-0.25756317463837	0.036289382011929806
0.6130472375026722	-0.84899973869871	0.005248170198322687
0.4372622021889694	0.631272705830869	0.021153284918643375
0.5016469950002795	-0.815917946177702	0.008654127601635683
0.3710682053853094	0.906945443066984	0.0023992393369454542
0.9738462480111328	0.702905562172583	0.038504589305307854
0.4768594939435767	-0.891983828554337	0.003854251217335505
0.6495076005236812	-0.73915576550167	0.007345152672263312
0.5254783893524784	-0.113859191909026	0.031711914002526605
0.7106502238352304	0.720768590419915	0.003832935912451555
0.7889147151107458	-0.888330784993473	0.0007683215524073737
0.5086406503746431	0.681765164860281	0.016840528417949013
0.8264713533268707	-0.273921656303162	0.005606416582531418
0.6660139495694726	-0.855589978026183	0.0038237366599978197
0.30191209566873506	-0.141195545615713	0.03505982821173808
0.2260482022958788	0.881303038191519	0.0016692593668710474
0.8282403403910868	-0.388336704410765	0.004510620325221826
0.23787663133801398	0.66499318449361	0.0099434459382549
0.009533804819008554	0.563331620543344	0.00002820252870972763
0.5664213725607479	-0.252480049860496	0.02412700822620782
0.03872186147492376	0.758325109455577	0.00018149106578663456
0.2905371908971872	0.680987192794263	0.012527874461962891
0.083761041227313	0.168899169203601	0.004144787845433983
0.5319505812569624	0.898354089828936	0.00352389614994811
0.2688867052752081	0.965566146070163	0.00022578027198951218
0.2200595355344564	0.656722496100413	0.009060384471719545
0.4984878841132926	0.947006175250864	0.001159628068483901
0.22627700587992575	0.760444545453869	0.005516522896216403
0.3163723937940172	-0.661677684955899	0.015148316557614143
0.41003900164268514	0.376686924874769	0.034643468500808274
0.4608955460069044	-0.0859072982627392	0.03951206666879134
0.1373770824621356	0.637408217968894	0.004205141818165217
0.3696648501250925	-0.225231458541465	0.03885478827275661
0.3754917683825137	0.936999056509234	0.0012093098473977858
0.46733707812829567	0.935307489802198	0.001592625971687393
0.17239321878777414	0.756420232816819	0.0034755215998931513
0.5168945859025897	-0.669995116047067	0.017190762401162893
0.2681877423767633	0.966614344841565	0.0002116992128204993
0.7727791098325614	-0.832712741183289	0.001136664170372129
0.758719182842704	-0.409760998697307	0.0008394639188656247
0.20654346782962965	-0.717082587361551	0.006105514305507194
0.7894195066605483	0.367721475516723	0.0012618380681732192
0.4105607244558335	0.432064563414806	0.032215623461546765
0.4112174347944581	0.1150267223782	0.04160151907319402
0.7609876366401794	-0.847435124522586	0.0014270624576998966
0.5597432420258203	0.176400871107782	0.02585741677290861
0.3323341632241488	0.651830904085181	0.01663805499175312
0.8080852176391962	0.405467248268003	0.002189604613015154
0.7824986040722041	-0.972262339015704	0.00020483097684411694
0.6788002817763252	0.878286390335159	0.0029221679125548137
0.4498381871494674	-0.432342074980714	0.03162793528585114
0.9155190736954242	-0.903627124335853	0.0006837251858369069
0.3695805309705481	0.64759492152048	0.018657445780147188
0.7605018106100333	0.0409589367675465	0.0009871620335362092
0.923515270621585	0.960774826540564	0.000026659957312941985
0.7633005252967698	-0.966450749730486	0.0003101061905581718
0.8414039759573655	-0.995369293589955	6.632945677251532e-6
0.2723561765371757	-0.967428217490154	0.00020754908026289113
0.0005394914673139143	-0.288121743177194	1.631187199026086e-7
0.762524674607135	0.920545948704311	0.0009200714514363804
0.24392757073610194	-0.0247830613613817	0.027956313010100934
0.8137322226862467	0.521307330002525	0.001573226514148406
0.39277400422812586	-0.217103172442791	0.0397290359585167
0.5256491699846777	0.863685385186597	0.005538652939018718
0.13564426856270553	0.588347058143845	0.004919246329017882
0.30283963757947985	-0.3645260984738	0.029107761871739513
0.7916795030092569	-0.25641297912511	0.001868896928707211
0.7402250019391539	-0.96282077584556	0.00041511818005461924
0.648696477427452	-0.384172974440369	0.010631812232008028
0.4564303763427185	0.661674386395014	0.019135756070383134
0.6063102898683984	-0.538647087941749	0.014764333415961322
0.13919445095589006	-0.569418637440454	0.005489660266999661
0.21890298015623477	-0.271588196032525	0.0210556562273828
0.8896708577236812	0.650454056782747	0.007855885883417821
0.4205596881967131	0.707922936373644	0.015875274057874922
0.5643460578539635	0.312446467161969	0.023765373181613123
0.2184284584303768	-0.870765019825451	0.0018247544311889683
0.8304445047528373	0.787489358781793	0.00020468497758025642
0.4878002263459991	0.459719877988494	0.02855962061739161
0.8008627327336932	-0.94701817580331	0.0003910300393856696
0.6768157539148165	0.450498511844862	0.0070128408038001334
0.5769312409284623	-0.502185392602721	0.018814035859376386
0.9365966573322754	-0.782766981178534	0.010191636794802582
0.7891736571599116	-0.0926717121495102	0.002159743008729246
0.4104096452019937	-0.799585153973778	0.009305722085751448
0.2995493947041507	0.449124553922664	0.025230988305048253
0.8385450580541824	-0.00574565006594771	0.009541112988343588
0.8131099805140011	0.502934696073466	0.0017015246305700823
0.9959998538392989	0.76349531732376	0.0667369350419031
0.6463028722199947	0.588678766415832	0.009809031538729947
0.7656719143908717	0.541372723920136	0.0007566010866184365
0.44443689486565624	0.968071402820394	0.00041692405837251043
0.7347932506009136	-0.749776052673306	0.0025004794640968143
0.5314764278403845	-0.441433792021253	0.02539781421779085
0.4924739486238121	-0.127422714533067	0.03600179852705821
0.45984445935709783	-0.475208079936456	0.029366780597094733
0.48400142199596413	-0.597353195910695	0.022362849522453727
0.12598392827893246	-0.533607769960515	0.005064209875086609
0.12733541787766547	0.685700301205936	0.0029358391975095096
0.4301269081055023	0.31584364376161	0.03664626309867925
0.27864674485629215	-0.432838204729735	0.023802048906564933
0.9528345203998891	-0.625261427710159	0.032145103670380495
0.6390723495606307	-0.529414975891075	0.011129404650820025
0.24950554064360522	-0.807131362295549	0.004585076350049917
0.6636480893692671	0.150422740764177	0.00862908124463388
0.5454120468058524	-0.0520543541366276	0.028847218690791425
0.6475292343305216	-0.219823241851726	0.011028755928639536
0.1381710661452846	-0.0783428903688765	0.010985248179506066
0.6854144345692833	-0.752551493465021	0.005070784369911567
0.46114494070211776	0.730820770969479	0.014532703906365432
0.036065606206127455	-0.360795397368514	0.0006452406317123279
0.9191638751456356	-0.348449835406368	0.03258363483540926
0.9604614759218529	0.0928581315949068	0.07052867563482713
0.29885450789235646	-0.926579898135084	0.0011356652160215866
0.8732675448093834	-0.766041718857699	0.0018501141906133304
0.9167205994302928	0.0438391155972575	0.03878394227320952
0.41099101657469966	-0.0531943755403949	0.04216442956885727
0.7706718904885735	-0.929196930650848	0.0007510493524458683
0.45001625328440503	0.494395376218089	0.028773047527937815
0.345125024073064	-0.710212725775523	0.013539963769959069
0.7036373490508723	-0.305253969618879	0.003943174525632038
0.33937966745304027	-0.361781150157905	0.03248142039585678
0.8259150418701795	0.22472187985485	0.005980593106720328
0.21684108625438922	-0.0337995387860855	0.023567153256875025
0.3276735544749271	-0.0618004298274495	0.03867797726786549
0.31656193661047893	0.862766767075414	0.003778284601891861
0.1596512167873205	0.92073325896738	0.00040906172505801016
0.15000566509142227	-0.757180211587292	0.0026610460629434727
0.7215231288579054	0.70902548476753	0.0032162275546923722
0.841588162911869	-0.750959056274438	0.0005871738182276021
0.5879190236540006	0.74295193178343	0.010537498028505577
0.9037249971514036	-0.116870047248843	0.03131390470525321
0.12429543939408937	0.950185639510059	0.00010232600717476844
0.7672291922704588	0.176730723095679	0.0010039261351536195
0.7781779527071073	0.637711614597317	0.0005840527310123973
0.911323292276626	0.758874727054118	0.0064783517304667195
0.7098682854480278	0.426414047320393	0.003613455199947094
0.1581878337266635	-0.31225256647787	0.011747304554556812
0.04844225914939123	-0.100243042788022	0.0014846630046677811
0.7422381479583979	0.725121674791039	0.0021302732942575257
0.7012119745593083	0.842050376556671	0.003171575134983343
0.5221355493747015	0.593749961122305	0.0206693463000392
0.7954933064505441	-0.692733336836218	0.000372187362689507
0.34932284025865246	-0.0693785966737656	0.04036403599668386
0.5607145362575435	0.272563434209576	0.024806512439273336
0.8016032026285848	0.146727025689233	0.003157803301552535
0.7198500496595044	0.578863951888437	0.003170905284224544
0.7956351015825446	-0.307814034253262	0.0019035117690592617
0.632393797434163	0.920007003080987	0.0020612567234757
0.6367146573680622	0.617942361851149	0.010394399952262594
0.013359994568599242	0.249509096544315	0.00010395838279876556
0.9485691655665908	0.351254757026499	0.05066336875849306
0.8349395965190669	0.718092465127036	0.0006864218794608137
0.44973248812030175	0.0475629092072122	0.040582832388677395
0.3912132358768584	0.323452581273875	0.03649011934043673
0.9164068748081458	0.929642756661698	0.00022936549272046112
0.02983351360250903	-0.723353714550231	0.00013524057209887962
0.4300384466021894	0.13804557358308	0.040802771862235916
0.4198370153523846	-0.801461704731222	0.009314652214123385
0.14151692112846148	0.548099033013924	0.006037021177529604
0.03014715146766993	-0.290546970636695	0.0005002188988186316
0.35553792367602405	-0.69427528547043	0.015009747678074817
0.4424538848678747	0.345980965916166	0.03523657328187451
0.7002434874776899	0.557191099710382	0.0047034311762575816
0.6728993206295487	-0.324646647447402	0.007445996229235887
0.5651702485001056	0.081846728835961	0.025409735041422077
0.09994320875254809	-0.774349747879871	0.0010690868782257835
0.5062061537236503	-0.374303818611796	0.02988154460114088
0.014649347116773659	0.743261356486761	0.000028729411475232975
0.6865286135681	0.787087177898004	0.004570304329058946
0.494824104922065	-0.760156349292545	0.012345258641579596
0.6400456537844229	-0.651237077790114	0.009603866020781945
0.04891039448154988	-0.154770066335085	0.0014720814072410977
0.8938846267538462	0.736547909144371	0.004870163106012545
0.2968395363613447	0.517158047663073	0.021731028272790925
0.47337423164398235	0.674766543045832	0.01810919002993706
0.47915157435012956	-0.728539377685579	0.014578737391351274
0.7145961292197329	-0.18025843805565	0.002789267903461383
0.643393100453212	-0.776774862538559	0.00678103143697401
0.43762013304417385	-0.53975163336275	0.026619851891552658
0.863933547242362	0.70372281495532	0.002587992661776497
0.16933002809253705	0.971647256282937	0.00006362365790888598
0.2207432305032029	-0.267163572812796	0.021418478849659087
0.958140714730568	-0.698296730749744	0.027524348722272517
0.7771300179302654	0.898726063621372	0.0009126782958133455
0.44313911985895527	-0.989860688616788	0.00004525005029197063
0.22825117874106085	-0.979773467839037	0.00005896524914413441
0.9241695954673378	0.921063322973668	0.0005501413083019416
0.5833150979105987	0.152143170267214	0.021984854116111164
0.8292313573751207	0.903099804145996	0.0002601471294367954
0.851778830339157	0.721625645384732	0.00137160244935619
0.31531750675030257	0.241528035831798	0.03441179001556585
0.6724144424137641	-0.426721143440439	0.007529347577219517
0.6551573393856974	-0.80190688926318	0.005619397201854521
0.3301041449603298	-0.521609400950048	0.02414847054271004
0.8393481148142032	-0.390060458034436	0.006142536630881759
0.9813201693297746	0.3364936493027	0.08598328753133302
0.5320934875215249	-0.856865747456977	0.005912514562729394
0.8088146064358059	0.306896775111539	0.0030373660893187066
0.5303490530696533	-0.498410799018538	0.023753868433778018
0.11334930994319915	-0.166347511767824	0.007349922593085647
0.5114459936108601	0.794891032180484	0.00992639840013695
0.29865975832208547	-0.457056354843385	0.024783891351365796
0.6928552413968616	0.386534532912541	0.00518111893993052
0.9307408151776593	-0.863562421114852	0.0033244369835261967
0.9129527799695581	0.904288948274843	0.0005871360669930831
0.4811534011018468	-0.139384551802959	0.03712082285525335
0.2814298191140873	0.746059202514917	0.008584749506297744
0.8754990984798481	-0.525939727352324	0.009770012425172937
0.7858511338481378	-0.957365053213462	0.0003624969141717865
0.4717241730771075	-0.695954230011492	0.016781033934187665
0.5981572565171054	-0.66726762153435	0.012582785297440427
0.9230678795715659	-0.962885763801876	0.00001871093702187869
0.7613055865010682	0.773137775898965	0.0014205114272243303
0.4295401146595078	-0.200786127950975	0.03973102949976248
0.5235117199782983	0.903807853489015	0.0032372160111742232
0.3152681859049018	-0.398933377885199	0.02892296146276438
0.605506834159461	0.863139773531238	0.004758699087617287
0.7983804768935451	0.693301488531227	0.00035002844320390934
0.3705178685822057	0.211654472294707	0.03922998566026075
0.7887798160264065	0.928631390932973	0.0006018270243463612
0.7079993965077258	-0.76472593397399	0.0037695380860802204
0.5769035786276082	0.713729770255519	0.012277267155494473
0.954347616094252	0.923989215361672	0.0021192931884872687
0.8419777746983355	-0.839067271114791	0.0001232164153035841
0.24231975635377856	0.699041469431292	0.008772708970737161
0.35812056208417276	-0.755055208509775	0.01108654243785005
0.35970294405636843	-0.951551442136408	0.0007003590552057
0.8102142732804012	0.3941425197189	0.002461995093871397
0.9430719531238176	0.721044723741841	0.017835820597401707
0.820552518387639	0.0992704612859071	0.005864111775544699
0.12538354860586645	0.61210461321524	0.0039003357717576634
0.5648663735707043	-0.921217643344233	0.002289734038526733
0.5408385720559078	0.935550234169107	0.0016614018452104102
0.4298662095190965	0.870882335859266	0.004860017933837579
0.6276783933412404	0.750656962749736	0.00828189660188185
0.7627077287505215	-0.90578575539298	0.0010660916273835114
0.6062889639604562	0.184337829357711	0.01787593804148075
0.8933609570119089	0.957154761133183	0.00002069691181174296
0.05297863770774884	-0.282588772790095	0.001536137864000875
0.6357436014949813	-0.0254215774704714	0.013019314011013937
0.37462282812633313	0.674073821575503	0.017082022979047765
0.3672134537254883	-0.107785566901661	0.040984449116746084
0.7193680808085733	0.961178239831282	0.0004923146447340074
0.14560973675491348	0.958568924027804	0.0000984848069485726
0.5558103152998156	0.15652632718506	0.02664356603344713
0.09072297905542444	0.955349185703679	0.000043783494808315236
0.7793906412800291	-0.614972623565935	0.0005444474226630342
0.758159597925762	0.788105001832074	0.001552209310733746
0.28871772036724547	0.128318878040003	0.033627005327402974
0.9052228118915691	0.718101082297473	0.007577445886292083
0.965173204494207	-0.979184770452811	0.00010625339196607285
0.44811643418874525	-0.342978484631151	0.03510698491265733
0.5726179208534886	0.933295563337128	0.0017307272953549255
0.18498879946330635	-0.439374809988371	0.012619266786210285
0.6812121716099567	0.25923542679042	0.006346559394328245
0.47147671111560796	-0.29673609169816	0.03507654012300611
0.6443220680534202	-0.953186490584484	0.0008568329995150821
0.343509104738256	0.71635530290562	0.013076507399060513
0.7906274551259156	-0.869562247931595	0.0007541873063070868
0.7103144507439624	-0.433363688420367	0.0035902179642536393
0.6442459240133479	-0.820927931661459	0.005471961709780365
0.8387051955197289	0.402614768335235	0.005830631490405065
0.8752993617469882	0.823800920301807	0.0008029110140377645
0.6088786417223847	0.743375299270063	0.009491387112689046
0.6799011386458396	0.466315356945148	0.006667184773110104
0.9542955839375713	-0.948560972638711	0.0007746572204854594
0.9300436208709308	0.563452160003178	0.02544762426263822
0.6613565476661026	-0.192969536311034	0.008970025489798668
0.27094343040284	0.597734775720581	0.015502880371620351
0.7795426160126108	-0.529532875827499	0.0005750436214693091
0.4945865236202399	0.41682059897318	0.02962240026703996
0.35770148923015616	0.2814908687518	0.036620452267821714
0.06291111638327346	0.275985208804825	0.0021660092542639
0.9522790589379367	0.971899672736181	0.00009392028809111026
0.45913734287089264	0.615564625541782	0.021965084402019903
0.31154297948692183	-0.804886930714126	0.0065984955322115025
0.6066719785111059	0.86050921360008	0.0048589553009373765
0.10721351549279452	-0.347843354994712	0.005492055041340079
0.45568019647288627	-0.67404700890705	0.018340645099124125
0.7603940695258312	0.733333707771102	0.0013646926468813833
0.4058744970102886	0.796376970657123	0.009451719505997547
0.6700244500893038	-0.824687314535467	0.004512958853113832
0.9254966643242314	-0.998641024366298	3.381465734197576e-7
0.29686112237958395	0.91395552421667	0.0015012916543987532
0.8621220464230486	-0.783051567530845	0.0009202476861493878
0.8103076025794684	-0.810663851861729	0.00030839692231310404
0.8181023075823798	-0.191790096783777	0.005014152625635455
0.4000618217643557	-0.521088832248756	0.027465997246262735
0.284456361522223	-0.00364098443160518	0.03393763350489753
0.3996465514851008	-0.699462638630475	0.01607292646642042
0.6092008957189492	-0.406979289564861	0.016080067425941515
0.17105524273271477	0.279555600961181	0.013973826668089879
0.6355142300217791	0.543708591082709	0.011402432354794396
0.6411445841113452	-0.91019166793978	0.002371697590103418
0.32539140442983905	-0.578774842105759	0.020608157703998833
0.32337738021396045	0.283283045133271	0.033975355089700635
0.7334827590424832	-0.748404295062902	0.002563536106733908
0.42289408657660016	-0.250403587359142	0.038756125547917304
0.1295101517573776	0.500088891234412	0.005824184446437018
0.7112119658353308	0.619968574064634	0.0038738204331173164
0.43442831923362535	-0.324662737941805	0.03623351441459226
0.22481621575714011	0.886328607692805	0.0015292631983570056
0.678892822117182	-0.579695548869653	0.006647153398963773
0.09767420541704733	-0.847722295960287	0.0005133216206310427
0.636584936357861	-0.456167422482351	0.011962490162520116
0.5775827487405906	-0.634885400509793	0.015146332615581667
0.118689047865361	-0.987574364653365	6.107054068909465e-6
0.9711373144220579	0.922748679515465	0.004799429566281379
0.1686073691654675	-0.966086749857833	0.00008947081923429863
0.22778044814112974	0.101662224133863	0.02496603557171466
0.3926138379284553	-0.339244970983419	0.03593403973416283
0.7478953963985846	-0.381637981635559	0.0011197249624915271
0.3657658008342919	-0.957942516424193	0.0005498961827240895
0.764563247333689	-0.765104282319138	0.0012896285657460261
0.02926614596559341	0.551294940379127	0.00027499833504157395
0.1804987786693305	-0.264350068012088	0.015550179462494712
0.23458563619079986	-0.815852796403385	0.003821483217459128
0.12684284538717303	-0.862949730087681	0.0007135591774352321
0.23456980659730603	-0.758262995301449	0.005950007755937284
0.5073394681685612	-0.0217675221097342	0.03468796403682906
0.9402478269331798	0.676999752663924	0.02075381952424373
0.6255794941989152	-0.653703496167008	0.010771199664815533
0.8255121770026637	-0.145662582195417	0.006482445651752836
0.09301962795681556	0.453352512606996	0.003464531232577898
0.5611540904115071	-0.730732558655643	0.01226836227247321
0.1020814167803462	0.149773400520998	0.006104043825155743
0.4159805921385456	0.990190859164923	0.000039233770058209244
0.7436957285958826	0.458622399446553	0.0014002965951457965
0.3625933309546693	0.528727094221658	0.025707195988219182
0.5688790598549561	-0.900674342138055	0.003281504756776173
0.8229261966142424	0.264569074647474	0.005156605729800148
0.8418686475642941	-0.840660040207046	0.00012082643773062109
0.9556136017657709	0.969350827542657	0.00017089810161834417
0.7008108511316634	-0.529988154591422	0.004622875679592313
0.7757168548732921	-0.74538131470844	0.0008761669995378633
0.19797206835303985	0.794595444568015	0.003388892192028055
0.597216510372204	-0.512778073084803	0.01625263681474354
0.965385040583822	-0.915045831788365	0.004428984931141023
0.507138035760291	-0.498024437686534	0.025694377173409676
0.3749042500286439	-0.795447395345446	0.008888327691012667
0.9348926523257011	-0.908349050880191	0.0014371096184731499
0.807045432737648	0.788805168865384	0.0003149330622297893
0.8493498001190642	-0.982922419670641	0.00005491413314179884
0.3788877971884461	-0.919850794872631	0.001890709208506935
0.284495605350127	-0.865433033020809	0.0030978447306019676
0.5042041883078227	-0.714944267020259	0.01502371947164456
0.6967086467324791	0.719386360251625	0.004686609602185944
0.9607879726019346	-0.796885452045654	0.017073287580980805
0.7444350905909979	0.732033327160412	0.0020376960035240164
0.8903048062170177	-0.789250090721498	0.0025262571332036595
0.6588590849213745	0.0233729742200917	0.009318679473544181
0.6753430733838591	-0.50186538485227	0.0071485766415095775
0.11836143425881177	-0.681301336692166	0.0026064485631589647
0.3171479111424658	0.811732618941953	0.006389419380889468
0.4838644032420708	-0.19462021766908	0.03609502962127849
0.7371637110280439	-0.913539352443207	0.0012908884335332703
0.3151977371487135	-0.818957512122019	0.005948125855279483
0.8039499740605793	-0.835084547283031	0.0004590715241547473
0.8291450857815221	-0.907020850340122	0.0002660048753857235
0.7363172757827362	-0.627235342424348	0.0022242247804385106
0.29406007920873983	0.454988709244198	0.024433319315249127
0.4952620820083429	-0.880344374377309	0.0045802381297802555
0.677428887617083	-0.919415610623842	0.0017559019101493567
0.5692357668090329	0.0268031627453528	0.024803706072372096
0.4441433386931253	0.996407098563356	5.83232938389739e-6
0.22993353916478482	0.691505444123247	0.008349841656254391
0.5360174152886912	0.712490447449303	0.01419023160119521
0.9711541860868391	-0.582152715704606	0.05106940037407191
0.2997302683943109	0.364683725493954	0.028778479611625996
0.3508721171484373	-0.546104931972316	0.024084745081802906
0.5996435020796284	0.548526278835896	0.015322106407414642
0.9486382219530064	-0.951842947834958	0.0004546593244467902
0.11673344780880002	0.453737154132343	0.00533368748115955
0.7206598091290402	-0.865646146648437	0.0022939630024530833
0.35058294343640695	-0.902015055728631	0.002437536424901024
0.9009671652798973	0.782733410613565	0.003839254293189035
0.5731805396627803	-0.479723321620102	0.01973557729855889
0.6867374230365137	0.281133073037235	0.005709529375145622
0.18979193053439086	-0.229723738369798	0.01744680848289017
0.7948940299809387	-0.832244984012442	0.0006214911769121539
0.8236857368094809	0.835590510286776	0.00020027055632508027
0.5831347357817056	-0.47596248154744	0.01860925787602974
0.5611847814225253	0.0594362104412311	0.02615958107753021
0.07192841345190705	-0.744399340510411	0.0006869543349728562
0.7007014243269396	-0.630297635866256	0.004675894164964046
0.023662492499026303	-0.736275627598557	0.00007851165493285161
0.47241899738615006	-0.575836386078112	0.023912618309886165
0.5006204396687455	0.736318483538688	0.013782667739573469
0.9577694840611308	0.857290228092492	0.00881861224515322
0.08012091134644095	-0.451584900819128	0.0026066677294708874
0.8236242792589752	0.440043838072141	0.0032867642305989824
0.6333133680544498	0.481668019867761	0.012206834725839116
0.6713313442184967	0.94267742886111	0.0010959332956593326
0.5966913179321941	-0.748550889473685	0.009904893731855166
0.8663094636963811	0.795215240786616	0.0009066198948348634
0.8055060108323492	-0.275029491789245	0.002924500061409533
0.7570924880647788	-0.591618161725379	0.0011113848287277444
0.32935297685301523	-0.199798278609299	0.03678107050784821
0.9552233904624017	0.914928265466227	0.0028561969905984224
0.2709559181164496	-0.356562825686683	0.02579776338665984
0.4390864076525552	-0.0392261288283666	0.041266220223826845
0.341328299561858	0.685370398004183	0.014973051827380944
0.13059948729399462	-0.227205806852309	0.009113035589170527
0.75773365389076	-0.890877765506943	0.0012694351767569198
0.160536433861029	0.613647278089254	0.006151623245408533
0.6720606005083283	0.538182942953541	0.007434872689061875
0.6841374678681508	-0.349841308545959	0.006098318743152838
0.12844928439057912	0.952627890198034	0.00009921397302845096
0.18583573613403484	-0.90587317189347	0.0007576321812166394
0.28449557492839816	0.862396776766772	0.003219410770406026
0.7711835675247846	-0.381251719540938	0.0007666929731131613
0.37909770847083446	-0.647945280018139	0.01898433902935452
0.2598539664344332	-0.6426802869156	0.01247818733587392
0.8215170650685119	-0.364415819421113	0.0039376508311753655
0.31496192497286735	-0.622617177122557	0.017370863205397512
0.6830634420125903	-0.870657221102572	0.003037222047795545
0.24779936017491636	-0.774979950905513	0.005820833187145059
0.5098489149626698	0.447509895035517	0.02730054685612843
0.4956199818361765	0.952127716505999	0.0009632208977745381
0.47194755370833985	-0.189061886497232	0.03731979598984162
0.9218184735872925	-0.970632523782755	5.18647646744084e-6
0.13494498875894745	-0.715579961732669	0.0028059550566801113
0.6014490843865284	0.338672012657652	0.01782279777953583
0.7476015634227694	-0.159746268716038	0.0010462172650151287
0.07368771672651603	0.678795148228371	0.0010439139377955103
0.2835843855077972	0.357287767872564	0.02727049251100359
0.785604633778143	0.786718549405183	0.0007192334189039519
0.8993268086030454	0.352258452420718	0.023460612655997925
0.386922158161555	-0.557857507705352	0.02497333464083899
0.14004002023150453	0.696474639735629	0.003334659575894913
0.6587270992464737	0.264098915448255	0.009350913767364159
0.39962544065073596	-0.95667054735321	0.0006554174635517935
0.6774723742920646	-0.677155345135836	0.006294964368010318
0.7731296129958638	0.60771354303477	0.0006551634416968954
0.6952346271995151	-0.150456035901256	0.004600134650526364
0.8756738093638917	0.952139775050276	0.00005490420752632128
0.6984420235927998	-0.409586856592346	0.004646621214859198
0.8283435618451461	-0.649291672267364	0.00110229556641668
0.772820775127823	0.478399569229723	0.0006491711265000039
0.587956746643651	-0.760531366552099	0.009805585471509571
0.8634816761204649	0.976632404248152	0.00006507674688568227
0.31908019161185247	-0.441988064330793	0.027332071271970872
0.9215832537345198	0.854090381367065	0.002849952498301341
0.6888790984062241	-0.718324603117011	0.005187816995773431
0.8297083680668387	-0.53603262789795	0.002610964029740321
0.498991587025427	0.415625310115106	0.029296866320864867
0.7711262171769317	0.033692839345904	0.0012170353073090233
0.6090865234013813	0.881613124699609	0.0038752413602888944
0.6057905852015888	0.670953008308812	0.0119150285512553
0.9690608283318789	-0.95616561666724	0.0012524875940065914
0.2666058731727822	0.276978623866816	0.02766949126080615
0.4211573228986775	-0.493462826647506	0.029196083571231494
0.09974395773780423	-0.931180007379717	0.00012210697731375643
0.8349351344081682	-0.452168387216743	0.0044695617577269215
0.042244511994911374	0.842460893940076	0.00010159925692725169
0.5488782680334972	-0.379243779008199	0.02483907148525417
0.5456518143687666	-0.401306277514215	0.024784696760941066
0.5819307192085295	0.961635776128244	0.0006621733802071557
0.689570589443376	-0.145225891105734	0.005232497493260493
0.1920233580638595	0.480268528737575	0.012352883942404594
0.18544086531515144	0.583761227193597	0.00882009242258057
0.8473504779090547	0.115718356769995	0.01124883220767074
0.12348875050606561	-0.366046766822207	0.006959132214792553
0.08313283793711473	-0.265347729685657	0.003758993298248266
0.8161550377221682	0.726958731307976	0.0002969981301506507
0.291534317263145	-0.566721050079542	0.018750512550871283
0.3277953780201141	-0.112241740751237	0.03818973742172393
0.20521246037726995	-0.952255533119111	0.00025493527417374623
0.49595582226017915	0.76668431059646	0.011908823806630378
0.9422066693437845	0.984428148635574	1.4392807489005266e-6
0.43907005646640523	-0.677934036106705	0.018099288698724063
0.8376626519424611	-0.318208814621226	0.0069547036492202535
0.6573682582660559	-0.848750468160101	0.004238078256183288
0.9522163170810662	-0.517722841563888	0.04164589136685857
0.6362004170437271	-0.115787415556232	0.01290956624716353
0.44349631179365284	0.463332610401468	0.030428151268800156
0.3949483664526938	0.593858461941613	0.022984235819570195
0.6949941693748453	0.734702414416668	0.004689034332903911
0.06379549439751503	-0.00242947272089496	0.002590442074471614
0.3856650969270112	-0.491813478522109	0.028713342799215197
0.9401812559978661	0.118753308944035	0.05296127415276526
0.3024302883086499	0.832502329801523	0.004933510102352682
0.7771633726769446	0.232072511713437	0.001190703967998269
0.03675518154718839	0.271744373669253	0.0007573211687653578
0.7032987309270864	-0.586923916155218	0.004467371409115396
0.32229730457711003	-0.666600263091213	0.015184014805963793
0.46821633634834386	0.702099543699741	0.01641570125561345
0.8505817892402524	-0.516596467182223	0.005449581361056875
0.08814432631888083	-0.864882542115723	0.0003366428600272291
0.7995440022650218	0.14973025366454	0.0029365589886860867
0.5870922954374427	0.796229803400682	0.008255788704122061
0.5057871921524215	-0.673109004124517	0.01742306530456652
0.6228746154330458	-0.264071366722315	0.014843678579584109
0.4185282476902794	0.536395996863946	0.02684070445854266
0.6607453411571208	-0.53638009248515	0.00865042078680758
0.6178441012511058	0.885499060853432	0.00360111757795811
0.6850707593168438	-0.653959612515597	0.005847382592821904
0.9362159299000711	-0.937544649981183	0.000494922737839572
0.6427599579197422	-0.556375297856838	0.01048244024349532
0.7326329714002271	-0.797686550741134	0.002498536450101626
0.3359933596347665	-0.601374994802698	0.01993825300228092
0.8181846794173437	0.965930531916643	0.0001948973243726363
0.648472706076953	0.103003298077938	0.010925055662823459
0.32540018871241744	0.603527978757746	0.01916085944634935
0.9536373561441859	0.997235876725471	5.197635462738824e-7
0.7803443204709206	-0.330107679012655	0.0010484043696161241
0.7746903390950546	0.768006058373176	0.0009680943484829611
0.7223252832570862	0.0874724319196011	0.002151311701605766
0.5853983256842604	-0.898256315274869	0.003309036080584164
0.5010973096292931	-0.922199289786109	0.002269827141155637
0.34842899845056857	0.231297446893387	0.0375083175154801
0.8662520135321211	-0.795061137706339	0.0009066734782883396
0.6551531481419172	-0.584043954390321	0.008957547083561885
0.4646512122032576	-0.591504783703415	0.023259938437231
0.37580060236697205	0.923208682683075	0.0017331602383906875
0.2591340772635167	0.235191645383983	0.02767440060896726
0.13786772834322183	0.486297466142906	0.006762025256435621
0.6550246955178639	-0.415019847524602	0.009715642919176991
0.24762281721453314	0.451579437160345	0.01959083481871095
0.15855152360220648	0.0731309836470216	0.014024917239248612
0.696160880216879	-0.936655699641527	0.0011458183500846512
0.8070119401328937	0.764429838449895	0.00028770828596220906
0.6090157054494907	-0.063604353717585	0.017647375303374496
0.7845927524120512	0.978392204094534	0.00013690888548327
0.8508678381500245	-0.306563072146743	0.009798489107703976
0.6870892786849168	0.347250511434054	0.005756196754603205
0.36314272639412637	-0.470404615182301	0.028926067931884375
0.3240676130182465	-0.282795988163659	0.03405406551257639
0.7757086860747004	-0.561254451257913	0.0005843031255758623
0.5728889306064656	0.650247358747377	0.014964300235820321
0.2419834747014033	-0.305493918578677	0.023558106238939967
0.6621092668856764	-0.644365276651843	0.007806912275026169
0.5872251804736637	0.930062858683386	0.0018393279228868808
0.8162741170461157	0.647595834625114	0.0006705487297088886
0.03856712060349546	-0.0461522536008954	0.0009631831387075999
0.47962551595497227	0.541968905731357	0.025383823442926293
0.2503758632733822	-0.359071308230853	0.023130279048344398
0.6768990507007502	0.337221877632926	0.006952696977983076
0.9452384641525937	-0.985921681625265	1.191507125111077e-6
0.5881871182369318	-0.733630638919682	0.010898630907915537
0.8823150081396319	0.136660807709994	0.02189381762515539
0.906593469184872	0.53506884272302	0.01797847744580423
0.6272845157792424	-0.376170686746846	0.013695769373002995
0.5280887360863165	-0.347753119642877	0.028112325298007418
0.45628186362287587	-0.905532409077521	0.003018309352466358
0.1250588594110735	0.504095472324838	0.005401052835378169
0.8792400841225553	0.189915708476552	0.02000266379440776
0.7902222993629385	-0.948285252426495	0.00043464450478901574
0.1426944327073268	0.92609712292814	0.0002869376794115482
0.32116579374975995	0.929377237647563	0.001187489708179796
0.8672086150105145	0.601215868730769	0.005777382784490656
0.32773552181059956	0.739039362245891	0.010998315407516912
0.3304743217743317	-0.16106881518621	0.037673462487630954
0.15462625066682162	0.682907768119239	0.0042976792102471075
0.5686396162937651	0.871879137608297	0.004780929693393446
0.837026127044019	-0.915198112910203	0.00020895848930216834
0.8078072465689536	-0.214538520380818	0.003536066907300978
0.31598764729141543	-0.911640999511517	0.001740461192674015
0.08510724927936296	-0.382857825183154	0.0033443264092640978
0.08867798556624973	-0.138815373853041	0.0047048884407949665
0.49983464805706623	-0.199340603430376	0.03426404150827164
0.7259214543456665	-0.990369773283284	0.00004175148064390135
0.5195447965016484	-0.272246632980209	0.030656935129014146
0.9217874019998005	-0.9029159496864	0.0009438641034166403
0.1581445758994038	-0.0710498463518041	0.01396999801699211
0.17970130403437468	0.602243175179256	0.007847852865885416
0.5366601982059839	-0.9383160363666	0.0015416448902135626
0.20103861837758918	0.983392494886002	0.00003126209071448475
0.5266322901091667	0.302664521527366	0.029200273991257
0.9203907650802262	0.982637563981578	7.267654458095391e-6
0.520836137585471	0.645121537644666	0.01830734726764461
0.7720703278400818	-0.803247791578873	0.0011251296685714672
0.14342876066839025	0.185198021008961	0.01115156400605987
0.41238298812173174	0.595437376400905	0.023240974645190583
0.684021739697089	-0.773789851464544	0.004877005525736437
0.5134098324093349	0.450922129813294	0.026870928659010994
0.8207306691106315	-0.917520136946605	0.00034926040820101406
0.33339356282000193	0.945235570289861	0.0007858193302847092
0.11026992837431562	0.836469348135566	0.0007421635792259129
0.3248427117955128	0.957207742498113	0.00047388909886512644
0.9539920505414577	-0.370180705115198	0.05379290401051733
0.528528403604843	0.663842259679283	0.017005498514774325
0.016671576603346547	0.873762175903744	0.00001044550690737043
0.7368197635436187	0.486067021610593	0.001815650855901518
0.7171415494977155	-0.0387593358969194	0.0025046120548285586
0.8861808899030877	0.979338716924686	0.00003483672556517649
0.5562239750808906	-0.981107734468982	0.00017897886397209685
0.07784152443004534	0.712732392219133	0.0009735792515915595
0.8854978344654707	-0.0065155622932505	0.0239886775235266
0.7194459552585919	-0.80145229546262	0.0030018047918693516
0.5473324779374799	0.399837798137856	0.024608846048236967
0.10749982255253161	-0.915491166273617	0.00020968391799734113
0.7765992184399491	-0.862932322531531	0.0010330709113414735
0.6420658747754677	-0.745282285058961	0.007638272274048884
0.5730104842113081	-0.00700798413670136	0.02414616435965737
0.6490654106411271	0.653234826036823	0.00881452229937328
0.6798916089980185	0.349971867189266	0.006599599869471645
0.7227495786482402	0.973688666894027	0.00025703921585938384
0.7376210885110583	-0.00784051435157568	0.0013293725111927352
0.8572496900032466	0.948840442491524	0.00011625923036677516
0.0736523036704363	-0.725481997690812	0.0008102979208678845
0.32456100074858235	0.455312270832594	0.027149379643646263
0.6260338932678456	-0.947633528356482	0.0010728869814229085
0.6658328135059808	-0.59339019945568	0.007843395939527683
0.5752976378455534	0.495903626258526	0.01913904749512165
0.8757842040837045	0.0943139866444018	0.01992416611676962
0.28167623384464385	-0.736778165506831	0.009073849402286699
0.8424415788465079	-0.704714799723483	0.001129240183328089
0.019650692312029892	-0.833208419045706	0.000024233712728256882
0.5010963712844234	0.253049483746842	0.033229046581011265
0.8573107014472762	0.692471577050457	0.0022802233532924795
0.954545272772563	-0.94559897459831	0.0009164960941197767
0.6850388820760379	-0.689915804150511	0.005649686325698642
0.7549457394093501	0.393033632671921	0.0009175416257005114
0.5761333592808933	-0.659023037950413	0.014423681666047712
0.7600256615484948	-0.0852732811414571	0.0009711086897346721
0.025730316987400286	-0.0435789229761815	0.0004328959946214773
0.8047662230059246	-0.835596568458338	0.00044643001691753166
0.7582946256744271	-0.638377090253042	0.0011822889575246356
0.5775120024008791	0.928911208369078	0.0019120560780562289
0.3143552409987536	-0.027267055365907	0.03751869545834527
0.8595010057925557	-0.596102968652539	0.004802582486902392
0.3930193384359071	0.819738745444517	0.007659944557925426
0.308580564917281	-0.267516053632359	0.032988594659717964
0.2814759956049767	-0.781251104796477	0.006817181551832431
0.28966772986753847	-0.262635121524644	0.030984999292524584
0.27099886585474725	-0.565779666947099	0.01706026366289066
0.7461136128804268	0.842550541210907	0.0018462298592586905
0.6370795854873234	0.614825242516381	0.010403496277923951
0.7355494798451409	0.929940067366399	0.001028764576230712
0.9163577115679383	0.549413644021783	0.020676597333778055
0.724018997901095	0.783429669084845	0.0029150671168555677
0.7194981905639235	0.679981971445729	0.0033423108010510578
0.46545813830237154	-0.452635934430311	0.030121985133494435
0.7193404951767534	0.946764107848232	0.0007924160598231334
0.8198964986732579	-0.948886494311182	0.000284892190503478
0.11649732714760541	0.893715553262678	0.0003782635069750686
0.9210939285808997	0.646990732422548	0.016002365428080534
0.002148056261581653	-0.21953483230285	2.783891578815754e-6
0.7228296053888875	0.764245454524436	0.0030449940605243677
0.7909946536112412	-0.673279750516325	0.0004143645852102858
0.8223544848815381	-0.333795722926632	0.004379562704105826
0.6234927740913762	-0.225540367478872	0.01485574201468622
0.4718715357725598	-0.812339136206471	0.008953154881708635
0.8593545512523674	0.988803420837566	0.00002633535063207402
0.7043183810612805	-0.212685769744232	0.0037373164119384105
0.936975233275517	0.77933761215332	0.010577979216307312
0.2956147058380997	-0.134678026272735	0.03440291696076599
0.8317309350998667	0.95919006976159	0.00019341917401611677
0.6185911994373258	0.979744831149244	0.0002014342797742357
0.8738697340218688	-0.744654908321274	0.002423461776286415
0.6718375737419496	0.244774915487403	0.007535422879649964
0.8601150108598051	-0.988479761107869	0.000027287744037215582
0.017560989280762083	-0.248189271138715	0.00017945848315131942
0.4547250227260196	-0.21801592049689	0.03811486106591458
0.4868778952476277	-0.163642953596867	0.03622221161581018
0.6404151179143548	-0.520435119973304	0.011046623071214958
0.19301987314252184	-0.768152714585756	0.003949423955695783
0.7838789266453259	0.969658627727903	0.0002317034533144107
0.5120578117606206	-0.453628609693873	0.026901043773580074
0.4196280921295627	-0.786582494438887	0.01034406306632823
0.6166147268596223	-0.623835672195072	0.01214743000263929
0.6432415005662697	-0.381862235402625	0.011393573633675734
0.6612296045516712	-0.860368700460996	0.0037947162409892386
0.6667553333618934	0.714593322907891	0.006673038710088365
0.9748439649809152	-0.628693755819152	0.04935927179394352
0.38500985946392186	-0.927562648399273	0.0016090249387616137
0.8448837244685479	0.557693813516251	0.003822194731147749
0.7700790603730521	-0.763382110623222	0.0011000936849334645
0.7203939384026707	0.964498515745861	0.000425250281420887
0.6893838773122413	-0.317827898914221	0.005456052175115601
0.1292518391242115	0.706753555631838	0.002711342205898811
0.18773067703579013	-0.646310097320012	0.0071914592065475255
0.42469421141227226	-0.875822764810019	0.004518733478054904
0.4947224946456777	-0.247725856388555	0.03403333783036902
0.4963013186067631	-0.619837866611518	0.0206937211644342
0.3665494568100952	-0.914779074707323	0.002021275986418913
0.6766306424735696	-0.160844202325096	0.00684549786442652
0.5521822243579436	-0.537141264006331	0.020471768614553375
0.4593401783727331	-0.356045785603974	0.034107655758234115
0.32518533060089505	-0.631345195726776	0.017485879648717166
0.6104639958771069	0.323594319956191	0.016535360642294238
0.08698966116576635	-0.692211357052696	0.0013538591698271038
0.2002168333084946	0.421594779992682	0.014889818648717749
0.9323356178091274	-0.71067354600956	0.014899275500379585
0.6505397174285642	-0.397648428281516	0.010349028238551918
0.4948262437568467	-0.953306616749744	0.0009199186992561255
0.7452823511956664	-0.883244974100014	0.0015612799136365252
0.8416646303936081	-0.033142841269323	0.01022462058348008
0.7909426962719689	-0.812321283956311	0.0006590041962011699
0.40418786129001416	-0.684026204645394	0.01723933685013391
0.5699459337504539	0.516261874605906	0.019261056436892975
0.8230777387804188	-0.464235609150369	0.0029309262904599342
0.06411815953016611	0.682620084836967	0.0007777261362669941
0.56937240364465	-0.650175459044307	0.01521276224870344
0.3363557196870967	-0.879873051674178	0.003281856358765622
0.6957845552755042	-0.888855786389175	0.002356729871079095
0.44143704987286553	0.00693395210046113	0.04120896711904742
0.8305968964577489	0.748419564839512	0.0003657862492050666
0.5237384769138926	-0.430223044235333	0.02652122895176347
0.15806846388353077	0.00212155722708819	0.014083958764693209
0.3744407728467209	0.259575680413477	0.03810094163048103
0.3281133957072725	-0.578192966581265	0.020821664077232387
0.874351208621628	-0.816015899962594	0.0008953716642603767
0.5389814646512201	0.998046334253119	2.0654999763126596e-6
0.9664350725995237	0.715432858601227	0.03080718711126967
0.5199448332571872	0.807812852147973	0.00901940434797352
0.3233416882697071	-0.486580658488614	0.02549505619642106
0.6964442455761415	0.794636374486616	0.004028494951053897
0.574740070219528	-0.0897049878090274	0.023712486990430305
0.8784829942049547	0.075994261706394	0.02103311555099839
0.6249638788413736	-0.114366153478555	0.01480478119107397
0.4573094462808882	0.224519177477872	0.03780820661385393
0.693007340218025	-0.197896429680078	0.004892537805718799
0.43303197029371343	-0.21502068796757	0.03930165596738905
0.19903340439470674	0.225894169141943	0.01890534895663779
0.543519240934213	0.764440705533547	0.0111415942436001
0.27326505221689135	-0.815500235575042	0.004947197442979233
0.9067523559634588	-0.959878262087989	9.639835244427648e-6
0.17730668628922852	-0.869920885712066	0.0012483118040981663
0.574131046641612	0.814788474550247	0.007696288180598007
0.5199876161412732	0.0771879660242306	0.03272889496445118
0.3146029679858985	0.418511267371068	0.028010951532802843
0.7746968980456442	0.88454792123743	0.0010147896071594084
0.3827739863340715	0.062596736868612	0.041966641947038384
0.19588442814885587	0.492933480316372	0.012414059659235808
0.55455518635849	-0.539201842547977	0.02018401064351989
0.8991944329107564	0.779560429172876	0.003765479056856929
0.11012829507458048	-0.665445927296802	0.0024430732397696434
0.1969145169164484	-0.854516334489026	0.0018573793633303649
0.7996866059154053	-0.829823867818697	0.0005229391866345835
0.618769501871825	0.0447092785920741	0.015936015080445533
0.5573086783972353	-0.99880759174925	7.854645130557945e-7
0.6352248899843549	-0.796354498627062	0.006563189057811105
0.4337155035033105	-0.907331836952904	0.002814008493542057
0.7041191183388816	-0.777895886121107	0.003857381029802571
0.224778367187434	0.34949950306268	0.020018408236228226
0.22850074631717204	0.494685522531844	0.015872952954827137
0.7189543760414184	-0.33709264196583	0.002675842191905492
0.3637259602467447	0.772361445151073	0.010117927480686587
0.47499231609271997	-0.843168649396119	0.0068965263873440675
0.9342350798036335	-0.926247523594957	0.0007481519008722356
0.9167761562139004	0.747342453831052	0.008178328773146212
0.6342551949336551	0.566595353971919	0.01129537430317953
0.6204602568955816	0.654100933964254	0.011184387932590531
0.6320102731344445	-0.336160918658714	0.013173484265041514
0.31985650901962837	-0.286372020537104	0.03354813671737954
0.6033779808348932	-0.0263053740440502	0.018682716780842865
0.4447027977556786	-0.567641133824484	0.024973348620370324
0.27595550944254466	-0.999159718110994	1.512329700143973e-7
0.5831135842952168	-0.487589590238199	0.01839124385952436
0.12859427504229531	-0.644752553739233	0.0036006348689430518
0.7334791145821646	-0.402431374680338	0.0018267337814486045
0.8717041181996518	-0.781540914286432	0.0014138958993251917
0.5177207101332202	0.158852322839889	0.03245509656718542
0.5015772780136514	0.452399602010065	0.027824628842007405
0.2853542261334239	0.15653894654372	0.03276963933529226
0.6470365539386691	-0.923020325508159	0.0018592298673623814
0.8260661263247089	0.887380113552267	0.0002665208334232061
0.8721448894067281	0.86461140017436	0.00023465553769218007
0.8131788042877041	0.945603118030104	0.0003344485045513783
0.9132984357152185	-0.495838183487203	0.02257942575482039
0.3900428375381466	-0.770284507788336	0.01093246806152542
0.4937804494822436	0.857063174068396	0.006019408341218439
0.6501888643278845	-0.0133059254650009	0.010659777864117011
0.5883425433355713	0.192135565443661	0.020929183378601772
0.7571394611623335	-0.953772667355766	0.0005118153796737658
0.4612234538699972	-0.876092624690397	0.0047440146270358915
0.85943218777002	0.409309478558479	0.009603043219394319
0.9797733634204631	0.865508574945796	0.017419586610879636
0.45724770876434073	0.23965087991407	0.037485321096370816
0.47179802689219813	0.731409652086808	0.014448474531533181
0.4279683124226538	0.927870146513029	0.0017957622584177802
0.40253539466943494	0.643270608313678	0.019962007988221783
0.8971318914344403	0.927657283480556	0.00006329684062926029
0.8923258733506932	-0.88481278785035	0.00038518923426151283
0.0823081167513991	0.241102470199599	0.0037804476491563013
0.2616524915176444	0.992492542022962	0.000010784899068661344
0.8478936629320712	0.970732499191026	0.00010770627360894083
0.38119160933213025	-0.37026785537663	0.03439983963894104
0.8247887494106487	0.721320621027187	0.00041764655209630203
0.504013590933463	0.599944564279601	0.02137947933028844
0.8641533719162839	0.445354934576103	0.009727259237015687
0.6930938535606079	-0.40685225355735	0.0051880411837980965
0.9449709639941465	0.113750756350232	0.056662686233388264
0.48761503500850806	0.383462990026587	0.03127937368546215
0.6488398009360573	0.866489342009555	0.0038564312845012
0.3021878537485638	0.85667322435012	0.003794504365136397
0.41517839916540944	0.00760448351374295	0.042237984259049365
0.5465275099597747	0.797036802192499	0.009246168874873456
0.4611752168572207	-0.777963989594861	0.011292675159078011
0.4379158135959678	-0.865264025355349	0.005271521592519112
0.3903210709112366	-0.602467453493871	0.022309707426986236
0.3314988199948276	-0.948637887978239	0.0006907472483688124
0.5361965892168894	0.371693246547048	0.02659897499206965
0.5500478116701135	-0.383231153680362	0.024608565175148114
0.020549257337314795	-0.173017957047603	0.00026192315782620854
0.4171727292830676	0.641143814614316	0.0203656090337139
0.7077744605472912	-0.178555054115117	0.0033738653283903143
0.7687632133627126	0.600135450617402	0.0007500983625947618
0.6233455784626208	-0.268182906215481	0.0147544270773885
0.41321099371862763	-0.878220448471719	0.0042756858069905365
0.7520074342862346	-0.852767040417983	0.001636999554027311
0.47578621702777046	0.256113714688134	0.03570158581011666
0.8746472763194767	-0.923215177965816	0.00003641827481521084
0.2937546987155028	0.829096449696161	0.004881586192093101
0.637021905661902	-0.502069550056173	0.011592514672023812
0.5399131761731046	-0.941470533628631	0.0014080931891323788
0.5024614080707759	0.884405522186443	0.004342500757818097
0.8693621612504538	-0.7101594471916	0.002924524422415771
0.2481466543165634	0.351189064980644	0.023086128205767636
0.7611856419321056	0.792663999784512	0.0014526775139547907
0.7717429402724139	-0.902472475762222	0.0009678034464753305
0.77435390946819	0.98946646497852	0.00004187469977265994
0.8484204652485753	0.294848703336173	0.009448975973812822
0.4907875652727046	-0.100167441059455	0.03643374952771245
0.7758972349488207	0.0150947863837459	0.0014103802649851095
0.8840381547568859	-0.673021298540375	0.005958061279328195
0.9462097935583758	0.747375373124525	0.016496661893341986
0.8781537895073187	0.458712283848002	0.012709835353777255
0.34891388945995416	0.984145553023808	0.00007799571429419527
0.432622124967101	0.34907561936346	0.035439659852662286
0.7123092098348335	0.889402914118158	0.0020674597963288664
0.19904609859098313	0.612505638256404	0.00905262470966056
0.4071361578585434	0.135905273443839	0.04136144410034416
0.35302152450312213	0.735626669511997	0.0121893286488925
0.57894680120739	0.754719174201433	0.010426748425790229
0.8761641228412755	-0.800963140729119	0.001259995892926305
0.7863713718914483	0.876411472797847	0.0008276673983936026
0.7160318889777882	0.394609468017402	0.0030241144029326413
0.799041954742592	-0.514135049376617	0.0009269744254836336
0.7540580736699208	0.0581606414780562	0.0009706063463322358
0.8010994779583016	0.732847510197491	0.0003284189222531134
0.6371234578339661	0.356223613994429	0.012348613204190093
0.9421001071800742	0.834013212597014	0.007210294298191102
0.14290443372916423	0.43115340318567	0.008125298458238239
0.7827654668115488	0.979155332376539	0.0001306577029761841
0.24543767525275287	0.736240513669431	0.007345815841253292
0.3805576455024122	-0.00830230111230136	0.042127877964228025
0.39232339795835736	-0.928292239173443	0.0016167694563092795
0.30166125982201775	-0.0977011823917553	0.0355979392694775
0.3632436897141969	-0.847944600836823	0.005384803411525756
0.22491088694131942	0.202636429905505	0.023250144137244962
0.40838240374315726	-0.545996207601299	0.026179679255566485
0.6152393822360201	0.828049305262653	0.006072491800219364
0.18875531190255818	0.652461851774843	0.007079947359391976
0.8737109217043141	-0.697510374776248	0.0037333143448007836
0.3100946402081036	0.527314712501469	0.022326361490830397
0.5676934738995614	0.289139888750043	0.023540389823261103
0.28706338766652456	-0.695179734406569	0.011555341515454063
0.7515126446582181	-0.590460229380105	0.0013393392001671642
0.6925716056592099	-0.437423503091525	0.00528818922759731
0.37371459702526316	0.983914433421094	0.00008915218960345292
0.06678084098336251	-0.298590303804722	0.0023677542849558893
0.12326908666215329	-0.446255315213719	0.006000906939388284
0.5196386260931573	0.329905062000632	0.029514937424879265
0.11941779316778037	-0.98079305635392	0.000014637280136430983
0.3346271558027538	0.66633512068069	0.015853776638387284
0.19799640954826067	-0.678747102167904	0.00686572595499688
0.3760636896797372	-0.952647315035023	0.0007144392400608397
0.5876948106671582	-0.0703625798152386	0.02145354333328457
0.8578283829889416	-0.975078353044699	0.00007703776660095047
0.8201065474543112	0.737177294010668	0.0002926335533646301
0.8609589025246356	0.882468877551475	0.00007369113126171403
0.8168369407726999	-0.657086229907501	0.0006253004620001528
0.09429688896227033	-0.267178803968886	0.004772933094267725
0.6519807838144375	0.00223913576607481	0.010377474777241045
0.4816616571247847	0.0849293755008987	0.03756229229430701
0.5913245046992629	-0.307728237660998	0.01965746566006904
0.5930483903355984	0.496310343153063	0.0170359595258297
0.9307049107375347	-0.861782654052603	0.003421769750575297
0.10331155846673552	-0.866103775555161	0.0004549243717296026
0.18531557146909422	-0.587793215483984	0.008695696985192394
0.30894881314160194	0.351568156522902	0.030219177784899295
0.5200710974191246	0.394760533496089	0.02789388857155078
0.6282262885027706	0.501218913203702	0.01267069216935966
0.7385458021910697	0.935009921139186	0.0009166626765865453
0.8175628128200857	0.326382020916543	0.003848162233466476
0.5672646933232718	0.520289352282323	0.019445343508905887
0.6835520130604279	0.883358446445425	0.002701470364911973
0.6487990942278006	0.700282199492738	0.008123307114374388
0.49946304647756246	0.898467086127729	0.0035282531429207684
0.4705138278006144	-0.790469349212975	0.010442841628390532
0.6862148944955865	0.759855234364773	0.004942692566555903
0.18728354418770995	0.721348197096983	0.005010324965219069
0.010808545392139851	0.935246750723881	1.231160670609369e-6
0.8787645269976914	-0.787106099280056	0.0017194515657620803
0.24345018518138212	0.694823456124285	0.009021205706824749
0.6921927736749194	-0.727213779240781	0.0049132417872593944
0.2737028080204949	0.983404244853954	0.00005620574720765854
0.7097346899440781	-0.902376620350702	0.001843428617582733
0.6861246115584565	-0.0338854112223719	0.005586303426005297
0.18870117769463524	0.923753189048154	0.0005271458242694262
0.2120287429474077	-0.333425000581027	0.018682107035805372
0.6854991606104688	-0.982608370258584	0.00013775836771446132
0.47833684502976875	0.50727431854719	0.027087856835936355
0.9285447734026676	-0.0959802029990435	0.04537718107063349
0.8188467306800221	-0.51278077259432	0.002003440208749825
0.5674733025652084	0.897608746494357	0.003444026227327556
0.6040531965080758	0.712399999994403	0.010789547207545701
0.7022976344936736	0.222215094490482	0.003946555683855821
0.8401601773953264	-0.353624154227118	0.006871701129393817
0.40993947122089985	0.815228454123314	0.00823392317279013
0.5700903121209555	-0.113811774101527	0.024444785994635218
0.8253945311726635	-0.863241020006523	0.00022802967228218794
0.2417483711548851	-0.1322184940423	0.02685535528269927
0.5550795146671176	-0.372482079417743	0.024149971303890277
0.781870806363698	-0.691780210813181	0.000585274523347577
0.8752321919832873	-0.857833415790906	0.0003477646582133801
0.42558831919599593	0.460534093239994	0.03084306867372637
0.5014546384815041	0.449178619730982	0.027948980575154284
0.8651391484365304	0.642689914470061	0.004290415064218644
0.18160757281696072	0.542181342515748	0.009626108487147289
0.696501174317517	-0.612737951050617	0.005027260076670296
0.537475342885389	0.58267129672355	0.020096400429308825
0.7880149242694549	0.180111085125402	0.0018827987822271134
0.1515670045864702	0.760048615271343	0.002661629693097846
0.24522383582639723	-0.740947851455738	0.007135299802862812
0.31763887880634445	0.771125440750865	0.00869083124091004
0.516548130419553	0.829780210724326	0.0076748889543999145
0.6121101630316772	0.369837052536202	0.015968492649507778
0.7087866120247971	0.829487378322693	0.0031162866354286565
0.5587151963349575	0.724793500814397	0.012654473207597806
0.4370650396455601	0.756522311259696	0.012659463357090806
0.8071087018504751	-0.152886954651582	0.0037542630222934395
0.7420396721271509	0.135376653194962	0.0011914395265191456
0.7586502864629793	0.81854487819283	0.0015401955713895148
0.3407895160753958	0.500213968345678	0.026037187422064133
0.5121112047345052	-0.476297439730142	0.026111546174729012
0.8890547364175991	-0.749338586354422	0.003768315240879114
0.5000731385683601	-0.688311842103489	0.016716771937866116
0.21818675927860673	0.945940804102284	0.00036353059988409437
0.40089938799394065	-0.697580635458041	0.016231916287814306
0.5407320050458955	0.659529384354327	0.016595619321270818
0.834197489248019	-0.962719630894125	0.0001710562563107785
0.462550311665249	-0.862060248939403	0.005627237339044452
0.41207304749594437	0.313278646980212	0.03701170004975063
0.20314970975429955	-0.8691646426722	0.001631311422397607
0.9440720988505668	-0.81238958679003	0.009564912217042167
0.6163913114061328	0.70255322180344	0.010302308789968996
0.7429128045641759	-0.913794081397209	0.001220471614836678
0.7728389413892961	0.786446692092928	0.0010691548511804444
0.628613811110525	0.67325018571222	0.010129820641958658
0.259145555214072	0.462627146779587	0.02045444074088908
0.7327342138472689	0.746202581166486	0.002600812454000282
0.30928946748372665	-0.8694420181908	0.003351298729564738
0.746896044418065	-0.870616541080102	0.0016428711527724609
0.6031861860027707	0.449540221302802	0.016445563243972904
0.5831251179145798	0.900548813381242	0.003211981704997823
0.7886792209254162	-0.93106015007177	0.0005856599987090062
0.4160935631473933	0.362441560866853	0.035200687700038945
0.6934790158627806	-0.815774548683544	0.0038520889819491613
0.37255891731365914	-0.756309815853895	0.01143919047755512
0.6899610017346397	-0.0656101995054797	0.00513971680438758
0.8296334841799289	-0.948426379677995	0.00023974887437469002
0.8826910633706074	0.324368590745877	0.018242432427364653
0.48718752730397213	-0.0405096228255243	0.03717205232168372
0.8330094789745038	0.36492787710985	0.005517719710278416
0.3482156616817342	0.0321703885184961	0.04050606499235152
0.10165594677336565	0.588933560808201	0.002833638381644201
0.39622192106723525	0.94956898746244	0.0008602546555816589
0.8885250549917051	-0.909610167300633	0.00010199165068765246
0.5019836875429754	0.979957524121463	0.00019104500148093537
0.09750427388912242	-0.773548761376682	0.001024314597239912
0.8178263590242834	0.144757546192122	0.00524031505877245
0.7849332598919699	-0.976349538949698	0.00015764410369106455
0.03471013908882153	0.489300902058949	0.0004596775165401157
0.16726260190597253	0.16012342015878	0.01482874720136655
0.6804868324294265	-0.39805462921231	0.006570376757011362
0.006017069397352032	0.399616949120709	0.000017008806585742065
0.29960717773296586	-0.684930702831072	0.012833743727955416
0.830218069752986	0.734151560953244	0.0004431204515596303
0.2836871720869906	0.875880889560665	0.0026794346811682837
0.4283589590937609	-0.199870583287028	0.039789735726263084
0.36962391682144524	0.477568680963335	0.02886034396876875
0.7797877998133328	0.835269512833534	0.0009629171153886421
0.31665217673845886	-0.578743515572808	0.02001077280650461
0.46853500565365047	0.077428232381511	0.03891372758196899
0.2968303675255306	0.556136973526962	0.01973488645493907
0.9545731152233606	-0.690687454842097	0.02633135369335762
0.625804856412506	-0.726688657960791	0.009053649215379623
0.8090792327485793	0.845032911264752	0.0003985218499524752
0.414861222754986	0.297803432161903	0.037501820574105976
0.9617580108436756	0.995495821543333	2.562860463991967e-7
0.5323730726661912	-0.982391438610123	0.00015419912825958385
0.6521653962066019	0.127566384276277	0.010344233792340486
0.6928941132427716	0.672903610772494	0.0051715272588607935
0.6572672838945697	-0.860641907397415	0.003873987304824897
0.49866488626748406	0.423495818948935	0.02906322029545427
0.7283179112149711	0.764802335620495	0.002784668959535109
0.6370370135869058	-0.50893581246695	0.011536801698920471
0.8707830877622961	-0.509503486416101	0.009288959195348234
0.8846661740493967	-0.58923489045204	0.009403540396159408
0.8237315523902213	0.644813506739108	0.0009451699145172486
0.12807713556319872	0.316503266782283	0.007987804779202795
0.8960487432943786	-0.710896942025972	0.0063098305068655935
0.666818967408298	-0.14530486466764	0.008174664201588218
0.6160075851507067	0.819191493598527	0.006406753444585974
0.811095648859332	-0.537304876497363	0.0012880762554949977
0.0360304951339511	0.528101474022401	0.00044585692267611233
0.696509985522404	0.777572384497666	0.00422273044134189
0.4214309634327432	0.602404760195092	0.022909218581751305
0.695193337907593	-0.329332919123061	0.004839644681216388
0.8170433853434674	-0.458324290427577	0.002439708841336518
0.6523939869879835	-0.431106186466267	0.010017279666676456
0.6599281113765513	0.831227758147257	0.004671933725952119
0.19119574438268525	-0.257246338316825	0.01722803972193735
0.41114413184394216	0.332739813429044	0.036334600767511105
0.3644573982539666	-0.475040730238019	0.028749452025221462
0.965390493576854	-0.339735535010185	0.06601916178600044
0.8422920945646213	-0.32296761276881	0.00774613281091695
0.34188492050792213	-0.75322706523554	0.01065458803914784
0.4752783847637097	0.546403945030554	0.025343537965029986
0.9166498544855273	-0.491450635574207	0.024199072054748447
0.8242374996644687	-0.146657016767436	0.006257901631010465
0.9626849191946497	0.598334554732694	0.04177704770612883
0.7175716608119399	0.894406428312064	0.0018867331160481496
0.9519385592652516	-0.798541729011987	0.013329269414727864
0.24575448379429077	-0.949561750052386	0.0003981794406437307
0.895692711529256	0.70361870422881	0.006580735378949065
0.82408434681409	0.611365021489299	0.0012842445789255554
0.7065305323830416	-0.437896692105485	0.0039351159202683575
0.7115050177039713	0.967803174956322	0.00037604430279418287
0.8092712861177052	-0.344442183898124	0.0027912472721248606
0.8464038574995258	0.680987145362304	0.001696998868864502
0.6455717370604015	-0.184284000096256	0.011354527690806394
0.6277169640660033	0.109755831180966	0.014339441506888666
0.0938664992685208	-0.254150002725303	0.004796768391076173
0.6647638801858763	0.915123213362559	0.0019972922591583704
0.7105258172640877	0.272916467560932	0.003254237876442979
0.12389978396097748	-0.0433819084180783	0.009086511234120076
0.709960140259031	0.881526184024618	0.0022600285851811434
0.42846592039982073	-0.232878250714681	0.03904874759709879
0.7146987207715512	0.621303458627553	0.003620055969565242
0.24520190815871437	0.591973818703108	0.013631036165658358
0.7017576825906388	-0.813221838991632	0.0035768899696090816
0.21223158886615265	-0.857789438557337	0.002049834038506483
0.5370001549527418	-0.905530637563257	0.0031294180836850547
0.956092195426053	0.964086761291989	0.0002991434478905762
0.36247837398087945	-0.88743377111734	0.0032431057312629578
0.33828827989029225	0.995792450093052	5.384598730104659e-6
0.635825543015355	0.518102887791939	0.011604474080319397
0.6400908433197803	0.843017606686998	0.004863113821187071
0.10969485684313413	-0.908798150129815	0.0002520467987039319
0.1151531347192294	-0.647785502163262	0.0028779755085197745
0.1309580865120122	0.469582155712726	0.006388211164306944
0.7850944004409949	0.629656083884614	0.0004739541548396872
0.8240943609621693	0.941478958925728	0.00028872992132999477
0.6139822316925632	0.244054694077924	0.016365344029181165
0.876748236558876	-0.66563730180411	0.005136231969591025
0.07494521353588701	0.91519665138577	0.00010199311174303954
0.8308469036044982	-0.314332229111377	0.0058465179481230435
0.56764533044725	0.0230762275460818	0.025087264907010177
0.39570593996593556	0.480095440757913	0.029611689583295336
0.2899773958850484	0.555125732041788	0.01921895427665622
0.6757973841888433	-0.455359222413574	0.007128048257350435
0.40058576182467814	0.0212924565960853	0.042373246870230925
0.14955660927262118	0.99367720378332	2.55007209596605e-6
0.9806303022563359	-0.959344503041735	0.002375060852079086
0.9455716097837137	-0.913050115559861	0.0019882222111208647
0.6235182528981514	-0.635447296592853	0.011304046545274773
0.37092388286103856	0.762044317591063	0.0110071209462509
0.7166656261649088	-0.305181750127581	0.0027961928710437275
0.5067509837993562	-0.897074095891825	0.0036121254001171142
0.9205405676577011	-0.966855828682032	7.857143530226473e-6
0.6603752609990609	-0.734239574851832	0.00678582774958871
0.8349345228399103	-0.306264472910771	0.006633429548305385
0.6530034126289438	-0.169075341733016	0.010210545494088934
0.20882949865796907	0.353105736918427	0.01776519574600955
0.031181450079448277	-0.620095931813405	0.0002447694831531489
0.8097534823949448	-0.10981239964547	0.004243742801695558
0.5308866088570997	-0.659583509526166	0.017102468998189006
0.21914965867381841	0.614246691213619	0.010581656025138834
0.5322582368995169	-0.32403449551946	0.028072178470459445
0.5818167198144751	-0.280953829098569	0.02140134166428509
0.3455715305675885	-0.520634154599159	0.025223670749643608
0.9198732246203579	-0.961901908703795	0.000015469900235718623
0.3743324709597361	-0.824398328977619	0.007013348115219342
0.204118284149643	-0.924310833122411	0.0006045847139088837
0.5040132224060465	0.910715939603	0.00286266536569229
0.8185511373222462	0.673180025336297	0.0005685115894365762
0.9147131620536372	0.978121549990006	9.251824725540046e-6
0.09314093246219811	-0.83626970306252	0.0005316469151119265
0.3631379350927747	0.287780295535217	0.03671300591038909
0.2201380334840008	-0.746964504334847	0.005736286838126714
0.853849843538984	-0.455769284623649	0.007382951062436858
0.44335380872658436	-0.396744181806632	0.033315796659412956
0.650759962270804	0.0887477449102665	0.010566523075304125
0.3708810521948718	0.162386473247276	0.0402980527085903
0.48112306303909436	0.963044195216507	0.0005881879440930726
0.13880235124578613	-0.986658678650794	9.661451588494534e-6
0.7393282939706016	-0.289775307573933	0.001369553232365882
0.1281959875559003	-0.739830479616841	0.0022033480654380204
0.5436402572992985	-0.382211211886489	0.02544682881023688
0.7313984511928037	-0.942712781749064	0.000817258237654385
0.7174509170260985	0.236232135966918	0.0026295500655207937
0.4256059746793463	-0.653503892609468	0.019644188980107214
0.9414389837922456	0.99854980606576	2.964504659582034e-7
0.1986111263062059	-0.833290805334876	0.002392883300493324
0.8007623328080139	0.508022050415447	0.0010241036564350434
0.6793671158620754	0.65944091880199	0.006269520181452563
0.3185848358252439	-0.830341438396378	0.005432924524322108
0.7035473670092334	-0.307671595670867	0.00395607439116781
0.3142594242434317	0.124600050998183	0.03668137268332039
0.5832056388668396	-0.870299800035879	0.004714569904526367
0.35920054236296733	-0.849564473818431	0.0052212453596142405
0.6364017958824459	0.794708973150521	0.006567906489627088
0.21668351950613304	-0.958473000634767	0.00021646434812278297
0.5959011734180395	0.91626161727113	0.0024128603631279307
0.6302565543046093	0.952891646859756	0.0008919932983564332
0.8769296026498524	0.13191304078655	0.019973855944244064
0.23915488160312723	0.840257950145333	0.003106449610754024
0.8463163021927442	0.73946830366805	0.0008660961380030224
0.8718901068654022	0.70707243429245	0.003259097008857225
0.6983339242427804	-0.826649762474636	0.003509692278424202
0.7126113123430831	0.836984076177614	0.0028968613344946643
0.5716903305810646	0.714254050628475	0.012523745407717946
0.6191521540362096	0.701395444879563	0.01014959489258746
0.5273325004934152	0.666416233089658	0.016931635715776872
0.9294788263409596	-0.879083165849134	0.0023748465789832254
0.5750475966588888	0.99210960047562	0.00003341991388578175
0.8000085302284984	-0.475267825927752	0.0011869354276391553
0.9808678954921969	-0.470820556933188	0.07449182644404308
0.6407765010571931	-0.616316833811977	0.0100350267095093
0.022004070400012284	0.22027744798639	0.00028882401595815903
0.5834429200685927	0.367964221308641	0.020227929020133623
0.26900870878039645	-0.693080793146646	0.010620483829206953
0.750677989612536	0.95297238937152	0.0005486062677869458
0.34518658218478354	-0.525249168722183	0.024942163723811438
0.7201684678268316	-0.675822347379271	0.003298601216180465
0.6502426446264363	-0.129628979897294	0.010642591867355077
0.4832058181713206	0.138021132764464	0.03692186847016141
0.15100788185079825	-0.164110357320498	0.0123859047048882
0.29882623358290794	-0.127970873806202	0.034887762598572736
0.6842960604514777	0.558874918002263	0.006169640774211718
0.6534348690871568	0.803305631025803	0.005650720719085325
0.6705134131969339	-0.800897603940296	0.005022872996676004
0.11102701424610105	-0.815621169827698	0.0009293816628301287
0.055336787131147036	0.784576593524497	0.0003043299376463425
0.8206153605030031	-0.951040062834368	0.0002718997036961347
0.8249697366743286	0.746206395564679	0.00030325282162964616
0.653018010536763	0.507873933857735	0.009652862090975083
0.6884357774370414	0.151622336081515	0.005370233653627287
0.1472443117239673	-0.710152584259399	0.0034125241925450716
0.7328089685362806	-0.875914123291035	0.001890260635685075
0.6023606867309799	-0.974520204294696	0.00031162909445576705
0.06166424215725949	-0.276026012100767	0.0020830138442056645
0.20354640132419477	-0.853112549735942	0.002008928781306263
0.3061658734704508	0.406034216245624	0.027763598942539717
0.703584241484962	0.915702843186844	0.001614026015971839
0.42611988751288404	-0.488359935558958	0.029449334018356393
0.7680996729207571	-0.819447440906871	0.0012587184618081569
0.18878584027645812	0.42108833754627	0.013514807912766059
0.3903588963993174	0.46907107338286	0.03005527089281802
0.7398561265629799	0.530268755513679	0.0017567757485088765
0.4009530386927453	-0.638852848253316	0.020219623475857554
0.23108889909093816	0.176973485211334	0.024605267977401125
0.8416041574539286	0.0134226719112396	0.010235014637788635
0.4656578853998827	-0.856365709161497	0.006005792260005638
0.0005264384059254758	0.575921449860227	8.251720039720553e-8
0.7985938188105782	-0.607218633569697	0.0005105453865511983
0.3967011080478419	0.658985103424667	0.018770487313553165
0.3920321500074548	-0.781275878769447	0.010222693405761077
0.4459884903468795	0.761147291620195	0.01240197381328192
0.761846375788248	-0.928635493750274	0.0008323320035358855
0.9382533220989439	0.966134159203974	0.00005612601457486329
0.40824398221065195	0.230308311387848	0.03947539400182066
0.8185697435821309	0.541433504928823	0.0016834252963058456
0.204263287525812	0.366017722981728	0.01683486141461244
0.7455656890317813	-0.809947888932471	0.0019823679386018873
0.7209875332381935	-0.0162576145458942	0.0022240514159862345
0.6579499379891808	0.896763896906477	0.002678458600116634
0.13040411581007916	-0.955973080249754	0.00008876293213104782
0.06659516933998187	-0.410059481399123	0.0019785867448028857
0.6874000227658075	-0.935285464948259	0.0012312190677868753
0.9162577011482694	0.966833630923664	6.479907056985132e-6
0.6359368570992333	-0.0241624133555106	0.012987010416033652
0.21825575023848076	-0.0970389000627578	0.023469933375543647
0.9319675623466084	0.715577973471248	0.014382479959712233
0.2725916758849	-0.913480878349327	0.001313753607721965
0.008876786816203405	-0.148112486925215	0.00005001651586538666
0.6860003653607717	0.847767514030282	0.0035008409923361302
0.6059033263945487	0.950506999564977	0.0010092217830498039
0.3972712815600515	0.590468263085043	0.023256702110806073
0.055522922569551936	-0.179567845795078	0.0018560280290204263
0.18256549692241056	-0.420703987703999	0.012777804707872894
0.06136544570972461	0.158454226819934	0.0022879836030271646
0.7786686860706347	0.911838184351037	0.0008165390851812208
0.5832603677524861	0.420001530565482	0.019535902005187584
0.8060829226466243	0.99405971967806	0.000012694240613254741
0.5545759699977066	0.46443189160091	0.022251415741845883
0.5332444839254813	-0.622765855226498	0.018694763721081045
0.6499614780595292	-0.0793541162709045	0.010692825337663485
0.9115593399595737	-0.668361171936245	0.011826514809924554
0.9147694689826327	0.888821170406381	0.0010388595197166593
0.8196208814110404	-0.917605312540537	0.0003594122534284115
0.8771274483293767	-0.857655318866461	0.00038872343119651393
0.019816439383097656	-0.194858133999835	0.00023971554111638346
0.6250246168768513	0.318843863334382	0.014301912679379001
0.2005148814242416	0.937840446875202	0.0004032250501252887
0.663288786541475	0.744628255626324	0.006437363170677925
0.3595412586355167	0.545762074721592	0.024567499351461915
0.8023609080383141	-0.857367100219919	0.0005333541300660536
0.7147355491345453	-0.494177687628916	0.003362363916993227
0.4440160468667635	-0.909637892304727	0.0027461363605336643
0.5400851863802493	-0.758801317355736	0.011547737876746206
0.7716235743433179	0.266486298546582	0.0009651505621409896
0.8315336160203778	-0.481648668596916	0.0035918872271029734
0.19352581254288592	-0.777785946507559	0.003702650854994837
0.5207063420906443	0.0716200345059035	0.032648836548538396
0.2799743946388754	0.00215222169529789	0.03333051610835164
0.3979159146385362	-0.66563762790331	0.01835087638958721
0.7502797042339562	0.967129646475092	0.00032494498903147426
0.7250114015943748	-0.782761843288481	0.00287476909807313
0.9178208387053666	-0.848293579763281	0.0027566990718033866
0.34139864167554934	0.5411968623135	0.023806500247433884
0.7550980555778362	0.670889152641689	0.0014062587593382555
0.4085053272719925	-0.0385881675351491	0.04226931768239365
0.5878981926399893	-0.966393095456217	0.0005204978227901136
0.41374715807776485	0.467591300380706	0.03050624244950219
0.6164375858018075	0.216163382135321	0.01605273658690373
0.04578119493551032	0.907853127112101	0.00004412930557983767
0.6774269803194471	-0.072374225670267	0.006696789208767404
0.9598369482773931	-0.914697959978108	0.0035048435251979057
0.7616500819653977	0.588993059900156	0.0009420893025108556
0.8231820056142447	0.694092090676484	0.0005467027249023434
0.7706083333609184	-0.446731371582597	0.0006867672470807905
0.6694407224013996	-0.264429540572973	0.007866628671624751
0.1001862683790443	-0.523338368662046	0.003369279786808361
0.9528990749052906	-0.914838015971734	0.0025909459002020937
0.702716742432757	-0.327671376270581	0.0040722621833387184
0.717945349088599	-0.920972234662106	0.0013550485091212967
0.8999388963958663	-0.593322645596417	0.012910185493893887
0.6104618083867488	0.954144605650888	0.0008804398842786091
0.15123677255421994	-0.731626951674355	0.003177695544676145
0.9872950603200584	0.995528580042267	0.00001395543926391187
0.682889773962499	0.836104855831862	0.0038411463657411576
0.4535461437072581	0.170274038181389	0.03906391343660965
0.6192557701898702	-0.971272411883222	0.00038211272503547056
0.5301347021055319	0.259753517507654	0.02945750498921658
0.3864081370233124	-0.769884239059379	0.010875962236302763
0.6192024107389117	0.716972095212398	0.009723074699032292
0.6707740716670202	-0.578032950259602	0.0074368458137401595
0.39937052877507195	0.492639128238789	0.02902143461318122
0.22061666990441853	0.28074066648443	0.02111113342020063
0.08511828213767275	0.796049435412113	0.000653927507235492
0.3230651993136176	0.102310695747888	0.03786191145266913
0.1266132785337419	-0.905424429948487	0.0003594751788419065
0.8557200726955652	-0.304351210689856	0.010965803347450976
0.4089676330138999	0.95651441458545	0.0006788304163996408
0.4145399800113233	-0.153325499603308	0.04099929934621415
0.6037827382375048	-0.948168556222983	0.0010944962936266537
0.9628420120899095	-0.886622240695694	0.006942660261370748
0.36289268506125744	-0.582282199094188	0.022536590160353042
0.400798747942329	0.267022980257676	0.03847009953542008
0.6758297571706521	0.913531389511329	0.0019466454727004826
0.4130142757288909	0.832290177437686	0.00713940177929097
0.9395122041941046	0.529390552876791	0.032762409524685565
0.6725596759938436	0.958411322282453	0.0006541753112289124
0.4055393076803568	0.409963288276754	0.03319179807506058
0.22490323808448756	-0.0155086273994146	0.02492168284520338
0.9445521446528744	-0.0463311931513207	0.057182860917003815
0.1427533024256871	-0.1501364252263	0.011301523692844671
0.8948522382396463	-0.798731340235509	0.0026083330815674043
0.5140944621160859	-0.743315749436776	0.013087758027653234
0.6134688660856875	-0.871729049166992	0.0042555236620996015
0.9346270093871157	-0.137841270630861	0.04868295271835801
0.6701617534163391	-0.0828919866074612	0.007684464157813382
0.8927532127438004	-0.973091291091674	0.00003034358507700747
0.6877140904560326	0.800787911218904	0.0043130103393367375
0.7780556743810115	0.977713348288488	0.00014975661024972344
0.14626460241009928	-0.115577983347875	0.012000525962308347
0.8610255057264773	-0.596360934682891	0.005006219321273901
0.3834787331899982	0.728136085043974	0.013672052977587907
0.47921780412984566	0.92827135760932	0.0019381970939899669
0.3847541122136485	0.829320435815497	0.006896510342984162
0.6761535889850057	-0.37113444889339	0.007067181746136437
0.7971136962276651	0.925749263409015	0.0005458483469670775
0.3804405867762073	0.909705222926028	0.0023472186632637077
0.7073168284536153	0.967312755411187	0.00039164568544701423
0.9345297712421732	0.949728002992652	0.0002099686661146753
0.7412695452162692	-0.626777752237786	0.001946934275672756
0.3424536265997181	-0.901218308055152	0.0023931558247851006
0.335145721609742	0.603073923950236	0.01978557232270065
0.46791120494340444	0.096719490879962	0.0388240910110264
0.7847058225373257	-0.973352668353457	0.0001898046624313521
0.8915406498905465	0.738743234601959	0.004470150390408621
0.8194252989330189	-0.972083067812494	0.0001498810522038198
0.9537246269035364	-0.922723653362543	0.0021420183994860656
0.25510522951044484	-0.729317935044205	0.008131081600057611
0.9015732266448087	-0.943795544191335	0.000024523351532013048
0.1715170851266114	0.474296325925682	0.010302765478161136
0.017627689089275766	0.664400187314957	0.00006464651759358467
0.0911206222209355	0.581084306881327	0.00235430763395857
0.13880027657417934	-0.955479086520128	0.00010283292066782242
0.7461620607544304	-0.41726194648049	0.001226109262791954
0.34542494218833253	-0.0405559798299074	0.040273398855923424
0.9210132928089678	0.674090599017747	0.014100345234019965
0.625983831046898	-0.258410642974144	0.014361238710480976
0.9000169283686112	-0.172082933769192	0.028702525205661526
0.5855553382547305	0.982841669160616	0.00014971562330656608
0.08957918368936361	-0.290499076796082	0.0042147364836893604
0.45520467776673235	-0.540588161553492	0.02628059363766378
0.7173742013749287	0.953472414390719	0.0006566502062910766
0.5524926702691448	0.811427411918114	0.008320418944046152
0.8181885729608143	0.366375415315269	0.0035238123920818334
0.5043286613113096	0.622511078868154	0.020219154798628534
0.2318439025926064	0.429873017414551	0.018500541903134896
0.42450059094131065	-0.962576872111517	0.0005351581794686227
0.7095478131804822	-0.0169953218349744	0.003121251463293718
0.4535749170124029	-0.731210198070002	0.01450888856440901
0.28208186179686284	-0.600376975991634	0.016252085578614354
0.4328335741407905	-0.134473889808846	0.04073917442339432
0.9004521380484313	-0.981018435776807	0.000020874656902717047
0.9408862919500313	0.938274499448109	0.0006193077531906323
0.9396647996069163	0.915710486714083	0.0014171173279156357
0.3792279197884775	0.701290410725766	0.015389212560642027
0.5646877746727287	-0.211777462965896	0.02477296269318102
0.40157391389188474	-0.369646960349848	0.034875934738976565
0.8622177508908464	0.624249507362496	0.004420868478672269
0.8259784637315123	-0.926173262230057	0.00030070771418220284
0.8237042271968978	0.997821562184708	1.7336299772485292e-6
0.8868453155536974	-0.418119973913946	0.016634827938068662
0.900038713203367	0.956582916323024	0.000012963695144966872
0.5852321619773421	-0.624785215430473	0.014851913680033245
0.39165845596211013	-0.842016640078624	0.006209114497350805
0.2748165102539969	0.821081813276303	0.004745511925787116
0.8847127495646728	0.816386872974459	0.0013828542049775924
0.7671859667910541	-0.863069295974111	0.0012358151992527358
0.7331321383227664	0.805391818430988	0.0024474802936464875
0.6208512148042755	-0.117195201447572	0.015508424419484888
0.9469357445892445	-0.282520678757973	0.052897244418860734
0.2261126684049843	0.33546646733669	0.02057445881060635
0.8491336529341775	0.233455274458656	0.010507466248321292
0.9304352785752542	0.645817951806042	0.019405409360204785
0.25653209196249893	0.631086838136327	0.012780435835709677
0.9392016106965639	-0.633268090466604	0.02414220967416645
0.9210060002085109	-0.959089572094373	0.00002587731634399077
0.818543219872607	0.867613250453509	0.0003151599181876595
0.8703107472360689	0.852882355243004	0.0003040463749364495
0.5781991407182027	0.790832481120784	0.00877777095630882
0.42525392317643385	0.643335325958631	0.020312760211404567
0.35583419298671004	-0.548084042613353	0.02423970111014802
0.6552065624354779	0.20476445974779	0.009873344558399378
0.41376551657312716	-0.0913580361439125	0.04182331049368243
0.03507108268008995	0.577259884326616	0.00036223154548407807
0.5552980668511595	-0.0571267817234897	0.027175392687228836
0.5332074094346068	-0.852557699710596	0.006162060719874718
0.8972750658635805	0.965392875573512	0.00002047186956491785
0.11405917234593653	0.843101932039496	0.0007371736267108364
0.18837685405594384	0.351988116941231	0.015040855126220084
0.3571816471129697	-0.312875299054163	0.03552818322413532
0.6967342621077062	0.605083860207037	0.005013561503850116
0.8552614964743022	-0.934379551430231	0.00011596067719502457
0.34146092900067704	0.693045781539376	0.014487317928006048
0.9247478041674174	0.970971823805401	5.831287325768688e-6
0.6196947117776913	0.234694374616002	0.015455197006368574
0.09930229240628193	-0.649832802839263	0.002141837493191905
0.5413943128591934	0.935355749405108	0.0016698134135282954
0.11494177019107649	-0.882389020281433	0.000443955179329199
0.7700755817436016	0.984341472838755	0.00008636067767776738
0.3510403595558712	0.254592036559237	0.037035305366639536
0.2107173944889987	0.36344898492874	0.017758998712604297
0.25827487102963037	-0.898247450886399	0.0016058173573800366
0.4375983892189052	0.469475101474781	0.030260554498611945
0.7826173794939592	-0.696720663276621	0.0005778234927246185
0.685950368905095	0.372075656926045	0.005917370657019859
0.5769358610774205	0.20371239863851	0.022800017640115817
0.10613907361228865	0.720645467671764	0.0017130164974026448
0.8637495481327678	0.148608544620867	0.01546247587820341
0.15066299658752585	0.841467130906164	0.0012968178814034609
0.4749493111306664	0.990017357279728	0.00004721314871021279
0.9515615955623068	-0.329870633258788	0.054166197007653454
0.28347308039851116	0.963837656803668	0.00027270179017726474
0.5543107259277242	0.312906396334753	0.025234919707479608
0.30985825527038846	-0.675166538043475	0.013978433375110327
0.28635329475578525	-0.197685802498669	0.0321355216114558
0.6705764217388791	-0.0609662444674531	0.007621291481818533
0.025148499779892832	0.750106625092241	0.00008096372573872776
0.53471174046154	0.650585877334409	0.01733703943074875
0.42071524817291395	-0.817121430933561	0.008254194915604486
0.9108040968874199	0.738160445411903	0.007541601415306781
0.5841066781490049	-0.993158322188573	0.000025343135207508185
0.6104076464158349	-0.902375515969958	0.002939870511581695
0.034931630247315784	0.663978688487443	0.0002540135927371027
0.8613539483881648	0.974935107460184	0.00007257747583887285
0.31249671737072793	-0.36666110657356	0.029985920002996748
0.6028884140816854	0.0815952353871156	0.018716969466252203
0.8110049629600476	0.150679883202459	0.0042518672752333685
0.2630357034328075	0.747765721811326	0.007663303481227968
0.8377608181583538	-0.868645876907081	0.00013336155977934706
0.6098071595374792	0.310052838788228	0.01672093182687215
0.781034482814424	-0.621063879651752	0.0005227853022694674
0.7889369533341749	-0.715785410447533	0.0004833033786358685
0.6710134710849379	0.321860161604752	0.007686734205777945
0.7884488687109175	-0.974341435758419	0.0001745188953526653
0.42825250682090105	-0.0607133689506376	0.041658661540487016
0.66309219191327	-0.869780637519789	0.0034689208263137044
0.7492830113925558	0.0202463612926578	0.0010199269822806325
0.8905500743048049	0.675019700861363	0.0069584161657632575
0.8534280051651885	-0.378012201623118	0.009006264642878284
0.593886729640039	0.103919905501386	0.02027897031530628
0.8916937996885784	-0.991388413615757	0.000011708872514445346
0.80706740657624	0.7633612689507	0.00028642166493031055
0.7333601330127956	0.69885765057134	0.0025455971438255167
0.4077110919921574	-0.598858091034574	0.022949942449530077
0.5110266673124148	0.440724694472483	0.02742024119283887
0.15218777404810477	-0.737867065362604	0.0030966165507997664
0.20575030014111778	-0.90712447583068	0.0008975680862166486
0.27602326525673687	-0.614935501280009	0.015041455134716148
0.9495763954913291	-0.993748431329643	1.0081382932709392e-6
0.29102694966900006	0.174190415610813	0.033183404290857345
0.9268563166392624	-0.975165053705261	3.622010968180276e-6
0.33346648770843995	-0.413712132186269	0.029804775507410133
0.2784875542312994	0.80207259773989	0.005715894538273966
0.3707693130865699	-0.978057462014242	0.00016129657268341134
0.2526235493719679	0.428545046683343	0.021026854137989937
0.27511793338310564	-0.154398237178138	0.031439130061993836
0.24208699671577993	-0.751064566822675	0.006567604430145037
0.3874402212923345	-0.502111266318942	0.02820591439027256
0.7700219516321157	0.413671249895015	0.0007214215886005779
0.280365566748103	-0.817667845567156	0.00505304587297984
0.31211484134483297	-0.61635107502508	0.017548442388065476
0.1006340499950386	-0.208550578056035	0.005705915445571209
0.589303335776703	0.600307795607584	0.015181999895944577
0.3874740960593928	-0.246426231855785	0.038870867771117125
0.9164610706387584	-0.895458461646284	0.0009275943422031527
0.38853099375200256	-0.403723044871276	0.033169130836432525
0.5804026147135735	-0.414498279116073	0.02000819123697504
0.6011381197691172	-0.737630773292395	0.010091686120844075
0.038187859168945223	-0.0858521459383852	0.0009349634695586567
0.5760052379676559	-0.816784135075014	0.007552906518021869
0.3594514007201279	-0.73372414976513	0.012541158556301937
0.26732469590924524	-0.00718027458623232	0.03153731263200344
0.6537108477633741	0.945288391475507	0.0010779238053820076
0.5619773219466588	-0.139040823920139	0.025718572056673186
0.502124388233594	0.858998871100133	0.005892038806993383
0.22869880310538107	0.797471435523348	0.004282193096271311
0.9118660694784745	0.404091269001885	0.026615213458896253
0.6820654797919808	-0.508944247316746	0.006429414199400581
0.8128680332613724	-0.939926877739339	0.0003622798703856901
0.9159780277639453	0.0918434546214409	0.03795916457695727
0.2107890749828271	-0.625248828148104	0.009532217681250276
0.791243022603335	0.915159438805951	0.0006541092113233088
0.41693486620132914	-0.552012875815064	0.025927683378529468
0.8577745788671416	-0.27566911238724	0.011986742158125736
0.8984841738651516	-0.455752286275327	0.01901552002366763
0.4320385782131661	0.984827761956578	0.00009665228324052944
0.3440900924102535	0.0703192446683778	0.03998563040088809
0.07543713969898229	-0.842729934137096	0.00032448598046897305
0.09517715774581463	-0.295512533798649	0.004702609754197037
0.49739722472387293	-0.658857300298128	0.01850224010974256
0.790270291817309	-0.836039652664912	0.0007253332020377201
0.9042045260063826	-0.98784400172878	0.000013689563198970056
0.2804977332087222	-0.499383035001461	0.021075512556329754
0.7942403906346007	-0.532387243240755	0.0007088090790708596
0.670839683772568	-0.834976081752275	0.004238381423579471
0.3905585027493569	-0.140013745976456	0.041236161203519375
0.36100478949794934	0.801594289972281	0.008157064328334568
0.7583587473342646	-0.983438278138319	0.00010036986336447988
0.8474099642354355	-0.74382317047598	0.0008565734291413906
0.7459089986120884	0.0540674637305909	0.0010813409368416673
0.10685021660915626	0.607334187034595	0.0029225530205191862
0.4384520953016303	0.725861759940017	0.014815738912683628
0.905033398902322	0.290470337220465	0.027990543544445756
0.8447496976411226	-0.42592738723882	0.006404862253618525
0.9000463357613401	0.647289014139522	0.010182253441906017
0.37195675517885785	0.571460277269739	0.02359992994356036
0.3803930741589645	0.445175459945824	0.03095529314151364
0.8139710319664112	-0.669431925185719	0.00049386791170506
0.6055389327800019	-0.196655729253749	0.017961937056736058
0.33416933964682954	0.899475268993306	0.002383184193809633
0.2817212171579715	0.686871243209367	0.011689859558343283
0.9619620856220411	-0.0853075497073119	0.07213834896172143
0.28825766751499543	-0.944741961414871	0.0006294322523926945
0.5269672540979193	0.575135670844961	0.021154297667150292
0.10980307649955608	0.486536836037907	0.00441100138827742
0.21484768428928452	0.583120135875363	0.011355134396659014
0.7737900582462726	-0.85323138932403	0.0011059829134434705
0.5663095323378454	-0.248242805123701	0.024185982443141008
0.6566802934372549	-0.437068807319165	0.00945381279813282
0.5306142713704711	0.129152523276166	0.03083554093418307
0.49157302750107645	-0.728378293168532	0.014432888221500172
0.9635350571058559	-0.325752595582024	0.06499621723303306
0.32991087852713147	-0.0400743784170181	0.039009373130443344
0.8980173611555133	0.997626212521268	1.26663178929846e-6
0.5887420410547934	0.66844990785016	0.013221801023934823
0.6824167232070183	0.317654666072137	0.006263866915120172
0.25943852072327106	0.497466095323498	0.019047245093454714
0.13896916225941178	0.79436179439214	0.0017408518666776345
0.04906491462111045	0.621287525254879	0.0006006657046380664
0.9833455749581156	-0.931093882554852	0.007598185051394225
0.35730680208749244	-0.313604593083995	0.035509463431395036
0.6788731823883479	-0.0240869188643013	0.00649676676995007
0.1708817670669921	0.0207145461917053	0.016084855368412202
0.1693108520933166	0.983173912422252	0.000022812068858328556
0.5434177900572931	0.380360398806633	0.025513802911578412
0.595670850782952	-0.384043322525121	0.01825773425115607
0.34546130989487	-0.206867065579026	0.037913325683104154
0.018146373271094383	0.122576703157678	0.00021080638317706873
0.265227830552886	0.313154338110891	0.02646599273786411
0.24749313649828952	-0.39209039883383	0.02168903593324998
0.3866008205472658	-0.888452554411133	0.003449129034398562
0.33118919918365025	-0.851581921077023	0.004597275711342927
0.5566933866720941	-0.871561579350098	0.004897802954507055
0.31934921538233507	0.463805597949608	0.026311019019342345
0.5270814611426003	-0.447873789593561	0.025663485523162888
0.8175646608063921	0.313803141212275	0.003967178402338468
0.48867105572786296	0.781323347209522	0.011007110878003528
0.5818283344860559	-0.844061930300296	0.006059466502897257
0.8837484328859723	0.929163619946601	0.00002841037834773518
0.19226065605809198	-0.768622154416003	0.003908303482955307
0.17897782914977223	-0.947015284261594	0.00023843881159906144
0.3725757188958029	-0.811976844378933	0.00776431097815321
0.4854335748766957	-0.859514105002597	0.0058585598658198275
0.908495551737408	-0.20162935870737	0.03209837225770334
0.1249385386823005	-0.2290152008632	0.00839014726912717
0.8365382628957585	-0.681319944083871	0.0011346272007526068
0.9544367161113487	0.889550546664288	0.004833293688758717
0.42677505446860914	-0.850348468603044	0.006120501567949097
0.3454884306967991	0.833934533835247	0.005846480631588235
0.5725519296562218	0.580806462860842	0.017254308712330926
0.04583070503815938	-0.715260582056007	0.0003345591912060986
0.7114020413604902	-0.23222828378412	0.0031178893733559065
0.03994276186520648	0.0641559453197514	0.0010280385630204488
0.3598706910217908	-0.446986483107088	0.029946413224078608
0.5821844938998156	-0.56337095492437	0.0168117510198997
0.7560829849511576	-0.881322732452234	0.001372934734376984
0.7903905585443393	-0.821580552239726	0.0006929027671145489
0.4103291722538645	-0.956239088509472	0.0006896092338476595
0.08999503340038784	0.620747106652023	0.0019914208797807845
0.6487012419173882	-0.16388861536245	0.010874582126399447
0.5772437171007442	0.698233975685686	0.01288167600177811
0.7853472315959295	0.966088284248889	0.00026855531090808093
0.19832236988743682	-0.699035160126906	0.006245877242921232
0.9382600087762869	-0.846958750155709	0.005462673489496388
0.5091590835968656	0.855307331704717	0.006109044010643072
0.6857285871022266	-0.0431513091317014	0.005636369265818376
0.5115093116500082	0.899867019022011	0.0034569563497618945
0.7256041923630902	-0.687986300841779	0.002974170249188297
0.08537199852626519	0.760271236768552	0.0008669865949188005
0.3093749165684872	-0.22124913290354	0.034308966418409526
0.14800446515026872	0.309092580456494	0.010480865343585584
0.6136711128680746	0.405122106450522	0.015461260222461607
0.06437638337765438	0.81221172463356	0.00032403933520606655
0.03059138343008257	0.0858676195657007	0.0006033118706574352
0.9328029293595554	0.854249720161332	0.00413750116234808
0.37477002983729035	-0.340332538388773	0.03536653961113839
0.7073930722160328	-0.852332289261096	0.002828880521603056
0.5866881386467897	-0.605362419432789	0.015281694229545579
0.09772970838089545	0.330173092851394	0.004726990905160716
0.7476774490714189	0.450646782432688	0.0012129679267194524
0.6966910924870932	0.396099699550677	0.00479863954881812
0.6195162228963362	0.801919034090687	0.006955378266637405
0.6874392065050603	0.188773395878179	0.005521306230285748
0.36755799658151783	-0.530822764774201	0.025822417530181087
0.5981856910083012	-0.512635931401837	0.016141349756982903
0.013794340368946119	-0.66928747337577	0.00003867699702496508
0.43974875248702416	-0.313869116764141	0.036401352428734934
0.01353963302124731	0.412999350489932	0.00008368865992351801
0.7328792446859392	0.24754004921011	0.0016392924815706378
0.41896820481561337	0.600620771656538	0.022997676198236734
0.8306477707787232	-0.187499704388181	0.007114587033782298
0.9707302028302928	0.781084730224087	0.024778104660443428
0.25876302953251196	-0.951153289350431	0.0004117005098092912
0.13905022495779912	0.142141658841351	0.010828834648464555
0.727570237930254	0.32124940658586	0.0020429158875533092
0.839853428191955	-0.949505179335949	0.00018996418028625984
0.8553056812514234	0.112491784275133	0.013347569577282937
0.6410117176920914	-0.506568141330661	0.011079073691506878
0.41948871653632697	0.964229648345755	0.0004848694034717159
0.8507196656402345	-0.973617697935031	0.00009233957601189478
0.6180733454715454	-0.942162236924704	0.0012831512219218385
0.8896323051292	0.184764970897573	0.024028475458081445
0.8867619424038227	-0.767174107314314	0.002916789469148696
0.5584785620838979	-0.646178966563162	0.016103276587834198
0.6966069785766805	0.597035946584646	0.005028319932843168
0.776848744662475	-0.68283433136416	0.0006876871484524773
0.8463759278538856	-0.312879229824894	0.008723180856514221
0.3571531589673364	0.558099929968561	0.0237176696139894
0.670080886541922	-0.125093977356874	0.0077101122877796064
0.8618772890096531	-0.937169662901159	0.00008850292231529281
0.6178279281054171	0.478382419608204	0.014201291147657941
0.0946854796134606	0.996511727516191	3.073371328022551e-7
0.973422255399368	0.98436115650171	0.00009811848449135086
0.5995112631281101	0.56777152326377	0.014951491447819402
0.2214888057772543	0.122115980953268	0.02377062153103595
0.33686508249957703	-0.688612436886842	0.014558238597890391
0.2867574150547149	-0.233706767123861	0.03137645235096097
0.20777450972278283	0.0657265860014445	0.021958298428055842
0.6873887087346885	0.746073603140618	0.005030055971694348
0.5358258218788828	-0.715816137001791	0.014021565734436055
0.4681909453597176	-0.964602522305483	0.0005313526605399655
0.17786386275464502	0.784871486360152	0.003003983738990587
0.4593478382786911	0.108333538096883	0.03943843156274425
0.8446811189559683	-0.970650041439685	0.00011393289386049915
0.2013391396327031	0.79003785492445	0.003623909883623578
0.05686071695801626	-0.083105692027382	0.002043483947319118
0.012269252374563855	-0.578579256951776	0.00004434827187400699
0.33305952091377483	0.491709431364425	0.02595727303346273
0.341228615107307	-0.977544953315744	0.00014845905371178072
0.4837201977723429	-0.728884574353997	0.014506575742172675
0.8781526214818066	-0.993077390286457	9.998911890506839e-6
0.2574029279225469	-0.212084823178658	0.02791865737885271
0.12414510648437875	-0.875351200072237	0.0005756149439238692
0.7278066604406062	0.903380902575048	0.0015761815910119875
0.34304704750164	-0.991749666784775	0.000020964180875735987
0.7007173300628791	0.907055166388429	0.0018531960132514153
0.46464932340347115	0.915083735883734	0.0025470515614046414
0.14758927901211422	-0.454034661817109	0.008228140949754286
0.05821461059913113	-0.717954871002016	0.0005306734362386998
0.8374521553194222	-0.465818440196618	0.00457937775904529
0.825961200452378	0.952783667761288	0.00024114654148662526
0.44158647776983045	0.520703755898656	0.027603238145415793
0.7998988722204433	0.675034622946337	0.00036056687667865056
0.5692071645879304	-0.940133270852222	0.001447936859326602
0.7693395246312972	-0.892202941689693	0.0010681367514195972
0.8858319440414971	-0.971825383575026	0.000040390471993853125
0.9549337751323678	-0.906664538308402	0.0034611014789639473
0.939516288505303	-0.0277737610733112	0.05348519022644421
0.6462819187239225	-0.673391765816767	0.008750412245304647
0.5256991508769963	-0.0200392592653238	0.03204196993092584
0.5132070661676589	0.768963548569737	0.011532055772858808
0.5109873221862766	-0.511622284137473	0.024876656419619086
0.6101797867458186	-0.780162571378224	0.008115063163597381
0.5503968204361567	-0.874849808997415	0.004759095986683218
0.31672112367154315	-0.156798240664818	0.036431995403579845
0.8149362133731878	-0.516911237311325	0.0016898221864364532
0.27567985918207605	0.902851677793951	0.0016528328853460132
0.27752313550144053	-0.949824238745615	0.000491029978798367
0.7421071688047435	0.278463209053908	0.001247188480191842
0.5914170966614728	-0.709938687137978	0.011622068843829296
0.013100231957043084	0.572647798052524	0.000051589477263213505
0.2422448843999713	-0.1435968021789	0.026791455485134088
0.5455272774801392	-0.561174412307955	0.020264944425630375
0.1589656301430815	-0.791499781413543	0.002306975697827391
0.8089252350385174	-0.375203838230755	0.0025088553646723127
0.10185861831916676	0.877993811580034	0.00037305838369954453
0.22265560550786656	0.527406253906704	0.014086678723540769
0.4621704791488064	-0.308924415785368	0.03539995251090276
0.86002211324368	0.957900086400636	0.0001043085762636937
0.26638258816041627	-0.83242878920703	0.004045084013496093
0.786199734156031	0.774036300983345	0.0006716020273859499
0.002265272967973852	-0.395193280364137	2.434029873662193e-6
0.15566676809540525	0.737249765494725	0.0032438719269336563
0.6708648422300406	0.563215006788759	0.007483477856407639
0.8404954930984634	-0.78944683878119	0.00028546708798455196
0.18614437615198387	0.488482500406517	0.01150156502952894
0.4830856504899707	-0.960123340591419	0.000679051401403939
0.5049320060705885	-0.0188069229065537	0.03501628562538904
0.09193772418357583	-0.4850522038852	0.003150735677100371
0.7893230764685772	0.24284436007585	0.0017665734113979819
0.9150552126378318	0.589363940703099	0.017751168573559604
0.7981861409123753	0.817988774425792	0.0005231810879829592
0.141771070417285	0.780068184935587	0.00202675243031205
0.19645416711119287	-0.81399067123207	0.0028285923897867975
0.3504631636110033	-0.358926241365805	0.03336534917364655
0.8374259830314363	-0.0693282952604604	0.009174691726630785
0.8380319335069353	0.872538995815623	0.00013603299917633622
0.4909372784022713	0.470503586532403	0.027925233881370727
0.6889672216486691	-0.988284512888754	0.00006565827138027303
0.41312429344946333	-0.996320610211587	5.580374242030285e-6
0.7429025061707123	0.835395062686118	0.0019760844763138208
0.5968586536549867	-0.906508917525873	0.002848423191972309
0.8950610656169212	0.943772138841709	0.00001838580557961942
0.18875527748001925	-0.700527706363136	0.005677102288723521
0.7500438588327282	-0.89553015358249	0.001352066224770809
0.21677298042543228	0.817949608227954	0.003261125439448507
0.8077725069962173	0.00744682258498639	0.004158809435463051
0.34051591895855016	0.847279146949637	0.005003813918754837
0.03997317714968801	-0.586420058956772	0.00045525844381335
0.3818109952840011	0.709275777072124	0.014921318233745194
0.8527828310216464	-0.872703797710487	0.00008248787002259476
0.7144696859036941	0.679081725497957	0.003663798341560346
0.7805741327256955	0.981000192540577	0.00011367466390013056
0.691186234657735	0.998131803810516	1.8413937165357995e-6
0.5787911661260705	-0.458223976327565	0.019477602665905227
0.2989046692770911	-0.385790264494957	0.027869893563155983
0.6515588965382012	0.29635233949715	0.01036653619818331
0.22931013025460256	0.660670363806781	0.0095409403264137
0.7909563681799151	-0.871833372385765	0.0007483369706146437
0.905828694345557	0.944670589300536	0.00003176969747697752
0.26027225755607203	0.651211054536257	0.012101346163924822
0.8936406910704566	0.992594069422785	9.116950517349802e-6
0.560716155200998	0.398940587222864	0.02291273748154105
0.9039726470460497	0.73472350004834	0.006495709881057746
0.8618996764554885	0.956536490602572	0.00009898997947867641
0.45800084711247274	-0.843817588274829	0.006788560706030253
0.8737831857138415	-0.536252240700116	0.009050043227358825
0.22557725527634284	-0.586057419595784	0.012181442534118627
0.6697965380996028	0.710487044664188	0.0065206727150590805
0.8014040777182625	-0.398394850940423	0.00175809390568305
0.1951177699326008	0.690678528687855	0.006324092956005596
0.420849734335026	0.970799689811125	0.0003312512495467668
0.6839069570223784	0.822816048247649	0.004075725013022375
0.2219851595060247	0.209213642931012	0.02269210124939141
0.8583901728256357	-0.0015829986971546	0.014640662295716806
0.8494411960356486	0.940911145982605	0.00014977540101457034
0.7193490626751987	0.456686818931843	0.002908210157623588
0.9763250518078794	0.957641669146407	0.0018876740016655017
0.9632731087436273	-0.987659079566382	0.000010371737562612537
0.8036622372586398	0.283757499416648	0.002692020661365229
0.7975527782395768	0.600811286968652	0.000518646908899113
0.15278761109916086	0.969504130626224	0.00005972938802700171
0.9111821067693961	0.36876973511507	0.027868818229365922
0.6515292703733119	0.549378145856207	0.009583095634752811
0.7991202666178312	0.518865901745664	0.000904553132925255
0.31484405048076997	0.749792209060484	0.009825534055388802
0.18549307539294307	-0.398322169798609	0.013649144186317217
0.42063980302776904	-0.652315884643709	0.019669657861984984
0.14180111034062487	-0.89859038544542	0.0005125868388485322
0.6588332049107994	-0.916641881501099	0.0019964732689467094
0.37752662804631404	-0.476192787558635	0.029263025255358392
0.10217051154534461	-0.517820619180085	0.0035511595166722184
0.3768685762616139	0.877084329883603	0.003949224270370919
0.8720359147921068	0.72784417165245	0.0027058557377121106
0.9545865108340881	-0.0665238988739856	0.06537851550139821
0.482172115157332	0.88130450880521	0.004500800874500518
0.9023509350725232	0.688945943458384	0.008537440522561675
0.9807897378306398	-0.766981700854317	0.035624588388132046
0.8560210317464416	0.976428666612296	0.0000749345039255316
0.3517577730804482	-0.0483902687514988	0.04066769868491731
0.421505482011853	0.606443435893216	0.02265584087883644
0.4737763970702799	0.987021775209049	0.00007867336354301488
0.23683913184679814	-0.515637202555402	0.01597232304740778
0.7357404713901936	0.746133604456341	0.0024564432642195677
0.7375006312560818	0.501713129147815	0.001815190210737138
0.799422430688099	-0.276907844894127	0.002357161627852008
0.8780268258432474	-0.0820818608781567	0.020824227150641236
0.07005100825979166	-0.306971001749878	0.0025706057586538946
0.816711587783683	-0.132483794612457	0.005130659557206639
0.5529366917169275	0.491407395991742	0.021732145339291964
0.3352044419193097	0.190298222956513	0.03749532413270847
0.6667864042372982	-0.883380665111351	0.0029844412538555
0.08034299071127157	0.192061912941169	0.003764649010595618
0.3714982866446289	-0.622027903880078	0.02040028274113488
0.2739720640635488	0.72483060571975	0.009304176240938142
0.6767086849323013	-0.487977061442529	0.007011793563094921
0.8458898238413458	0.515893753195217	0.004790996656336192
0.8188117563955832	-0.100116098131436	0.0055820674141956305
0.45664155361801756	-0.232754805856713	0.037677538275814465
0.8625642009785567	-0.594996314828778	0.005262313296872715
0.9004469324397429	0.920911050144708	0.00012682395494334706
0.6122055402218776	0.0953874865743868	0.01704547351792081
0.2747082702603874	0.847088178631286	0.003644000104722014
0.9100203435794015	0.457224050709433	0.023282199230383927
0.2183931749337771	0.429147386952744	0.016892210438336337
0.3515746052156434	-0.618935445681333	0.01970384068380598
0.5439841190414446	-0.119094049069822	0.028807474108620446
0.4408277017248302	0.462610983413144	0.03052347672315806
0.6076668554295227	-0.213628059221511	0.01753722719326206
0.8165026558907953	0.989009501955936	0.00003631646044163676
0.2090662620812427	-0.616632533921543	0.009699403386127098
0.38300441861537055	0.317840024981954	0.03648672527719976
0.015013356499193692	-0.731663166244902	0.000032515911299352457
0.43331880866741157	-0.938503845258077	0.001366332573414038
0.7667124862267468	-0.519985288630245	0.0007185593108141345
0.5762038091581694	0.426730796423129	0.020371122116058668
0.4644158510630814	-0.292155939796017	0.03571210568252615
0.46247379223491436	-0.494989101038917	0.028347860411602307
0.2130429644192255	-0.235236670721073	0.020880902251064027
0.3817614924957881	-0.908051868710882	0.002433439509879932
0.5335416208910186	-0.0863831200049346	0.030636774636932106
0.27476559964505354	-0.546292161908274	0.018328647511560225
0.7463471248927684	0.357339367451729	0.0011524906890968275
0.8260457622173548	-0.941092483404568	0.0002782810569443899
0.0029100452648873607	-0.320400572864847	4.540612496492265e-6
0.801612481847995	0.941897293120387	0.0004214479732244626
0.7846972543920471	-0.392727326013	0.0009853008042231806
0.9829173801928113	-0.948303149641597	0.004491318189521082
0.49335652337037716	-0.000361885056293111	0.036506520877939784
0.9327404743921629	-0.961980435006328	0.00005686413866313741
0.6173386031745003	-0.73428141860297	0.009328646643562569
0.8019198841541086	0.200205160034657	0.0029754426478573255
0.6155266444469388	-0.51641096275637	0.01403158605743643
0.819367464716115	0.934939001819101	0.0003360791263292922
0.6406278394525046	0.619691470699001	0.010004984234308895
0.462375237347146	-0.230474401875132	0.037325421103332944
0.37470025262803597	-0.321240064643387	0.03607853511534693
0.6142597935380429	-0.824286862244495	0.006251681646464368
0.6346535894366953	-0.82110176590159	0.00577225135348284
0.5895081418594281	-0.193913648746733	0.020720568935775875
0.8177004228985078	-0.372636511696125	0.003404684486407185
0.8344833950207083	0.6413232945148	0.0015226645638403867
0.10214302559880307	-0.525854248178209	0.0034727359941767615
0.5386434575188317	0.208572943050702	0.02889942898538241
0.7787513454747073	-0.865448532042031	0.000985295866526154
0.6915187636824704	-0.353145062825831	0.0052723350287953935
0.5185568634822821	0.148126314482296	0.03244152483582732
0.7258186218763725	0.416573923114525	0.0023424821306524263
0.2448309768178445	-0.55239090391683	0.015281559111151028
0.14787054331150953	0.704375420197589	0.003547771768410225
0.3962636433636177	-0.453592695889169	0.030983568877077622
0.8057653320478926	0.989464686599638	0.00003596633784605262
0.7058533726293157	0.0635817271845363	0.0034675906370415393
0.237281600603015	0.65232713926564	0.01043566500831418
0.7859839802062284	0.853488089546819	0.000838714028976779
0.5740370234260188	-0.020064805633473	0.0239579767946821
0.09439895914371974	-0.832396724478133	0.0005692756284760764
0.7795668816051021	0.186066158189931	0.0013892380575938213
0.8488740093346788	-0.996383659866668	4.005316080584904e-6
0.6695767137106864	-0.0186217946694797	0.007755266120950609
0.647148359592819	-0.257549664513649	0.011056238624623897
0.03406480121304154	-0.335758641718341	0.0005991386017360914
0.23107060628618156	0.815430201117191	0.0037366406778466584
0.6943378308271115	-0.329295216360479	0.0049305225528517805
0.9276244222595769	0.920020538244962	0.0006868524839210112
0.37220169877812237	-0.203368831148976	0.03949546915496179
0.9306657605248944	0.707981388073955	0.014575541003272918
0.7415940666172894	-0.497170797437113	0.00158372696845065
0.7564728526315879	-0.94105898958037	0.0007042716456145845
0.6960649811072589	-0.573927105066262	0.005078605961585136
0.37282674737102345	0.170556300617051	0.04022032857608544
0.7415497346459794	-0.982504476206176	0.00011825748714068573
0.41507649538122054	-0.443836540606396	0.03167542801928409
0.0825929915810157	-0.931606440345452	0.00008241186967800287
0.9782861626026778	-0.940462168373187	0.004302627918415853
0.37918621965510574	0.262854958341447	0.0381717949080288
0.8186050776541488	-0.0312500499955781	0.005709793239144121
0.2801114874287205	-0.529660114201005	0.019612436417306107
0.49357275856683835	0.511824013322336	0.02604667475344342
0.5692127514122246	-0.34365066885766	0.022627376135366858
0.6576858114202522	0.752990868188707	0.006601614016580005
0.34206771810415243	0.879428771345092	0.00338060612051344
0.5886889458938253	0.929081297277098	0.0018774685614541824
0.17429154099137534	-0.423982871333651	0.011728130069768654
0.5101885114001433	-0.948047073064124	0.0011302310340606846
0.638513365177022	-0.30507292207654	0.012286171575486754
0.21820439862425606	0.587346399466563	0.011494150883327529
0.8035294593395791	0.648675990155888	0.00043249871361429734
0.7748938827618512	0.13978225099622	0.0012692894361169562
0.8660290144419566	-0.350919603976171	0.0125891988046939
0.31742482102416575	0.453291913980835	0.026656718615069717
0.6569185309480738	0.7177992979509	0.00727690818857001
0.007870030134956348	-0.860191312667117	2.8024524074090476e-6
0.5168436968283788	0.109512326388652	0.032994300528842155
0.5836506016590494	0.626883769942348	0.014918715068855776
0.6172355841952095	-0.704672180004236	0.010188687246246908
0.3023502022397446	-0.615325618060536	0.01694284088221634
0.5323260052399578	-0.276394763061201	0.028898250134701757
0.8492068730848058	0.636821270466661	0.002707592489567521
0.37147190119588036	-0.111152752859927	0.041123385529001535
0.3732865203571944	-0.934169729605016	0.0013001362143502959
0.2174977623432546	0.856012938843543	0.002190895629317388
0.8424898421275154	-0.854533565084697	0.00010764070915266073
0.4532277971664346	0.655276076676059	0.019568549330308906
0.0734079839169912	0.0209168095879096	0.003395445435976208
0.5485475017213958	-0.801846860768201	0.008934019272062551
0.5814037256093194	0.635521413959789	0.014829528320598891
0.7851424589027198	-0.889512361629747	0.0008252658898348825
0.58735593432575	0.376445524245207	0.01955378002184888
0.6880722411156849	-0.966321857685549	0.0004392321012571064
0.18333271517672176	-0.0974060083429641	0.017807446186560296
0.9219316309901208	-0.775163333151992	0.007445958670873598
0.3358100101733883	0.39073930891938	0.031001348713090265
0.4282348745606798	0.690537628588956	0.01716933485707648
0.39961053984228384	0.463145548345796	0.030567750620526603
0.3809236356726357	0.0577882870956643	0.041952183989644384
0.538571842406325	-0.512063066990364	0.022546436329502793
0.5476663492671041	0.360100801898591	0.025367692652660714
0.48035338397934935	0.376623247803084	0.03206115764336254
0.9431658549866516	0.931387947077992	0.0009521165340034436
0.41930581202229	0.482693434003178	0.029754104995478856
0.7038004746087959	-0.852133824818787	0.0029292364906266743
0.9165226354704085	0.493991302673965	0.024001718675789256
0.770468535662762	0.828508470752312	0.001196508373380777
0.3201939539715645	0.414520674631299	0.02868260606706248
0.4725464447233129	-0.550455614279723	0.025241143300959508
0.8213966768058198	-0.354867362869467	0.0040278829028935455
0.9524534205629357	0.939837951774822	0.0010721534650435947
0.14221541730939655	-0.724345585238918	0.0029510392975684537
0.8377505954779179	-0.499160739636834	0.004045576161584973
0.31227183752643045	-0.616149443562043	0.017570486924870808
0.7013144582898113	0.175179280595468	0.003988656057676773
0.8381049555462448	-0.435708364581237	0.005183268131882858
0.5341843155401703	0.842848359098651	0.006734824810172678
0.2913524445422944	-0.940697832143624	0.0007319392657758084
0.7940748041770149	0.940142544496804	0.0004804035573816295
0.29397305446473854	0.209178540008469	0.03283218691499747
0.6728774827806155	-0.555863477874065	0.0073034107115152675
0.34560112862866255	-0.978780561540212	0.0001357116022298078
0.005152819229714003	0.506079300143546	9.784730803282032e-6
0.24118473899465792	0.601789703413769	0.012873450765857938
0.17161037945291477	0.315918723381551	0.0134729457684415
0.07951148422041211	0.871641379781692	0.00024919485426903577
0.2655968444909294	-0.305167564332548	0.026749152041593397
0.7552413474457379	-0.800274770239832	0.0016586639348317442
0.7079737363679578	0.335173680474917	0.0035918310670365146
0.468652915809699	0.806992313318808	0.009311646246508131
0.45059592941846427	0.721527160109015	0.015169134128721487
0.5815495323244416	-0.135995087374865	0.022359102385172316
0.9732053795988866	0.235892391609786	0.08029246831740507
0.2027477177416498	-0.773218662160435	0.004164248112928849
0.9157407370754286	0.119060929657469	0.037468646929693566
0.5907396094916454	-0.723969580816438	0.011141198378796832
0.8420839286304564	0.646553170135661	0.0019515991331636021
0.6580581175557652	-0.968252695952016	0.0004289363418902833
0.7095760326079249	0.133283511870494	0.0031704046923544922
0.8341388842774026	-0.859145150641039	0.00014678451717779588
0.16088625793247815	0.813677510805379	0.0019494881901618909
0.34549155012538235	0.588547009859058	0.021260680839675063
0.8500823943982082	-0.995852480466511	5.128349443840086e-6
0.7354081402499623	-0.480016254778974	0.0018823204575323213
0.00044750081653588603	-0.866935046220741	8.240871128103763e-9
0.12461840876093738	-0.296646303529238	0.00778498411952482
0.4344295668739297	-0.0503667033157225	0.041451826890409785
0.6815479556566676	0.561671661773721	0.0064307502694178394
0.0786724823676096	0.767151785821605	0.0007017663447360931
0.3646833608685311	0.714692400497961	0.013995596677038038
0.8904583447493372	-0.840492521118891	0.0011246075451759078
0.11852110870353103	-0.587334171858796	0.0038248189262705444
0.5801761033711454	0.726815093300234	0.01157123330291877
0.8863300458068941	-0.998904468639826	3.230343263423329e-7
0.7415629194607349	0.854849678553081	0.0018920315976441752
0.710542893935816	-0.90799973027155	0.0017120738900287752
0.8698200017314599	0.0481381771981897	0.01813395292100282
0.1629672911660471	-0.431962606923783	0.01027146051669676
0.6160586994369298	-0.176942546206616	0.016223343281847925
0.2472005806798291	-0.840020926730595	0.003297966571654869
0.605730005951384	-0.704040961173161	0.010950247404059366
0.43947763850562005	0.441671791230968	0.031517743117050905
0.4495181467018641	-0.0117237860110007	0.04069803404776278
0.32933067583305176	0.636003330802152	0.017445172369102452
0.15284054017408905	0.0562959169547036	0.013207613668559527
0.8407414725291827	0.966763754210608	0.0001376380573435355
0.9275695343497604	-0.364259526231208	0.03634225183257683
0.8346001607739781	0.988172698367984	0.000036130673632856535
0.013860264599326771	0.979453264360075	2.139792881068011e-7
0.5915031060077827	0.229781594160677	0.020187173221243217
0.809608773630937	0.611218280441971	0.0007092400522479952
0.6986535310155422	0.592996345915579	0.004856413657925987
0.5912131796549385	0.561890459745509	0.01593342925815461
0.9083802783236848	-0.747719648543171	0.006576323443040421
0.5193785092183882	-0.148473935279282	0.03232269043704944
0.7164102754704078	-0.0345717603280618	0.0025593803452685824
0.7791363319002204	0.912855379534469	0.0008043831332042033
0.7219323138103932	0.539347481547517	0.002924520059538428
0.7310919274896649	-0.858567251140229	0.0021260266004046913
0.5553570141879236	0.337820828701006	0.024703253950057583
0.9098066553307973	-0.832914676281413	0.0026724295204469967
0.9298330952320228	-0.876402996289162	0.0025406506957826426
0.4672625067745727	0.720382910674005	0.015212649601070334
0.512647329627417	-0.887297418921042	0.004171261399509445
0.4997993533516672	-0.781417574026484	0.010912450598063991
0.7833177357244437	-0.265690653271149	0.0013587457756410978
0.5008000842697296	0.857606122310554	0.005980927264490579
0.28117587534556626	-0.45970597580023	0.022927680817615363
0.8296995062934209	0.0208714625964814	0.007686177606183733
0.7153587150168467	-0.998810744235396	7.237247432925232e-7
0.6206020818699765	-0.301601287240006	0.01506310527606253
0.601744436244815	-0.978681687453809	0.00022408914049072373
0.7503210583098131	-0.110294643855733	0.00099978650932594
0.11657348785545558	0.585583285306943	0.003727856664428195
0.522226774046493	0.227607828697131	0.031008122701928268
0.5890372936087708	0.650390419683891	0.013774948152027995
0.2654073910106733	0.674507816334494	0.011316823042244639
0.11244617763203495	0.0121580056653155	0.007623869506731499
0.22091289199941128	-0.392355392230259	0.018305708015507093
0.7923981731452386	0.734765593229116	0.0004517035885774984
0.8954005314306763	-0.490783174735095	0.016455934829324205
0.7379593427194366	0.807734242064451	0.0022595579445185924
0.53611943612007	0.726512379279484	0.013439092243075499
0.6840719687318524	0.869262496263305	0.003050609231977274
0.34049494202327435	-0.32855584728622	0.033850384389717686
0.13941926389912473	-0.319394880326991	0.009290768275967929
0.34457490162285764	0.893773658240436	0.0027422095388272495
0.20155078673123314	-0.49662003755597	0.012909598148025642
0.45897900829163135	0.687318730340819	0.01745295372939768
0.266703411142356	-0.218418644605449	0.029092556431687313
0.55849854803326	0.986265632906096	0.00009734294424686836
0.6644896947193623	0.782962857566365	0.005656434607594976
0.6650915940770037	-0.835354201672521	0.004403220037285861
0.7967771295994562	-0.834946802227574	0.0005900485879852226
0.36590858067729154	-0.974942843326392	0.000204502311291632
0.6811586279450579	-0.107717418821242	0.006229679793743677
0.5577866731987816	-0.328573026462278	0.024500927937858522
0.6117335265459154	-0.984692235058223	0.00011957078647857941
0.3615397237463667	-0.894299270409986	0.002899369628812649
0.9470443761880457	-0.00634752615324012	0.05932618759446347
0.24590562259042645	0.932058079598912	0.0006996238064950364
0.6406655036300027	-0.843028816361032	0.0048481454812786115
0.5169656071506903	-0.368415437218567	0.028915246050929346
0.2734015542957172	-0.655591546647609	0.012785964605570584
0.9695886089649579	-0.979506586400719	0.0001562730368195384
0.2507880157397986	-0.784518704327387	0.0055394309940306865
0.04025565079017761	-0.577612874667122	0.00047594745529402845
0.44324600119826213	-0.0681635367480033	0.04087962788118033
0.0637553369946761	0.875000761522269	0.00015220396279118928
0.5640078327895965	-0.982611985754283	0.00015325212662459223
0.024544984070602027	-0.254606281174529	0.00034682511147024074
0.6496764374039805	0.729990490884347	0.007519485819077709
0.34332179830528053	-0.799461411165314	0.007825752498320689
0.25037490990387196	-0.657430313604484	0.011125435895195183
0.8504142484510361	-0.67033836455398	0.002168640419644782
0.7683331110959816	0.635270295601873	0.0008249006242902984
0.5217488554721135	-0.472655356883752	0.025395998011277267
0.8519586996621935	0.307022419970328	0.010037021363411142
0.4370629842458076	-0.43681050191461	0.031789428750812886
0.8755911109473367	0.274985988787451	0.017129693995951666
0.7215405519156048	-0.987838709232077	0.00006528593935716331
0.7647184853245164	-0.00427513668685504	0.0010516103041983832
0.3871833058511016	0.676999759781575	0.017288643614694895
0.16677088570958482	-0.276677998014398	0.013418364279573042
0.7215541233006711	0.901798704077396	0.0016912968752818918
0.1378436735379421	-0.689303249326726	0.003355127718076732
0.8126369679305354	-0.736328885438607	0.0002673690297052808
0.9188451731396904	-0.899576959593055	0.0009139743827560622
0.5263615447240193	-0.955752418184936	0.0008561399167864605
0.6141641744788627	0.497629879293359	0.014437640846717633
0.14282746099427124	0.653245787124678	0.004236589884041882
0.6887552643537701	-0.0197582901924954	0.005269618244510432
0.4352105197646506	-0.603138485575829	0.02291902593914063
0.7239555655852297	0.207740324021437	0.002129317756833655
0.40748453673585205	-0.813656873941316	0.00830267286470086
0.5416706739976832	0.731912522206608	0.012959223795296846
0.6400687181502849	0.304281264054831	0.012053579201389828
0.8947822873097886	0.986789912206279	0.000018882308172269018
0.37254949971993173	0.406381998618857	0.03249638174353092
0.7049980034029042	0.984205888582366	0.00011031753851300159
0.004079995870698849	-0.524983846841288	5.81919061486297e-6
0.7640743951859024	0.704198274426269	0.0011454204554522357
0.4545798559202888	0.970810160029827	0.0003598867993627679
0.44835243478676406	0.73059910501044	0.014539082278695444
0.8606854217361618	0.910679676165355	0.00006390318321939445
0.6897625534475801	0.900951303593851	0.0021447003808929333
0.4846150402393203	0.438831464660502	0.029576237593717667
0.45971223197320166	0.0195012048809333	0.03992456577135212
0.11823708182018829	-0.647324654700193	0.003033854092766493
0.8692144980051303	0.975475758081607	0.00006054308111130421
0.851779990144111	-0.316457567772709	0.009831002335445095
0.09626982685976027	-0.0831114192269245	0.005628568931048359
0.11244808352087243	-0.798416395889703	0.0011124465229335303
0.6257944159874774	-0.958202341130978	0.0007337911307415562
0.879517971790062	-0.621964442097674	0.007125152552713965
0.3155078330778325	-0.654755459271754	0.015510391014930073
0.595480565598402	0.599563948095747	0.014631437429988344
0.6831053118857761	-0.489551795399779	0.006323148274461698
0.7282990619581787	0.850356689283554	0.002284143314001928
0.920702698813949	-0.967777787843872	6.982071268752621e-6
0.7775157307823705	-0.306768148237994	0.0010259627689895793
0.8661922327471255	-0.0580973820417506	0.016906585907739555
0.809259310482154	0.953943760702687	0.00030424547746538057
0.44981341024147525	0.288720247522725	0.03669492318434039
0.4795257970710406	-0.36970896415187	0.03234529537562162
0.1064140702137825	-0.671266323173982	0.0022252206645852197
0.04967379277028836	-0.917316462177003	0.00004235727020921604
0.6362152370493623	0.404863240949547	0.012285017026215416
0.4903789385811616	0.662803640585635	0.018479274224377232
0.6869855298736565	0.886919408667091	0.002550460278925069
0.33821079536469656	0.409218045086837	0.030364196370330263
0.5984842610115026	0.802572617356716	0.007623064831431382
0.13855466957225043	0.247067556902664	0.009962070743938201
0.38494801490825753	0.621215463835165	0.02093679220433325
0.5395442604380749	0.856569409521539	0.00587945729168466
0.5040155258730582	-0.712986574348561	0.015146154319702534
0.8317619516184518	-0.608014475247318	0.001785255709006196
0.08499209001819794	-0.729282593512654	0.0010516491701135764
0.8706936142128577	0.00615285059387763	0.018518019865366008
0.34726714045785284	0.944906337708394	0.0008454895034101658
0.6196436342280313	0.175437806189348	0.01561692776198608
0.7891610500228409	-0.149683043958303	0.0020430524101920857
0.3384329305590407	-0.373913604342552	0.03191309454439288
0.44124714354475447	0.998432123142763	1.1100815934740771e-6
0.8948871354504077	-0.268815559244219	0.02428387641113616
0.37008522989988585	0.854586119803507	0.0051148745743025085
0.44313612618667503	0.380326908741859	0.033962887064364594
0.6584776863778555	0.979516332672417	0.0001957192958581903
0.6488424304399495	0.00328526609541963	0.010873673652775522
0.9175581911604854	-0.121806935027279	0.03843512801852026
0.6795397118400502	0.0116150595639642	0.006409200782821224
0.6656099289020183	0.364126515065491	0.008392392406039891
0.30282331635174875	0.574259387229452	0.019242793939961523
0.2647143309800178	0.50005640321835	0.0194766744332331
0.1633246757773014	0.705266656853324	0.004253365138398985
0.7203178132570569	-0.908990064162745	0.0015719675558395808
0.3511792203237754	-0.427814619007515	0.03037694483891553
0.4849468105980719	0.130315534332186	0.0368184749923871
0.4605003505243987	-0.745077812948499	0.01355959103125539
0.7447703928726198	-0.64388797761678	0.001812190269692866
0.681609246414899	-0.428871287468273	0.006463447362554152
0.8264037394098571	0.486698508407254	0.0029732321349611713
0.12535061943157166	-0.891287741101478	0.0004564206477940862
0.7083256810888333	0.982640375721896	0.00012985082868785693
0.6240617727078931	0.312054199375244	0.014478759103549404
0.7754088375512979	-0.131190039831254	0.001301105906286767
0.5481782282497146	-0.489025906357417	0.02229913835456563
0.14378519379656568	-0.575776863212874	0.0057145436465667115
0.270821435443427	-0.81135356390334	0.005057917882076259
0.7764667378554805	0.11587096598512	0.0013651269903613905
0.4091815639243556	-0.599811840683719	0.022915261604481332
0.8715563630855883	0.871603387872511	0.00017772909582
0.822064566064741	0.950058017266436	0.00026960931407106204
0.7224305713217037	-0.802523985299794	0.0028757586351605934
0.8867209036829055	0.732133854261909	0.004117142143699741
0.4495108806856054	0.331795718233895	0.03541202887920516
0.4595159416891776	0.693155246092338	0.017065382422914825
0.2980187595837367	0.848634396592756	0.004074331715349778
0.3114231798305983	0.860463719656778	0.003793827717967302
0.7803919184725545	-0.0902913741610773	0.001588583497114639
0.9604172591169707	0.791613750367539	0.017555451624527704
0.7656005078473956	-0.651481992636142	0.0009486852245254187
0.401740179280448	0.998050260460225	1.5163379652554789e-6
0.7828819501558798	-0.793077762789316	0.0008041867980414221
0.40672991193005725	0.318190092677562	0.03685074698265523
0.8639325574115408	-0.350887689061297	0.012046910446791417
0.43967505803134277	0.339588453127971	0.03555768500600251
0.41844596214062796	0.858910335219596	0.00549282496639041
0.8889312415349931	0.628359460941865	0.008663089535673508
0.8816543091710642	0.941379064564958	0.00003057678495157658
0.7462060286398686	0.981654522392112	0.00012620201073683428
0.4668924588954076	-0.447065386129451	0.030286966661467685
0.24241030606479935	-0.161668864210116	0.026570050725629887
0.6136874417228908	-0.619794828880651	0.01249559848765079
0.26934558617778653	-0.898586443319987	0.0017164591775662283
0.33085312601103356	-0.219205296300485	0.0364529872421494
0.46878150579194466	0.207109655580049	0.037280642770958175
0.7183649371599218	0.693144587333194	0.0034119685264799864
0.08249570994041129	0.869178200597947	0.00027785476882732994
0.8820308109940781	0.980419267027432	0.000037194745650493176
0.3937252372773169	-0.999966485567743	4.3792713447615723e-10
0.7634845864252955	-0.999937483143701	1.8327564029733812e-9
0.929353808847682	-0.974186543434469	4.886057111835759e-6
0.5623470983110155	-0.466256341995638	0.021310442460328125
0.23586533523587186	-0.995692016572408	2.9349994000847327e-6
0.7795589117596372	-0.226571393513397	0.00129776942319299
0.36040048306846606	-0.771697085455255	0.010065634490581931
0.1089592590235799	0.106175718207642	0.007043217489216501
0.5832315779465584	-0.054599662562016	0.022278357834052555
0.31332586476169283	0.924986713820407	0.0012755509605381068
0.14759411291516766	-0.913021326076798	0.00041691458013594
0.38605374556385985	-0.563262929250494	0.02461909349498092
0.7662830070639761	-0.583223045552616	0.0007913449032131668
0.12866160075668492	0.51233790724908	0.005577469927820256
0.84010141976342	-0.692673411440852	0.0011689437131528497
0.9640988009386846	0.881649755107192	0.007860435451622207
0.10319119467504051	0.94611752475618	0.00008176888703870478
0.049088911136679896	0.562396624135972	0.0007419954053134063
0.6379847645548916	-0.552887142060783	0.01103710953109527
0.8047320604457942	-0.167158437428613	0.003419697678045086
0.9670453040647929	0.989932142655313	7.279269938868367e-6
0.4603632971571722	0.547404864318981	0.025787149853799318
0.7996389842008966	-0.541641586212469	0.0008036091789344467
0.8684637519593047	-0.994678524560473	7.025492385093847e-6
0.7822770307078858	0.392389179195791	0.0009176771192123878
0.34960593226642406	0.0340490877667192	0.04059374747354009
0.7716584426832683	0.307962794840679	0.0008929630981117248
0.1908544412895109	-0.854030520936722	0.0017621083204777083
0.3872628651364549	0.879770489936399	0.003923152197788573
0.23352395396310346	0.547968337130052	0.014385040985903682
0.8348616877172786	0.0191590178024457	0.008733733759240202
0.5407774461731449	-0.805223115953662	0.008882674414825997
0.6922735301921461	0.974939113938736	0.00026099794793886484
0.3290295981394449	0.661691626959929	0.01584995577477764
0.6353198031958195	-0.635879207409069	0.01025403010349637
0.9884285924204005	0.456848831976469	0.08904038536027375
0.37457377695129174	0.461061829078297	0.029932131122405163
0.8163664659549973	-0.975225521363799	0.00013149636896246888
0.845018849792939	-0.191916673607692	0.010040107618239633
0.5672511038286375	-0.722080325525911	0.01239704967396105
0.40623203364498833	-0.806171257788068	0.008789238306229739
0.9294113107147041	0.82184455867253	0.0057288000054552665
0.21980929582841993	0.981760497863715	0.00004475235654114579
0.7572867987309888	-0.378730710501104	0.0008626076207926045
0.817916326846787	0.833171277944063	0.0002548338489786446
0.8949263911498826	0.875421756236413	0.0005954538989640684
0.8822196317387047	-0.927438494152937	0.00002971640861303487
0.8622848315455165	-0.817287622532351	0.0004852930240780928
0.19092935120064566	0.81818071444009	0.0025814352560108687
0.7499813260703011	-0.969818827720217	0.0002847335460548431
0.495883621880942	-0.163196969520916	0.035212612363070786
0.8008705765010272	-0.801923646340156	0.00043551480637476147
0.08368592616037568	-0.70984071770946	0.001141640111471618
0.8495283864357495	0.993966111902899	0.00001016857766305273
0.8281600067126926	-0.312970044250119	0.005441318823773161
0.2778215526573946	-0.561454375191401	0.017863320001824612
0.7297741297780398	-0.102402758554715	0.0017070498413446233
0.6351758234411344	0.977294522628521	0.0002444919393999841
0.7459741005433704	0.136454238330422	0.001082183986103405
0.3677108505537246	0.270485472894297	0.03748720451374113
0.629695700128289	-0.817770317704501	0.006043985071517571
0.7839251626992563	0.919326051542872	0.0007094578550225976
0.8845285912622569	0.116461589114226	0.022976288640134807
0.48992441297109535	0.952349326545763	0.000949008544978103
0.49550797834103955	0.978413913230669	0.00021815426181773538
0.8282768952948903	-0.71734631404101	0.0005114946395210473
0.14046246427142137	-0.868460529842478	0.0008101027012014601
0.44013184642918435	0.66808405766184	0.018759777192946147
0.79815787945054	0.693690218325871	0.0003512805290715609
0.9027477654478817	0.458591601847226	0.020413321287034682
0.4517103955346434	0.561582914088895	0.025211324542466277
0.4991171343485747	-0.835902075916887	0.0073684902945998585
0.8890590014688656	-0.960553647708	0.00003049398586398988
0.2116665896449049	0.143449929336191	0.02197688515037455
0.020310949015546018	-0.783074471710416	0.00004134540762908232
0.5795878498469972	0.820974611728681	0.007262710486820121
0.1569843403598727	0.608288485305594	0.00601989038627393
0.5340847235062622	0.0953422332306219	0.030508470690559907
0.6834499531914717	-0.987959143168504	0.00006985171910227876
0.8481004829471699	-0.985640889552565	0.00004332878497451959
0.6475394212223969	-0.397198935211018	0.010756099684632548
0.7469528490949425	-0.551645293773541	0.0014494363240204688
0.5725991333141238	0.855820142233071	0.005588224079484346
0.7131269859823226	-0.491125487569815	0.003485861025032093
0.33527008212259335	-0.383024222040942	0.031290270269833664
0.2615104751341397	0.0128185630806839	0.030674781791046216
0.7130382929005294	0.833385778379098	0.0029280588824353486
0.8934938942004893	0.825605734287875	0.001669915612489806
0.5568052530845045	-0.619754347581664	0.017242636549047948
0.5655288007199804	0.839454480698493	0.006559491422036196
0.5807891693122902	0.642962087920065	0.014636596315455958
0.27125403204837906	-0.361978381857284	0.025647650415472994
0.46630534260628437	0.880412382963178	0.004503362037382346
0.12210048924177434	-0.74027707269908	0.0019994674092240383
0.9271064916961295	0.469799616692565	0.030282504737530205
0.6141828183183072	0.759466795548627	0.008680948855298968
0.5386616474977417	0.37247620824377	0.02627687903816014
0.6045384691477824	0.727320220266437	0.010268339854506888
0.3126301923652584	0.183475636180265	0.03549947758347955
0.23142797034973986	0.831831679816186	0.0032017613336915896
0.6131971373326143	0.138836519879271	0.016799610751079334
0.5995116056093004	-0.360138468001167	0.01793099675556651
0.5219813382104453	0.684253035129646	0.016228187691663388
0.7215285120889131	-0.734269377674999	0.003187122682098475
0.6957959634995824	-0.63582858344292	0.005054185418824207
0.661644998702824	-0.306938614486636	0.008934885671279051
0.23579942301747248	-0.806058372742645	0.004203202309021133
0.12329977990993767	-0.285332334242003	0.007735322452573826
0.7517486538332853	-0.372668586410281	0.0009911407503022584
0.46761613479589453	0.914119517246686	0.002606275451458993
0.5131498664429524	0.653322650710504	0.018229096211565137
0.7988618867382917	0.136518680475552	0.002910708971635674
0.5638280285893948	0.868213810237774	0.005021111764999289
0.6559744528564727	0.332656523245933	0.00970639288868541
0.8072998663170037	0.66027060011665	0.0004335368792138161
0.31330960604453323	0.363588096054204	0.030184328005908187
0.6771141238739106	0.502551547595373	0.006956679361487451
0.849093104584789	0.948172040407717	0.00015052230590584286
0.7498352071895622	-0.693079543442195	0.0017030429088602454
0.42429900961651223	0.635757431620727	0.020800230831975436
0.4349852829729192	0.713764405099341	0.015629172713128962
0.7859547216211636	-0.778820575175313	0.0006900438843783044
0.7706847514103553	-0.982443568932741	0.00010486292048957971
0.7116106727116721	0.857754214285691	0.0026325481381794277
0.34398956744872333	0.321097439997753	0.03437831151099091
0.166027381760955	0.58471661969558	0.0072237371756462285
0.010893129309746718	-0.788263606568974	0.000011374919735374234
0.44623615489676716	-0.897291320945526	0.003423132556380076
0.6570818488908822	-0.751121567209014	0.006671505954624188
0.6314408651324587	-0.861860988741699	0.0043615838581027595
0.6706127377184217	-0.202839329898479	0.00767502188843116
0.5906004426252192	0.591110829447119	0.015297863206789683
0.44977735565266913	-0.200584888046436	0.03877227106927133
0.7043391576342185	0.597714695515	0.004389371801420799
0.7043978852485131	0.784995377399476	0.0037802756233370942
0.11822290130784376	0.123945471020162	0.008131616295381762
0.8032335608087297	-0.769468174949139	0.00033729385540387914
0.9297438311545448	0.448439427542414	0.03293872370916004
0.1864791132891978	-0.000894646180286389	0.018616851248244835
0.9110970573970424	-0.105466011414845	0.03516518956008232
0.854196766097109	-0.793063988535657	0.0005281489880303605
0.16220970421584816	-0.800990241893952	0.002215812412430197
0.8349839326736981	0.869481344274646	0.0001533624220760014
0.5121141611890493	-0.67431349593063	0.017137134338018254
0.8521064778178994	-0.0179263946260394	0.012867223224698675
0.7950001357989003	0.921064400580035	0.0005879915907827147
0.865902615563845	-0.937796275370208	0.00007293961268544527
0.29015360346667896	-0.913268015283747	0.0014667861731850645
0.16767997054929837	0.0236201798624905	0.01557297086196103
0.6606198368732125	-0.705297180101132	0.0072170995256699046
0.9393052075291392	-0.577349261798087	0.028877069737800822
0.2834860592909378	0.572523241067695	0.01779025725743134
0.8906069640015603	0.801414404109049	0.002172339143757206
0.13514930445335638	0.351067496724729	0.008404864321619139
0.2906044149412979	0.117801126253977	0.03400553280178688
0.5929893287231401	-0.745755175783796	0.010187942080325309
0.5435851613367544	-0.721901366651337	0.013412581818852269
0.8156301736901969	-0.986498194874227	0.00005177001863820327
0.07172619388688098	0.971134683266116	0.000011582374581297256
0.5521398059333905	0.68330298653309	0.014897750433799534
0.7146015883765098	-0.293512812420446	0.0029426272971210636
0.34413908007949057	0.545907988644404	0.023704364343791712
0.44576455177090857	0.11662742202279	0.040295341545337274
0.5460951125703909	0.690700959884284	0.014855837966795396
0.5007381143788501	0.380465265115322	0.030231765813236226
0.794497743595734	-0.317270824139504	0.0017789020668102006
0.678660179772196	-0.0619322313338089	0.006532180518073826
0.27708620257002936	-0.63724146547245	0.01397963032497435
0.2796403251872036	0.0890022145033618	0.032873778049161334
0.36397216302404617	-0.533993867962389	0.025471187479422515
0.3270650325284377	-0.982143787286837	0.00008861829923367038
0.5249871025477383	0.714954283826686	0.014443243662480482
0.9433390287913072	0.0179129346076479	0.056386309823979776
0.5225620306591859	-0.279419356276372	0.030144515907323203
0.6261694358442664	0.718825139009132	0.009238696119932333
0.9048396709799438	-0.760003451447342	0.005382033869844317
0.08347032319341371	-0.00356909888897072	0.004348145094033392
0.8071203377069799	-0.999226672769531	2.4210831310832637e-7
0.5921070325120265	-0.989398074524032	0.00005948395117216089
0.5916405579510066	-0.952835095287053	0.0009448313157687577
0.7102013229456584	0.904541377626958	0.0017909304095708267
0.16834570343801106	0.670833727297974	0.005319983326465109
0.7461556008002517	-0.942419359913306	0.0007425842609751431
0.865877309296032	-0.361906180810013	0.012286594202939328
0.7066098406161144	0.756799188597225	0.003892058924529165
0.02597672761239102	0.862249009156994	0.000029914992273198407
0.793798573078617	-0.795891233700495	0.0005566250137300393
0.619735475326376	-0.859991342834568	0.004654957059585982
0.3635806344015447	0.595646255860347	0.021739825430580735
0.49964675871938175	-0.357789117011924	0.030978477389367386
0.7454250006175936	0.816959240429836	0.0019688862492790037
0.5805791607230969	0.228744139471112	0.022019763499251763
0.9300114582128602	0.398437791683345	0.03594758835426187
0.44504222671154986	-0.37532095696805	0.03408380081034952
0.6388513862807669	0.256534259036776	0.01232945055853527
0.22046026151190218	0.806448478740948	0.0037244876469976346
0.6908598978945517	-0.690973724529076	0.005232959825099026
0.9501887695150117	0.959551261702622	0.00028873451241912093
0.740958468179499	-0.734319741455492	0.0022028270261045106
0.8700254689178221	-0.8996693877689	0.00005682922675813666
0.9148953772972287	-0.0978973659121261	0.03729164005733526
0.1291609863192816	-0.296295195424476	0.00831808254026308
0.4422501565711531	0.0884205100751204	0.040782595890787525
0.17498159285492365	-0.922169341356797	0.00047314343760131367
0.8181476738088665	0.375629533171955	0.003423341137461537
0.11279848361847383	0.32050281289415	0.006277605032514828
0.7941865362288592	0.00553207535156661	0.0026609056048234126
0.7802864054922254	0.333391492189153	0.0010371458777340544
0.2900558912080525	-0.30530647786852	0.029772965307303934
0.903497753560199	0.590350316725698	0.014056711008234343
0.906687635989516	-0.905357957835497	0.0004032407626613374
0.5644071034046065	-0.936941396801586	0.0015859213052045122
0.3504288316359882	-0.0379521938128892	0.040632568034713275
0.7084159985995521	0.323204503801698	0.0035292121278890473
0.5612146367640612	0.932191037278859	0.0017950551563627709
0.30438732651341216	0.905983745875511	0.001834574746731569
0.735574928715102	0.574255536094695	0.002121034341763621
0.7397501880622173	0.628031570700045	0.0020331328693332412
0.4721370322959865	-0.851739053488459	0.00632882308988992
0.8329124141219018	-0.944383821291146	0.000232987753493821
0.7440350964682021	0.969924386304318	0.000291953076899528
0.06219313953872164	0.955472763164746	0.000020248712190641825
0.18579611589201106	0.226395416972692	0.016892796620205316
0.1960496929488933	-0.770917610000627	0.003984196170868826
0.22930085155061566	-0.812665648963997	0.00377963753207459
0.4563093572818641	0.692190111517718	0.01714419407501662
0.9309959841419899	-0.326366550017564	0.04011877753552124
0.8085746543952436	0.479558001464801	0.001615200216690402
0.24319175215910227	-0.704981869630515	0.008567692157145198
0.8254790563098949	-0.416163998174107	0.0037982636357468567
0.9705517241083258	0.834350529138817	0.016837951068890883
0.4761050149622441	0.526585239220504	0.026284832465894623
0.7061158665038341	-0.895867574113129	0.0020349927216408692
0.5591664322871841	-0.741163525234196	0.011844949402971865
0.7236137816630698	0.464058258619039	0.002610204287711393
0.43047708864179945	-0.947881476192087	0.001004906739570946
0.31715901455412704	-0.916638088704105	0.0015757893561343687
0.6522650756303487	-0.030611512628277	0.010332776509840432
0.5052746751310238	-0.716754450107071	0.014889554051860423
0.8374309606744141	0.952593223911091	0.0001939434862512027
0.23032536222069935	0.9217161118099	0.0008079483697903864
0.5136956334577243	0.792844553736255	0.010029864807300518
0.6676751053120212	0.141101461966802	0.008052382479142263
0.3578668417934641	0.250143612670202	0.03758173421996102
0.9662169114557569	0.961581498796865	0.0007407543407932916
0.6511407407642953	0.818812574434056	0.005306461175794564
0.6826647008388088	0.109583601663764	0.006041058235165323
0.4965799946977688	0.460969269029872	0.027895091796877772
0.24543778630970367	0.907055517449208	0.0012447411463733973
0.49276965410538853	-0.327570810770628	0.03244251158457308
0.8963710276920238	0.0876357916679479	0.028221174834523504
0.18508439466211293	-0.631005018412646	0.007449048354718526
0.5981722463819159	0.933198084657679	0.0016800210498827723
0.4767078835483415	0.0106046230494678	0.038370818263207276
0.09647150483902045	0.105980203252018	0.005605021473648744
0.033409752869660615	-0.72564758796803	0.0001672809642300106
0.4733229429848393	0.412011713908744	0.03130945277733789
0.15927979982139032	0.93562867970037	0.0002746937697642173
0.195380286038175	0.231824409463639	0.01825924110809224
0.35878359966319073	0.521546961810549	0.02592261426838869
0.5394056242960226	-0.636774982614923	0.017701316174706137
0.21363063108349342	0.769489068376126	0.004692819273871362
0.5115761510954064	0.223168222688969	0.03247075290886701
0.3208323872455759	0.708043263378463	0.012586369213787198
0.6911877715131669	-0.958287135047502	0.0006186155864504635
0.7553675621444375	0.367349648736705	0.0008996042715034448
0.6073307835374737	-0.946399659392983	0.0011521445551041097
0.33145137837885597	-0.926013945365384	0.0013575673295126273
0.6557794454474711	0.843794989809571	0.0044290205685433865
0.6815178909837314	-0.597300096994989	0.0063552582183580815
0.3857286681908977	-0.934776961205947	0.0013338958906242522
0.4109931812911824	0.659124120424679	0.019068800094922202
0.04766515299697019	-0.897020614662954	0.000059031055942552244
0.8507260098423998	0.331482857649333	0.009329355145680196
0.8541744350943719	-0.976249091438014	0.00007788220537032792
0.6347119238748816	0.307450723936728	0.012856578750807136
0.9570794907891071	0.713793568425951	0.02514108779509302
0.8893873606934445	0.93485395521654	0.000024724755776394304
0.12355504909470273	-0.285536725282201	0.007763081215093943
0.7886900171096529	-0.416949949670783	0.0010249186643874043
0.09906351458206414	-0.0854139879261172	0.0059362694351118355
0.46127662662207936	0.896452095491031	0.0035416614398524724
0.9468774673276027	0.943545791552669	0.0006617958231150081
0.11010859241634804	-0.768491952877819	0.00135079300201013
0.930865314132172	0.883973048007908	0.0022562104015643267
0.603182290973038	-0.983246476213106	0.00014243654549290753
0.7095374166643094	-0.859126039688424	0.0026633611636401903
0.468626759352507	-0.825468711478649	0.008058372421565691
0.8105814630442373	0.449374738954761	0.002007602500354965
0.7887461901812973	0.979039280272267	0.00012700488682500938
0.9283153192181384	-0.244004873926311	0.041751095001873684
0.4662517179030443	-0.12553346902418	0.038689455056587226
0.1780995159021186	0.524117983102594	0.00976608874713164
0.15603087207459768	-0.999231055142861	4.1437203507379516e-8
0.9189749204201088	0.952386822182499	0.000047541348865753286
0.6967799554276727	0.980557015069183	0.00016425699160173542
0.512558876746237	0.942275501324501	0.0013640123012835684
0.6363872440209513	0.00168310081386944	0.01291285926539201
0.6353598616883395	-0.876468494703359	0.0037293432488404252
0.6333069764358678	-0.283558180836446	0.013135887438935494
0.9098326672278167	0.811674716045324	0.0035921336843944395
0.2949567571646906	0.723939052664765	0.010402002231246427
0.28259072197784607	-0.00365685691170584	0.0336865505626138
0.9101486496837505	-0.882282160111988	0.0010095537331155213
0.3449548710589238	0.816592800432722	0.006842001473039632
0.8565506255670489	-0.0429390856327217	0.0140486898217035
0.30073372391737924	-0.421583078157499	0.026566656291351562
0.7468305862076583	0.536059444087963	0.0014173675118754774
0.8431261983442132	-0.106109611520483	0.010293026061455084
0.8919855974944628	0.978434019170375	0.000029858767493140443
0.11244220783065154	0.125834905320295	0.007404434353486012
0.7640025830852611	-0.136677077682291	0.0009866576599446304
0.10429433234911382	0.362996911824655	0.005094254390324106
0.7368033955482234	-0.999730581417431	3.607679942496671e-8
0.5298544813643005	-0.955321378415376	0.0008725979550544661
0.18516486952018957	-0.468853797745837	0.01190421467891248
0.31157528923547656	-0.867429018057018	0.0034788504544682446
0.9035650616051456	0.420591540091669	0.02242484634876827
0.36721091900255304	0.296232581483675	0.036632780067947186
0.42685497191282146	0.891877690576926	0.0036067343615236915
0.9412769346963724	0.483242534782903	0.03720015044420727
0.6742907900169031	0.576126772399762	0.0071002712549044795
0.49761383607604043	-0.860774569792436	0.00578449831734559
0.14791815216957624	-0.103123753679317	0.012302287661929421
0.5143926907706097	-0.88376695267634	0.004375480037100118
0.7214733420171633	0.430963985804546	0.0026861336467728127
0.4718238544893826	0.7949497324433	0.010136950713542446
0.46995891099082604	-0.252296380222278	0.036270959513389614
0.8612054373753291	-0.782687706464495	0.0008882501898397435
0.9627636246611798	0.796936940611331	0.018000840762719975
0.3995539313564163	0.180731701272049	0.04059585301014071
0.6493224219261766	0.597355288254475	0.009424351780082912
0.620378505593057	0.526494183467816	0.01333028036053593
0.537217978055743	0.687042296420791	0.015446566959147612
0.4969588179877666	-0.717466844755392	0.01502480535069776
0.817955321722848	-0.896809125527508	0.0003701115126094795
0.038682548885422156	0.718311665183904	0.00023425020424077688
0.962874176955204	-0.771462212970356	0.021330007563323785
0.8376540142863734	0.651418664630186	0.0015811975070564126
0.5851943805230261	-0.858583929904936	0.005277986447199699
0.2605847775104729	0.651645044332084	0.012102397764776568
0.13733184091057826	0.954604371267573	0.00010452070359785394
0.6263450829933552	-0.435439947084223	0.013461260117372696
0.669824439559468	0.590357854209005	0.007475079476869596
0.8477610744796834	0.982584852161253	0.00005750559893167498
0.5326237503999728	0.417433622067808	0.025924731997126926
0.8043497524495703	-0.420823924123355	0.0017968489424054544
0.206396726405374	0.598740134799477	0.010095997010200043
0.6856518917012953	0.620493020591471	0.005924287273426202
0.39152389213763583	0.367741896274276	0.034788591719697316
0.8773240797346954	0.811614870004697	0.0011055890851190359
0.6821864933148853	0.218845705208912	0.006185675029066926
0.12065918912372574	-0.441114377351108	0.005826677543312001
0.25146573403286904	-0.923514889739934	0.0009083683214930286
0.5012849348314465	0.908405504580034	0.0029831432390621175
0.8668294502237304	0.215177597068475	0.015517144715524183
0.8157490689236808	0.971604328742893	0.0001593722852898133
0.762263807711933	-0.660139324403369	0.0010890616255198812
0.75123650965717	-0.228949179366223	0.0009738650627040633
0.803395600727374	-0.912562720637999	0.0005292991630599656
0.579547447024972	-0.249245655393417	0.022035804809645593
0.5759896323697624	-0.044209897016719	0.02358630178409954
0.4921244041447734	0.369423857289263	0.031334744282817927
0.6063896453137247	-0.577332934746865	0.014053671854724632
0.5471901879262907	-0.891968886854762	0.0038307932275848896
0.7403261801228099	0.984330258932176	0.00009768467105770353
0.6916034002202783	0.346985651799558	0.005253622832975406
0.3874417242733397	0.482325254027734	0.02927704484155016
0.7846570021000797	0.00559189703786954	0.0019040820840027603
0.5278722915155274	0.564830380791666	0.02151157075412079
0.5201047704888296	0.812572780677108	0.008721119526581604
0.6409047536437324	-0.209140576075838	0.012069830158574149
0.8098586295370157	0.254959374137279	0.0035208318435534514
0.7232998045938903	-0.172725360625774	0.002140183371006498
0.659804188149721	-0.597658484588734	0.00839853203888321
0.6517557151715173	0.00989652394625448	0.010412781899398302
0.28247253702784625	0.474738079016923	0.022393734635402677
0.6180979703556486	0.357223422680797	0.015160243330907267
0.7793161265132367	0.868990570381401	0.0009692231535260528
0.28032772492189123	-0.274839528477624	0.02949984380044576
0.029035902497586308	0.407188209750332	0.00038668578364704537
0.6601453218187452	0.666563074213579	0.007742379459012923
0.6260104496420269	-0.058802275802594	0.01466806730464756
0.239370921818554	0.849690162001962	0.002802107581756093
0.3674975831872147	0.854115894689648	0.005100600622200299
0.916104688808787	-0.698696695788742	0.011101597834782062
0.6298534074788151	-0.275630745260854	0.013697199538894091
0.6188092141430339	-0.704094737131259	0.01010065164124542
0.7338282263888293	-0.00522115573233001	0.0014879225265594827
0.7657705410328325	0.799607411442705	0.0013112046176971552
0.8021758294732932	0.682382196935752	0.0003489463246588665
0.254825349744885	0.655134038294694	0.011538090820471518
0.6928077640664594	0.0577762939382192	0.004811522811735754
0.5476521016419874	0.692320344459896	0.014704011878914696
0.7611485158323927	-0.890884447877412	0.0012119602690971972
0.6436429989701894	0.59043197096425	0.010058863053793101
0.8148416631008876	0.66476175595142	0.0005346410905933231
0.9076858419585675	-0.048068635645132	0.033925900025656985
0.9063856757239461	-0.904317052364829	0.00041310005672838925
0.7853689695146181	-0.794095949748484	0.0007440202890212605
0.5762789063121848	-0.646493821969949	0.014852993523946922
0.077710173656457	0.36568360887685	0.002886802739744867
0.14972504452282648	-0.398736474779377	0.009380166889489845
0.24947216535778158	-0.247812040984785	0.02602431140038934
0.6880710648249279	-0.954678786316018	0.0007144616774895138
0.06508633493332136	-0.485515169609964	0.0016068498428870267
0.8153677857855117	-0.872977597393435	0.000366578147189479
0.8126486790272381	-0.993629644508811	0.000013996158376059024
0.11283557361733597	-0.99656213460706	4.269399633722482e-7
0.7187324549151808	-0.348755758307964	0.0027153069484109763
0.4620932728776112	0.911132835634869	0.0027430484142792933
0.6438785880648247	-0.864895773160574	0.0040089351068138
0.9222675020557152	-0.52571736795297	0.024546271514000857
0.33265813852077947	0.477120879898644	0.026683110427213007
0.18851753026185908	-0.28326099653222	0.016394629615792928
0.6246598393028207	-0.188659806080201	0.014745409535455448
0.49483436132119046	0.850458964835974	0.006439400536076053
0.5930593525967279	-0.975782680634188	0.00028516356633124216
0.9216889659663349	-0.256779483965881	0.037463509926992745
0.7608169288157175	-0.368271127888499	0.000809114487981722
0.3114933943802885	-0.828125843199543	0.0053747325676379975
0.3669069600627198	-0.77196163592157	0.01023376342527023
0.5987444751352704	-0.109059869405012	0.019404054343784203
0.09283119395236664	0.684732347468509	0.0015974656049176266
0.8124968058622369	-0.180751799293552	0.00430016547920202
0.7701116692864048	0.919807925129746	0.0008492820927727794
0.2613237818372872	0.686831060116752	0.01046472898638466
0.9452038265159519	-0.967658315291227	0.00008692836567236993
0.7708525860636046	0.460840529893014	0.0006737702644706738
0.8629344818022522	0.259262034496678	0.01364979264879134
0.7560209472161684	-0.334060059741817	0.0008844026635514443
0.4243725333005915	-0.951766411364813	0.0008584233465436782
0.47019468567016326	0.617184544728541	0.021656477277089563
0.36272234841763384	0.56859300006062	0.02336376696463032
0.6179593292378721	-0.961101130545257	0.0006556487467801009
0.5172563950898861	-0.674262716404719	0.016947576136578192
0.726232631121209	-0.813493656636884	0.002658673390286152
0.11849831536571083	0.644323467818423	0.003085432458164865
0.9494749387428475	-0.344491991002537	0.05173062502887124
0.300271687171494	0.785426464695051	0.0072776443383913685
0.4773673957800535	-0.775857155204852	0.011427621434404615
0.6225852028258366	-0.993729546853142	0.00002126789189206954
0.7193630917364836	-0.548445215363573	0.0031354164796607723
0.8664549288776494	-0.941738152745567	0.0000751625244709669
0.6646813562540224	-0.257874833643726	0.008513035231117233
0.44129523011739286	0.177475818651461	0.0396714968919844
0.6285199902325042	0.409466796135781	0.013333026204693104
0.9545556196578239	-0.420528541203238	0.05092336406205326
0.39883931057936806	0.955612333589882	0.0006839765568118611
0.35836968390340174	-0.988351942729842	0.00004440172255440308
0.6018693352626057	0.553440855887652	0.014987555586607212
0.9048215164547884	0.302100779477523	0.027516639000679445
0.4927163124717149	0.37497325389667	0.031116800569150484
0.30481046255172933	0.281995919051	0.03215517322072482
0.8829546490290486	0.841734821504525	0.0007839881640377763
0.31317989765859855	0.145786759374646	0.03624724824094222
0.5698401603274131	0.653203629996651	0.01506851199590715
0.7125116109858626	0.0806224087653711	0.002885922336122277
0.591413399756051	0.709338962569851	0.011643928867717536
0.35866681170130693	-0.872594355586232	0.003952142451142174
0.4141490710302413	-0.878772328152273	0.004252255366572626
0.812832060697798	0.997637158304296	2.1262128571587852e-6
0.4859937441331034	-0.136002944240531	0.03664491478444628
0.8868815508350468	-0.13239361066263	0.02371905151973501
0.862349360328207	-0.99596484654508	4.487358737869043e-6
0.776788757187415	-0.537142134690383	0.0005812572485788565
0.8927640358035765	0.708887402142523	0.005871775784514307
0.45728040462408953	-0.993889074106133	0.000017277665543131857
0.6431359615090805	-0.783213955652983	0.006619085093159916
0.9428595234290491	0.826233225339222	0.00803856331415461
0.2002847154082337	-0.240470574081724	0.018861781943095443
0.20954814303132213	-0.583025889244736	0.010897241228132362
0.8433062358613211	-0.426468134358703	0.006154668038738464
0.9348588444029219	0.992342094831186	3.031301568357086e-6
0.38055141935447323	-0.389399432427919	0.03356230901447178
0.808229206245214	-0.831361251358883	0.0003809965105566151
0.1984803893286474	0.694361112554562	0.006401613532478873
0.6402091236295949	-0.814918838927951	0.005795266137500227
0.5092391768031547	-0.809182450663992	0.00903674237890981
0.5050297905554607	-0.221650943854824	0.03330527658182012
0.7401871393657244	0.609301229163387	0.00195632234560481
0.794141804053832	0.870781684699834	0.00069189647145604
0.6156609504784033	-0.989683215724079	0.00005610292681552943
0.6775908609064025	-0.454468430274258	0.006924751397416602
0.9370465107237268	0.427701095342735	0.03834101572114934
0.30746191645233634	0.118824579475198	0.03601642510527507
0.9264175988778298	0.506756331408581	0.027631629386899167
0.6661593589279555	-0.864103258648655	0.0035752338791419447
0.28884422403094684	-0.481362742742342	0.022718480523490785
0.6766249010239723	-0.977258543462341	0.00022836666510937648
0.4669967158196041	-0.330658931168373	0.03444579129371177
0.6878475847608709	-0.565232013864043	0.00582706174590101
0.3293689700635216	-0.55708977845054	0.0221195203022192
0.7625030339221247	-0.88680309982655	0.0012172196739214669
0.8383705369015266	-0.513902535816508	0.003864843276529335
0.56289759702273	-0.735471166226166	0.011970753424201433
0.7934846624496663	0.39050545726394	0.0013478627403709555
0.11536546853387952	0.778442532907868	0.0013745159301427649
0.8248322097899343	0.813436659610682	0.00017634034377592007
0.7220504842231981	-0.680377225146151	0.0031836322077087487
0.17583720275812656	-0.0733552178102412	0.016732542766211906
0.6445298672649508	-0.70328833541924	0.00836865352936183
0.7952398709794861	0.302322492002311	0.0019040138526973643
0.9810596157051972	-0.927340733793131	0.007234918513688663
0.1208499809499446	-0.852265916022257	0.0007422400308041289
0.6171489827929473	0.398137324377821	0.01502056773966129
0.9100729281922356	-0.757633816323161	0.006333244490252792
0.1912925622597932	0.266971450343202	0.017079419786697945
0.8720281241147442	-0.0304862026435639	0.01893812806476728
0.22128077884161715	-0.106686443620721	0.02387960267043579
0.8874846084875124	0.263883520646535	0.021521013828490473
0.9012185729197189	-0.747060118355814	0.005457871868548134
0.44104570116020086	-0.709149390515607	0.015987105403203795
0.9412840195006469	0.989702190038986	1.7071040947760126e-6
0.8524368991339819	-0.194242854836136	0.011806160176124831
0.5088893687738099	-0.479993825551531	0.0262404741450676
0.27300287898211656	-0.488746364240978	0.02081410186716615
0.7205863525017682	-0.877518717066571	0.0021197508548511735
0.3066642267955488	0.772352499681923	0.008218580667814328
0.9146837229546692	0.767396852959142	0.006580952041538607
0.5126922291649393	0.940601316539315	0.001434300069559996
0.38331023442952844	-0.289908937684099	0.03745236029906916
0.11044856673308995	0.858624233119354	0.0005735657426927052
0.26650057383063747	0.110066095587777	0.030817310749026317
0.7837830871760726	-0.645302988651183	0.0004945301728430167
0.7036013861057437	0.973549084965009	0.00027724567186510524
0.763824671723666	0.69222496096687	0.0011205876435602833
0.9484547499305408	0.910692465239785	0.0023969421918128425
0.3722424519376626	0.275123194649494	0.03754100761755792
0.929919183633123	-0.831618324073102	0.005167418080632425
0.29026070691332007	0.761853554873985	0.00814559868440314
0.5501015509125375	-0.261579340638267	0.026553745665546084
0.8370285226755455	0.70524694265472	0.0008865093655888864
0.4351638679868112	0.106497240059785	0.04097524927813165
0.32581870279260217	-0.765223435795658	0.009335139995936886
0.5668750190604652	0.774338053112815	0.00993375868435313
0.15110674790461318	0.613106609584828	0.0055146389928965095
0.20678117988939237	0.347990070319433	0.017612013756773046
0.6439793071730672	0.793901001996921	0.006285811814384986
0.6223148189999803	-0.734488924709212	0.009041005535317198
0.7786373520139807	0.857313761161976	0.0009949782143521039
0.539226729787128	-0.0298845657247004	0.029902982591187705
0.14054000475032602	-0.126722124180403	0.011121933785241575
0.7673186699240658	0.375438766613811	0.0007638133770991244
0.02733295231056031	-0.719662307727989	0.00011604060658792584
0.2502472865810884	-0.179283897280428	0.027476504988805196
0.8731685751915267	0.651343151863074	0.005100703772359458
0.32779210104371054	-0.113362399144242	0.03817506208806673
0.8351171648149357	-0.844390131756774	0.00013220465077899967
0.4955972720772732	-0.26187046065631	0.03366428920556383
0.6825821425275426	0.362320512547062	0.006293449475891074
0.9394251539505065	0.466626959077249	0.03724373433112496
0.6001567326310049	0.443690182293974	0.016923919965031738
0.8568334017868963	0.101171620197603	0.013851784674343802
0.16454617019688617	-0.0492677216253132	0.015029363375740913
0.8336967006561922	-0.909305710648183	0.00022858134452585703
0.053027484701626985	-0.507985813697781	0.0010136918137886508
0.5976715556317189	0.979670377355257	0.00020546058689655265
0.6156143615247128	-0.953523706603285	0.0008941607500632476
0.5531656151373207	0.846618075647255	0.006325700070889395
0.549414966406892	0.886640597164984	0.004112157464580715
0.2548072747896476	-0.262887604806583	0.026424169280551864
0.6726936103198718	0.972908199743924	0.0003144837521063152
0.39234213466955337	0.869505005224133	0.004560302102319242
0.36220835929969086	0.0199912720434201	0.04138698808509721
0.9368308494770596	0.95081611669088	0.00022686652329553407
0.3410726833235898	0.647591873762521	0.01736335306060976
0.42693475107998896	-0.81984344009363	0.008144079950294661
0.9123754813675226	0.969568699965203	7.473601276403511e-6
0.32030775681823204	-0.649136740816014	0.016127234061902276
0.0737594770275518	-0.30568286442578	0.0028457109447158338
0.12344901855359844	-0.804646753320368	0.0012659156881433015
0.887276294286815	0.487919823862573	0.014141099195134083
0.562217993969412	0.92523239715635	0.0021079477498831957
0.7379467880143851	0.971522338444816	0.00027516405489378423
0.3859692690799836	-0.396805632200506	0.03340721212760405
0.7888839579174286	-0.713800640309385	0.0004811839661279786
0.2734426955564738	0.629672362895979	0.0141029457385542
0.49089494174104364	0.331454217228581	0.03251543963867296
0.6536102251072937	0.879560194041984	0.0033243583399125073
0.9194750645117603	-0.82270269476266	0.004211344845420497
0.9081293075612419	-0.626887561878154	0.013347933192635863
0.5238545733347779	-0.182235173357336	0.03134909163786352
0.5953596672337556	0.0797335509692851	0.020065026820109477
0.4713553991696804	-0.0570788482520852	0.0387683519005704
0.30890356643243094	-0.464630890054469	0.025373577554935987
0.4041796048754753	0.761977454822376	0.011805848118718645
0.571867176062583	0.502747026608241	0.019374495387272202
0.21672804050871353	0.287627273352391	0.020396670361150126
0.3961452206098085	0.866606326524632	0.004774808723482456
0.6456874718193871	0.0561203627755972	0.011376781302595056
0.6438235983728438	0.316324808187242	0.011470310501104423
0.7425992671125842	-0.345384093036834	0.0012853812681765892
0.6003618243222475	-0.828567405396469	0.00642453582787215
0.5760013423550429	-0.568330318785421	0.017286005543932784
0.09015824140538868	0.740849297302059	0.0010997417784827258
0.7645006358360232	-0.542598214565519	0.0007866060109652586
0.2640861721622743	-0.233983079418165	0.028389670968903456
0.8964150128268443	0.921130207408613	0.00009272155711537758
0.5705505544465297	-0.780995345014221	0.00948899131895458
0.46651333956622204	0.365164672079421	0.033382023213649054
0.2693617370827379	-0.450329394947091	0.02207282041711655
0.7091314873970929	-0.953187724077082	0.0006892611907301631
0.5256049573243641	-0.933115540075014	0.0017698252603647266
0.3786724221570549	-0.673470807435936	0.017261044553796148
0.26605889554122114	-0.494254003429736	0.019865723925644257
0.7003840999329053	-0.542209740838592	0.004675936728420998
0.768552018867142	0.940236322408305	0.0006413839839898286
0.7712196007643244	-0.859446671610735	0.0011551768565807002
0.7345343319721344	0.690393596528112	0.002468811096361124
0.8477424609241891	-0.639813599439785	0.002519444259883159
0.503384894226471	-0.154760307945979	0.0343967639113386
0.5995162315464466	-0.356781914107472	0.017961070948165066
0.7918551166909323	-0.736780834906655	0.00046485574040854255
0.21617050662904444	0.230116675447387	0.021445646564790238
0.7592731917793079	0.97732229444067	0.00017074392155488777
0.6007471358615615	-0.401757555564392	0.017335352307152805
0.7502159588882968	-0.453514218875293	0.0011185719860421683
0.9238236442701016	0.575307588751745	0.02194164823743417
0.4685582224389068	-0.673441545915904	0.0182604821767464
0.4489118765696796	-0.335305772418759	0.03532576507147977
0.2161917102338642	0.920183442921393	0.0007442899316578013
0.4630976024674363	0.513641141589384	0.027426286235705546
0.704909001763515	0.946814817913365	0.0008517433098244125
0.6825697536652507	0.889262951559777	0.0025601993980942984
0.784232950276725	0.770812661527987	0.0007116947750886654
0.8336517303738014	-0.781165540402147	0.00024766683544731616
0.46626082901785454	0.776899032370919	0.011372361849487417
0.5397714725090916	-0.175501655778072	0.029058068002260566
0.21134133677944308	-0.528492719635524	0.012911703353355676
0.47851740374932766	0.795680241283946	0.010082440716058448
0.400436915114014	0.224367327552	0.03962425241779129
0.8942003279300331	0.88482875437833	0.0004271723781173861
0.345216749700896	0.0623813555996991	0.04012890849143147
0.8861013951858362	-0.0793046311287852	0.023937042330824068
0.09109132384646892	0.587671382387098	0.0023007672871493898
0.6831640347492397	0.179275120581294	0.0060286015445521896
0.8511602237534931	0.968635052215473	0.00010834161388343742
0.2548456604735619	0.67596378926097	0.010572257491152906
0.5441801175849754	0.183025976321254	0.028306324686814873
0.2820246368244724	0.904693646277926	0.0016592349733260676
0.3247569207584157	-0.666916661091458	0.015298626575562057
0.9594823125998589	-0.959051830725665	0.0005612548852342623
0.9153611912961956	0.961422360345465	0.000010915129519805608
0.6177605155885589	-0.803593295875309	0.0069537102188080326
0.8122634253708455	0.82898287982467	0.0003173586056434918
0.8421681486897258	0.957984941599842	0.0001625995305637991
0.4544641167349257	0.788659954908918	0.010528549300512077
0.6401991602455415	-0.851165172943525	0.004574575923288991
0.9278237465960951	-0.8498335441182	0.0037611331889335895
0.19679798097310267	0.665392990480836	0.0072116503030356565
0.12451180782480831	-0.234491439278209	0.008296727132854089
0.7742276500794808	0.897914444125942	0.0009597289647937814
0.3429651931685136	-0.185101734755025	0.03821908040280718
0.8733943212757976	0.970731357352374	0.00006153250668913
0.2834624599386296	0.970182226864078	0.00018792317987024622
0.8547449409353178	-0.0568541315014754	0.013496100232566765
0.1520488201427811	0.559699115960304	0.006657882657780222
0.41314278944585825	0.270850695837697	0.03834179991888313
0.7977053412330911	0.301308846373264	0.0020878590737072517
0.1026478107619665	-0.908477098514093	0.00022203812425905493
0.6363754066374542	-0.30935541536024	0.01259889735208129
0.2402071235415178	0.180415763739164	0.025950087965726062
0.18157636972649188	-0.485565734059689	0.011093997718629697
0.2588601333698298	-0.534140662679479	0.017403693633436974
0.4915702900120025	0.879687835327387	0.004615691939306209
0.8139526759303484	-0.988450610345998	0.00004019263867832081
0.19070039158222943	-0.869068657551187	0.0014506399632690224
0.5457274029539909	-0.600110129670193	0.01880610065656364
0.5346954082057843	0.0486366215697603	0.03059069206671085
0.8720354515387219	0.997882299181037	1.2604973657583064e-6
0.21964236651428953	0.339167996075915	0.019589798275252313
0.9256123877861889	0.772864816911238	0.00835365520788464
0.27317390613751047	0.70066034966807	0.01048109138919154
0.18320667664249482	0.654913137574012	0.006645819852590786
0.6829236191147061	0.357122610653327	0.006247967072535639
0.3926340733106531	-0.593334267618464	0.02295484796387209
0.6345811596054944	0.512656447500093	0.011799204989866856
0.5131592953711969	0.690573728974516	0.016195604165086426
0.8845854149497494	-0.581544799154327	0.009696671235522656
0.4916867834068895	0.964442919478253	0.0005558206888782902
0.44999232004135914	-0.308273895287083	0.03612033047518656
0.507549155854983	-0.910371573481514	0.002884003192233344
0.5343686257927429	-0.487615317296193	0.02372764553194307
0.5740633943292647	0.953833142650576	0.0009225070197467272
0.6647599685566165	0.718194708895437	0.006755865494385555
0.43126998283524665	0.924488334639367	0.0019615012374138642
0.23086604146613557	0.752475600760619	0.006011667231353457
0.5128740567137433	-0.764490200351166	0.011815127966943043
0.5514918101398772	-0.10459476114433	0.027651973624270836
0.4890255307317434	0.577834127972335	0.023183733770947717
0.8500905105464778	0.875453925917696	0.00008441138166772289
0.706816024591543	-0.728094006176769	0.004031760385202948
0.8361532079129751	0.911354809351434	0.0002109885792755488
0.05869290687937658	-0.290736894536768	0.0018588526057580425
0.5712548556122947	0.429986246495855	0.020959917961770172
0.4304637641747084	-0.424299305178591	0.032468319236656405
0.18038703871998232	-0.316043854958591	0.014665388808541175
0.25408662182136893	-0.432806979711832	0.021039578373532992
0.8965546996883541	0.169457110606365	0.027205967406910215
0.4104125968467737	-0.538366374563773	0.026650976927010808
0.5465275052609341	-0.962153241766104	0.0006500839108933543
0.9477228737659973	-0.766403237089962	0.015155235549480239
0.6236005428101823	-0.243963565630571	0.014788012746274226
0.905895464913301	0.90708263175036	0.00035945170363551606
0.4567635319717332	0.450094734183699	0.03060627040767604
0.6162673965081239	0.914892367248393	0.0023639289609259295
0.6377981510873209	-0.842970889013892	0.004922565782308156
0.5357924784446995	0.997962724549408	2.237485476033937e-6
0.7500976234112613	-0.488514518690982	0.0011773272248498487
0.9560820808112702	0.980293978213936	0.0000328811651999235
0.9370714096616201	-0.805260004526804	0.008461680745659632
0.6332192807495348	0.572041109295877	0.011341306055940855
0.5082700339102281	-0.200064606739599	0.03322177728088045
0.0897081840438449	-0.313659361522445	0.004105373763417032
0.37452520483971635	0.876618616439817	0.003945773175041427
0.7080305073173344	0.839423709597615	0.0030057519724863537
0.6073958258180748	0.00838821328600255	0.017967466632355596
0.6269964375664671	-0.585508895251744	0.011808893661137037
0.14588158842322754	0.466688473918287	0.007840917965976054
0.5147211428265601	0.821841097986587	0.008188197689053715
0.6737086457666073	0.563473446709797	0.007197512883175254
0.05089004513037147	0.73106880146433	0.00037520712874360607
0.8527110729890847	0.64827155727913	0.0028005124919058067
0.7805101875012386	-0.992942226378157	0.00001953101399939197
0.7560875746151845	-0.855710714405785	0.001521289266280066
0.13343418869059046	0.336778575855743	0.008380128930928482
0.2510182853621729	-0.12934861053456	0.028306906610304695
0.19550016218754712	-0.567013955160318	0.010179204225318117
0.21922956579586794	-0.688184269960362	0.007831851279949892
0.8109784415754362	-0.966991228761324	0.00020367281598195595
0.8518891358553747	-0.833350131152169	0.00018888007454996762
0.4457155377947943	0.960925254786105	0.0006109496428263551
0.25602716775643275	-0.720642569405912	0.008574840055148544
0.8979473657493917	-0.378206691595071	0.021968921465680077
0.8307046664455237	0.909412834624475	0.00025469394189796144
0.47225399314313743	0.937529814400363	0.0015075001472258016
0.00837097297999545	-0.602983012652217	0.000018909609081989957
0.8242201391423434	0.966005623925276	0.00018009312199762187
0.11743075171661592	-0.917438125230153	0.0002396217494928817
0.96761230677592	0.620598823457059	0.043389676357647095
0.32401414895096564	0.839316001991069	0.0050878180233838236
0.8451952604429115	-0.774013379804617	0.0004782164707595543
0.5575392073718723	-0.506236599898083	0.020842475821944487
0.20557290854410243	-0.457571683560521	0.014517322697126982
0.2546824738017261	0.197369133081021	0.027810600528397744
0.8033962146611067	0.327032095619059	0.00238860999534517
0.6823669714550173	-0.773435536334345	0.004963825480572268
0.20838136177134417	0.0642160972338045	0.022065085008242315
0.8882984513312547	-0.997474757507102	1.549107611101207e-6
0.7594711899289928	0.0792878277357686	0.000969356282418068
0.5674009457204521	0.811340077707313	0.008024030685205054
0.43495716188476163	0.93193583854997	0.0016446872407229096
0.94429241290194	0.619807311923443	0.027835546004035663
0.1922646474646989	0.893176441866558	0.001020112333479687
0.5322480776233646	0.0182746314391472	0.031030914046351186
0.5242664907415658	0.351141561710673	0.028496542238886046
0.7285026316198125	-0.760049076294962	0.0027863639413189434
0.6639781889075576	-0.860322900280118	0.003734366428494756
0.6877842876646445	0.0614897911179558	0.005394218099054326
0.9184046630555787	-0.833791460923531	0.003507383596163857
0.19777627921506277	-0.865266997992434	0.0016348231783065556
0.948977911848238	0.719201207611232	0.020503616545124947
0.3165128980803106	0.988136567341081	0.0000375515996333687
0.20172694795869314	0.598529740311109	0.009718515391055092
0.308411969783262	-0.885529521177065	0.0026557734174273238
0.188940173676693	-0.123312674044472	0.018523645543589567
0.015035381146277987	-0.992596365417825	3.317377069867711e-8
0.5199662119053762	-0.93305901285102	0.0017701668494615264
0.6231395726201377	0.976043490457505	0.0002734661257547841
0.7273014575015342	0.461081376322981	0.0023459691017348005
0.4326766559993268	-0.734099409661903	0.014191609618191154
0.7323425301995837	-0.963606349786608	0.0004183794697390907
0.4016730502725892	0.836146879349096	0.0067311249452764186
0.6773525939690915	-0.403829024527964	0.006940635594364826
0.6629392828126973	-0.829973868877341	0.004611720072469514
0.5229704499335862	-0.958036746176816	0.0007765070759918494
0.4845306889246573	0.0494363087265854	0.037440197683507814
0.5470319865898213	0.266379948585365	0.026949531120711228
0.9691197231264894	-0.987127732153467	0.00002861420518174035
0.8855227391003244	-0.644399274227832	0.007337001004954322
0.14269590409703195	0.617424202693362	0.004879503244586483
0.6216536979397451	-0.0532358732791483	0.015426761862592033
0.21585307024657707	0.928785002947898	0.0005997363213000688
0.950320409726793	-0.118109398275263	0.06089837928759108
0.0523806801324495	-0.0240512951901398	0.0017623075917183296
0.6519271007152911	0.745982350389773	0.007064557469203324
0.666860554537997	0.0559471862231174	0.008144748541494507
0.5891814414355943	-0.59343797764298	0.015371721777493238
0.539318727400725	-0.433718622465133	0.024754230940784838
0.021131433488578308	0.230147832742582	0.00026405650219059036
0.44513278586910365	-0.557682153577161	0.025533084030274232
0.5389453642321801	0.192117626298451	0.02902647269267784
0.7424082746150933	0.874413982431452	0.0017055154426073524
0.6824285744040668	0.64429961308281	0.006104177889009917
0.9413206290882795	-0.700965925179328	0.019015398285236962
0.00793170589397463	0.201556687884735	0.0000384495320377208
0.6835578883146607	0.302942607264156	0.006110901157395336
0.3789603052057107	0.697832733475181	0.01561682292719125
0.32303545510698317	0.360617563761165	0.031196306708598194
0.6143431904106313	-0.495464137742688	0.014442441003283141
0.28234076117752727	0.786687242457226	0.006581852671709154
0.7326909441800029	0.765538844439525	0.002582385087211285
0.4227525408379093	0.839923273085201	0.006755568078348927
0.8854618402069412	0.947735227734593	0.000027538695047168694
0.06892961035842639	0.700663606378914	0.0008177044292415835
0.6992105575109536	0.355608936234152	0.004470452220496683
0.7364656682600003	0.203568288854392	0.0014304753333185926
0.9380873856197182	0.88508022614373	0.0028894730753221197
0.9065538344647588	0.949746070240767	0.000020410544479687857
0.774151895135592	0.989272695226707	0.00004331827098271976
0.6617056324728863	0.283891268823707	0.008929009768417494
0.13034627002466911	-0.217969655647875	0.009152748467340767
0.41655080804595346	0.467235774398111	0.030534236975447823
0.845723262817934	0.609465689371983	0.002907463969323698
0.6212679811318401	0.900859968723777	0.0029141798411012575
0.77144014542897	-0.0197912447651884	0.0012310520972488297
0.8781043071914962	-0.898623646795441	0.00008788306723371135
0.9176637866009537	0.979190857981828	7.693678313792866e-6
0.28500564818006136	0.874674249555554	0.0027457393250269932
0.4769924691113626	0.65109073653006	0.01949879012413432
0.8634910562022672	0.593787326598672	0.005431581478547802
0.34380794202870046	-0.827517930424994	0.006177299748550712
0.7110339084454115	0.130230729253567	0.003041201014649073
0.07841135653054629	0.750520604437911	0.000783058757266798
0.9259581930140512	-0.865750390162413	0.00270721360782513
0.9726441169078218	-0.751035566747076	0.030580982819575782
0.7744872821575228	-0.885390410344116	0.0010151303491487105
0.7728836602965484	-0.010695936263729	0.0012849590540216112
0.14785771322725993	0.260226932316918	0.011049615855001292
0.5998828765488236	-0.685175476685304	0.011918312317203493
0.3774745216617449	0.252344034220726	0.038421462908348046
0.578287061420656	-0.0618717007907948	0.023149081473143467
0.49638981070560634	-0.286861079545039	0.03305685187877385
0.7402799408578349	-0.790655999893756	0.0022181643148042416
0.30509698942943836	0.898161178013715	0.0021241737445936186
0.4982994283409573	-0.172163899460327	0.03481553871113953
0.5245165372345989	-0.972261150340713	0.0003623630089482344
0.4992623629617124	0.139389910856311	0.03507083830155619
0.4129876325459998	0.216987335695778	0.039757619768496254
0.23325333633161383	0.401020572353803	0.019611900127371604
0.771920968242587	0.0939093077864651	0.001210502752458005
0.4928475434463413	0.99973456413422	3.596721495224011e-8
0.409148073584604	-0.968158363504544	0.00037744102703602767
0.28677102880456196	-0.523087630947823	0.020538447039546655
0.787912757952677	-0.575708900355669	0.0005106170254495263
0.8043273768933991	0.0579570130985576	0.003687615612156428
0.2424457952419383	-0.865141743895167	0.0023725294226045277
0.6074884220800236	0.979175236813723	0.00021381475563167772
0.7860534491507584	0.3496534543139	0.001190149230570896
0.5849546310287176	0.361013453590661	0.020090460164584246
0.05803750488641173	-0.296353448377677	0.0018058924139926836
0.8314509904400188	-0.871575352837363	0.0001851282255719777
0.4711033885194495	0.979386911136636	0.00019163104990363154
0.2705412822647829	-0.297061819410019	0.027624554423306164
0.64963335136309	0.118606266339975	0.010739709039159233
0.49815586479309915	0.727999008145019	0.014346943482023648
0.37533240188816686	-0.0587367258281384	0.041775154544822946
0.259319602657047	-0.942703337590961	0.0005592529847825487
0.6320224020602312	-0.125265310710421	0.013598631002752435
0.6814577902384551	-0.631197062552634	0.006242762980369457
0.5796298167812401	0.846552858191544	0.005968898977959764
0.2764074958601556	0.209298714151705	0.03060013192726187
0.3906416594291521	-0.120303915251976	0.041524736709729684
0.729647081743177	-0.896540800767117	0.0016605916159540424
0.07044337035411496	0.437765762507412	0.0020896036624153008
0.6134259250959725	0.585453387214906	0.01318740494898137
0.2814317426092365	-0.72822921990112	0.009504951532895706
0.2090044598923225	0.249646222801048	0.020014060030231637
0.7359141428568714	-0.830797421330252	0.0022175075255053264
0.9396726265291341	0.2993568273361	0.04690126202464528
0.915325983507925	-0.674567445729624	0.012442206157484908
0.4920687069155264	-0.485577384939587	0.0272439736193884
0.7220674629696985	-0.969080141931389	0.0003373957715259229
0.4641760537181773	-0.181449606687828	0.03809916941843796
0.6075251085943668	-0.0333349016460098	0.01793608111519913
0.6258017871438136	0.242195892079333	0.01443520153833667
0.8289220334220296	0.945922839850126	0.00025024395190826953
0.45493238284387166	-0.932332585453351	0.0016910662337328833
0.6823651801272067	-0.34864095721858	0.006304243227417693
0.4264277152656527	0.0897125909729707	0.041501726673957254
0.6304735580229429	-0.865485851943543	0.004238277699180867
0.4864420176536306	0.63647582681571	0.020114862406420717
0.9162302909021591	-0.921047153315396	0.00035380144512174285
0.662919462072301	-0.205594082185275	0.00874813091025571
0.36585853544824576	0.0526560239551566	0.04142978098846965
0.9223224442919052	-0.49605178514812	0.026406414980837508
0.25959821891272516	-0.585720439844712	0.015136479078211022
0.6660062453610694	0.504857603242528	0.008175228191999402
0.8994475697586036	0.289283892422948	0.02559106915907347
0.8527908120539609	0.987725340982951	0.000032514416233052244
0.7986751199096137	0.667921071713334	0.0003713880935454576
0.7096418578678628	-0.848207883764696	0.002830463379584872
0.6666297047926928	-0.806187975459466	0.005064094455079338
0.8498052815591033	-0.891869197780805	0.00009134428193537812
0.12042157286482234	-0.946103650717506	0.00011174266964981454
0.6470394309596282	-0.894786630040204	0.0028816240934048058
0.8849071663655387	-0.964848176563824	0.000041163978280143226
0.9347951800066324	-0.910605516734645	0.001337180236784434
0.4544123497449562	-0.967453907047812	0.0004418844841793857
0.773863609627861	-0.956118005603291	0.0004186975377905304
0.8251028652706333	0.782323832332335	0.00020076685139190845
0.7828597245691614	-0.700445933298346	0.0005793818660299733
0.9354181722708625	0.545100673760674	0.0293914086439872
0.786715035785426	0.343691968478353	0.0012406209864185972
0.6375731199455196	-0.772895589951703	0.007158273498082953
0.9423756047909948	0.336547489803196	0.046973138261615636
0.08638352273751682	-0.517382956263801	0.002571800348939003
0.9160625239111981	0.32531909826545	0.031978391350629534
0.8687023906180495	-0.939790814741918	0.0000648757247001842
0.7913298437948878	0.678228799786042	0.00041185194284859664
0.3641287215019026	-0.836759709660903	0.006058161513972634
0.5870679741419036	0.0621167240478924	0.02157959659485314
0.5490800548730241	-0.699381726606369	0.01429956523741326
0.7317064209810287	0.915668117940172	0.0013169114774973332
0.7154879603237757	0.130880965009736	0.002674860470678034
0.07788369510912772	0.882727244928949	0.00020235982171443962
0.2692353098885034	0.22040701142298	0.029396487860635978
0.7144043540113301	-0.443620173141677	0.0032688828831027527
0.7976421932512491	0.92355533305465	0.0005513402761772634
0.6599453842767471	0.981282595407957	0.00016546513504948383
0.4707970351744162	0.956756971462838	0.0007735822231856174
0.7024761645435295	0.669499961744006	0.004490646390434698
0.938306320349825	0.959126416685984	0.0001250100551104756
0.1868137063869122	-0.466880443155156	0.012136647220328724
0.9044395421960076	0.765546855838061	0.005057405681847134
0.6520023395368575	-0.490866868445024	0.00985169710053446
0.09033081351836557	-0.227937104057998	0.0045725471496472925
0.2343347867837068	0.41545720436895	0.019280447252693927
0.4785264553175361	-0.690000924687825	0.017070563248276417
0.9210837973206512	-0.364073321830604	0.03286871191508186
0.2666762658013975	-0.177737525864996	0.02987975843394434
0.09245441138943344	0.922381799344319	0.00013174346244992056
0.6549276481423604	-0.84627714266025	0.004375958967591011
0.7091021172571494	-0.989423775978201	0.00005190558261923914
0.6108020820020749	0.417885977349465	0.01575170699602187
0.7761199395351078	0.419402728285984	0.000740635933846515
0.31380999631199064	0.923031436938071	0.0013402973151133905
0.4315645837701843	-0.267551946921748	0.038057037468997315
0.326140542089226	0.514154094098198	0.024265109811702303
0.8563225468326237	0.768248813831926	0.0008955577705579506
0.6107769545097219	0.696622208245055	0.010841993719163293
0.6049741257361689	0.299816613493566	0.017550122653413318
0.8999945057091333	0.982782141088702	0.00002028270679421687
0.6739315233503452	-0.650776806131236	0.006763920197255544
0.41257606387000717	0.0868710498589211	0.04188647224917665
0.915099364986108	0.893497002078505	0.0009234528198571831
0.24980001132564214	0.836147659405637	0.0034971052639545925
0.5657245577794129	0.569900974000184	0.018203807638375633
0.6273276702279903	0.676862282224635	0.0101518728529752
0.7914285666830853	0.320592713113341	0.001574815541045026
0.3731441178019938	-0.982226844934711	0.00010807877948426039
0.5882709268362087	0.451379673276945	0.01838310284539582
0.509210174005442	0.136073169757157	0.03383011532279248
0.8227190255388567	0.759997671364248	0.00024227697840188767
0.71794506178836	0.900804898089583	0.0017609669630485134
0.4683106946979661	-0.473239369658665	0.02909714611807539
0.7094188202260151	0.719388600549118	0.003910343017254169
0.7497132769476746	-0.00411353636282627	0.001014010060969751
0.6458877036077815	0.146244643694657	0.01132293129464852
0.07916810575611648	0.643954936988317	0.0014097404219990052
0.48253410641872807	0.902928134167088	0.0032487891165136457
0.3831687278049727	0.701808536227859	0.015474054108909356
0.12470132430458016	-0.595351807945433	0.004098603971758129
0.7592580086598619	0.548373276828608	0.0009472350219411909
0.4186759908688857	0.816538709254093	0.008267446473715006
0.6992004682673326	-0.0378182109426573	0.004115441239271844
0.958799684158904	-0.81745284880601	0.013730980978742017
0.44394141535201415	0.945705190862375	0.0011157949014090243
0.44685973741582996	-0.835469513187894	0.007273864143660832
0.23760308109227118	0.221340350317344	0.024840770531249497
0.452677081751423	0.165381107941878	0.03919951449628067
0.5736173607392089	-0.853477315024608	0.005698111998233777
0.26501341553673713	0.396863481764047	0.023656425538537848
0.8793221709390011	0.769838457165407	0.0021977522649682993
0.24229928682511664	-0.185830633227214	0.026178892911211605
0.703347030258498	0.105026034925164	0.0037281986725201965
0.6494118878252872	0.566649162752722	0.009683611702860757
0.4918065491632924	-0.476452721419222	0.0276302331507987
0.4024041492586336	0.108230499429975	0.04175248984570135
0.36746640603246256	0.319517445419953	0.03582972651614606
0.1444083233188971	-0.953679105952479	0.00012020747035515162
0.6330427302807079	-0.865446406700843	0.0041932495448174555
0.5158214601700274	-0.254380572761991	0.03143617223658231
0.15590078264703486	-0.405562763551423	0.009965037242733642
0.4477516382442775	-0.631142713721189	0.021133057407195933
0.7457807142796773	0.918861510425555	0.0011151215270450098
0.40683828759746354	0.467432591950026	0.03045718905221603
0.5677368040762503	-0.238102443108564	0.024051205923294617
0.6074028124649617	-0.800442317798325	0.007425968790168401
0.7842967359483137	0.762918045106155	0.0006893599960371363
0.6472360582281885	-0.958643020510478	0.000691594592713631
0.8809765624890095	-0.993274485115895	9.243203005581428e-6
0.8580562511720061	0.542283932633147	0.005985215931151508
0.44165669028863275	-0.885323803344584	0.004081418598074461
0.6767764475160521	-0.226564747235639	0.006875341077843856
0.42802474492171516	-0.497644234372988	0.028958559018003368
0.5595354548499745	-0.541598878394321	0.019635677016749353
0.5052810118669561	0.531694058535023	0.024454219427304722
0.3348641761263078	-0.588252512815737	0.02065704093858616
0.8376521237850871	0.707039501875871	0.0008919964477708041
0.8044753153805617	0.614626569465484	0.000572558478768822
0.46009053328403227	0.171090113733118	0.0385822621419945
0.7470542302100018	-0.55353473192133	0.0014493385537869686
0.09413263775668293	-0.0774479880847276	0.005403890557645792
0.7744725558909032	-0.901496703534561	0.0009355497128386443
0.0681604171155851	-0.86242214030943	0.00020764644239664435
0.7300078412749657	0.790728028876493	0.002630886533382596
0.5178449819069821	0.226900138697416	0.03160422955820444
0.623249236512711	0.594108253349217	0.012055107439651293
0.8000499439960855	0.156104824198746	0.002965362502761253
0.5869271515457702	0.850503828071661	0.0056538929499806295
0.40213047240323946	0.843539030916925	0.006264888896215066
0.5771129463665157	0.509032600184465	0.018641740132233867
0.3102816613807061	0.326235557333353	0.03127501727887804
0.6905629546054546	0.497889543471508	0.005560600752714672
0.8877164488305942	-0.951033798377008	0.000025744909052655155
0.8889815886682128	-0.191006866485797	0.023655496747181086
0.5728768466460666	-0.801927575826557	0.008378362106184853
0.529420234649225	0.36411627120805	0.027590137392325617
0.5864095820247582	-0.511416587262949	0.017533524098628694
0.9588087294352312	-0.270418886972812	0.06338510657366421
0.14207008908034385	-0.744975169924747	0.0025987426710087406
0.6808526107732328	-0.928599640216693	0.001459981087975115
0.9166781599666921	-0.281058821544963	0.033938555971324114
0.5106463426475191	0.981906538893217	0.00015880822077818203
0.2149047585267559	0.800645111583409	0.0037388213403191936
0.1868071861729349	-0.160560586038925	0.017846476330512184
0.5814206407617103	0.224176543249281	0.02191128871099764
0.24464274124395527	-0.209858402698446	0.026104793241610386
0.6683603890495557	-0.45294361648812	0.00799456469922076
0.9432875084670865	-0.900027911680748	0.0025366177097654176
0.6737564666354698	-0.989110316835644	0.00005872124633855395
0.8256557595313103	0.0459915453902656	0.006891341127372989
0.33403338126113113	0.981021758085849	0.00010335682363490719
0.4273439903648413	0.0445520836627597	0.04178061648196299
0.9604171058219021	-0.879995778270971	0.007054692934314433
0.33161272016258003	0.459019238796479	0.027515658720982137
0.8207374097393191	0.990671918629958	0.00002659267472629073
0.6415465216476196	0.086457933960717	0.012042897538585898
0.3418097840252214	-0.787499067009251	0.008511900307342255
0.0089301668810815	0.787789636524277	7.67108530185515e-6
0.36714442175110407	0.983543547248281	0.00009077562460610613
0.6791709803962628	-0.783074713822076	0.004971237093458901
0.7764651858120704	-0.750941614898833	0.0008693671177145051
0.27667253148133586	-0.719993615204904	0.009687885882477107
0.24621397772512718	0.779734911071308	0.005565767653293867
0.5927195415707649	-0.655944564892814	0.013326446191535155
0.44661404585437126	-0.935158923750336	0.0015443298301506029
0.8845486416032253	0.602974763179053	0.008823582736185212
0.5934796707311558	-0.492322933124145	0.017052737044839228
0.7560766863078214	0.850046808747368	0.0015446984884551712
0.6914862866053543	0.658175607926116	0.0053315579048343635
0.5875090663869286	-0.557669081781951	0.01641097909949928
0.7692202191942439	-0.801523712321165	0.0012072099781044437
0.9711245835956835	-0.997579182528997	8.391583001634694e-8
0.6301632997072704	0.529792492911459	0.012154655758911106
0.8917109518164943	-0.256455494888619	0.023329763691084214
0.7942368146570697	0.343941450410026	0.0016271441943009736
0.9568096543517793	-0.298409883970265	0.06022116429272784
0.5261170276845868	-0.901077154128072	0.0033833047805067644
0.10821209824521048	-0.669486526069532	0.0023178976375264056
0.7842957360049719	-0.881619671138307	0.0008564963545645997
0.8542991653699895	0.889401783003098	0.00007368898222633663
0.598404459098658	-0.606529407194756	0.01419213657115037
0.6601051219529706	0.947092348272815	0.0010028930177525442
0.7528324937232921	-0.332228897079617	0.0009478391613648852
0.8360614869358108	0.85319479655957	0.0001307309450627083
0.855620479657677	-0.982128966261676	0.00005393952679191872
0.7277347302663865	0.801387038553652	0.0026738130091050567
0.5175022632955076	0.714298493681826	0.01471148397392515
0.14580366903856465	-0.927289188822834	0.00029043525307100243
0.44834640719562924	-0.694497900021801	0.01700396622878087
0.7465217186367992	-0.995795503605576	8.114437100133786e-6
0.18536753001777714	-0.17558690903285	0.017462617659082965
0.9168646856902032	-0.718029970568644	0.010047623108246173
0.5692215950041885	-0.459840221265666	0.02062975177376339
0.23365846338664686	-0.691092439652942	0.00859093985118717
0.27211046863873295	0.0592289002218799	0.03205190831124157
0.7541700266084447	0.352099204684191	0.0009222910237237817
0.5146297046321903	0.765255438390758	0.011737769364026474
0.5485117394149551	-0.956774571218907	0.0008260871832146646
0.28233195977466197	-0.294318398303514	0.02918671100709648
0.4039189251588537	0.731708972929764	0.013919680384729717
0.8170547847876628	-0.493022345310559	0.002077005302725055
0.5089124725998385	-0.621127445744891	0.020082248868569394
0.31660431865699484	-0.319838836326196	0.032121555889262396
0.708869962646531	-0.304564861383754	0.003454487593265345
0.1680243287280702	0.350467994357095	0.012406080286014727
0.6697267997484531	0.87624620147691	0.0031478212902605056
0.7988512478729337	0.382371137091348	0.001696028846144656
0.26541027327553335	-0.893808281276138	0.0018178839181900645
0.7408603884756869	0.0555385269670975	0.001218171309697519
0.7454672050059176	0.801073185798698	0.0020036261507011695
0.07539465637924339	-0.918363848992705	0.00009604326185061748
0.3873970918399204	-0.556140185551272	0.025091442389184225
0.35757665529105664	-0.860472091640468	0.004585342274089559
0.8964636716127625	0.603095477936391	0.011523413315748745
0.6631612799423462	-0.341789836386964	0.008721215019563583
0.799938109662353	-0.316333125742648	0.0021741486025947912
0.08416692025097142	0.740353395298715	0.0009630118229505488
0.6609485251133927	0.919660057145307	0.0018789984541997314
0.6741604798418545	-0.616427929796393	0.0069462467412097035
0.3644959359021673	0.872397090842262	0.0040425183528764435
0.716329542157009	0.874996360896231	0.0022479323590713952
0.6432463039081668	-0.455283923338174	0.01110562271506035
0.49530848989915277	0.573739534957999	0.023098288387768486
0.8017798832077414	0.597300647444081	0.0005962017547839433
0.3885905424441836	-0.334347965309207	0.036031251821317514
0.2822735890170899	-0.784197933340178	0.006701490637297868
0.09135540342447078	-0.49635046454759	0.003027116144961247
0.4278838259385289	0.969072746329403	0.0003766971754230434
0.5175529314194501	-0.740024995483434	0.013206807392186135
0.6337345091644857	0.407017410793358	0.012619243654725356
0.5697860717961066	-0.29667922646385	0.023132097822213732
0.7821892642534278	0.550615056252202	0.0005450269551827737
0.3008256096023149	0.69149503538782	0.01252895902516638
0.7834274019616649	-0.281846748722462	0.001313276971343442
0.5111104784516892	0.131516872755628	0.03361623409409178
0.5755160746106054	0.404537402614758	0.020830224494176732
0.5937892757098212	0.93035849647902	0.001809419757231859
0.94511298285871	-0.968527610338652	0.00007717302698384112
0.9146359942541791	0.315954740039919	0.03163248300686007
0.8163927110017255	-0.707715378690363	0.00036189606211903995
0.4250927646454003	0.327567437121078	0.03636713651084888
0.2935479595339357	-0.150589543589708	0.03390480961318211
0.3872004265061302	0.701832402217588	0.015589218348392601
0.7989669695089425	-0.646152410090754	0.0004094015146258433
0.45531647013251997	-0.310637886816774	0.03576509536156511
0.3789024336287561	0.309416582156906	0.036654256149983265
0.919012053242476	0.0582243920267514	0.03999330559810538
0.782052556098264	0.843897071761028	0.0009175279561433493
0.5819024268473196	0.248015083897908	0.021659388678010906
0.9024713116766667	0.854071392576403	0.0014037808444462996
0.5001028816687701	-0.21276388990082	0.03403052998280405
0.8039061282273336	-0.896136581246707	0.0005434944130495595
0.3055292006379648	0.446871089120065	0.025898434821675274
0.7020302944246966	-0.369626077208792	0.0042177963860078
0.8765618218399418	0.728630895433115	0.003112912106492261
0.29363486731524285	-0.350397158572613	0.02865244091828104
0.7231596764149996	0.37750560927534	0.002444769886825717
0.9745944836671181	-0.469543952097672	0.06630498016121282
0.2928503189712455	0.58342462887624	0.01797924042304925
0.19599853036085735	0.730888974233	0.005149762980623305
0.8615480824193501	0.913304448235638	0.00006301859655369368
0.4978503945053147	0.585149390489443	0.02241261744208009
0.5049994122275319	-0.603996651314159	0.021129848869812947
0.6158840966748895	-0.568856786582014	0.01321972977353402
0.052184083775248	0.388818365086126	0.0012755615860114366
0.18263017206863202	0.871453710888035	0.0012930801784781696
0.6536725441783043	-0.449256756387371	0.009800926827472991
0.5117028761812813	0.921139869637439	0.002332930360621909
0.19362853622559395	0.101378585868861	0.019440961565834816
0.6171734147367671	0.970872818859421	0.0003926438293971608
0.282006646956541	-0.181011493734046	0.031903557659573575
0.4256862416979111	0.279170480352853	0.03789276123223209
0.9168605217267176	0.723387682479344	0.009704141295692274
0.5036781600882067	-0.774686448153852	0.011304669502077657
0.37885340360763203	0.996483475222394	4.507949570978831e-6
0.7878448626263118	-0.480246225790037	0.0007631591628419336
0.38295784640826425	-0.414239287129055	0.03252502213043328
0.42339392949706145	-0.405077766219144	0.03339747700423547
0.6433562390979584	-0.441483668076762	0.011155801680036773
0.46931880863951975	-0.298355270833398	0.035196196937117764
0.10324229671626686	0.567992220963644	0.003128870450833083
0.5736841517766627	0.131016943180253	0.02375043081036571
0.48107674885945817	0.930398343713412	0.0018431139237473201
0.7730674473447896	-0.980226598459258	0.00012659290183151414
0.8535440329120211	0.926132720654903	0.00011506423302418008
0.440103525274753	-0.258019786377623	0.03798718076794028
0.21603484749091667	-0.784219624283638	0.00429986715490561
0.7040877388696778	-0.725624971088753	0.0042038237344476734
0.5590541555141199	0.672347875775605	0.014994254773692425
0.7014392231713227	0.0338827563575748	0.003886576894455099
0.6153488408750256	0.250582021713595	0.016115390394719802
0.41933881647876714	-0.106807273540298	0.04154089827653717
0.9359839442727734	-0.996789354677415	1.1804222385223794e-6
0.8499220156893188	-0.957659514268657	0.0001372295949283148
0.8266887522049726	0.909033937333967	0.00029100323383008135
0.8059528330330755	0.7603244134663	0.00029544516776190737
0.7310310023613313	0.0888012533192213	0.00163609921974386
0.2546636549415702	0.358688528703322	0.023692757329879178
0.3120207864519327	0.832884752882545	0.005145122429296041
0.22847308032866526	-0.2317747482217	0.02327466711763226
0.42136923909979596	-0.816213131798041	0.008324149156081376
0.15741298983408217	0.969868210591963	0.00006193827323268862
0.1354594710570101	0.386789437404119	0.007981487704232357
0.9317796295837518	0.959742912172082	0.00006780572716227387
0.7760487733216157	-0.189385823267812	0.0012348457933732536
0.5637016886026964	-0.61892970393346	0.01675777257028207
0.8666261728487351	-0.240661124191224	0.015034689504196312
0.8222647892296151	0.623478514713085	0.0010769921100057657
0.890298768907156	-0.865285251065848	0.0006273623998454463
0.19218429537158171	0.565595697704102	0.009926801357123477
0.4943885469765858	0.395673874170816	0.030331713968880604
0.5260865026106137	0.149752444602359	0.03134656619999293
0.8542246029235987	0.265151967687581	0.011271797157585044
0.6716950984969079	-0.864867293037436	0.003433101426986645
0.7714778853079027	-0.252997006189433	0.0009851887481409517
0.5323722046240387	0.209244244308829	0.029818326582017038
0.840147347488264	0.812173392834717	0.0001826584745742851
0.09836432542852093	0.612457903350837	0.0024436004970382263
0.6274017839890494	-0.500605579107827	0.012777457760844284
0.6639711839379555	-0.551046096688696	0.008241147323132029
0.5527351709715244	0.47332232498032	0.0222334670735109
0.2276136206770801	-0.825240496682626	0.0033191236757998213
0.8671588708048704	-0.978161314883643	0.000056692051892084656
0.5047975190960604	-0.46687039779199	0.02704643854177786
0.48798200856323476	-0.849014974264034	0.006533211284984567
0.5825168863632885	-0.22432631353556	0.021727129055985162
0.9690082729823258	0.669380298421282	0.03869373255602179
0.2106433876349631	0.481733614181836	0.0143550029657936
0.3035442391553677	-0.523226183565658	0.021999807871583718
0.06131504568485783	0.74125213914453	0.0005102477538469819
0.6704962779766434	-0.668716514709248	0.006900541019773249
0.15034553332273215	0.429511560644138	0.008936236680922414
0.8686499998019646	0.479411720829012	0.009752428299244031
0.7970360933721738	0.731200487089395	0.00037496300992769774
0.5008086855040148	0.716601020996024	0.014999103658149732
0.5961489978684242	-0.278834035154825	0.01910788644075174
0.4821081724175154	-0.71017948125182	0.01573429902566977
0.8129843289697268	-0.235988444700341	0.004024249872047371
0.41356080741747075	-0.847592640504549	0.006153217342114759
0.31276054121222846	-0.105574710518756	0.0367655561786837
0.19073367444024555	0.218026095597966	0.017757500839543593
0.6975428174130344	0.526564790903945	0.004916211053530322
0.37503045173830796	-0.662593978684259	0.017866006481333463
0.41179588738358147	-0.0976912102648581	0.041791513054551185
0.3269305523563777	0.673614412322862	0.015002719293423375
0.8288919890618338	0.876110046148972	0.00021687163540060953
0.8408768299132194	-0.914822688842365	0.00017949022850799343
0.1877205780562969	0.158145317177173	0.018014483471848804
0.7476490211027578	0.691879211915239	0.0018019251574905501
0.4644228389204015	-0.0734225952606445	0.03930528842298361
0.504304153915078	-0.17806434355845	0.03400867119195518
0.6442062446325286	-0.541009487070843	0.010452073225343986
0.8412951726158157	0.299537466336966	0.007901478675020723
0.15740113427540628	0.727287333755169	0.0035147986860794996
0.001443605413339323	-0.578708258271234	6.144954413041534e-7
0.846218631618005	0.979975195870007	0.0000708357109699996
0.6464800775073294	-0.268976530930511	0.01114504337615955
0.070920535253944	0.308980220336133	0.002626018397406583
0.17592541676247153	-0.301026762564232	0.014311733315837495
0.871491566527781	-0.998105586664347	1.0234241439705693e-6
0.07063448778932395	0.675232420339579	0.0009768941019197804
0.4837202117468247	-0.759743826548544	0.012476004801337367
0.3142233928692812	0.200984505362783	0.03529326911304498
0.6895885098984665	0.511827020157703	0.0056659421648129656
0.16536433384759444	0.676677174941751	0.005012242771596786
0.6411423704630342	0.770866322559831	0.007044357225320616
0.19104961760224512	0.927539061368678	0.0004906532904369408
0.5545455501255814	0.998262744099534	1.6586776494508068e-6
0.49599912171118726	0.634389720120059	0.01991726919198184
0.8096719141716611	0.391812660622144	0.0024349844217234563
0.7686267059484896	0.842135874785523	0.0012410147543223684
0.8492271249760612	0.937243552323939	0.000149409758686335
0.9192797178767657	-0.78347613856218	0.006434368882857943
0.4488277038987854	-0.10616450189399	0.040215025255319656
0.6104411782589184	-0.914891869368765	0.002398032307525045
0.5697946478022768	0.965591115571962	0.0005469467441643417
0.01904202420407274	0.748335680204182	0.000046948494606022566
0.7149191870483386	-0.636778820237181	0.0036209791392136518
0.7877672985780799	-0.782811199472633	0.0006569895228727704
0.5649975608727738	0.577993921682546	0.018019316064125393
0.7320251777684573	0.998634653949353	9.217168314937274e-7
0.7833668581565176	0.711634308959521	0.0005899112061827187
0.14871640597673852	0.65705848703619	0.004495424820578328
0.3283578066153464	-0.747701856219096	0.010492245927392901
0.45527385254633934	-0.907433302382578	0.0029121922829090778
0.8121963675083399	0.985243473999955	0.00006141606660496412
0.7970010248136826	0.524423135196272	0.0008117180879514022
0.8050161212843412	-0.903436530198264	0.0005246008091756177
0.2598156892216628	-0.963085599256572	0.00024255545105920858
0.2907143677786903	-0.555234849461475	0.019275296901130303
0.8339885993663894	0.200893079350027	0.007629537058089404
0.5597794108775815	-0.773166929845141	0.010210915584633261
0.9430884412128385	0.958675798718572	0.00018743682462388464
0.23986140109898887	0.687577822276226	0.009114970825483942
0.1400327812465186	-0.7372035482975	0.0026538858680190676
0.7667360631483208	0.697448083252871	0.0010314616949195967
0.2675712187533407	0.856788593797045	0.0031190288051517754
0.7114435473879756	-0.313049975567523	0.0032429435224509166
0.2433337422767687	-0.464851067528287	0.01860705687786574
0.461533091059233	-0.0544744853898468	0.0396581709695838
0.2960131292308919	-0.317257689806276	0.030066040540857392
0.3832982887724901	-0.0292803226073306	0.042152328088202295
0.4076490640992411	-0.808529445983766	0.00865184817167984
0.40417916474709387	0.859932446952344	0.005270607869243111
0.9115408980584514	-0.975560837454864	0.000010566132675477108
0.8909604836048168	0.111794417225928	0.025630170941701946
0.5013250550337718	0.623355951662871	0.02030343762147646
0.7403381961684196	0.0970062020650947	0.0012403079282299414
0.37366802767247204	-0.738204353786351	0.012698365297869536
0.3242731191287254	0.50647239945953	0.024533958483800012
0.921222489280677	0.982023746513575	6.634198784727642e-6
0.7007137921601281	0.879367545983568	0.002480637361746043
0.22146291724921074	0.577496038855358	0.012142287664412357
0.31943996575031525	-0.536276154930287	0.022572902748916556
0.254668251344718	-0.541038456403687	0.016699762259720616
0.7978179296446947	-0.9333910652551	0.0004990634942574182
0.44550683977878414	0.544801755426347	0.026243444893422733
0.519020534290149	0.563441953667332	0.022189514107978703
0.6888152659617636	0.348706152228706	0.005563879026004425
0.5938326585578181	0.802133976696859	0.007784279998667435
0.5254781275054776	-0.498166156782216	0.02419796083243217
0.27398771140707495	-0.515953342660907	0.019681600129715027
0.1777614663901909	-0.525716168307475	0.009693101442148553
0.515490660799571	-0.605886177723379	0.020496652887836586
0.4935853636920305	0.608238988361655	0.02141781864924491
0.9029260785903166	-0.793217823126354	0.0036228418580754145
0.7463494675220195	0.412047654377065	0.0012116824695091618
0.43841111367165636	0.903843119905999	0.0030233500068301998
0.6443905194612374	-0.456773943952491	0.010951668974726122
0.06830488910364073	-0.82939993731405	0.0003076889008620405
0.6400822941564162	-0.664000328552615	0.00939533111584262
0.34387069421623884	0.547001813516744	0.023625165835097002
0.49961335440763904	0.958291778588416	0.000752945389053598
0.279963971602021	0.892092127446883	0.0020477899335257658
0.013399504057671765	0.0967815594330403	0.00011658924796323735
0.5249415721040708	-0.343152950537466	0.02859321241645124
0.7172356597725275	0.787819217609132	0.0031866387216301904
0.41825733762168155	-0.13563744704996	0.041197595593452
0.9312888110757315	0.809743241816254	0.006903296470092015
0.667575751962162	-0.864942361800546	0.003520279603789699
0.6948415594041971	-0.945500552240249	0.0009247963090290951
0.7908583721036786	-0.268296390744381	0.0017663456749301637
0.46201404256861117	0.614246023231711	0.021995464023609055
0.15882873715536003	0.814248019830844	0.0018920942857632568
0.4424201146513117	-0.472540761504228	0.030017180078749886
0.5500654154654089	0.177163978718346	0.027425537521979532
0.863224018701026	-0.634770900199156	0.004266585108898955
0.7844335586644937	-0.856283180247367	0.0008722396474429481
0.8229631724760543	0.101443517834999	0.006257158864492418
0.6150238741417429	0.824621329192687	0.006217223980655675
0.8028050895549581	-0.443390333625813	0.0015388611243972706
0.9554274685034008	-0.91958805322102	0.002536711020696826
0.21802841459556735	-0.305762254936494	0.020177026124935066
0.2168626092222577	-0.876464807203241	0.0016618309785519719
0.8585220258987227	-0.926484505709589	0.00009051609991836988
0.28702034254474573	0.341030177614099	0.02823831738623368
0.5233875280173276	0.185119112273201	0.03138326743827367
0.31546275740676843	0.171074901683315	0.036040722073494944
0.4280126092139087	-0.340361712468895	0.03586053021997434
0.16138978712423088	-0.704673109262563	0.004173203373194688
0.7152191556494457	-0.539111764660922	0.003429075942354433
0.7679996149154108	0.873292012270281	0.0011837571614794753
0.8829701907261919	-0.888433403872765	0.00019077747993920732
0.5547752239897731	-0.343819831744288	0.024687502816288037
0.7047402295254485	-0.788358687774477	0.003733075001536288
0.7152390219483614	0.343718790600439	0.0029822157884691336
0.6648579748816903	-0.325836370739032	0.008497113146435068
0.5727721343894313	0.240212216349182	0.02321617240995349
0.8448134079708508	-0.645914304673098	0.0021678634267356307
0.2610703605203743	-0.229226489924134	0.028077076852434418
0.5656216897077421	-0.758270208642759	0.010768679379024168
0.5496874262707451	0.911525135554277	0.00279566006298172
0.842983463497684	-0.995236404795748	6.920882150775123e-6
0.21269436534325423	0.327934773032213	0.018905659970597913
0.7899332678266652	0.855168047131754	0.0007596475485130679
0.31347115317391794	-0.986822429092108	0.00004542906775145096
0.6785689231452087	0.135174093373858	0.006576996465068183
0.45959581707727126	0.670326752879929	0.018554371745948834
0.21986327213386184	0.876365069023438	0.0017067189664540013
0.7012684369312525	-0.697900196962106	0.004495034341365763
0.20489072593149799	-0.777441305780781	0.004115636532528248
0.3961473146444218	0.95522488391253	0.0006892554591040361
0.7815794424691308	-0.51801673623999	0.0005927388273723246
0.1379081166457375	-0.832155293053894	0.001207091297177373
0.41521489460050387	0.763657459621137	0.011883062062399925
0.6715773967260316	-0.905290404924112	0.0022420433826389335
0.6812673849535297	-0.371711187711986	0.006456767165202334
0.8697504077756861	-0.374032814818627	0.013001012322554304
0.3098066926802219	0.658337969278917	0.01496142112092466
0.16600793896409452	-0.969722265892881	0.00006953611108179767
0.5977768320725331	0.493313159481991	0.016512604049734703
0.2616846385081398	-0.793607859137992	0.005540025677655158
0.07674955577555927	-0.0134044349156387	0.003700911195271692
0.3661756002302166	0.690301545365261	0.01568685823893884
0.6475180056417192	0.865699224503816	0.00390953618157707
0.5860752780521985	0.971816833583856	0.00037821611976093854
0.4042196519658524	-0.442343082331237	0.03166937097413576
0.570783153099327	0.0875387310543981	0.02441387967461827
0.22611338080185855	0.2902464693565	0.021692863642821344
0.754366092162843	-0.279133006240018	0.0009167478412104499
0.17071913946425674	0.959019278762121	0.00013244063452363716
0.8148995643052541	-0.873034071608643	0.0003728952832226367
0.5184497366146493	0.942455853219504	0.00136069519581982
0.83914446453927	-0.525101628540332	0.003759315335941935
0.14661111862974022	-0.834256518194882	0.0013301215560803875
0.3128114664442167	0.713416659391574	0.01187719840446281
0.4049433462335248	-0.682560237094637	0.017356051413802684
0.26130470168084463	0.274599747296856	0.027021838612386412
0.9799094594590692	-0.972625733827662	0.0009252914959114948
0.5592087963885154	-0.475702544373856	0.021448469652409968
0.5348640723169096	0.407447364088041	0.025925100678626755
0.6867116747780335	-0.911323386900391	0.001901401491397197
0.5490271907376537	0.78896495049989	0.009645242614256118
0.5771436371141125	-0.727322871521809	0.011698120450448666
0.931964962413293	-0.954223855899252	0.00012033853037780289
0.6277744995754195	-0.669260065489245	0.010277860482565867
0.6648293323664826	-0.222997328366673	0.008482681956515126
0.701337586566093	0.0250236450475382	0.0038951729182694515
0.7576678759947175	0.974686148103715	0.00020621352721999977
0.9347840452032846	-0.567808694157649	0.02735902185686987
0.9592070067703854	0.810725751209046	0.014696698668162764
0.17992552815106225	0.824037008723116	0.0021843954580472755
0.7133955568966609	0.179809349559762	0.002886875743915924
0.7563042591062775	0.966846361317192	0.0003180417961777806
0.8533759300418089	-0.256547091232528	0.0111978320634043
0.8554767176368407	-0.614465758178413	0.0038405252148796566
0.11105147198495513	0.443912784159461	0.004955738479933242
0.667389071262792	-0.934069827736201	0.0013743482442870722
0.7103594704376743	0.530397840466155	0.003800578701509917
0.7569184954874786	0.842351948922786	0.001548280374118664
0.5379949735168201	0.783651632545214	0.010187781476595976
0.23257335671886878	0.927429642525154	0.00071430137246155
0.5953289154618502	0.146676072886703	0.019904573548955858
0.8140559905872435	-0.434825169051016	0.002420484649529711
0.9117582454177787	-0.0494379769221135	0.03603784431589665
0.9062900104138373	-0.695984320012732	0.008984538524655174
0.2643042937223692	0.700632033415289	0.009975927935624183
0.1946810657387733	0.125348049527631	0.019426961752326177
0.4379327103033359	0.986408543758208	0.00007923577246450725
0.8000929961777591	0.411312174205935	0.001591457780586043
0.7008052760010907	-0.358574216337671	0.0043168681940975485
0.7890628903313698	0.523472254800591	0.0006461722102326649
0.41721447983220966	0.0933506919679221	0.04173393874039933
0.20389889976882772	0.284975989337411	0.018588470389536142
0.9217639322197816	0.083951197319198	0.041360198571674694
0.43289629731530416	-0.0520434445116443	0.041514015006778426
0.32019167869280174	0.515743395156664	0.023732588387473216
0.27896952120162494	0.613059932490671	0.015360710788413213
0.46389289186126575	0.584423604568424	0.023677161339079256
0.16316343967530195	0.848245501641139	0.0014004344760674976
0.3730041657163813	0.962836472134611	0.0004474604029176758
0.3659450169204719	-0.687154731977965	0.01588900404878989
0.3131976078908357	-0.840138306003888	0.0048074141109850956
0.6514811645011958	0.0443406974140529	0.01045545330365969
0.4829547916074109	0.53881333146845	0.025386582534018185
0.6494711969632885	0.864210712651483	0.003921636335482258
0.21625793512630725	0.572479304893498	0.011859385773684141
0.24763523590361294	-0.821476025214757	0.003981733926101064
0.1409887243842657	-0.174008290737306	0.01089585624250751
0.8241798527494277	0.736646240855636	0.00033412273058525544
0.8308300287896395	-0.989581194412914	0.000030084654969389036
0.7686127729874587	-0.839398952420937	0.0012435404887815582
0.609317455312623	-0.911345042492907	0.002556889226318746
0.8852961502451354	0.961017808085482	0.000038254978903507045
0.6655422710008627	0.677789930024841	0.007196969884477267
0.5470261467443616	0.588513984443379	0.01915092832530656
0.9867282278702741	0.303519403488981	0.097463185043824
0.6644015685188519	-0.902091503007991	0.0024248317021896824
0.12386193448626381	0.391912820829705	0.0067083226543403415
0.13333989152207257	-0.360076491421027	0.00809086760936987
0.615420340372126	-0.729633008610788	0.009578860035712644
0.3305703101616528	0.479311660355012	0.026417437600607337
0.8281798453767277	0.249032210959546	0.006131717005867121
0.7024062375436393	-0.98573971433603	0.00009202779622829305
0.40722616012370266	0.965633397814152	0.00043371388196084703
0.3268851089078237	0.875387725686353	0.0033566374619941044
0.6115633936608981	0.479148970981388	0.014990758359332544
0.050808294504424464	-0.902472343925915	0.000060611076421380515
0.7066304020180564	0.131058598698723	0.0034348469686275936
0.4783036345669999	-0.442480816605617	0.02984186623090956
0.49923990303757004	-0.2694625766155	0.033118342750207884
0.614039603416583	-0.984168883135795	0.0001272643506134574
0.5318817920413131	-0.923634711762572	0.002214581996440839
0.8127919496031244	-0.209007578341627	0.004175270377920287
0.7783148700466765	-0.0288579698263046	0.0015237038927611568
0.7025973870710376	-0.104066260703311	0.0038010294929043753
0.5147206419808804	0.827948966899301	0.00780276831631119
0.8393563036602041	0.994827497533703	8.231279329778188e-6
0.43613630111531326	-0.283310569962851	0.03745710717814248
0.8004701860872074	-0.286962351274594	0.0023891898326348724
0.34305714451696134	-0.739228780065414	0.011589025923464046
0.20944955071907997	-0.617040256600217	0.009715268547278756
0.7005092921286918	-0.898031944105352	0.00206910868714873
0.7716312099983947	-0.836865451505383	0.0011668031209737546
0.5723676130818477	0.507050497633626	0.019218048858476455
0.7855754305038278	0.241580580638072	0.0015488342402137038
0.3045038263936722	-0.939349128544106	0.0008220777222825465
0.3801004465297161	-0.313445785505273	0.03655252356337565
0.39492656640584894	-0.963717687449406	0.0004621831047596821
0.7026338337128594	-0.484470875341896	0.004384304479728741
0.24971711822619655	0.802224741502631	0.0047851672638706605
0.6744609723663121	-0.887409686055809	0.0027403644071081947
0.713635084387993	-0.862273759876733	0.0025119019006331713
0.4353357170898729	-0.386659223593831	0.03394812491551486
0.39265789221465913	0.735557392515429	0.013397671116284135
0.4773299118224082	0.512982204999264	0.02687302497238171
0.8170300202432731	0.350302599430328	0.00355360537313333
0.895420141276495	0.0140688083184673	0.028186012250873294
0.2878789929114831	0.930245702114327	0.0009704145045919872
0.5673131846448188	0.785581331408607	0.009355327892506298
0.9255982463361276	0.491704102095522	0.0281952561025766
0.6827285607065436	-0.763088257045255	0.005086723816699501
0.430541728746809	0.993193233233474	0.00001993427532309729
0.21247439558546632	0.686093143672756	0.007499007399168166
0.7618494084287764	0.37472242594794	0.0007952533986340666
0.5996161099100108	0.297375099649504	0.01842147224453659
0.5792730195923651	0.63008863984756	0.015170153017131486
0.8461817602853168	-0.995971792106649	4.977707187960542e-6
0.6047181195690363	0.172195757758505	0.018185948063848874
0.549063012759288	-0.89032463599959	0.003912724045475892
0.4399442514941744	0.879314895893032	0.004426051720530293
0.04585013164256517	0.486848774793446	0.000803064000673741
0.16100969201640852	0.858814691551843	0.0012006811972732337
0.029383640471677738	-0.391348189695748	0.00040782985787233514
0.6101670320118255	0.330196613158433	0.01653940012668171
0.40732501266178545	0.376715079579294	0.03463274207421388
0.5166873909396281	0.896728928065638	0.003631064151577541
0.9000797339538895	0.718585466645234	0.006627112094875967
0.4460050107735223	-0.943367489221704	0.0012095180120077896
0.7836231862980644	-0.227088990245568	0.0014881002966604755
0.8427438101170789	0.525736862925603	0.004183110187291086
0.20435933192343025	-0.728835626159561	0.00561263028615446
0.34817904333791294	-0.538086429751261	0.024393283167841832
0.03093991358975562	-0.987256025764518	4.184406409838798e-7
0.3012429671245576	-0.351876442681441	0.02941787220014381
0.3567790158705624	-0.194127246284337	0.038944262058589384
0.4657759834679803	0.326433648078011	0.03465355640136823
0.3600922974802363	-0.978588572542234	0.00014721265343463797
0.6000133633433058	0.480562018035619	0.016432927868201642
0.8657447511246876	0.440066454150792	0.010228514112154911
0.48340097823049333	0.249596590982431	0.03514718171004827
0.5056069589329083	0.638296435810606	0.019336472141894673
0.9027569438310589	0.95975072633076	0.000011512773739705864
0.6241085907462542	-0.989793380359342	0.00005471087342095173
0.6546927450249178	-0.884784117284147	0.003129648522891546
0.31246821431046334	0.349252355540361	0.030653191471982984
0.5936065418141006	-0.893534091139166	0.003476332644945007
0.24017899520477054	-0.906583842579361	0.0012082019349604592
0.712347678369298	0.673893090193039	0.003805959240479744
0.6263512695613142	0.310220325569563	0.014131373514405304
0.3024919440609656	0.594243928181037	0.018124430939199906
0.33616555241699636	-0.890398957604837	0.0027973646812448566
0.3760471523456459	-0.524829572698762	0.026528933645686415
0.15583666547610595	-0.709173280117658	0.003816962473327527
0.841861489999578	0.990906355659942	0.000021993341106156986
0.5762329960295458	-0.226630983171722	0.022756182297962477
0.7550245406241709	0.812544747369957	0.0016599446064513399
0.8473197748721282	0.264274800642289	0.009667480948288374
0.4816456510006685	-0.594863710853926	0.022580170420239683
0.8556802403233925	-0.986025710831504	0.00003828687735590843
0.04617446521081666	-0.673746790110562	0.00042293963762043
0.8590000356202245	0.879515285896268	0.00007611913692934161
0.7738068083411002	0.598423280149071	0.0006314963699543159
0.5745202829850731	-0.680191999333295	0.01374521757449916
0.5729421088039811	-0.729205155392219	0.011816026670738451
0.715572717092821	-0.457660893626664	0.0032072312671425243
0.27405630779641305	0.767172948182022	0.007216435703256626
0.8101418089304574	0.811683528510925	0.0003124574257100901
0.11068097493796128	-0.568527997461668	0.003569766672122681
0.5767383645833313	-0.344832822079247	0.02150409501205213
0.8783787321139893	0.778526925011528	0.0019036106476189578
0.9232255790582605	-0.933950216902115	0.0002775808215715534
0.7634894277933412	0.30084742110565	0.0008360140930758302
0.7198969004213355	0.26665447600599	0.0024870133227745516
0.49363575070469295	-0.27436460691695	0.03361242549752476
0.37091414004943524	0.905906894293367	0.0024452068159397052
0.5976231171146531	-0.366604141746871	0.018151432602962043
0.5386399965062953	-0.445801915322575	0.02451010970665237
0.6041595326511426	0.480926800941821	0.01590577061489745
0.44093783792575836	0.517620767385767	0.027775960056047256
0.6369705315970577	-0.813182178263579	0.005961176052921472
0.8869803279291818	0.823563839826451	0.0013388022807285418
0.3431238886108782	-0.717197337084664	0.01300644563963551
0.6234829989045407	0.770511463934612	0.007882073105770462
0.6604393482744106	0.881332278394265	0.003153310573418368
0.33584848041370124	-0.166262373001818	0.03803732824681931
0.834291109165012	-0.601020728329557	0.0020637176088988715
0.5614514891559143	0.726499021478147	0.012455592946849685
0.8065540940677645	-0.541099769694059	0.0010496528299876308
0.6532453460200416	0.821926097847925	0.005146607349569282
0.9450658749751403	-0.635192794865947	0.026832945007272103
0.8109147048229703	-0.913246521723846	0.00044813577172142044
0.6700369747882621	-0.7512904710363	0.005944605215528967
0.45018492772984664	0.953852034082272	0.0008394769912700546
0.43644853799304345	-0.95657642777505	0.0007279594157753588
0.4779473919102327	-0.770532331261248	0.011785524536187527
0.750267747097484	-0.906348956181702	0.0012273022145757474
0.49769912528996435	-0.882085293731166	0.004477940578018296
0.08520309569654114	0.229114728478324	0.004085242134754351
0.9532611452251445	0.144024645143877	0.06284942164669806
0.8252361098336449	0.985008260945942	0.00005716527523162913
0.33956814908673294	0.442729466241243	0.028892613252318507
0.5088071973219814	-0.602987513999745	0.020989918949555434
0.8579945467502227	0.75032110424558	0.0012428066725870093
0.20438688948107755	-0.558310918133218	0.011259856363611395
0.9314899515744688	-0.672377280425415	0.017701081982680382
0.4686976207785284	-0.776035922907377	0.011431528212875597
0.17678191525501266	0.429384722300548	0.011899147090709708
0.5457433165257943	0.52573090301614	0.02143644616117731
0.8060622190738257	-0.965673668378799	0.0002254879688922367
0.5399418876760175	-0.360780707407358	0.026359396612672104
0.6190100648743256	-0.0114921449398557	0.015904183420798593
0.23284227144807684	-0.377438018543206	0.020289307944066286
0.7453948034173736	0.22488248445995	0.001111263181550155
0.5890443338349534	0.982789176457644	0.00015051280453066816
0.044675523811186245	-0.761868020733748	0.0002356266176748141
0.5805603798090881	0.955184014229792	0.0008723073408244299
0.5374516207212574	-0.97610284943319	0.0002764785207190887
0.2531922768922338	-0.371696684223867	0.023082501279686057
0.08396754045374824	-0.890370304695493	0.00020774051437968556
0.1847316138800696	0.494965079834514	0.011183039472847338
0.750782130355515	-0.842172255417178	0.0017172815522815623
0.6367410381329108	0.835020975186128	0.005229926981846852
0.5781628017282088	0.84698284669924	0.005969863383167826
0.8291195600096012	0.940212947448236	0.0002620543692186966
0.65714865863666	0.323481060366933	0.009550161470063422
0.5136840033233676	-0.503563859075076	0.024981938573781975
0.7366902131421351	-0.78157659121051	0.0023804253382715226
0.43859403391555657	0.921710440688325	0.002121502672286753
0.37404561565904504	0.874602749212554	0.004048843673060963
0.451003326014659	-0.722717783746406	0.015088177343787715
0.5795859618988104	-0.908472907504635	0.002847943186273362
0.7341650204302202	0.768624988932075	0.0025113572290610146
0.9388436574908893	0.289671526889447	0.04676331484613653
0.8483705811556344	0.212973096120344	0.01058558820305577
0.24081922367858144	-0.792712035510358	0.00486088092375223
0.4858783867360946	0.814276033018124	0.008819743881986291
0.23094847833678664	0.171186833423544	0.024668432415300656
0.4529323749125601	0.132792445906502	0.03963905636259742
0.8559828057697573	-0.714690602398857	0.0017468827583061633
0.8967970960641859	-0.392531279312862	0.020993666954142277
0.5261867625046053	-0.635876667870092	0.018489765184042148
0.9821492314257796	-0.96260219597262	0.0022570185253337166
0.7348836519278039	0.999742395797083	3.311776141277617e-8
0.03345717538583278	0.665251722117889	0.00023167388468859287
0.32381022204310694	-0.983279367359665	0.00007663093944553973
0.2016991913017862	0.563669359893192	0.010841094824651074
0.26682545235198907	-0.0269455496366215	0.03143086206507886
0.707626867694737	0.860997497104217	0.0026797834571561313
0.6683237743093011	-0.366251023196038	0.008042404111743558
0.7892368186870592	-0.602681402168564	0.00046905760863721945
0.6275235327794267	0.628257286801698	0.011078337920768112
0.5663959253668023	-0.56894474782254	0.018171232255757373
0.8952846460012578	-0.850801672754029	0.0011158260938319163
0.20326785115472137	0.788106441236048	0.0037431131337290744
0.3844018204189162	-0.96322594113641	0.0004573382505785679
0.6117537099884492	-0.902138643017	0.0029396362482223266
0.42600100648488715	0.210200413895525	0.039643712097496855
0.7068911832926745	-0.208101507799159	0.0034890400977472197
0.7472794754966146	-0.900588266889123	0.001337760667773851
0.7772137602239224	-0.147217702174044	0.0013540473875398636
0.4440826669344076	-0.746150972059085	0.013438515638847947
0.016557337753417087	0.469052133766975	0.00011066742576615423
0.6698199729375709	-0.883302256114157	0.0029367960566281034
0.7119150489764542	-0.993807358267259	0.000018604916266309956
0.8221433412303689	0.848643229900743	0.00023553011691241312
0.95829993991508	0.601715769329454	0.038134516996412855
0.9472376037471986	-0.980771739822401	9.396085515211856e-6
0.1134330671311678	0.654416073208948	0.002717116643909521
0.810493820639217	0.740145562835124	0.00026600249096219954
0.7127752198971962	-0.789886241604452	0.003366142931549626
0.668762587042368	0.788006797585258	0.005359719287655244
0.3082404320377158	0.789587781520833	0.007324640284429868
0.35230155139327174	-0.073934740369811	0.040522604030000124
0.9488354461051561	0.424455233606813	0.046319176447471716
0.5593049521572906	-0.00608429793532632	0.026552674544468455
0.6356818574266137	-0.116432849854859	0.012995133610146398
0.8293601846491738	-0.397396623586118	0.004539187421237676
0.11187575375549429	0.0910931709847661	0.007439199883916648
0.2003374810352882	-0.0810342449847664	0.020659876606702557
0.37477369886152934	0.863064428831208	0.004699787249969656
0.4948390889601662	-0.162280567174954	0.035345980258318165
0.3377803800639279	0.986193007106091	0.00005644038791986288
0.330065823322159	0.361757348383845	0.0317516063816162
0.5010123717376324	0.203901552905332	0.03405751135608952
0.6532561570801101	-0.101870736181794	0.010177201495281245
0.7662825144559764	0.86031360084515	0.0012640550242283657
0.7186956087780186	-0.860130221315523	0.002418573158821765
0.8167735127032926	-0.841096536206196	0.00028312595378658276
0.5678385366024562	-0.368413480342982	0.022462385207732017
0.4468946346675998	-0.88933425055047	0.0038790991680117907
0.6183754366547297	-0.035188889417383	0.016009583807794485
0.6998286129009048	-0.563725673597717	0.004744909756756737
0.6866735431159536	-0.363733797039923	0.005825006614059166
0.16339602014093266	-0.756539776127136	0.003141640361623861
0.9224810062243799	0.875614152030393	0.0019612227441428327
0.0832800894106683	0.880591892779107	0.00023939945412697637
0.5202926776908958	-0.813908045368332	0.008635978858098636
0.6832154669180125	0.643375546036005	0.006044079022857571
0.7759341887881862	0.973889187670699	0.00019504526822006403
0.3038306855031283	0.617798828000797	0.016906374947598016
0.4294927711435405	0.835091393578012	0.0071467288129283876
0.7119476665349685	0.36795017317896	0.003306599810023951
0.7067005808396265	-0.750476126671117	0.003925757940362754
0.6967558432552335	0.975084614445152	0.0002551183256478655
0.834581954377884	0.648320534341947	0.0014383164114196395
0.593675455947402	-0.601980782156027	0.014738668007228074
0.7145558585372022	0.961041037578009	0.0005057425397768904
0.5611114404825759	-0.721557998577728	0.012701760302231193
0.5414849103262354	0.250563381765319	0.027973706197629573
0.5719688052356496	-0.828762231499655	0.007019635829019947
0.2867064709050806	0.449115641501002	0.023957982324721322
0.8580157573180335	-0.086531462763978	0.014279587437997699
0.9105193587207888	-0.860961413641051	0.0016772210845682157
0.8067784608418108	0.629078160416218	0.0005514130762226322
0.3399054323700785	0.83659121841779	0.005577920243595228
0.6432912899192963	0.77857788247922	0.0067376205625657845
0.19788149030648572	0.0633721382110647	0.02034804342992162
0.002850769630924347	-0.100967693556993	5.300041813925759e-6
0.47085814926979114	-0.545573363097646	0.025551755700536593
0.04142834668230118	-0.422432940734181	0.0007592032615146519
0.5462929626633386	0.67309042465295	0.015672461134371412
0.2683073554839162	0.353895801403778	0.02556377968168282
0.07369019161346299	-0.627761459776711	0.0013089679651824232
0.48752307849879384	-0.0959631326245043	0.036839567755427835
0.7432768895366532	0.46344289711611	0.0014291593307585715
0.10746839180167875	0.832473639696881	0.0007361036881117928
0.4091568185333338	-0.736774909746277	0.013667268425127558
0.2691396189700004	-0.297473220662723	0.027431866601754926
0.3708604833687236	-0.683793757776454	0.016294814720208762
0.6389739447447668	0.631484719433051	0.009993868023063327
0.8219772148658956	-0.854737565063905	0.0002485900278401154
0.9468195395139724	0.778909491745496	0.013582306150988734
0.9830617816768126	-0.0287248100157269	0.09970953893216844
0.8027547649839939	0.332490909654907	0.0022987784576453283
0.5947588608313642	0.600397849711316	0.014678045514379057
0.16513852650192706	-0.343000564372082	0.012164854793306458
0.356980126854266	0.224750726847787	0.038220563161454585
0.281555440223886	-0.155110669583747	0.03229482052246695
0.5718357276721296	0.985267251319906	0.0001118841505752007
0.6588094727917415	-0.870601114007493	0.00352693262899638
0.13562906665495095	0.349334673422559	0.008480824133372384
0.8980364580986704	0.915443463775833	0.00014594139626875098
0.8182694896069691	0.298147364155609	0.004200992509333289
0.5268644881276541	0.46902980449311	0.02503529593498005
0.7271921939634906	-0.140089389658759	0.0018716601923624832
0.1857901844498356	-0.385509677618079	0.01397541397861147
0.032149925335059955	0.00827332869618885	0.0006752337445422461
0.8819204011326266	-0.817035650089059	0.0012200842089661323
0.05489017702724713	0.126808322466378	0.0018737729940467506
0.6652587565792515	-0.970018104422577	0.00038210817099620925
0.7338488769264028	-0.811655559651281	0.0023922279437796658
0.5349415756296371	0.300128451312707	0.028150991803414828
0.09335381751024789	0.602677155181358	0.0022886912768626975
0.2277301850225076	0.140496419674342	0.024565513605382682
0.3946304716011992	-0.569833455817918	0.024468381995929555
0.6383594597267346	-0.929941335879837	0.0016577608626351201
0.6791858647136929	-0.390343745462522	0.006716779591350618
0.7840097869263682	0.706461060194949	0.0005655820271211751
0.8913763806513348	-0.977357019047939	0.00003111492547228416
0.43682212710557217	0.969655221283746	0.00037179235058311085
0.5588247160034692	-0.353542782604001	0.02396313593340298
0.8479335496339115	-0.926927516117565	0.00014791386177417186
0.6183949886340945	0.331388966756373	0.015262785084857209
0.061332136393746815	-0.43100485418368	0.0016161650378587519
0.2501301358636997	0.75509282091346	0.006755619800797365
0.727778999332827	0.777500494846507	0.002773281066144087
0.2742689480772865	0.684564763383053	0.011363949593979988
0.6298697231791961	0.270556799974292	0.013708430284191591
0.4260355974343562	0.892241750790131	0.0035806189964106014
0.8061010498827221	0.902317725709659	0.0005123171624277172
0.6724529316910691	-0.881313692106743	0.002950871037449138
0.5031931947623448	-0.731542248867429	0.014031821721423738
0.8799242900422874	-0.474645017909222	0.01262784624310108
0.8664235737902463	0.728359361711172	0.0022201460556595842
0.3815369216735322	-0.689324005629248	0.016278053726853627
0.6458903498406771	-0.991109075254234	0.00004123858575981162
0.5224944728105718	0.924600450434566	0.002168071891681983
0.7614333176037826	0.820952123121107	0.0014541707999994713
0.90345390687265	0.839070060531676	0.0019308289509637221
0.1496741313561516	-0.247110600210852	0.011437388994911809
0.3877834898472489	0.349494211114889	0.03543146005740939
0.5021790992177333	0.875285974664207	0.004888175473991095
0.8638401421762337	0.719018110390311	0.0022288054996076672
0.833432432540387	-0.929761063017846	0.0002443609138009604
0.7841436267566491	-0.871137840557597	0.0008735863078615392
0.5316333554478473	-0.276559209847802	0.02899013042974479
0.44877713074245207	-0.124447181316957	0.04001722745089094
0.06342510004466226	-0.307928328268954	0.002116109132764681
0.068857613176419	0.712143687319429	0.0007660568166925712
0.32217497609092866	-0.021160992930799	0.038341774978899824
0.8280344390428833	0.95835520959201	0.00020940569393509785
0.6443297204987908	-0.881907063988584	0.0033876578959889537
0.8667828835768862	0.943210233322907	0.00007545462672526165
0.6687897713879611	0.104394874319063	0.007882842241851522
0.22346063962868043	0.256888780988528	0.022031444846505644
0.7952477962434477	0.931741170656842	0.000528731912076225
0.39296345432269886	0.598601391080435	0.022630711585025966
0.5030736919020748	0.860195363354276	0.00581608581143422
0.6255424620437368	0.816589203257978	0.006217261851829162
0.16476943199658878	0.716054846252211	0.004079711204208704
0.04215126212575334	-0.642508088152755	0.00040680986956768663
0.5100984244525002	-0.838397308879997	0.007168746985421625
0.683577246572858	0.917983534281871	0.0017448032880185216
0.23650748065976354	-0.782144105434343	0.005110205891119624
0.37346332694710704	-0.952513049527197	0.0007114041309110339
0.11430851564756772	0.289592475294574	0.006688471540779185
0.4033211935432087	-0.790235564945582	0.009828913964302273
0.723249122666361	0.136899784439312	0.002116635576665253
0.6167023593909243	-0.931858396925651	0.0016756003902476187
0.11730868449414232	0.865681530051276	0.0005893024991587797
0.28982793159271597	-0.152805295766831	0.033403645736538944
0.9355762924634666	0.39980618803556	0.039112577326425646
0.8406622368725201	-0.250620092278351	0.008426525274037934
0.7727996512748374	-0.7311024437486	0.0009255215517581305
0.9339027720259064	-0.960424046651103	0.00007576735539294635
0.12690018320631033	0.029707087987999	0.009509438970855207
0.12869694112590002	-0.677302368524107	0.003120207006356458
0.19357477538134876	-0.944002226517448	0.0003088776790926114
0.17783503712708093	-0.907851323879157	0.0006690766857981293
0.9743907042203616	0.473417957096339	0.06570735985963384
0.25840766892986944	-0.491636555859556	0.01918527662654174
0.30005579773985247	0.919090926231457	0.0013659174354402697
0.8704250420619836	0.879363574582652	0.00012410647061204992
0.28094248380639875	0.885621977415935	0.0022839601865359137
0.30989101440239636	0.268231168155853	0.03310552525327013
0.6341417118424176	0.640560982786161	0.010282268373606743
0.41813736028793247	0.278230378076364	0.03806596426260729
0.2197782970486604	-0.880334810594753	0.0016088496446675714
0.7634073497686857	0.106743636974668	0.0009974921246827307
0.24238972415959084	-0.644063569680438	0.011153292482541249
0.17831841744577598	0.236308267282586	0.015640816306147224
0.17922230314661497	-0.0615907184960239	0.017322114579039437
0.6478843897552895	-0.00978999021793327	0.0110266035882303
0.44516930403579613	-0.643608915743284	0.02035467495617555
0.5293188903247531	0.981251792372342	0.00017338772130356275
0.95618821251477	0.657623598927591	0.030857419074263
0.7011283874753417	-0.267356716140059	0.004127473644574934
0.9042737933329618	-0.55214804194019	0.016313321264359394
0.6535890484161028	-0.940170812883057	0.0012416288499389695
0.8585504683941679	-0.343627173243663	0.010875986898553566
0.21379591265751957	-0.617179011235144	0.010051094085754879
0.8015993698927506	-0.979093276727018	0.00011577480984593962
0.8807382530557694	-0.62817966001313	0.007110340428147859
0.21963159072194532	0.94479184635143	0.0003831457906713655
0.49883580202201294	-0.996148769990565	7.532987983306993e-6
0.6751443968980526	0.697598629541906	0.006289755929622876
0.33004506552239843	0.652625745948302	0.01646464831932771
0.3663510289617823	-0.909759791135575	0.002235692237739283
0.7618021091003764	0.756282655223889	0.0013681451070102965
0.4070732823230557	0.207739035000723	0.04001887402384266
0.8173305711596514	0.0863275894418309	0.005395939896297773
0.4707000103438738	0.610316293213757	0.02204185571704933
0.7472296971847542	-0.445500669446977	0.0012233140539598967
0.3585019758876835	0.810969037249683	0.007509096606581155
0.685621477619056	0.757546796824132	0.0050017083892291096
0.7409261828920823	-0.541622593903783	0.0017284569358902045
0.8318370275257558	0.541808758558965	0.002723146468481273
0.35687293629033306	0.645303433397892	0.018272138678727127
0.7016528021558559	-0.88189084600906	0.002409350415650378
0.5662319579618447	-0.864755176033913	0.005184653828793563
0.37543335836752223	0.807690812788448	0.008101747756052706
0.048445466075540344	0.792238067594264	0.00021894801997003027
0.013693263713291147	-0.470124962626219	0.00007556820811052781
0.74028931174742	-0.0482291152294646	0.0012362621305244494
0.9597709541509558	-0.913498660036437	0.003599915142462707
0.4694381936723789	-0.544935469089033	0.02563460598315307
0.548468788477929	-0.110521437660825	0.028123383959044353
0.8379994401438605	-0.485107299165233	0.004319910311517847
0.49311479872875325	0.0780557430099924	0.03630801838027601
0.6037251802504895	0.84003137791709	0.0058346767261812146
0.8560546095472791	0.759021147734919	0.0010149568964098017
0.8855928023856485	-0.829157739971467	0.001141315411830458
0.6119713842212003	0.924475292742389	0.0019895232633616077
0.5040701998384416	-0.950630212906653	0.0010266444079508298
0.9404461081990885	-0.968347938242562	0.000051061441788394074
0.8496593085437641	0.994910206123066	7.481847939245829e-6
0.9097018137327856	-0.0149076641984697	0.035087989620703496
0.1839103414146034	0.710526654784762	0.005142886927543299
0.9148355781360162	0.604556767098808	0.016732381773874094
0.5482603380481954	-0.697370791179941	0.014434124937733748
0.27388972651396537	0.978143931688962	0.00009653456150210144
0.19513565917498504	0.668630623984525	0.007004863180554504
0.7689088097603325	-0.91960634099503	0.0008637184851086966
0.9721955521356885	-0.977977177549713	0.00025143269851851164
0.7182055952467031	-0.282249553460472	0.0026380846147810075
0.062017516909673324	-0.272683575259948	0.002114386900085885
0.8814377932725062	0.136213209939747	0.021569385568391823
0.5714389506828167	0.0153558121223508	0.024422084852831618
0.7124671157206508	0.906747721823466	0.0017149691656231899
0.8113803666426447	-0.761615238263563	0.00025163373706607877
0.2216660554230522	0.47488438458965	0.01580719480679935
0.6143568482336986	0.312890134265187	0.015989224379371017
0.3764150090565648	-0.286853529031906	0.03732831155088717
0.37864779954081756	0.320114761254033	0.036264847416759206
0.946636869949495	-0.754490270626337	0.015949896095279616
0.09358151198897166	0.628128120500446	0.002087664997405662
0.9564114755359348	0.883015653614564	0.005822996894252988
0.2943227255369795	0.56041909458542	0.019306320870540454
0.1333403061532964	0.224232819386395	0.009488248193037369
0.2195442128310199	0.489748892847889	0.015072013643635291
0.7071880016389765	-0.810245912845303	0.0034047729793407673
0.32766034934447696	-0.0516590817585679	0.03874228334433832
0.6295725154512205	-0.699313500660983	0.00949034488293894
0.7868735500301967	0.888307015056151	0.0008006143522718581
0.4764023045997661	-0.978137036711988	0.00021666457653913217
0.48835581719871096	0.199422751343105	0.03555224088805514
0.8117933930282732	0.214091236855542	0.004016965485611158
0.17441037026000533	0.0538467109575843	0.01657716596842218
0.7643149014540168	-0.145792090267625	0.0009842627358693076
0.3841523679341762	0.147986094573239	0.0409829924812094
0.42008547763944104	-0.669023991706294	0.018540673529121084
0.3468297874521131	-0.938956092723185	0.0010207138131529954
0.6263437344191921	0.192645499609028	0.014457273267231986
0.30092459726725673	0.651148341823604	0.014829251720727488
0.6584951777326933	0.397451811111853	0.009293624054081568
0.9304531775104649	-0.142890816560764	0.04581652901363812
0.8648496966079633	0.661482418652245	0.0037451584483067066
0.7576985831846188	-0.410778859726277	0.0008608453153409444
0.9745629167304851	-0.346138957841946	0.07594245290882201
0.3379058734192911	-0.441721006498988	0.028823294944455107
0.1811940053901429	-0.449305502492626	0.011944178658933415
0.3979803791851691	-0.925381500704697	0.001765889081267964
0.8444972623998112	-0.148175808169656	0.01032331194270257
0.8843893598921462	0.236964244339828	0.020985778516279856
0.4891342145676824	-0.504201132420109	0.02664183464212504
0.7094169207724917	0.887322757997036	0.0021578674530751962
0.890760386607751	-0.973216379774435	0.000033052642665365824
0.9203571643957568	-0.943130411017583	0.00012415921363491145
0.574595711914463	0.444987757933579	0.02025356217595712
0.8733238057028707	-0.34922130055766	0.014646783817287628
0.8439695819798094	-0.849258257213044	0.00011004046228210585
0.45708357372789776	0.694032143108204	0.01701884084981007
0.4526549888631168	-0.111202104905311	0.03990544170621624
0.6766037309794992	-0.976501586753477	0.00024215905739347632
0.33795248322638133	-0.44952735227922	0.028446952932482752
0.4721720627038502	0.46029123434397	0.02946481470848465
0.6396984582516397	-0.85781502132231	0.004347521984036601
0.3245575273301869	-0.699990705208091	0.013258086123328764
0.9005946567261034	-0.933608953485069	0.000053560591312969525
0.5101610161735901	-0.914672909214244	0.002660301978920023
0.43731950701540734	0.119793758537644	0.040721450507174
0.928667816588972	-0.161633394494946	0.044279108203014776
0.7661941573308164	-0.962964419750612	0.00035166527727428093
0.33746837104516825	0.474280257996915	0.027172268336738442
0.05714389998030785	-0.654745942464936	0.0007060419082059231
0.5793947852556568	-0.629171089669308	0.01518978063425253
0.6459303976636518	0.317104086881672	0.011159667543114773
0.49487686898051214	-0.127972885789823	0.03571343511410489
0.022325781117266835	-0.939322526570879	4.663410329510477e-6
0.2810415137300803	-0.635359992342035	0.014357222860584006
0.5096749990875495	0.964889889965863	0.0005543273927368664
0.36734408340645375	0.885642086113515	0.0033883186728602462
0.959063629346209	-0.439957986434337	0.05321170846844094
0.24487366088254256	0.536253346532225	0.015955987927712394
0.5199654703026921	0.836511449599297	0.007230979904994086
0.8731562593243019	0.213537904635035	0.017532841554836833
0.13695567261410047	0.64441752130489	0.004062779149638633
0.2264255192480149	0.379386526694229	0.019396686960090826
0.2651540428537477	0.210813031716787	0.02903743626932044
0.4760187323171705	-0.287514846746631	0.0349494618445403
0.8321683336090954	0.570586704549776	0.0023330331257756863
0.5396985532169113	-0.212025292497796	0.028703064772929568
0.530965317148224	-0.830937755096883	0.007481772452528471
0.293982484676945	-0.994668256259125	6.765252118363649e-6
0.7504835444912169	-0.463818555351601	0.0011231595065413105
0.7702661884880059	0.841633933542963	0.0011998851215564278
0.35932979699582424	0.889387185410835	0.003111774101944328
0.34401297016312293	0.725020237372965	0.012538515658554579
0.517613487910203	-0.0175686816515908	0.03324788712691418
0.8664285745060689	-0.392352393585215	0.01166489760390953
0.07411774124100891	-0.912522946552225	0.00010576762365375796
0.8487781451554252	0.772779743551825	0.0005830097135233062
0.7536710411453645	-0.523051917792507	0.0010998197537124747
0.24245240730309972	0.703362700657637	0.008595016566954751
0.548440988246908	-0.952031985237495	0.0009940212222274828
0.5852064211116985	-0.0520457990069124	0.02192814585389791
0.6843195667487876	0.329047560383792	0.006052195058307506
0.9176272843916801	0.602208314478399	0.017827189206243467
0.21151113048339243	-0.717897181206197	0.0063357503411597795
0.29440510248417917	0.257443076815747	0.03168979210981378
0.12001979379009363	0.578352135675608	0.004036197759007659
0.9619675122019968	0.904989883050784	0.004784911989855831
0.6540371282895214	0.276394988189244	0.010021764198222247
0.9386680170810852	0.719992044123879	0.01627702243580402
0.6972626663243472	-0.816378990329123	0.0037021958014803237
0.7267622260481476	-0.689966397034711	0.002907746876973166
0.8679879974569916	0.846860162034936	0.000316749744146493
0.9062817935168596	0.861842792571966	0.0013923034707856393
0.5340856851249661	0.292789842008394	0.02839085498004858
0.7172013595514354	-0.844447021625648	0.0026646516330809107
0.8516307659186193	0.794312126416914	0.00045252981534010296
0.573332299692772	-0.841283581925471	0.006341414021693071
0.5535838786643406	0.30553634138478	0.025447641960403788
0.1137440594089844	0.630262654879389	0.0030203240100216385
0.09405874567073207	-0.814541007321781	0.000675848135648196
0.5039234713083839	-0.390911573737352	0.02962595515377969
0.77801194819247	-0.765733900592437	0.000864886841875386
0.7352774385929044	-0.934548801633902	0.0009474638330398015
0.5507380841831108	-0.618492991604503	0.017726839750677854
0.7286032772312295	0.467206427797991	0.0022740895551505266
0.2730283087348218	-0.609559801582151	0.015081987781127463
0.7629259471941157	0.21810215848084	0.0009087607783495137
0.32865266742141547	-0.12460391491642	0.038101892212581916
0.7125176001113718	0.228500546738482	0.003017786563904185
0.5365562720266077	0.422047877552351	0.02536498146721073
0.5842021416457537	-0.947902686011569	0.0011289771055002335
0.6299147504135558	-0.23710351986214	0.01378233126337746
0.9026816462454486	0.824633627072006	0.0023707102433706624
0.37685198800846587	0.00845616896373932	0.04201817181637184
0.23768071096932447	-0.492808600837235	0.01693266846533596
0.2288740274199688	-0.703270985572483	0.007822137975454583
0.5355435605368521	-0.185391406480256	0.02960774628729033
0.4399228991979607	-0.748057191186878	0.013276922078182466
0.9177072232259957	-0.525817404948682	0.022631888187434782
0.5285765038496886	-0.93017633290526	0.0019049936329151031
0.507441262457282	0.680748885535949	0.016936952067476863
0.15874137947955602	0.279236513431925	0.012280856349740351
0.8139269211195026	-0.817648124812668	0.00027494061474500267
0.5367350102065094	0.968910633494722	0.000451723919307235
0.6091872580198621	0.329027904357344	0.01669883501066968
0.09378808102027059	-0.762702934043922	0.0010265512665729613
0.16878160759573435	0.935698647267642	0.0003073564244858004
0.5696605018998385	-0.673249694364102	0.014316368527965898
0.09789203022530267	-0.371729942639634	0.004454460554381579
0.0596910618874473	0.594910702799628	0.0009784167046038399
0.7990915280365186	0.729050955626995	0.00034778760909648474
0.7799202507156217	0.78346481289321	0.0008583524444529431
0.9453675516198594	-0.585222631708767	0.03149414094623379
0.1400906187303328	0.541261255913325	0.006042255779046119
0.2139596827035448	-0.315880991052926	0.01936604976211843
0.22463789868267994	-0.584131797910342	0.012173020248965783
0.447351030796609	-0.491141576354336	0.02900018228891677
0.26613186498037933	0.291287494896259	0.027215437679630985
0.4845852610170331	0.619064275661122	0.021154310757329785
0.39471074944634577	0.917329569496454	0.00209870729089879
0.3849321960860235	0.56019818403927	0.02476817290197722
0.3013095617147101	-0.769176890143784	0.008191336068227098
0.4050626430146406	0.205840099989743	0.04006839838028658
0.46057347231960283	-0.991513587997155	0.00003327775453588617
0.9146285482119976	-0.664354717965721	0.012899759447182451
0.9377383310740519	-0.235421848629894	0.04812853183645317
0.3801727945330314	0.253096856670677	0.03848842993011238
0.5640540440399929	0.0189055574273716	0.025720492207006132
0.5588729417069238	-0.93040346010228	0.0018774739103666169
0.9582820758733568	0.690567568780921	0.028492181417554743
0.9382225847551384	-0.528500217208516	0.03211729447598068
0.4097410977235137	-0.138949054483381	0.04129205733499359
0.4372370967620024	-0.290633310605032	0.03720379522358653
0.60911419660154	-0.049917583906098	0.01764172308976029
0.4900063943312685	0.328869277400342	0.032665686876072686
0.556580845043072	-0.797940576577757	0.008980470195943792
0.9236757014593762	0.127646263891085	0.04188439082939527
0.7706861996321756	0.794376236822016	0.001150684907832667
0.16673045958302	0.948012852980358	0.00019991202719962578
0.7488362529683477	-0.728680642486944	0.0018326726028362965
0.49050679374350237	-0.69786377855421	0.016365132911152984
0.6594587737701935	-0.801821048067149	0.005450319935072027
0.7255208259427873	-0.538337985450914	0.002668076365750122
0.9804633442967651	0.949568888233393	0.0036081758147564376
0.7810861623130319	-0.999630522476341	6.067632417075694e-8
0.29223978996298267	-0.292329677435126	0.03043002518132129
0.6339244730746681	-0.917905853548957	0.002132327273519304
0.2448647606590306	0.614005758387539	0.012647788238295796
0.6059281108021565	-0.22063791850708	0.017803093015484103
0.7048754629757726	-0.979452584562393	0.000177411781680872
0.7037071467555118	0.854461039520527	0.0028918238498918717
0.9724158405878366	-0.991451614923374	8.714149029567316e-6
0.07326107846226695	0.35653721892369	0.0026127484515577728
0.3214885099717397	-0.654319520497986	0.015883101069399688
0.841503615791352	-0.581776925073056	0.0030037661387643574
0.772220639400985	0.966943519664256	0.0002858065135661222
0.48420720038162446	0.862681642880434	0.005656070914540849
0.35922258868647944	0.81028615412881	0.007568572338573748
0.7545874678187008	0.387427515291853	0.0009239015840041724
0.6405356087573602	0.591262483578457	0.010362142834502179
0.47632481481845623	0.458875368522975	0.029298571150363235
0.7549003363282656	-0.698700975987265	0.0014938234338022034
0.0002669757221097648	-0.229434064630805	4.26411187946103e-8
0.6648412017455338	-0.0556657900258054	0.008435597824262602
0.9058452580384293	-0.690562690452634	0.009186520812481091
0.32451864146252984	0.442053919944146	0.02778159699746983
0.8686725944165201	0.527996130359321	0.008276910265443152
0.29634721406445863	-0.13563928400629	0.03447845240979575
0.8451987202701047	-0.989757657218519	0.000026130172262384667
0.5067715016087688	-0.831143976291151	0.007645965184234576
0.7234957535688903	0.923040280193602	0.0012613499852906504
0.8219260199594702	0.47102498951457	0.002737488044783274
0.27748364365341865	-0.99386099590436	8.06293954941626e-6
0.5369593933506898	0.770250743160306	0.010981502317303325
0.9286550431367021	0.96122944683588	0.000042279448349117936
0.8730783571536139	0.86692241002197	0.0002297196099003055
0.8346508096428593	-0.554496304468505	0.002794877818954034
0.6686584330540386	0.127428234629104	0.007909238656203788
0.8318526204618035	0.992170508734735	0.00001820708625289963
0.40661962057257733	0.342260459771666	0.03598208833737618
0.615144533169239	0.158498351358976	0.01642210302566928
0.7074874505801337	-0.952734755869838	0.0007047193194981997
0.31530856375139005	0.912058360022342	0.0017198983380057615
0.4236397418593074	-0.865150277891725	0.00515683602885028
0.9158963945665912	-0.965645046072274	7.068479441197875e-6
0.7316726548106274	-0.630824889603319	0.002508365452467449
0.7085126295969565	0.31197799624224	0.0034999116482699075
0.8753090688959665	0.535280491490547	0.009407032784642298
0.4389944282141548	0.355700953336423	0.03501458586288662
0.6793742686086547	-0.21110251951034	0.0065302443840526995
0.897064485751267	-0.799022898951908	0.0027978711444235924
0.6011183124142839	0.578542814747796	0.014562758884461156
0.9695912550706464	0.39565422001225	0.06667172141926679
0.7841933421428284	0.192691669238373	0.0016121893208727756
0.3110908250776016	0.0326176901427834	0.037145755695972095
0.42299801256613495	0.984698456299178	0.00009577619623701955
0.29798548749917814	0.000262045436986012	0.03567574696526002
0.7069407538155827	0.125366849710212	0.003401799974343201
0.16220271332634217	0.180047494259847	0.013892945223358434
0.7893380437814507	-0.924707670965776	0.0006223611529016873
0.7746583149878752	-0.848622469040612	0.0010891886666916566
0.7677630216833127	0.655541818542077	0.0008876616996224369
0.27612679780508886	0.113804991355398	0.032132991967489984
0.4609459634045537	-0.46558737117386	0.029757090369881868
0.7286057135199718	-0.205375062250119	0.0018370730594884923
0.928504310102004	0.959218247549027	0.00005342454144456003
0.4647320303389988	-0.877381037514518	0.004680960158407925
0.26845514174972135	-0.0902912045305486	0.031295805354095346
0.7732298195454496	0.447031352873682	0.0006816860965747447
0.6473431959205856	0.112683189162193	0.011102143769000367
0.10515287017385093	-0.849487939273684	0.0005822801472296812
0.7662264830627621	0.0352761874293604	0.0010790296013917856
0.9193635535671999	-0.460949663594004	0.02709866008503441
0.4148902984858757	0.664406622660256	0.01877768111088793
0.12953894470430138	0.693571574390298	0.002916949525519456
0.8530395252708672	-0.68827641596304	0.0020328011235236764
0.09119890407753632	0.432890539861787	0.0034811066463061317
0.10374022868508508	-0.873813338945676	0.0004116329419437752
0.8392478671915566	-0.972721754861876	0.000114106852512145
0.9760866540349479	0.326559438740878	0.07915863294362913
0.8627953193580284	0.489922990441692	0.008227867280282226
0.35024780943316036	0.929218338415903	0.001358622579692864
0.04124447220845852	-0.172537952798124	0.0010408441957614949
0.38600590631135756	0.430072477192905	0.031874589795511575
0.3360138105214728	-0.267532324660371	0.03555488522252959
0.4598966550062849	0.238129429970067	0.037338671061641605
0.6430780670192078	-0.97010859250679	0.0003969443942666842
0.09366775936856894	0.364080735321043	0.00414541938430306
0.5847731001638811	-0.929904760897403	0.0018521601311235758
0.8905988520563547	0.97540413632544	0.00003284538047059548
0.2449495694484705	-0.306354990860978	0.023944917662878
0.8450622469948291	0.988228692787778	0.000032799965365791526
0.962388047289578	0.921296510700421	0.0033071457204750495
0.3220084353301042	0.498457839610061	0.024779707182126503
0.5474893606236695	0.882439365149139	0.00435291939361887
0.6550787208563881	-0.405063272091956	0.009728884786675766
0.38988965110743923	-0.868170286843969	0.004607674113475678
0.5247527466182803	-0.644342583423798	0.018154036648360534
0.20344227819400082	0.614581720249769	0.009328769972122328
0.45058444427910654	0.995644668034049	8.69014592014608e-6
0.7420081137445579	0.152357717409239	0.001196065135035651
0.7716140747044449	0.446601567274696	0.0006836907190470378
0.5178077874458844	0.107960366156779	0.03286792158932873
0.5080424304284034	-0.694337937074695	0.016140184279193875
0.6737756968891365	0.973825424357976	0.00029520555608727165
0.8354572310158551	0.818380495252388	0.0001505956420565819
0.29442755318624103	0.364688774350672	0.028212698991280632
0.40876252231823834	0.552305768425498	0.02581448502758917
0.2858645358090017	0.717074970126418	0.01031616566027259
0.7174778142037124	0.745163842938543	0.0033760055606425615
0.8928731374476323	-0.662315459950536	0.007945694304279974
0.6845787390276332	0.56293950362022	0.006137765039072059
0.7922148692303911	-0.980404144288311	0.00011145760980584938
0.34900809527517246	0.868217306311265	0.00404014877768742
0.7084335920678428	-0.458280516705811	0.003809835738847512
0.7512592500196277	0.939775417054721	0.0007551066134489377
0.6410795117617122	-0.161682451418396	0.012082375730239113
0.924403010495148	0.628182812490856	0.018467415217039977
0.6594453148821798	-0.616387439682916	0.008288416192174887
0.2714730958265399	-0.616603376364241	0.01461099839473124
0.7299435105453442	-0.826667417512397	0.002438437587056744
0.9303857457256688	-0.978647391234529	2.6571832268961067e-6
0.8216714243277239	0.740573700385676	0.00029363330181628427
0.45110222762398694	0.271994185283886	0.03707729030621461
0.6935528705062087	0.358915689452433	0.005062458827241629
0.2932875857016023	-0.303892443430763	0.030191446365719136
0.43241905375994233	-0.868555965387561	0.0050236076239224044
0.8753628319610873	0.818383205031951	0.0008959023851505549
0.48273012263532583	0.44144886034397	0.02960204184186686
0.7244469942615839	-0.936642015084485	0.0009782376556926942
0.08827786905235953	0.482673152232676	0.0029298074471684234
0.5532764692456117	0.574364267533384	0.01915369098339236
0.7509950185275568	0.791538855874249	0.001810535600937139
0.7305689215781729	0.0686895164358338	0.0016543542781247839
0.604209332171673	0.521377112629849	0.015290447587373985
0.8443575746896719	0.41386581421226	0.0065657665800853415
0.168821341180344	-0.58759674689286	0.007374277756918119
0.8639619844225092	-0.738634642038099	0.0018153297998841067
0.6341824868598502	0.156255531342913	0.013210479510036746
0.5631004364059717	-0.0680405251045477	0.025807105326292358
0.8640713862203692	-0.64040328026975	0.004219965152213328
0.7875744555284175	-0.926018968912879	0.0006300564413534803
0.4077022811578083	-0.870854354863333	0.004653539421712207
0.7268733200323638	0.655629656157321	0.0028557283537807504
0.3521399024471609	-0.795957393961494	0.008282028857928227
0.5024943334387606	-0.170765326480136	0.03432342328133466
0.9449860133201684	-0.299194297885709	0.05067431969102874
0.52746095982758	-0.976284619106648	0.0002705368088268901
0.2055047646638187	-0.945628877827791	0.0003277706962919238
0.21647850193322513	0.890368745779197	0.0013363668632628812
0.7840051180916767	0.120236618875516	0.0017567398096993672
0.842698946233439	-0.00289991359219597	0.010496926767770748
0.8297403562603458	0.506088059516436	0.0030398518790643427
0.5299409661374237	-0.403813440878486	0.026575680026047002
0.6904575302346508	0.328101089523262	0.0053510791705459445
0.7495417234598628	0.590621254179051	0.0014288853464353923
0.7442741993705554	-0.842391945849185	0.0018990795540856492
0.2813605145394187	0.302559832218486	0.028819176955815616
0.8601869073068417	-0.150858789128706	0.014387773931351726
0.7735127711808812	0.930711172981621	0.0007119001832701079
0.4798885734577624	-0.844530928170618	0.006816742545534647
0.7753484733171839	0.854414519928732	0.001069524562741676
0.381405068525131	0.461000327731589	0.030194102200250365
0.7657971172737416	0.975799924920802	0.0001835264650897805
0.7815755088031883	0.670494186401091	0.0005574811417401771
0.41658883908079436	-0.996969537201242	3.8361350342481004e-6
0.2367376305586655	0.671356264387969	0.009600615422710297
0.39673518879050224	-0.237341978574001	0.039265258394554525
0.5230667173552087	-0.0299260127129136	0.03242507541071598
0.3097280980443909	-0.766240694412237	0.008676509154470028
0.8357899197181929	0.0225299795204781	0.008927480075801799
0.3654827757208982	-0.396353940883826	0.03262446209775928
0.1554503519661023	-0.696649620561212	0.004055957521348408
0.6948547381643265	0.660441287775403	0.005069141952945085
0.43626152671419904	0.829810264379279	0.007566207299107163
0.4607503711856598	0.599924919626524	0.022859284680170636
0.295041055135659	-0.817302794868989	0.005483063962818382
0.1236911478033957	-0.923850544561181	0.0002282371870298249
0.28869422787135984	0.193231097962871	0.03252215635071263
0.6092983979244253	-0.49461397106546	0.015076967724051286
0.5702152649706184	-0.605937257193721	0.016680801226384965
0.17158661592748362	0.395812180658973	0.011994380399797368
0.4374667960496214	-0.188948657643605	0.039647988795565935
0.4225423272146331	0.813088957585595	0.008551710643413701
0.8454923290822269	0.571371989419541	0.0036222873355658486
0.5543644753606618	-0.999093970613493	4.531447009497401e-7
0.7350398057387448	0.794697321394884	0.0024142945054906697
0.5090743928560434	0.283116186061401	0.031732881054056875
0.94810416141544	-0.544342887083183	0.03665716133222348
0.7288333761067158	0.158747344886456	0.001788167431667964
0.7113558007237274	-0.693607522506674	0.0038505937323406584
0.4928533175768354	-0.878926594611812	0.004663210822929115
0.8967553901482449	-0.661055347095138	0.008779965604831309
0.23814346479661022	0.360254953728412	0.02149843589953605
0.9574638135026561	-0.926346898185089	0.0022742749284580064
0.15555378509310977	0.0169456759876221	0.013689925888643952
0.2716042638030602	-0.340182488502383	0.026425960567802095
0.5530238369544472	-0.943185171542422	0.0013348713642133414
0.19874841106854857	0.620981172319897	0.00875853836097987
0.3717061253633254	0.0104793400389582	0.04183319431848202
0.1381334700340836	-0.957782172023399	0.00009188415886279648
0.9003322588702786	-0.547983202585323	0.015303336371734295
0.5510326302238829	0.219292274183096	0.026888423805873734
0.44910860258058066	-0.627302016252353	0.021363823250865936
0.2341998901183738	0.737682210423263	0.0067413460738882484
0.40724722248101886	-0.481873173768294	0.029717972574354306
0.39706591444728556	0.980073030141352	0.00014745064565550468
0.6809384138912925	-0.201037107501254	0.0063243296636853056
0.11005767214981846	0.984597243034703	8.015507841931565e-6
0.07169012243625539	0.253971446231953	0.002859512263215164
0.5267224153677244	0.641531642540731	0.018190151354892024
0.5778860285757486	0.956792092385916	0.0008194074068818655
0.8631058861488069	0.657587817923423	0.003650459614845456
0.38491402560638527	0.135535906185055	0.041199869765352705
0.10596147262302588	0.614605469937882	0.0027992977757716627
0.29707009939279305	0.527476725631638	0.021231658954022667
0.6403925569793636	0.234201011549982	0.012121506318236532
0.6770111797689016	0.499194737050626	0.006970619705833587
0.5580095431277836	-0.218137392526799	0.025797009866937216
0.7278754082368433	0.121506562043509	0.00182147939375557
0.38237811574341135	0.733412891050582	0.01327808340243746
0.2406129290677323	0.407974580351791	0.020302738072370197
0.6912718724048315	0.888230370577312	0.002446391272949513
0.09367891008484354	-0.220457040671104	0.00493296807248453
0.97867607567469	0.993007235403841	0.000011690274651384778
0.8138434764625015	-0.992092169081257	0.000020630724921151323
0.7571619162728157	-0.920411797356797	0.0009765405176527913
0.2204743708610751	-0.594445666838977	0.01142674971698146
0.7762742041857154	0.986304836191216	0.00006637219691237473
0.33018965044727955	0.916502738348503	0.001681032335971195
0.5615856765389629	0.846576157465224	0.006226322230483882
0.4249317219124093	-0.0267207755820725	0.041933119993572736
0.3541714252052898	0.862220938274251	0.0044364998165243655
0.6010243960675125	-0.07747381851936	0.019055724009394925
0.4373633848110081	-0.871029252814035	0.00491009366207292
0.8051589621641944	-0.635700697227514	0.0004967723445250681
0.7239922751869005	-0.528382733354768	0.0027487514131781608
0.5623792611407148	0.242052029694339	0.024872131898181996
0.28945556372706427	0.646643243797714	0.014333851866600035
0.9299888808901705	-0.896778140647489	0.0016079753527146004
0.4462265863305779	-0.760324363616112	0.012460940180039326
0.5586709167596423	-0.968676801857513	0.0004610603810087475
0.6989750049893625	0.883829321528736	0.002416452838897876
0.951646429642041	0.840868420718566	0.008850483450970918
0.9447792317831544	-0.216781153212024	0.053845652248268004
0.7732318645099215	0.966631615748287	0.0002877143705712278
0.6360829889756139	-0.16646619298479	0.012888325366918585
0.3256392457942573	0.712971492018978	0.012510748677176211
0.7731777609932347	-0.796608260896017	0.0010805154732813926
0.6887557088490587	0.715577843268128	0.0052165583226221795
0.31544943089301347	-0.836168452309289	0.005058388235956657
0.5106694639733008	0.0990079719760394	0.033923549220631295
0.6762467530061327	-0.776199972258781	0.005222358122555935
0.13545623952222483	-0.957769922113149	0.00008838701355548226
0.3991251551582299	-0.542024098750444	0.026241400304424078
0.7306687938203578	0.772781276934916	0.0026586689514531323
0.8452486768193248	-0.21516965658263	0.00983722146175007
0.28846716745644685	-0.948868060158473	0.0005443970910953331
0.366878681470313	-0.354739475751918	0.034455632212462284
0.587375568125946	0.635794382244835	0.014349148713589301
0.8135008419232269	-0.800118146552056	0.0002548924279647947
0.6496747809568498	-0.731682870508457	0.007486189860685278
0.7855816469593834	-0.275398251080102	0.0014374142636470045
0.5308045415413314	0.944397331527529	0.00128667036766352
0.8199456583542707	0.705629510836842	0.0004182397757919954
0.4501644820184889	0.702729726557671	0.016448979678833454
0.952513166884637	-0.288198705833387	0.05705769303742645
0.4458842375292697	0.00961996588127809	0.04093882757691686
0.28010530867350303	0.252919113799656	0.030058355579730956
0.767749339080095	0.683299008762989	0.000958319661979614
0.5174181999584401	-0.348797356012668	0.02934398044023958
0.8650649913214037	0.714321443620162	0.0024359727325783224
0.10727937363996201	0.164367170674697	0.006641578820765236
0.007055610274531392	-0.958652695214313	2.1871009079106221e-7
0.6063182074807479	0.911300670518316	0.002577036510665395
0.5032887349212888	-0.809454999110383	0.00906355759018664
0.2554839234880621	-0.81801926850078	0.004332865051520966
0.7736478937506793	-0.513917214745579	0.0006192715132732305
0.9019687554911162	-0.615524945295923	0.012303343684143826
0.5137976436384806	0.394761191120908	0.02854784860772142
0.3797737843415448	0.552109312232474	0.025074851309613413
0.6928453393307372	-0.615131503757846	0.00532799342880767
0.3183864430187733	0.937743743081389	0.0009279232974744206
0.6017447345345738	-0.780348100809223	0.008438454047936712
0.3594461551362698	0.949196746307658	0.0007645707318533815
0.9215421333420288	0.909219891927576	0.0007574716419704553
0.6082203592318084	-0.928161429390689	0.0018538308383847085
0.6715932299014727	-0.217990420956461	0.0075514297712875175
0.40575513380945855	-0.974357013408537	0.0002469130620436365
0.2203560130173882	-0.98651534375279	0.000024790789897662366
0.1592499302969928	-0.411216364792453	0.010245822941511282
0.26488301180813056	0.0734695356743757	0.030915183744094653
0.7005215596354488	-0.981213840008495	0.00015291014454809658
0.5157177714850544	-0.706639876923118	0.015203331513372676
0.13531654498131712	0.211926465743673	0.009844886291902534
0.25197410372416984	0.542859804297958	0.016363750598030347
0.1344783597001288	-0.599138477884325	0.00466433404199597
0.5406132757488661	-0.262344269612364	0.027942080353867936
0.4812697752696846	-0.888356344007362	0.0040784901979363875
0.34391340004365223	0.675475229445524	0.01572761458917803
0.755905835257899	-0.98260740323967	0.00011046611664784779
0.7544767008923805	-0.958612638323795	0.00044674483930197113
0.42739183573076783	0.678012263526434	0.018015261640603318
0.7198051675493714	0.63146310248748	0.003275866841214625
0.9260587640669931	-0.996738461687633	1.5063374137450406e-6
0.35486677428607233	0.845348578283505	0.005382960635178586
0.4764355526080766	0.756339779741582	0.01274939551493387
0.7038326596067509	0.123453208794643	0.0036938392339376483
0.582856585613195	-0.0347138558828122	0.022369738779879186
0.8055876697124444	0.394228354521591	0.002084085903724231
0.099222094754404	-0.0492358964291637	0.006008691889828141
0.6153618657920054	0.512276596792733	0.014105410587996385
0.6323424052027695	-0.35908721525363	0.01303623732339739
0.1182141663428748	0.909234568384824	0.000290192252299161
0.018632574112138617	-0.29766303453897	0.00019058326196602692
0.3269535360885853	-0.85239433723181	0.004474815518609342
0.9293579688986549	-0.947102612798111	0.00017776773239526025
0.454205584236548	0.776211037257235	0.011392660962619173
0.6484757795450807	-0.361498147202587	0.010712606304317864
0.6669076612575838	0.753385860295253	0.006084950373525657
0.8656980465722458	0.519686292539758	0.007947644981545121
0.5032603973177932	-0.5233841631682	0.024939065421425526
0.8069608453028241	-0.197199017947078	0.0035321621465200723
0.43120299159071324	0.916174072219847	0.0023548762034443496
0.631148684579627	-0.863875901429346	0.004288853522089677
0.6294445823659853	-0.935019526963992	0.0015097850464633868
0.5336914687364074	0.605597925748105	0.019416569206832233
0.6343747423445393	0.889021262847365	0.003255217076728316
0.9344878555098914	0.918797490716225	0.0010066525858467158
0.37596079783593256	0.338176902634606	0.03549526135503901
0.5721568684643412	0.576458190692294	0.01741793139811158
0.7212455892753432	0.648047606589476	0.0032032983850756574
0.41429604916173907	-0.913177135866663	0.0024102537549305723
0.6731284304217192	-0.457802218603312	0.007432934810351021
0.7265535951313138	0.715810353612234	0.0029300046406710713
0.5367407818140607	0.300940864206304	0.027893465434305206
0.6080847642836511	-0.304618886837737	0.017025888049871433
0.09575201023872362	-0.167077762391744	0.005353326912039628
0.7961740499480272	-0.968609851959686	0.00022011529466635358
0.24079391962161617	-0.809717159038422	0.0042218251695923395
0.3982961853196878	-0.829540172127332	0.007107636417225445
0.6334345583149942	0.881594667177875	0.0035588001228143568
0.6926567298967399	0.30399835351908	0.0050726001177913115
0.24396102583554097	-0.863022491677834	0.002465000953334425
0.824197414673383	-0.13525653799107	0.006313259407818064
0.9135685230304168	-0.513110522654714	0.0217258360044653
0.1495701381680677	0.0171819779920286	0.01278091372043114
0.10222281665784264	-0.779111262216418	0.0010780116959750166
0.18135048212316446	-0.0723783558407666	0.01762049593370647
0.18291025863529972	-0.985529331667813	0.000019759130690525545
0.597759603258237	-0.8833188276254	0.003922134202767767
0.529571257857752	0.677192680314439	0.016284061830690755
0.4524466241608396	-0.850141544048433	0.00634135402081301
0.43033337143927197	-0.639570463443684	0.020596254634319956
0.34161464036876266	0.369922220172243	0.032312211438162326
0.7188056025523222	-0.000813094633334919	0.002377560485116449
0.8072504970768454	-0.806085993273087	0.00034218839576430723
0.08896388070319367	0.780041639045869	0.0008130587553191866
0.7601101976125488	-0.281153336229566	0.0008579306926369977
0.9882262383543923	0.96823196917159	0.002894588859469019
0.45931539137866256	0.631685876616615	0.020986577251857336
0.37049842363968377	-0.471743338009754	0.02920552263635742
0.5085206605891912	0.411371450187577	0.028578091510225744
0.25638500950332027	-0.655660087341761	0.011621332981857174
0.5559656791621789	0.638013542693074	0.016595320033011833
0.7511717775550468	-0.90024488279505	0.0012842165181927907
0.604982084457403	0.760627268044339	0.009065791016407622
0.6376971783359344	0.621181382509139	0.010257247466342375
0.2205127088948395	0.710591532495488	0.007076214994036431
0.0657801708083166	0.722922456308575	0.00065729408739478
0.7523781322337318	-0.991628355139494	0.000029712193243414024
0.8755414683544518	-0.835802119104057	0.0006274661724433479
0.9266128240244291	0.294153875618508	0.03890216586479108
0.16833723882638943	0.136550460055831	0.015181883347357336
0.01360315122442882	-0.297144514489351	0.00010190981709883364
0.8931511993163802	-0.211706844513995	0.024939992884314754
0.7996480064331585	0.703874086980389	0.00033804753034064885
0.3161733160872217	0.173934794175663	0.036059058665009545
0.14225322522020853	-0.965567479021862	0.00006558009921856836
0.6800151636532424	-0.397625801961802	0.006624884748255338
0.8793441142594057	0.882208846210605	0.0001942334103244105
0.638616031077209	-0.942501775112661	0.0012150412045534925
0.10928765881200554	0.688205516070398	0.0021589233285002306
0.6442041588066993	0.920961177465134	0.0019513263869046446
0.5424842304459757	-0.770451397134511	0.010834831812713585
0.5740734134427891	-0.382274460454695	0.021374390780180802
0.803417919506122	0.348070784524932	0.002247766344877876
0.8189494114323828	-0.318599667064711	0.0040947149016351755
0.7444604507626468	0.54525932600925	0.0015547348764995248
0.3985218321873561	-0.687750497386998	0.016854797608725536
0.3373571793595839	-0.162091765646147	0.03823919805094594
0.5359593860115884	0.450090638982866	0.024680741699523178
0.5341762616388357	-0.529312857582905	0.02235362910046079
0.075714195867493	0.52500079212045	0.0019484300349182444
0.3828247321708063	0.941333370364423	0.0010884488653104916
0.6494249339109531	0.177661873356685	0.010757646212381584
0.2257468209293405	-0.0301713079070708	0.025031170756176918
0.2879535345388755	0.915818701210896	0.0013716793304428187
0.7326389747307027	-0.211181472642042	0.0016199697683438117
0.7034368306012199	0.761397814959226	0.0040246935857912135
0.161810515032229	0.0594347848972454	0.014573941929968309
0.6500524511899236	-0.482110047527866	0.010126743064312717
0.36283147171509494	0.02464045500457	0.04140685001294093
0.6477753975995079	0.660191947230956	0.008826503387454429
0.1050027406302925	0.843810645796772	0.0006204813055169895
0.8104283499920856	0.905550821945194	0.000459480930624136
0.14193019251035008	0.404433050306136	0.008431633942992175
0.2744810427884254	0.283058198352706	0.028529384199869542
0.5304532935836018	0.426494039901483	0.02592111722009243
0.6628011439421428	0.617491221615046	0.00797044676183828
0.8978615756867624	-0.294708095578879	0.02476524622161542
0.6102200313755273	-0.960514268647157	0.0006797758557155903
0.8753776950611452	-0.472837136138377	0.011531295407422999
0.4653977007590931	0.825331373242324	0.008057397666382747
0.5540934687561265	0.532959987844754	0.020419050206145067
0.7252619258113212	0.976309858671056	0.00021293379210715358
0.5687312165730688	0.94120351757404	0.0014047932452414555
0.3308350805426094	-0.893338849334831	0.0026068468185442627
0.7630325453952446	0.420514459072207	0.0007674439259136049
0.9589191151624497	-0.966018165617877	0.0003095130581987529
0.3754799720982879	-0.377310710064749	0.03389708521893871
0.13513665608783557	-0.500463458909716	0.006297639280957217
0.5971362219474325	-0.367059890410344	0.018219295516894524
0.8082209834674006	0.689002343527331	0.00035306520969207296
0.4826180987848596	-0.919238870028292	0.0023854517079111262
0.9392754873347087	0.760915042922593	0.012832844523325608
0.4919055541677608	0.295909163913315	0.0333062732218784
0.2561645067910108	0.302866484015398	0.025566628425955105
0.22131535935182273	0.648977755342383	0.009440314450901351
0.28094164358887413	0.613165824506419	0.015504324321384318
0.3672137608969228	0.760807204159101	0.010983606095337241
0.08986528949787094	-0.231048976539184	0.004514915770145206
0.7482922797895556	-0.811854992721104	0.0018846614543508917
0.014378392592401453	0.312566013253303	0.00011149759439365298
0.9285038955675086	-0.88831650037142	0.0018665867169340307
0.16574719712654973	-0.298559896373874	0.012956517217711292
0.5848900679632093	0.0533289440774025	0.021983088692258707
0.1985982076488857	-0.917752357436942	0.0006700373585845289
0.8158197809930912	-0.18886665298743	0.004705519889403703
0.4332234624395044	-0.738683060049929	0.013875791475790853
0.8443654838923653	-0.973790232294735	0.00010123882665615933
0.7854971089195563	0.755200348478244	0.0006401659195447805
0.348858846425478	-0.411634717152577	0.030986490574698884
0.6117615010814454	0.826637321476622	0.006222136649220677
0.4305191245240949	-0.641343001346352	0.020481837858455358
0.4514376313370852	0.638379259127885	0.02065350627203723
0.27617822009772136	-0.728560388249883	0.009227047093146624
0.8305411860958187	0.944210145686506	0.00024591993460439386
0.6032182812745592	0.485468849883471	0.015959704803623555
0.5895778909794818	0.509695277417174	0.01720123796730857
0.15544010719300627	0.232202749663632	0.012393659334630278
0.8582988703248972	-0.0174636478728862	0.014603760640475439
0.5802851072015577	-0.879995444757193	0.004254170295048
0.3119127981778534	-0.0546202825244162	0.037128965517834976
0.9846332755790459	0.356323264114544	0.09009498062152364
0.3530802037612946	0.703598905766026	0.01429658182155443
0.06149495171136505	0.232999596622852	0.002167256039215132
0.3751504579179609	0.972389461975041	0.0002557146572741235
0.33352733414721025	0.890444125617383	0.0027640817128220907
0.6438564751746719	-0.471659778336545	0.010944926619615377
0.33723246905104387	0.772864540093439	0.009267253080586482
0.9234141495626735	0.00436083493398218	0.04281527815957524
0.9744842131332797	-0.69339028599857	0.040432433083014245
0.8630062453022864	-0.872460047876227	0.00010592571102328475
0.6797096352554054	0.974492632664531	0.00027811969860649894
0.8745759814501575	0.547667183688716	0.008827314897229434
0.5188159969631787	0.746731449705681	0.012778328816593122
0.31960436653763624	0.302778085890184	0.03299056317074908
0.3053462900628784	0.992875681422487	0.000012867156553707344
0.3804994087774908	-0.552187547764712	0.02509652741579195
0.8725156439204105	0.623648679399495	0.005899438371436839
0.5826787408000917	0.71692666878034	0.011843269450349523
0.8373625952816524	0.774358921887848	0.0003250636124013769
0.49721805412301723	0.575899255243657	0.02289864635972561
0.7328139600549821	-0.51071510126762	0.0021155537523236084
0.9013007071602993	0.590209564548818	0.013442880660052395
0.49425989257798997	0.159791795017129	0.03544342335440354
0.10981473581589371	0.203058198229238	0.006751318627458769
0.8969706919831366	0.671729752785063	0.008310007730623589
0.22871516441909348	0.447438700161932	0.017540433693478383
0.6094869335401062	-0.918630197336972	0.002244488897277306
0.22899756998305043	0.495529376631539	0.01589620549650139
0.6707988686380875	-0.926507393206492	0.0015893482489855017
0.3395573687069706	-0.18877168645907	0.037879838138425506
0.7012910200821851	-0.619519840060597	0.004635767482494609
0.3677804913912775	0.766377583391105	0.010628809936875415
0.4703370057288208	-0.964718951026008	0.0005301064136046084
0.6495644302372751	-0.648106305781082	0.008838893014536536
0.8937437032400253	0.145600433486347	0.0263745779337782
0.9132973337539458	0.790052586180216	0.005104332243642831
0.05302405594914372	0.91277867275976	0.00005348633531576232
0.3056280870715136	0.669977814325853	0.014037440897506389
0.2965787489214789	-0.292432025952881	0.030924970476175817
0.6639111533893105	-0.954533200764375	0.000776526142729871
0.33116828820951943	-0.790171273085986	0.008027617605125105
0.7557810936699015	-0.73076154560996	0.0015410440205651996
0.8489886575900368	0.95285218524068	0.00014716360061294467
0.35198429882811516	0.991653174024756	0.000022359861775414125
0.39817745424802226	0.299597671106469	0.03742705470133724
0.9619376519991818	0.861434464096338	0.009602416417356515
0.5450895470027693	0.807549228257773	0.008673697003688792
0.543534835688308	0.542479667374652	0.02108392221582753
0.14423480491052068	-0.533672731538165	0.006513277384399502
0.2997810545269783	0.407695419244477	0.027063133692311288
0.32758871735851575	0.299116188979549	0.03384009645952108
0.7251364744204033	0.237963632492222	0.0020848190823292436
0.8761317875390132	-0.994735148688949	6.43825316388884e-6
0.7833109229726046	0.939186773921026	0.0005580095499268532
0.19503496066846548	0.653937137727995	0.007453864846233687
0.3382647490137459	0.49385505403468	0.026207423733524034
0.5127345636138041	-0.404546832263889	0.028374938862968394
0.8383858310874395	0.571829954020562	0.0028710965276195423
0.7292210768910017	-0.603291856534441	0.0025922672829411684
0.9453366937580161	0.372523760966792	0.0470825409473318
0.4385935303839862	0.999711529553909	3.7474317110838483e-8
0.22859876036209648	-0.589556520080038	0.012307544976646337
0.1336396275069278	0.983106198521286	0.000014273575114169714
0.8140754145796792	-0.787786438573723	0.00023874329019415953
0.42292026113118386	-0.717930057566155	0.015210154082244898
0.26486147591410064	-0.0139862079494091	0.031169512824311862
0.4656812221145942	0.718483379204952	0.015348356435601668
0.8410913621553895	-0.98407062826451	0.0000543873790725707
0.813066288239668	0.122339974430892	0.004647261143586006
0.39459765624268817	0.962249391169352	0.0004976476444800728
0.524174345688545	-0.832569778812954	0.007443370607502833
0.9557792643700036	-0.952290401707278	0.0006850609020881982
0.3388201017555109	-0.984054114787099	0.00007524971254437089
0.6813673793357047	-0.437879169680771	0.006495780210405685
0.529662549650412	0.110025445291543	0.031107499322657668
0.8681708613610953	0.35792806448826	0.012987791257524873
0.5541204666413058	-0.722646669469779	0.012952952168129285
0.6482435352853274	-0.825034394385664	0.005217160831637256
0.011681231534214985	0.442799747150765	0.000058584195987931186
0.5087119368062839	-0.895376724291492	0.0037086229277635543
0.7609214490304765	-0.994634747513169	0.000012451041736242749
0.6537690750061491	-0.663619233516866	0.008291261077315171
0.6595814793009024	-0.106719678778761	0.00921700623120613
0.7599216232416516	0.84283334009815	0.0014664408270235576
0.060603788699684615	0.656177506318403	0.0007882808624540588
0.6040814207183024	-0.924964619300297	0.002001715587627411
0.8291027713792392	0.684399781803312	0.0007939590234079393
0.22037917097889687	-0.64264141600367	0.00961261801035459
0.7238481088736345	-0.609964854947151	0.0029609793537135826
0.1437146489927516	-0.0498678103675098	0.01186254020140213
0.8173151056388509	0.885989359481244	0.00036394689652701536
0.5488589236001385	-0.436447469403421	0.023592031807156397
0.8129504866991547	-0.73766304810886	0.00026537358911552503
0.7509106836556299	-0.425253877385435	0.0010595408280494897
0.30813476345450674	0.583343080535107	0.019141118259158714
0.4205042658086539	-0.208084097532617	0.039831409696230134
0.6435241506458383	0.377085564607316	0.011368322505362953
0.7356000969718661	0.79849131957348	0.0023801109583534564
0.522129870103666	0.655480593846922	0.017724159363897457
0.6391235710710165	-0.970291358208082	0.000395182820403842
0.8564379304226203	0.168125215988803	0.013154349258757553
0.707610261062772	-0.00434415943001945	0.0032934746367192227
0.5984962143457747	-0.718619820677753	0.010907182694411727
0.9354987403412643	-0.407410145789168	0.038626954049342535
0.9858178057731599	0.95469443024965	0.0044254978519731435
0.7218611056811363	-0.879296209377116	0.0020665292866533526
0.7769392680516829	0.466286444734977	0.0006622146090366604
0.3789996750613606	0.677977538172824	0.016967387512601746
0.28339786183601146	-0.994815611450811	5.988491083043366e-6
0.07400244357808641	0.54205486467046	0.0017741754151994118
0.21932381381457866	0.164336428370941	0.02294356551796874
0.48093476429473603	-0.764253996649099	0.012193235728404958
0.03221566733154024	-0.163785660051192	0.0006429174921677217
0.6407835746218424	0.939680582805281	0.001304169905349077
0.7927619382600272	-0.649133074060102	0.0004080265848147291
0.9444145771120289	0.987004458940689	9.629154157699515e-7
0.6460038457333632	0.343671330531951	0.011099359664933627
0.17533398434268285	-0.0867248822117611	0.016589804252579565
0.5563978165740965	0.757689856795761	0.01111433716235288
0.5636397474148287	-0.78614167472136	0.009429528988576364
0.5129490170660294	0.788078364287938	0.010339330925483977
0.517090344115453	0.116655621171623	0.03290870829388485
0.4813967002198781	-0.218252453802771	0.035942097414310065
0.4865838483203522	0.875215692356798	0.004879975374079449
0.5327875889138012	0.687868463311208	0.015599016685732563
0.5658215921463323	-0.440425086870175	0.021448465631962833
0.47227389907227324	0.449206957227877	0.029919680552275795
0.34739072152230366	-0.951947432028573	0.0006550591612943087
0.6561826951995257	0.716811303607844	0.007341530520990418
0.20687737540386303	-0.727932375294019	0.005764604239448003
0.8534456418747267	0.829940776103524	0.00022293134435149298
0.892589180088004	-0.06893448185677	0.026709671859702442
0.8783284380259541	0.792754723433534	0.001559390913990928
0.3956911012680355	0.783640776347857	0.010136493190167914
0.4005053775946365	0.885693497543071	0.00373326200637319
0.9002443140661663	0.679872884327804	0.008570285718922791
0.6408593387441812	-0.500872461232869	0.011137146487739757
0.6432845410579658	-0.017821738239938	0.011770166507568855
0.6844980660237757	0.630165284838343	0.005990534498166621
0.11226386251658	-0.34937278488188	0.005975151087211685
0.6742390838662777	0.323619798767497	0.0072752416742550945
0.45238542553214284	0.403948634914975	0.03269655376287792
0.7676024982188594	0.673435508835689	0.0009373199198976722
0.13364485918024865	0.985170629046963	0.000011031647310797713
0.5842429680147873	0.405793522084795	0.01961001325802222
0.19963514208234417	-0.801542840793032	0.0032489499402759098
0.8002590896523478	0.82174560485195	0.0004932364114910486
0.5414284511582201	-0.476420652764656	0.023359902623400704
0.09675875921944431	-0.518969125696297	0.003188639747437143
0.6579407088819638	0.906948945920612	0.0023330474601207605
0.7885681800729157	0.72095897211491	0.0004987985341032733
0.3301886755081748	-0.249310381649734	0.03559871655692947
0.4416698322101562	-0.820950866227123	0.008214091290846945
0.3894289635012001	-0.398397624505049	0.033430370910750774
0.40492384439163065	-0.413929704426947	0.033007254898402644
0.4873411367216467	0.951747467244586	0.0009677872826644209
0.23836954481140543	-0.319050400517725	0.02269811867660106
0.4297413650770152	0.88714119744406	0.003895678579656531
0.5460079075403287	0.29033313047375	0.026764578476293894
0.6139720679955705	-0.388933301338733	0.015549479185925488
0.6137837355073511	0.828770855924757	0.0060811198038627865
0.8238680022871157	0.286999929580556	0.00507900574494063
0.6916048260287084	0.838679278427507	0.0035213819577887247
0.5637316697007809	-0.661998051485565	0.015133609178187244
0.8776393528661837	-0.98345525543573	0.00003453178027834519
0.682387049234281	-0.913822716063467	0.0018748819094525555
0.703900542097305	-0.915298828676057	0.0016204462731552757
0.5916937439787291	0.634383001856721	0.014041548142211004
0.8138773788600097	-0.196584599765686	0.004393270310054116
0.19211499003393293	-0.582241419500386	0.009424900861334459
0.11778763031424493	0.140877952322181	0.008009056285845455
0.08617694805372135	-0.568982077667403	0.002198021425732176
0.36513964622695533	-0.929033591768558	0.0014469651119311047
0.823331357528103	0.16242629895177	0.006013141680573694
0.8206161410072814	-0.590875021768334	0.0013073687514766658
0.7625053638774413	0.22576093576478	0.0008997589044695993
0.671843631879295	-0.889987263784852	0.0027045895844347227
0.6606475122891496	-0.441416916137211	0.008947575421023328
0.379382919129652	0.53902515225465	0.02583418223452344
0.5284400485167466	-0.714445415219832	0.014356691285934886
0.6108320951897545	-0.0882750787545959	0.017297189217607676
0.1839612421709424	-0.86271091898628	0.0014746800891749646
0.7511693072919443	0.261359201555164	0.000974960931209858
0.8636028486909317	0.873545823586275	0.00010520124614920198
0.12197676003465381	0.360682431753701	0.006858468804579114
0.8037582273202922	-0.573439215056733	0.0007567449325422387
0.8939418251553002	-0.923880229552655	0.0000641912998122278
0.8957885178803641	0.354445289475049	0.022001119325589843
0.20853469649637535	0.22393379763519	0.02038682138842066
0.8761646721120924	0.40249672682936	0.013961463468420083
0.3975952688791149	-0.261191009194329	0.03861434344777422
0.5231030886609892	0.696135369702929	0.015544231686602784
0.7015912671816172	-0.889982157885928	0.002235086039852723
0.27790521180943134	0.263684450638839	0.029496453716093197
0.38126552380087747	-0.884883066611669	0.0035821289850911636
0.5909378864957844	-0.856856393861104	0.00527946190330956
0.7485883237684009	-0.696543723846796	0.001769799384105918
0.5003967523961547	0.767747109647623	0.01178966285517213
0.18844052784422702	-0.605676557419804	0.008431797221642837
0.2488907349254271	-0.892237689817318	0.0016684276900776277
0.8461128345795165	0.648499459588101	0.0022253956442358645
0.41932417048829257	0.679449193661709	0.017821499756287437
0.5826632204193604	-0.654173004183702	0.014127778407115842
0.6010989361539784	0.986334461481617	0.00009676274199770256
0.6012190797229896	0.431750721063419	0.016928574427721232
0.7757942831771754	0.720520268577948	0.0008067020741226163
0.9585062284573649	0.999946136660465	4.343928622457065e-10
0.5951095804977433	0.491328245311218	0.01687096577892724
0.362349935171767	0.26084553092401	0.03751520499430406
0.2049763048842903	-0.855116821686079	0.0019866057899759542
0.30203324318680386	0.134825704230127	0.03516996887070669
0.14403075921850703	-0.125958951519001	0.011623744957987072
0.09050537715024548	0.3840128217724	0.0037565682255062357
0.6621662151617798	-0.672458579362789	0.007516503267505312
0.04314138641373719	-0.486378226751534	0.0007127211242978931
0.7948538144287423	-0.265556521710816	0.0020539836798988296
0.4995341880516361	-0.929329986477698	0.0019239469105934773
0.8042727271337423	-0.0209322196852382	0.0037192468009916236
0.06360479136792065	-0.855749710744844	0.00019701305070574045
0.5173876864827954	-0.975536025894773	0.00028425838161639117
0.7167237076479223	0.772857526552631	0.0032974251079210723
0.6131790022554708	-0.422132804666067	0.015380451141173016
0.33881469533946773	0.872885912650613	0.003652387581046359
0.3033186774336849	-0.180841672617278	0.034526270277189026
0.41676032190095963	-0.580734972843455	0.024206765503059596
0.38892772399432624	-0.791563416288665	0.009458063095087104
0.5434202581123418	-0.432252636356025	0.024325701677550424
0.6153361732787835	-0.625552634359883	0.012227384839754264
0.31972792280915874	-0.234061418067564	0.035047155719793256
0.5158759247151861	0.705905281732608	0.015240462501218206
0.6869882768591167	-0.981244577453693	0.00015757687515793823
0.4402648520594214	0.647396655836784	0.020117239245190315
0.2562583837986384	-0.676208890145928	0.010651235509619878
0.8994555159705155	-0.928779362379668	0.0000701992068609699
0.6047768914850891	-0.709027849236826	0.010853487141901921
0.2636685423140869	0.602153279872214	0.014701827300037912
0.38623479855680604	0.9049972232464	0.0026124743899829535
0.4043059529831975	0.205943517953627	0.04006723986919879
0.5512619735308094	0.868859738646303	0.005088434184816266
0.46343438367203693	0.254082885967164	0.03672795865247203
0.9660214925803043	0.894560898562934	0.0068675066028348174
0.896310767192995	-0.549743453342139	0.014037662411487508
0.6236351468826984	-0.775742873893385	0.007705114607252932
0.7661741634213087	0.00206120924145662	0.0010819943235318994
0.6722028743642301	-0.329563563603866	0.007537452706466335
0.41736198631181093	-0.0112017218476212	0.042185292644364596
0.1431223477474037	-0.0161837520461479	0.01182293467688942
0.44975860211063384	-0.922397713915007	0.002132142044041219
0.5430370643920382	-0.63433288958883	0.01758627536042564
0.7538412077682971	-0.354849980296657	0.0009303609810814683
0.4617858659165541	-0.886280984290801	0.004133057594304235
0.7104479329287152	-0.992954285570041	0.000023918174888006387
0.5574734289844051	-0.805736012163895	0.008536784064311263
0.29488024445465266	-0.866805096384885	0.003222430987792799
0.8776924062122625	-0.676757823646701	0.004892169449886307
0.7035355734762381	0.577022101807554	0.004439936512537655
0.449654714379141	0.866142020277428	0.005298430772889719
0.7777168515911375	-0.864269726484819	0.0010080058745676062
0.2232449994400254	-0.624826148937945	0.010503755564319279
0.18506298253596618	0.672059233534297	0.0062795932383743645
0.6663325514612249	-0.301087469549304	0.008297310299554522
0.6360207396251426	-0.719558657445129	0.008598168936460598
0.5054232673146143	0.47526314598147	0.02668897495733956
0.24951238350599625	0.913538351185651	0.0011230898766696543
0.6257282121825701	0.97820895485607	0.00022913357371968162
0.6546717933117767	-0.0910163336341541	0.009959189580076338
0.6128581979485322	0.855083495709096	0.004990046262818476
0.9577081662886604	-0.413905551186765	0.05397632311851636
0.3085232977749222	0.104618875297462	0.036311142984912004
0.5621697426562812	-0.944634089186828	0.00127237739374845
0.31210609505224624	0.966626523170044	0.0002758962439201803
0.7625395038374262	0.861448921890305	0.0013454790717444703
0.9245848425236242	0.993044206102275	4.30677194529547e-6
0.7648109292944908	0.993816665358264	0.000016112977272291748
0.9840239219907717	-0.216704367671576	0.0969139413902863
0.9753085405155056	0.996301159644562	2.0133025345196043e-7
0.35438374444705756	-0.76077166319493	0.010593397558334447
0.7438216689239202	-0.192452966104135	0.0011492070792333922
0.11457623700541814	0.701095942668817	0.002214524198039999
0.21582402701175732	0.225775653669955	0.02146863634088634
0.3713870742868206	0.31799878125115	0.036060534010278554
0.5995931170112143	-0.0414512354151224	0.01935322602259961
0.0843864933979769	-0.0017846847878267	0.0044398278547070225
0.5539326688882813	-0.623008609403815	0.01732474762547625
0.164848064657298	0.739403453251138	0.0035648418724399055
0.5687623540267099	-0.926003386595578	0.0020603290023613217
0.6080020866244316	-0.731440609152586	0.009938636349012884
0.006531105532928578	0.701166151546301	7.354229844771185e-6
0.8482815251812946	-0.200029267065669	0.010715598135443432
0.7645543281817629	0.253419011935494	0.0008859532113536836
0.8213334035676025	0.467817185871853	0.0027199520479447405
0.13874399206133617	-0.951901042250436	0.00011930828696974514
0.8611008016648196	0.91570798038697	0.00006674345458392808
0.9147096227776956	-0.602000647608693	0.016849905370222934
0.7630622474585655	0.760449326366469	0.001332060952916654
0.7244774979400092	-0.505559652807278	0.0026546999283947243
0.6582306611661967	-0.169547624584213	0.009424801486320463
0.6615973863921986	-0.0775515621889073	0.008913772545394988
0.503076539242494	0.648904508730056	0.01886301336070049
0.637957141767969	-0.312850414964283	0.012351344002496783
0.9281581973905597	0.607185011898541	0.02143842672972294
0.6009120632379276	0.143062070007814	0.01893616344110138
0.3545586958500083	-0.709204665116972	0.013985780580404294
0.9021780171085487	-0.526834658428473	0.01693557693881003
0.7855621091945447	-0.707845759720506	0.0005354950405531151
0.7175985970845751	0.230992790921606	0.0026113774380911656
0.8058044384029017	-0.561564327481027	0.0008890628133123808
0.5679425681110051	-0.411502714226365	0.021729257402026882
0.517943628216825	-0.942722284915728	0.0013493440322367707
0.6379133277681179	0.955540612160808	0.0007970273207596458
0.19076939905313045	0.624448171394177	0.008053220345190936
0.8056755152954951	0.330828336280106	0.0025611176916631264
0.825035962260209	-0.291454977907032	0.0052061500287580356
0.7392589427915839	0.940122109484769	0.0008215549954917816
0.15919148105887485	0.650904936152089	0.0052364822663005075
0.9467406447945659	-0.639466549206088	0.02730509593409667
0.46699685076262976	-0.887616744214611	0.00407590888148346
0.05196768101998057	0.126014924173884	0.0016843401586616646
0.8348419266167618	-0.273386409338834	0.007027612743495919
0.9205619209687603	0.843240596122362	0.003275187452479917
0.22321340142379303	0.43291479974276	0.01735900742276871
0.4874875712066975	0.546388581032524	0.024806251297166636
0.7410952147625592	0.935005223615731	0.0008991543867816297
0.662256630919027	0.374884481962073	0.008824730800998057
0.6468162747023211	-0.69069743227327	0.008429083098197955
0.7941444741020164	0.569662583183163	0.000574400331284302
0.5950110015232541	-0.415587561111842	0.0179824878123337
0.060244061611569734	0.468237258015465	0.0014387536536081098
0.7428887455860882	-0.914061383076038	0.0012168486225520407
0.08738437053222584	-0.772368902836477	0.000831870994957556
0.6985188239309409	-0.897245663177116	0.0021162326616224587
0.06881513602092088	-0.594296808952772	0.0012982184006852032
0.7692531021352266	0.879915712115263	0.001132163729278032
0.8696415301841162	-0.774006206998491	0.00144872971252014
0.7001365582771094	-0.859411219601739	0.0028936202120108815
0.28588044137350876	0.66402559034917	0.013162265591725295
0.25201925535571906	0.584916199689651	0.014524291765215122
0.8655704617048915	0.484402536400277	0.008945493141498673
0.2612777145141401	-0.548970008480054	0.016969360895269802
0.46755266966982995	0.480168594637176	0.028823234000906393
0.21192842560648667	-0.200057352329176	0.02128453694786348
0.933432609810239	-0.990743793831812	3.4862194334312866e-6
0.7849042924126154	-0.49091026949453	0.0006800319746344413
0.07623317166393453	0.720880585630119	0.0008914713258127288
0.9248404198644591	-0.0700837901331687	0.043355829600460964
0.055999279939850766	0.688656600923356	0.0005764480850301921
0.1542562765454721	-0.0253782585719543	0.013482825540878082
0.8636002320123873	0.000284380515177707	0.016212816636067558
0.6803288537374438	0.814505871617806	0.004365419671695247
0.04824882471970441	0.924583758263518	0.000033510587052776646
0.4064130703057906	-0.414300608647758	0.033004276091349136
0.43561534147701697	0.441960702292231	0.031586006461516686
0.687183745855152	-0.450839024083593	0.005869582093257821
0.6280253772991922	0.623607680935082	0.011112367897551486
0.3986482295807105	0.13987208783231	0.04131578368928553
0.18126272021008735	-0.0271173172441497	0.017744882127666974
0.2577153907825006	0.468035742885206	0.02008013644623945
0.6384319126580629	0.516829191364638	0.011307839324389635
0.21464563280078375	-0.814187637870188	0.0033164717824827735
0.40254148369558157	0.737055878877412	0.013516760129505654
0.1666735691262843	0.0129572918758002	0.015424522840459958
0.5912034621330785	-0.974001138072916	0.00032538565005935794
0.49910538119183645	0.0541227095889166	0.035684850727248384
0.9446930422546636	-0.465937435086075	0.040586205987237355
0.7714897971674265	0.293283670035886	0.0009158907206867154
0.3447016879940069	0.878635433425024	0.0034546912546993933
0.08447576088824438	0.799693143563209	0.0006243009400652028
0.6121308598673688	0.0830502495042281	0.01707426225655195
0.6367209827597927	0.842715416661928	0.004958646845985983
0.012560639791819464	0.520139039257114	0.00005582213695583181
0.5481855581968977	0.0134944602276786	0.028444044145082538
0.1608692711769249	0.635748707180287	0.005678539774167923
0.5096391207070755	0.704514560562576	0.015503327842909483
0.6963070318782977	-0.905744240324935	0.0019389824117858245
0.4481277369666842	-0.184042819250285	0.03917665593531628
0.8275762191482278	-0.104591910178749	0.00706010688771727
0.9014872281265954	0.574122201906189	0.014324894542644196
0.7164301260041106	0.997470788417074	3.2138828796104284e-6
0.5470287398040447	0.946666890793115	0.0011975446111269614
0.33141288508794575	0.459925529800585	0.027455811256550337
0.3947429152295116	-0.818544888147972	0.0077682541167034816
0.40535157225642215	0.963686059582315	0.0004786211331370402
0.8913895577313201	0.864408023732548	0.0006775262178062575
0.45038227703784384	0.0147436212056862	0.04063492721057785
0.6181419641898304	0.00632358599017334	0.01605752957361384
0.44512966703288437	-0.277963686780299	0.037227426354878586
0.34163523006297297	0.25756317463837	0.036289382011929806
0.6130472375026722	0.84899973869871	0.005248170198322687
0.4372622021889694	-0.631272705830869	0.021153284918643375
0.5016469950002795	0.815917946177702	0.008654127601635683
0.3710682053853094	-0.906945443066984	0.0023992393369454542
0.9738462480111328	-0.702905562172583	0.038504589305307854
0.4768594939435767	0.891983828554337	0.003854251217335505
0.6495076005236812	0.73915576550167	0.007345152672263312
0.5254783893524784	0.113859191909026	0.031711914002526605
0.7106502238352304	-0.720768590419915	0.003832935912451555
0.7889147151107458	0.888330784993473	0.0007683215524073737
0.5086406503746431	-0.681765164860281	0.016840528417949013
0.8264713533268707	0.273921656303162	0.005606416582531418
0.6660139495694726	0.855589978026183	0.0038237366599978197
0.30191209566873506	0.141195545615713	0.03505982821173808
0.2260482022958788	-0.881303038191519	0.0016692593668710474
0.8282403403910868	0.388336704410765	0.004510620325221826
0.23787663133801398	-0.66499318449361	0.0099434459382549
0.009533804819008554	-0.563331620543344	0.00002820252870972763
0.5664213725607479	0.252480049860496	0.02412700822620782
0.03872186147492376	-0.758325109455577	0.00018149106578663456
0.2905371908971872	-0.680987192794263	0.012527874461962891
0.083761041227313	-0.168899169203601	0.004144787845433983
0.5319505812569624	-0.898354089828936	0.00352389614994811
0.2688867052752081	-0.965566146070163	0.00022578027198951218
0.2200595355344564	-0.656722496100413	0.009060384471719545
0.4984878841132926	-0.947006175250864	0.001159628068483901
0.22627700587992575	-0.760444545453869	0.005516522896216403
0.3163723937940172	0.661677684955899	0.015148316557614143
0.41003900164268514	-0.376686924874769	0.034643468500808274
0.4608955460069044	0.0859072982627392	0.03951206666879134
0.1373770824621356	-0.637408217968894	0.004205141818165217
0.3696648501250925	0.225231458541465	0.03885478827275661
0.3754917683825137	-0.936999056509234	0.0012093098473977858
0.46733707812829567	-0.935307489802198	0.001592625971687393
0.17239321878777414	-0.756420232816819	0.0034755215998931513
0.5168945859025897	0.669995116047067	0.017190762401162893
0.2681877423767633	-0.966614344841565	0.0002116992128204993
0.7727791098325614	0.832712741183289	0.001136664170372129
0.758719182842704	0.409760998697307	0.0008394639188656247
0.20654346782962965	0.717082587361551	0.006105514305507194
0.7894195066605483	-0.367721475516723	0.0012618380681732192
0.4105607244558335	-0.432064563414806	0.032215623461546765
0.4112174347944581	-0.1150267223782	0.04160151907319402
0.7609876366401794	0.847435124522586	0.0014270624576998966
0.5597432420258203	-0.176400871107782	0.02585741677290861
0.3323341632241488	-0.651830904085181	0.01663805499175312
0.8080852176391962	-0.405467248268003	0.002189604613015154
0.7824986040722041	0.972262339015704	0.00020483097684411694
0.6788002817763252	-0.878286390335159	0.0029221679125548137
0.4498381871494674	0.432342074980714	0.03162793528585114
0.9155190736954242	0.903627124335853	0.0006837251858369069
0.3695805309705481	-0.64759492152048	0.018657445780147188
0.7605018106100333	-0.0409589367675465	0.0009871620335362092
0.923515270621585	-0.960774826540564	0.000026659957312941985
0.7633005252967698	0.966450749730486	0.0003101061905581718
0.8414039759573655	0.995369293589955	6.632945677251532e-6
0.2723561765371757	0.967428217490154	0.00020754908026289113
0.0005394914673139143	0.288121743177194	1.631187199026086e-7
0.762524674607135	-0.920545948704311	0.0009200714514363804
0.24392757073610194	0.0247830613613817	0.027956313010100934
0.8137322226862467	-0.521307330002525	0.001573226514148406
0.39277400422812586	0.217103172442791	0.0397290359585167
0.5256491699846777	-0.863685385186597	0.005538652939018718
0.13564426856270553	-0.588347058143845	0.004919246329017882
0.30283963757947985	0.3645260984738	0.029107761871739513
0.7916795030092569	0.25641297912511	0.001868896928707211
0.7402250019391539	0.96282077584556	0.00041511818005461924
0.648696477427452	0.384172974440369	0.010631812232008028
0.4564303763427185	-0.661674386395014	0.019135756070383134
0.6063102898683984	0.538647087941749	0.014764333415961322
0.13919445095589006	0.569418637440454	0.005489660266999661
0.21890298015623477	0.271588196032525	0.0210556562273828
0.8896708577236812	-0.650454056782747	0.007855885883417821
0.4205596881967131	-0.707922936373644	0.015875274057874922
0.5643460578539635	-0.312446467161969	0.023765373181613123
0.2184284584303768	0.870765019825451	0.0018247544311889683
0.8304445047528373	-0.787489358781793	0.00020468497758025642
0.4878002263459991	-0.459719877988494	0.02855962061739161
0.8008627327336932	0.94701817580331	0.0003910300393856696
0.6768157539148165	-0.450498511844862	0.0070128408038001334
0.5769312409284623	0.502185392602721	0.018814035859376386
0.9365966573322754	0.782766981178534	0.010191636794802582
0.7891736571599116	0.0926717121495102	0.002159743008729246
0.4104096452019937	0.799585153973778	0.009305722085751448
0.2995493947041507	-0.449124553922664	0.025230988305048253
0.8385450580541824	0.00574565006594771	0.009541112988343588
0.8131099805140011	-0.502934696073466	0.0017015246305700823
0.9959998538392989	-0.76349531732376	0.0667369350419031
0.6463028722199947	-0.588678766415832	0.009809031538729947
0.7656719143908717	-0.541372723920136	0.0007566010866184365
0.44443689486565624	-0.968071402820394	0.00041692405837251043
0.7347932506009136	0.749776052673306	0.0025004794640968143
0.5314764278403845	0.441433792021253	0.02539781421779085
0.4924739486238121	0.127422714533067	0.03600179852705821
0.45984445935709783	0.475208079936456	0.029366780597094733
0.48400142199596413	0.597353195910695	0.022362849522453727
0.12598392827893246	0.533607769960515	0.005064209875086609
0.12733541787766547	-0.685700301205936	0.0029358391975095096
0.4301269081055023	-0.31584364376161	0.03664626309867925
0.27864674485629215	0.432838204729735	0.023802048906564933
0.9528345203998891	0.625261427710159	0.032145103670380495
0.6390723495606307	0.529414975891075	0.011129404650820025
0.24950554064360522	0.807131362295549	0.004585076350049917
0.6636480893692671	-0.150422740764177	0.00862908124463388
0.5454120468058524	0.0520543541366276	0.028847218690791425
0.6475292343305216	0.219823241851726	0.011028755928639536
0.1381710661452846	0.0783428903688765	0.010985248179506066
0.6854144345692833	0.752551493465021	0.005070784369911567
0.46114494070211776	-0.730820770969479	0.014532703906365432
0.036065606206127455	0.360795397368514	0.0006452406317123279
0.9191638751456356	0.348449835406368	0.03258363483540926
0.9604614759218529	-0.0928581315949068	0.07052867563482713
0.29885450789235646	0.926579898135084	0.0011356652160215866
0.8732675448093834	0.766041718857699	0.0018501141906133304
0.9167205994302928	-0.0438391155972575	0.03878394227320952
0.41099101657469966	0.0531943755403949	0.04216442956885727
0.7706718904885735	0.929196930650848	0.0007510493524458683
0.45001625328440503	-0.494395376218089	0.028773047527937815
0.345125024073064	0.710212725775523	0.013539963769959069
0.7036373490508723	0.305253969618879	0.003943174525632038
0.33937966745304027	0.361781150157905	0.03248142039585678
0.8259150418701795	-0.22472187985485	0.005980593106720328
0.21684108625438922	0.0337995387860855	0.023567153256875025
0.3276735544749271	0.0618004298274495	0.03867797726786549
0.31656193661047893	-0.862766767075414	0.003778284601891861
0.1596512167873205	-0.92073325896738	0.00040906172505801016
0.15000566509142227	0.757180211587292	0.0026610460629434727
0.7215231288579054	-0.70902548476753	0.0032162275546923722
0.841588162911869	0.750959056274438	0.0005871738182276021
0.5879190236540006	-0.74295193178343	0.010537498028505577
0.9037249971514036	0.116870047248843	0.03131390470525321
0.12429543939408937	-0.950185639510059	0.00010232600717476844
0.7672291922704588	-0.176730723095679	0.0010039261351536195
0.7781779527071073	-0.637711614597317	0.0005840527310123973
0.911323292276626	-0.758874727054118	0.0064783517304667195
0.7098682854480278	-0.426414047320393	0.003613455199947094
0.1581878337266635	0.31225256647787	0.011747304554556812
0.04844225914939123	0.100243042788022	0.0014846630046677811
0.7422381479583979	-0.725121674791039	0.0021302732942575257
0.7012119745593083	-0.842050376556671	0.003171575134983343
0.5221355493747015	-0.593749961122305	0.0206693463000392
0.7954933064505441	0.692733336836218	0.000372187362689507
0.34932284025865246	0.0693785966737656	0.04036403599668386
0.5607145362575435	-0.272563434209576	0.024806512439273336
0.8016032026285848	-0.146727025689233	0.003157803301552535
0.7198500496595044	-0.578863951888437	0.003170905284224544
0.7956351015825446	0.307814034253262	0.0019035117690592617
0.632393797434163	-0.920007003080987	0.0020612567234757
0.6367146573680622	-0.617942361851149	0.010394399952262594
0.013359994568599242	-0.249509096544315	0.00010395838279876556
0.9485691655665908	-0.351254757026499	0.05066336875849306
0.8349395965190669	-0.718092465127036	0.0006864218794608137
0.44973248812030175	-0.0475629092072122	0.040582832388677395
0.3912132358768584	-0.323452581273875	0.03649011934043673
0.9164068748081458	-0.929642756661698	0.00022936549272046112
0.02983351360250903	0.723353714550231	0.00013524057209887962
0.4300384466021894	-0.13804557358308	0.040802771862235916
0.4198370153523846	0.801461704731222	0.009314652214123385
0.14151692112846148	-0.548099033013924	0.006037021177529604
0.03014715146766993	0.290546970636695	0.0005002188988186316
0.35553792367602405	0.69427528547043	0.015009747678074817
0.4424538848678747	-0.345980965916166	0.03523657328187451
0.7002434874776899	-0.557191099710382	0.0047034311762575816
0.6728993206295487	0.324646647447402	0.007445996229235887
0.5651702485001056	-0.081846728835961	0.025409735041422077
0.09994320875254809	0.774349747879871	0.0010690868782257835
0.5062061537236503	0.374303818611796	0.02988154460114088
0.014649347116773659	-0.743261356486761	0.000028729411475232975
0.6865286135681	-0.787087177898004	0.004570304329058946
0.494824104922065	0.760156349292545	0.012345258641579596
0.6400456537844229	0.651237077790114	0.009603866020781945
0.04891039448154988	0.154770066335085	0.0014720814072410977
0.8938846267538462	-0.736547909144371	0.004870163106012545
0.2968395363613447	-0.517158047663073	0.021731028272790925
0.47337423164398235	-0.674766543045832	0.01810919002993706
0.47915157435012956	0.728539377685579	0.014578737391351274
0.7145961292197329	0.18025843805565	0.002789267903461383
0.643393100453212	0.776774862538559	0.00678103143697401
0.43762013304417385	0.53975163336275	0.026619851891552658
0.863933547242362	-0.70372281495532	0.002587992661776497
0.16933002809253705	-0.971647256282937	0.00006362365790888598
0.2207432305032029	0.267163572812796	0.021418478849659087
0.958140714730568	0.698296730749744	0.027524348722272517
0.7771300179302654	-0.898726063621372	0.0009126782958133455
0.44313911985895527	0.989860688616788	0.00004525005029197063
0.22825117874106085	0.979773467839037	0.00005896524914413441
0.9241695954673378	-0.921063322973668	0.0005501413083019416
0.5833150979105987	-0.152143170267214	0.021984854116111164
0.8292313573751207	-0.903099804145996	0.0002601471294367954
0.851778830339157	-0.721625645384732	0.00137160244935619
0.31531750675030257	-0.241528035831798	0.03441179001556585
0.6724144424137641	0.426721143440439	0.007529347577219517
0.6551573393856974	0.80190688926318	0.005619397201854521
0.3301041449603298	0.521609400950048	0.02414847054271004
0.8393481148142032	0.390060458034436	0.006142536630881759
0.9813201693297746	-0.3364936493027	0.08598328753133302
0.5320934875215249	0.856865747456977	0.005912514562729394
0.8088146064358059	-0.306896775111539	0.0030373660893187066
0.5303490530696533	0.498410799018538	0.023753868433778018
0.11334930994319915	0.166347511767824	0.007349922593085647
0.5114459936108601	-0.794891032180484	0.00992639840013695
0.29865975832208547	0.457056354843385	0.024783891351365796
0.6928552413968616	-0.386534532912541	0.00518111893993052
0.9307408151776593	0.863562421114852	0.0033244369835261967
0.9129527799695581	-0.904288948274843	0.0005871360669930831
0.4811534011018468	0.139384551802959	0.03712082285525335
0.2814298191140873	-0.746059202514917	0.008584749506297744
0.8754990984798481	0.525939727352324	0.009770012425172937
0.7858511338481378	0.957365053213462	0.0003624969141717865
0.4717241730771075	0.695954230011492	0.016781033934187665
0.5981572565171054	0.66726762153435	0.012582785297440427
0.9230678795715659	0.962885763801876	0.00001871093702187869
0.7613055865010682	-0.773137775898965	0.0014205114272243303
0.4295401146595078	0.200786127950975	0.03973102949976248
0.5235117199782983	-0.903807853489015	0.0032372160111742232
0.3152681859049018	0.398933377885199	0.02892296146276438
0.605506834159461	-0.863139773531238	0.004758699087617287
0.7983804768935451	-0.693301488531227	0.00035002844320390934
0.3705178685822057	-0.211654472294707	0.03922998566026075
0.7887798160264065	-0.928631390932973	0.0006018270243463612
0.7079993965077258	0.76472593397399	0.0037695380860802204
0.5769035786276082	-0.713729770255519	0.012277267155494473
0.954347616094252	-0.923989215361672	0.0021192931884872687
0.8419777746983355	0.839067271114791	0.0001232164153035841
0.24231975635377856	-0.699041469431292	0.008772708970737161
0.35812056208417276	0.755055208509775	0.01108654243785005
0.35970294405636843	0.951551442136408	0.0007003590552057
0.8102142732804012	-0.3941425197189	0.002461995093871397
0.9430719531238176	-0.721044723741841	0.017835820597401707
0.820552518387639	-0.0992704612859071	0.005864111775544699
0.12538354860586645	-0.61210461321524	0.0039003357717576634
0.5648663735707043	0.921217643344233	0.002289734038526733
0.5408385720559078	-0.935550234169107	0.0016614018452104102
0.4298662095190965	-0.870882335859266	0.004860017933837579
0.6276783933412404	-0.750656962749736	0.00828189660188185
0.7627077287505215	0.90578575539298	0.0010660916273835114
0.6062889639604562	-0.184337829357711	0.01787593804148075
0.8933609570119089	-0.957154761133183	0.00002069691181174296
0.05297863770774884	0.282588772790095	0.001536137864000875
0.6357436014949813	0.0254215774704714	0.013019314011013937
0.37462282812633313	-0.674073821575503	0.017082022979047765
0.3672134537254883	0.107785566901661	0.040984449116746084
0.7193680808085733	-0.961178239831282	0.0004923146447340074
0.14560973675491348	-0.958568924027804	0.0000984848069485726
0.5558103152998156	-0.15652632718506	0.02664356603344713
0.09072297905542444	-0.955349185703679	0.000043783494808315236
0.7793906412800291	0.614972623565935	0.0005444474226630342
0.758159597925762	-0.788105001832074	0.001552209310733746
0.28871772036724547	-0.128318878040003	0.033627005327402974
0.9052228118915691	-0.718101082297473	0.007577445886292083
0.965173204494207	0.979184770452811	0.00010625339196607285
0.44811643418874525	0.342978484631151	0.03510698491265733
0.5726179208534886	-0.933295563337128	0.0017307272953549255
0.18498879946330635	0.439374809988371	0.012619266786210285
0.6812121716099567	-0.25923542679042	0.006346559394328245
0.47147671111560796	0.29673609169816	0.03507654012300611
0.6443220680534202	0.953186490584484	0.0008568329995150821
0.343509104738256	-0.71635530290562	0.013076507399060513
0.7906274551259156	0.869562247931595	0.0007541873063070868
0.7103144507439624	0.433363688420367	0.0035902179642536393
0.6442459240133479	0.820927931661459	0.005471961709780365
0.8387051955197289	-0.402614768335235	0.005830631490405065
0.8752993617469882	-0.823800920301807	0.0008029110140377645
0.6088786417223847	-0.743375299270063	0.009491387112689046
0.6799011386458396	-0.466315356945148	0.006667184773110104
0.9542955839375713	0.948560972638711	0.0007746572204854594
0.9300436208709308	-0.563452160003178	0.02544762426263822
0.6613565476661026	0.192969536311034	0.008970025489798668
0.27094343040284	-0.597734775720581	0.015502880371620351
0.7795426160126108	0.529532875827499	0.0005750436214693091
0.4945865236202399	-0.41682059897318	0.02962240026703996
0.35770148923015616	-0.2814908687518	0.036620452267821714
0.06291111638327346	-0.275985208804825	0.0021660092542639
0.9522790589379367	-0.971899672736181	0.00009392028809111026
0.45913734287089264	-0.615564625541782	0.021965084402019903
0.31154297948692183	0.804886930714126	0.0065984955322115025
0.6066719785111059	-0.86050921360008	0.0048589553009373765
0.10721351549279452	0.347843354994712	0.005492055041340079
0.45568019647288627	0.67404700890705	0.018340645099124125
0.7603940695258312	-0.733333707771102	0.0013646926468813833
0.4058744970102886	-0.796376970657123	0.009451719505997547
0.6700244500893038	0.824687314535467	0.004512958853113832
0.9254966643242314	0.998641024366298	3.381465734197576e-7
0.29686112237958395	-0.91395552421667	0.0015012916543987532
0.8621220464230486	0.783051567530845	0.0009202476861493878
0.8103076025794684	0.810663851861729	0.00030839692231310404
0.8181023075823798	0.191790096783777	0.005014152625635455
0.4000618217643557	0.521088832248756	0.027465997246262735
0.284456361522223	0.00364098443160518	0.03393763350489753
0.3996465514851008	0.699462638630475	0.01607292646642042
0.6092008957189492	0.406979289564861	0.016080067425941515
0.17105524273271477	-0.279555600961181	0.013973826668089879
0.6355142300217791	-0.543708591082709	0.011402432354794396
0.6411445841113452	0.91019166793978	0.002371697590103418
0.32539140442983905	0.578774842105759	0.020608157703998833
0.32337738021396045	-0.283283045133271	0.033975355089700635
0.7334827590424832	0.748404295062902	0.002563536106733908
0.42289408657660016	0.250403587359142	0.038756125547917304
0.1295101517573776	-0.500088891234412	0.005824184446437018
0.7112119658353308	-0.619968574064634	0.0038738204331173164
0.43442831923362535	0.324662737941805	0.03623351441459226
0.22481621575714011	-0.886328607692805	0.0015292631983570056
0.678892822117182	0.579695548869653	0.006647153398963773
0.09767420541704733	0.847722295960287	0.0005133216206310427
0.636584936357861	0.456167422482351	0.011962490162520116
0.5775827487405906	0.634885400509793	0.015146332615581667
0.118689047865361	0.987574364653365	6.107054068909465e-6
0.9711373144220579	-0.922748679515465	0.004799429566281379
0.1686073691654675	0.966086749857833	0.00008947081923429863
0.22778044814112974	-0.101662224133863	0.02496603557171466
0.3926138379284553	0.339244970983419	0.03593403973416283
0.7478953963985846	0.381637981635559	0.0011197249624915271
0.3657658008342919	0.957942516424193	0.0005498961827240895
0.764563247333689	0.765104282319138	0.0012896285657460261
0.02926614596559341	-0.551294940379127	0.00027499833504157395
0.1804987786693305	0.264350068012088	0.015550179462494712
0.23458563619079986	0.815852796403385	0.003821483217459128
0.12684284538717303	0.862949730087681	0.0007135591774352321
0.23456980659730603	0.758262995301449	0.005950007755937284
0.5073394681685612	0.0217675221097342	0.03468796403682906
0.9402478269331798	-0.676999752663924	0.02075381952424373
0.6255794941989152	0.653703496167008	0.010771199664815533
0.8255121770026637	0.145662582195417	0.006482445651752836
0.09301962795681556	-0.453352512606996	0.003464531232577898
0.5611540904115071	0.730732558655643	0.01226836227247321
0.1020814167803462	-0.149773400520998	0.006104043825155743
0.4159805921385456	-0.990190859164923	0.000039233770058209244
0.7436957285958826	-0.458622399446553	0.0014002965951457965
0.3625933309546693	-0.528727094221658	0.025707195988219182
0.5688790598549561	0.900674342138055	0.003281504756776173
0.8229261966142424	-0.264569074647474	0.005156605729800148
0.8418686475642941	0.840660040207046	0.00012082643773062109
0.9556136017657709	-0.969350827542657	0.00017089810161834417
0.7008108511316634	0.529988154591422	0.004622875679592313
0.7757168548732921	0.74538131470844	0.0008761669995378633
0.19797206835303985	-0.794595444568015	0.003388892192028055
0.597216510372204	0.512778073084803	0.01625263681474354
0.965385040583822	0.915045831788365	0.004428984931141023
0.507138035760291	0.498024437686534	0.025694377173409676
0.3749042500286439	0.795447395345446	0.008888327691012667
0.9348926523257011	0.908349050880191	0.0014371096184731499
0.807045432737648	-0.788805168865384	0.0003149330622297893
0.8493498001190642	0.982922419670641	0.00005491413314179884
0.3788877971884461	0.919850794872631	0.001890709208506935
0.284495605350127	0.865433033020809	0.0030978447306019676
0.5042041883078227	0.714944267020259	0.01502371947164456
0.6967086467324791	-0.719386360251625	0.004686609602185944
0.9607879726019346	0.796885452045654	0.017073287580980805
0.7444350905909979	-0.732033327160412	0.0020376960035240164
0.8903048062170177	0.789250090721498	0.0025262571332036595
0.6588590849213745	-0.0233729742200917	0.009318679473544181
0.6753430733838591	0.50186538485227	0.0071485766415095775
0.11836143425881177	0.681301336692166	0.0026064485631589647
0.3171479111424658	-0.811732618941953	0.006389419380889468
0.4838644032420708	0.19462021766908	0.03609502962127849
0.7371637110280439	0.913539352443207	0.0012908884335332703
0.3151977371487135	0.818957512122019	0.005948125855279483
0.8039499740605793	0.835084547283031	0.0004590715241547473
0.8291450857815221	0.907020850340122	0.0002660048753857235
0.7363172757827362	0.627235342424348	0.0022242247804385106
0.29406007920873983	-0.454988709244198	0.024433319315249127
0.4952620820083429	0.880344374377309	0.0045802381297802555
0.677428887617083	0.919415610623842	0.0017559019101493567
0.5692357668090329	-0.0268031627453528	0.024803706072372096
0.4441433386931253	-0.996407098563356	5.83232938389739e-6
0.22993353916478482	-0.691505444123247	0.008349841656254391
0.5360174152886912	-0.712490447449303	0.01419023160119521
0.9711541860868391	0.582152715704606	0.05106940037407191
0.2997302683943109	-0.364683725493954	0.028778479611625996
0.3508721171484373	0.546104931972316	0.024084745081802906
0.5996435020796284	-0.548526278835896	0.015322106407414642
0.9486382219530064	0.951842947834958	0.0004546593244467902
0.11673344780880002	-0.453737154132343	0.00533368748115955
0.7206598091290402	0.865646146648437	0.0022939630024530833
0.35058294343640695	0.902015055728631	0.002437536424901024
0.9009671652798973	-0.782733410613565	0.003839254293189035
0.5731805396627803	0.479723321620102	0.01973557729855889
0.6867374230365137	-0.281133073037235	0.005709529375145622
0.18979193053439086	0.229723738369798	0.01744680848289017
0.7948940299809387	0.832244984012442	0.0006214911769121539
0.8236857368094809	-0.835590510286776	0.00020027055632508027
0.5831347357817056	0.47596248154744	0.01860925787602974
0.5611847814225253	-0.0594362104412311	0.02615958107753021
0.07192841345190705	0.744399340510411	0.0006869543349728562
0.7007014243269396	0.630297635866256	0.004675894164964046
0.023662492499026303	0.736275627598557	0.00007851165493285161
0.47241899738615006	0.575836386078112	0.023912618309886165
0.5006204396687455	-0.736318483538688	0.013782667739573469
0.9577694840611308	-0.857290228092492	0.00881861224515322
0.08012091134644095	0.451584900819128	0.0026066677294708874
0.8236242792589752	-0.440043838072141	0.0032867642305989824
0.6333133680544498	-0.481668019867761	0.012206834725839116
0.6713313442184967	-0.94267742886111	0.0010959332956593326
0.5966913179321941	0.748550889473685	0.009904893731855166
0.8663094636963811	-0.795215240786616	0.0009066198948348634
0.8055060108323492	0.275029491789245	0.002924500061409533
0.7570924880647788	0.591618161725379	0.0011113848287277444
0.32935297685301523	0.199798278609299	0.03678107050784821
0.9552233904624017	-0.914928265466227	0.0028561969905984224
0.2709559181164496	0.356562825686683	0.02579776338665984
0.4390864076525552	0.0392261288283666	0.041266220223826845
0.341328299561858	-0.685370398004183	0.014973051827380944
0.13059948729399462	0.227205806852309	0.009113035589170527
0.75773365389076	0.890877765506943	0.0012694351767569198
0.160536433861029	-0.613647278089254	0.006151623245408533
0.6720606005083283	-0.538182942953541	0.007434872689061875
0.6841374678681508	0.349841308545959	0.006098318743152838
0.12844928439057912	-0.952627890198034	0.00009921397302845096
0.18583573613403484	0.90587317189347	0.0007576321812166394
0.28449557492839816	-0.862396776766772	0.003219410770406026
0.7711835675247846	0.381251719540938	0.0007666929731131613
0.37909770847083446	0.647945280018139	0.01898433902935452
0.2598539664344332	0.6426802869156	0.01247818733587392
0.8215170650685119	0.364415819421113	0.0039376508311753655
0.31496192497286735	0.622617177122557	0.017370863205397512
0.6830634420125903	0.870657221102572	0.003037222047795545
0.24779936017491636	0.774979950905513	0.005820833187145059
0.5098489149626698	-0.447509895035517	0.02730054685612843
0.4956199818361765	-0.952127716505999	0.0009632208977745381
0.47194755370833985	0.189061886497232	0.03731979598984162
0.9218184735872925	0.970632523782755	5.18647646744084e-6
0.13494498875894745	0.715579961732669	0.0028059550566801113
0.6014490843865284	-0.338672012657652	0.01782279777953583
0.7476015634227694	0.159746268716038	0.0010462172650151287
0.07368771672651603	-0.678795148228371	0.0010439139377955103
0.2835843855077972	-0.357287767872564	0.02727049251100359
0.785604633778143	-0.786718549405183	0.0007192334189039519
0.8993268086030454	-0.352258452420718	0.023460612655997925
0.386922158161555	0.557857507705352	0.02497333464083899
0.14004002023150453	-0.696474639735629	0.003334659575894913
0.6587270992464737	-0.264098915448255	0.009350913767364159
0.39962544065073596	0.95667054735321	0.0006554174635517935
0.6774723742920646	0.677155345135836	0.006294964368010318
0.7731296129958638	-0.60771354303477	0.0006551634416968954
0.6952346271995151	0.150456035901256	0.004600134650526364
0.8756738093638917	-0.952139775050276	0.00005490420752632128
0.6984420235927998	0.409586856592346	0.004646621214859198
0.8283435618451461	0.649291672267364	0.00110229556641668
0.772820775127823	-0.478399569229723	0.0006491711265000039
0.587956746643651	0.760531366552099	0.009805585471509571
0.8634816761204649	-0.976632404248152	0.00006507674688568227
0.31908019161185247	0.441988064330793	0.027332071271970872
0.9215832537345198	-0.854090381367065	0.002849952498301341
0.6888790984062241	0.718324603117011	0.005187816995773431
0.8297083680668387	0.53603262789795	0.002610964029740321
0.498991587025427	-0.415625310115106	0.029296866320864867
0.7711262171769317	-0.033692839345904	0.0012170353073090233
0.6090865234013813	-0.881613124699609	0.0038752413602888944
0.6057905852015888	-0.670953008308812	0.0119150285512553
0.9690608283318789	0.95616561666724	0.0012524875940065914
0.2666058731727822	-0.276978623866816	0.02766949126080615
0.4211573228986775	0.493462826647506	0.029196083571231494
0.09974395773780423	0.931180007379717	0.00012210697731375643
0.8349351344081682	0.452168387216743	0.0044695617577269215
0.042244511994911374	-0.842460893940076	0.00010159925692725169
0.5488782680334972	0.379243779008199	0.02483907148525417
0.5456518143687666	0.401306277514215	0.024784696760941066
0.5819307192085295	-0.961635776128244	0.0006621733802071557
0.689570589443376	0.145225891105734	0.005232497493260493
0.1920233580638595	-0.480268528737575	0.012352883942404594
0.18544086531515144	-0.583761227193597	0.00882009242258057
0.8473504779090547	-0.115718356769995	0.01124883220767074
0.12348875050606561	0.366046766822207	0.006959132214792553
0.08313283793711473	0.265347729685657	0.003758993298248266
0.8161550377221682	-0.726958731307976	0.0002969981301506507
0.291534317263145	0.566721050079542	0.018750512550871283
0.3277953780201141	0.112241740751237	0.03818973742172393
0.20521246037726995	0.952255533119111	0.00025493527417374623
0.49595582226017915	-0.76668431059646	0.011908823806630378
0.9422066693437845	-0.984428148635574	1.4392807489005266e-6
0.43907005646640523	0.677934036106705	0.018099288698724063
0.8376626519424611	0.318208814621226	0.0069547036492202535
0.6573682582660559	0.848750468160101	0.004238078256183288
0.9522163170810662	0.517722841563888	0.04164589136685857
0.6362004170437271	0.115787415556232	0.01290956624716353
0.44349631179365284	-0.463332610401468	0.030428151268800156
0.3949483664526938	-0.593858461941613	0.022984235819570195
0.6949941693748453	-0.734702414416668	0.004689034332903911
0.06379549439751503	0.00242947272089496	0.002590442074471614
0.3856650969270112	0.491813478522109	0.028713342799215197
0.9401812559978661	-0.118753308944035	0.05296127415276526
0.3024302883086499	-0.832502329801523	0.004933510102352682
0.7771633726769446	-0.232072511713437	0.001190703967998269
0.03675518154718839	-0.271744373669253	0.0007573211687653578
0.7032987309270864	0.586923916155218	0.004467371409115396
0.32229730457711003	0.666600263091213	0.015184014805963793
0.46821633634834386	-0.702099543699741	0.01641570125561345
0.8505817892402524	0.516596467182223	0.005449581361056875
0.08814432631888083	0.864882542115723	0.0003366428600272291
0.7995440022650218	-0.14973025366454	0.0029365589886860867
0.5870922954374427	-0.796229803400682	0.008255788704122061
0.5057871921524215	0.673109004124517	0.01742306530456652
0.6228746154330458	0.264071366722315	0.014843678579584109
0.4185282476902794	-0.536395996863946	0.02684070445854266
0.6607453411571208	0.53638009248515	0.00865042078680758
0.6178441012511058	-0.885499060853432	0.00360111757795811
0.6850707593168438	0.653959612515597	0.005847382592821904
0.9362159299000711	0.937544649981183	0.000494922737839572
0.6427599579197422	0.556375297856838	0.01048244024349532
0.7326329714002271	0.797686550741134	0.002498536450101626
0.3359933596347665	0.601374994802698	0.01993825300228092
0.8181846794173437	-0.965930531916643	0.0001948973243726363
0.648472706076953	-0.103003298077938	0.010925055662823459
0.32540018871241744	-0.603527978757746	0.01916085944634935
0.9536373561441859	-0.997235876725471	5.197635462738824e-7
0.7803443204709206	0.330107679012655	0.0010484043696161241
0.7746903390950546	-0.768006058373176	0.0009680943484829611
0.7223252832570862	-0.0874724319196011	0.002151311701605766
0.5853983256842604	0.898256315274869	0.003309036080584164
0.5010973096292931	0.922199289786109	0.002269827141155637
0.34842899845056857	-0.231297446893387	0.0375083175154801
0.8662520135321211	0.795061137706339	0.0009066734782883396
0.6551531481419172	0.584043954390321	0.008957547083561885
0.4646512122032576	0.591504783703415	0.023259938437231
0.37580060236697205	-0.923208682683075	0.0017331602383906875
0.2591340772635167	-0.235191645383983	0.02767440060896726
0.13786772834322183	-0.486297466142906	0.006762025256435621
0.6550246955178639	0.415019847524602	0.009715642919176991
0.24762281721453314	-0.451579437160345	0.01959083481871095
0.15855152360220648	-0.0731309836470216	0.014024917239248612
0.696160880216879	0.936655699641527	0.0011458183500846512
0.8070119401328937	-0.764429838449895	0.00028770828596220906
0.6090157054494907	0.063604353717585	0.017647375303374496
0.7845927524120512	-0.978392204094534	0.00013690888548327
0.8508678381500245	0.306563072146743	0.009798489107703976
0.6870892786849168	-0.347250511434054	0.005756196754603205
0.36314272639412637	0.470404615182301	0.028926067931884375
0.3240676130182465	0.282795988163659	0.03405406551257639
0.7757086860747004	0.561254451257913	0.0005843031255758623
0.5728889306064656	-0.650247358747377	0.014964300235820321
0.2419834747014033	0.305493918578677	0.023558106238939967
0.6621092668856764	0.644365276651843	0.007806912275026169
0.5872251804736637	-0.930062858683386	0.0018393279228868808
0.8162741170461157	-0.647595834625114	0.0006705487297088886
0.03856712060349546	0.0461522536008954	0.0009631831387075999
0.47962551595497227	-0.541968905731357	0.025383823442926293
0.2503758632733822	0.359071308230853	0.023130279048344398
0.6768990507007502	-0.337221877632926	0.006952696977983076
0.9452384641525937	0.985921681625265	1.191507125111077e-6
0.5881871182369318	0.733630638919682	0.010898630907915537
0.8823150081396319	-0.136660807709994	0.02189381762515539
0.906593469184872	-0.53506884272302	0.01797847744580423
0.6272845157792424	0.376170686746846	0.013695769373002995
0.5280887360863165	0.347753119642877	0.028112325298007418
0.45628186362287587	0.905532409077521	0.003018309352466358
0.1250588594110735	-0.504095472324838	0.005401052835378169
0.8792400841225553	-0.189915708476552	0.02000266379440776
0.7902222993629385	0.948285252426495	0.00043464450478901574
0.1426944327073268	-0.92609712292814	0.0002869376794115482
0.32116579374975995	-0.929377237647563	0.001187489708179796
0.8672086150105145	-0.601215868730769	0.005777382784490656
0.32773552181059956	-0.739039362245891	0.010998315407516912
0.3304743217743317	0.16106881518621	0.037673462487630954
0.15462625066682162	-0.682907768119239	0.0042976792102471075
0.5686396162937651	-0.871879137608297	0.004780929693393446
0.837026127044019	0.915198112910203	0.00020895848930216834
0.8078072465689536	0.214538520380818	0.003536066907300978
0.31598764729141543	0.911640999511517	0.001740461192674015
0.08510724927936296	0.382857825183154	0.0033443264092640978
0.08867798556624973	0.138815373853041	0.0047048884407949665
0.49983464805706623	0.199340603430376	0.03426404150827164
0.7259214543456665	0.990369773283284	0.00004175148064390135
0.5195447965016484	0.272246632980209	0.030656935129014146
0.9217874019998005	0.9029159496864	0.0009438641034166403
0.1581445758994038	0.0710498463518041	0.01396999801699211
0.17970130403437468	-0.602243175179256	0.007847852865885416
0.5366601982059839	0.9383160363666	0.0015416448902135626
0.20103861837758918	-0.983392494886002	0.00003126209071448475
0.5266322901091667	-0.302664521527366	0.029200273991257
0.9203907650802262	-0.982637563981578	7.267654458095391e-6
0.520836137585471	-0.645121537644666	0.01830734726764461
0.7720703278400818	0.803247791578873	0.0011251296685714672
0.14342876066839025	-0.185198021008961	0.01115156400605987
0.41238298812173174	-0.595437376400905	0.023240974645190583
0.684021739697089	0.773789851464544	0.004877005525736437
0.5134098324093349	-0.450922129813294	0.026870928659010994
0.8207306691106315	0.917520136946605	0.00034926040820101406
0.33339356282000193	-0.945235570289861	0.0007858193302847092
0.11026992837431562	-0.836469348135566	0.0007421635792259129
0.3248427117955128	-0.957207742498113	0.00047388909886512644
0.9539920505414577	0.370180705115198	0.05379290401051733
0.528528403604843	-0.663842259679283	0.017005498514774325
0.016671576603346547	-0.873762175903744	0.00001044550690737043
0.7368197635436187	-0.486067021610593	0.001815650855901518
0.7171415494977155	0.0387593358969194	0.0025046120548285586
0.8861808899030877	-0.979338716924686	0.00003483672556517649
0.5562239750808906	0.981107734468982	0.00017897886397209685
0.07784152443004534	-0.712732392219133	0.0009735792515915595
0.8854978344654707	0.0065155622932505	0.0239886775235266
0.7194459552585919	0.80145229546262	0.0030018047918693516
0.5473324779374799	-0.399837798137856	0.024608846048236967
0.10749982255253161	0.915491166273617	0.00020968391799734113
0.7765992184399491	0.862932322531531	0.0010330709113414735
0.6420658747754677	0.745282285058961	0.007638272274048884
0.5730104842113081	0.00700798413670136	0.02414616435965737
0.6490654106411271	-0.653234826036823	0.00881452229937328
0.6798916089980185	-0.349971867189266	0.006599599869471645
0.7227495786482402	-0.973688666894027	0.00025703921585938384
0.7376210885110583	0.00784051435157568	0.0013293725111927352
0.8572496900032466	-0.948840442491524	0.00011625923036677516
0.0736523036704363	0.725481997690812	0.0008102979208678845
0.32456100074858235	-0.455312270832594	0.027149379643646263
0.6260338932678456	0.947633528356482	0.0010728869814229085
0.6658328135059808	0.59339019945568	0.007843395939527683
0.5752976378455534	-0.495903626258526	0.01913904749512165
0.8757842040837045	-0.0943139866444018	0.01992416611676962
0.28167623384464385	0.736778165506831	0.009073849402286699
0.8424415788465079	0.704714799723483	0.001129240183328089
0.019650692312029892	0.833208419045706	0.000024233712728256882
0.5010963712844234	-0.253049483746842	0.033229046581011265
0.8573107014472762	-0.692471577050457	0.0022802233532924795
0.954545272772563	0.94559897459831	0.0009164960941197767
0.6850388820760379	0.689915804150511	0.005649686325698642
0.7549457394093501	-0.393033632671921	0.0009175416257005114
0.5761333592808933	0.659023037950413	0.014423681666047712
0.7600256615484948	0.0852732811414571	0.0009711086897346721
0.025730316987400286	0.0435789229761815	0.0004328959946214773
0.8047662230059246	0.835596568458338	0.00044643001691753166
0.7582946256744271	0.638377090253042	0.0011822889575246356
0.5775120024008791	-0.928911208369078	0.0019120560780562289
0.3143552409987536	0.027267055365907	0.03751869545834527
0.8595010057925557	0.596102968652539	0.004802582486902392
0.3930193384359071	-0.819738745444517	0.007659944557925426
0.308580564917281	0.267516053632359	0.032988594659717964
0.2814759956049767	0.781251104796477	0.006817181551832431
0.28966772986753847	0.262635121524644	0.030984999292524584
0.27099886585474725	0.565779666947099	0.01706026366289066
0.7461136128804268	-0.842550541210907	0.0018462298592586905
0.6370795854873234	-0.614825242516381	0.010403496277923951
0.7355494798451409	-0.929940067366399	0.001028764576230712
0.9163577115679383	-0.549413644021783	0.020676597333778055
0.724018997901095	-0.783429669084845	0.0029150671168555677
0.7194981905639235	-0.679981971445729	0.0033423108010510578
0.46545813830237154	0.452635934430311	0.030121985133494435
0.7193404951767534	-0.946764107848232	0.0007924160598231334
0.8198964986732579	0.948886494311182	0.000284892190503478
0.11649732714760541	-0.893715553262678	0.0003782635069750686
0.9210939285808997	-0.646990732422548	0.016002365428080534
0.002148056261581653	0.21953483230285	2.783891578815754e-6
0.7228296053888875	-0.764245454524436	0.0030449940605243677
0.7909946536112412	0.673279750516325	0.0004143645852102858
0.8223544848815381	0.333795722926632	0.004379562704105826
0.6234927740913762	0.225540367478872	0.01485574201468622
0.4718715357725598	0.812339136206471	0.008953154881708635
0.8593545512523674	-0.988803420837566	0.00002633535063207402
0.7043183810612805	0.212685769744232	0.0037373164119384105
0.936975233275517	-0.77933761215332	0.010577979216307312
0.2956147058380997	0.134678026272735	0.03440291696076599
0.8317309350998667	-0.95919006976159	0.00019341917401611677
0.6185911994373258	-0.979744831149244	0.0002014342797742357
0.8738697340218688	0.744654908321274	0.002423461776286415
0.6718375737419496	-0.244774915487403	0.007535422879649964
0.8601150108598051	0.988479761107869	0.000027287744037215582
0.017560989280762083	0.248189271138715	0.00017945848315131942
0.4547250227260196	0.21801592049689	0.03811486106591458
0.4868778952476277	0.163642953596867	0.03622221161581018
0.6404151179143548	0.520435119973304	0.011046623071214958
0.19301987314252184	0.768152714585756	0.003949423955695783
0.7838789266453259	-0.969658627727903	0.0002317034533144107
0.5120578117606206	0.453628609693873	0.026901043773580074
0.4196280921295627	0.786582494438887	0.01034406306632823
0.6166147268596223	0.623835672195072	0.01214743000263929
0.6432415005662697	0.381862235402625	0.011393573633675734
0.6612296045516712	0.860368700460996	0.0037947162409892386
0.6667553333618934	-0.714593322907891	0.006673038710088365
0.9748439649809152	0.628693755819152	0.04935927179394352
0.38500985946392186	0.927562648399273	0.0016090249387616137
0.8448837244685479	-0.557693813516251	0.003822194731147749
0.7700790603730521	0.763382110623222	0.0011000936849334645
0.7203939384026707	-0.964498515745861	0.000425250281420887
0.6893838773122413	0.317827898914221	0.005456052175115601
0.1292518391242115	-0.706753555631838	0.002711342205898811
0.18773067703579013	0.646310097320012	0.0071914592065475255
0.42469421141227226	0.875822764810019	0.004518733478054904
0.4947224946456777	0.247725856388555	0.03403333783036902
0.4963013186067631	0.619837866611518	0.0206937211644342
0.3665494568100952	0.914779074707323	0.002021275986418913
0.6766306424735696	0.160844202325096	0.00684549786442652
0.5521822243579436	0.537141264006331	0.020471768614553375
0.4593401783727331	0.356045785603974	0.034107655758234115
0.32518533060089505	0.631345195726776	0.017485879648717166
0.6104639958771069	-0.323594319956191	0.016535360642294238
0.08698966116576635	0.692211357052696	0.0013538591698271038
0.2002168333084946	-0.421594779992682	0.014889818648717749
0.9323356178091274	0.71067354600956	0.014899275500379585
0.6505397174285642	0.397648428281516	0.010349028238551918
0.4948262437568467	0.953306616749744	0.0009199186992561255
0.7452823511956664	0.883244974100014	0.0015612799136365252
0.8416646303936081	0.033142841269323	0.01022462058348008
0.7909426962719689	0.812321283956311	0.0006590041962011699
0.40418786129001416	0.684026204645394	0.01723933685013391
0.5699459337504539	-0.516261874605906	0.019261056436892975
0.8230777387804188	0.464235609150369	0.0029309262904599342
0.06411815953016611	-0.682620084836967	0.0007777261362669941
0.56937240364465	0.650175459044307	0.01521276224870344
0.3363557196870967	0.879873051674178	0.003281856358765622
0.6957845552755042	0.888855786389175	0.002356729871079095
0.44143704987286553	-0.00693395210046113	0.04120896711904742
0.8305968964577489	-0.748419564839512	0.0003657862492050666
0.5237384769138926	0.430223044235333	0.02652122895176347
0.15806846388353077	-0.00212155722708819	0.014083958764693209
0.3744407728467209	-0.259575680413477	0.03810094163048103
0.3281133957072725	0.578192966581265	0.020821664077232387
0.874351208621628	0.816015899962594	0.0008953716642603767
0.5389814646512201	-0.998046334253119	2.0654999763126596e-6
0.9664350725995237	-0.715432858601227	0.03080718711126967
0.5199448332571872	-0.807812852147973	0.00901940434797352
0.3233416882697071	0.486580658488614	0.02549505619642106
0.6964442455761415	-0.794636374486616	0.004028494951053897
0.574740070219528	0.0897049878090274	0.023712486990430305
0.8784829942049547	-0.075994261706394	0.02103311555099839
0.6249638788413736	0.114366153478555	0.01480478119107397
0.4573094462808882	-0.224519177477872	0.03780820661385393
0.693007340218025	0.197896429680078	0.004892537805718799
0.43303197029371343	0.21502068796757	0.03930165596738905
0.19903340439470674	-0.225894169141943	0.01890534895663779
0.543519240934213	-0.764440705533547	0.0111415942436001
0.27326505221689135	0.815500235575042	0.004947197442979233
0.9067523559634588	0.959878262087989	9.639835244427648e-6
0.17730668628922852	0.869920885712066	0.0012483118040981663
0.574131046641612	-0.814788474550247	0.007696288180598007
0.5199876161412732	-0.0771879660242306	0.03272889496445118
0.3146029679858985	-0.418511267371068	0.028010951532802843
0.7746968980456442	-0.88454792123743	0.0010147896071594084
0.3827739863340715	-0.062596736868612	0.041966641947038384
0.19588442814885587	-0.492933480316372	0.012414059659235808
0.55455518635849	0.539201842547977	0.02018401064351989
0.8991944329107564	-0.779560429172876	0.003765479056856929
0.11012829507458048	0.665445927296802	0.0024430732397696434
0.1969145169164484	0.854516334489026	0.0018573793633303649
0.7996866059154053	0.829823867818697	0.0005229391866345835
0.618769501871825	-0.0447092785920741	0.015936015080445533
0.5573086783972353	0.99880759174925	7.854645130557945e-7
0.6352248899843549	0.796354498627062	0.006563189057811105
0.4337155035033105	0.907331836952904	0.002814008493542057
0.7041191183388816	0.777895886121107	0.003857381029802571
0.224778367187434	-0.34949950306268	0.020018408236228226
0.22850074631717204	-0.494685522531844	0.015872952954827137
0.7189543760414184	0.33709264196583	0.002675842191905492
0.3637259602467447	-0.772361445151073	0.010117927480686587
0.47499231609271997	0.843168649396119	0.0068965263873440675
0.9342350798036335	0.926247523594957	0.0007481519008722356
0.9167761562139004	-0.747342453831052	0.008178328773146212
0.6342551949336551	-0.566595353971919	0.01129537430317953
0.6204602568955816	-0.654100933964254	0.011184387932590531
0.6320102731344445	0.336160918658714	0.013173484265041514
0.31985650901962837	0.286372020537104	0.03354813671737954
0.6033779808348932	0.0263053740440502	0.018682716780842865
0.4447027977556786	0.567641133824484	0.024973348620370324
0.27595550944254466	0.999159718110994	1.512329700143973e-7
0.5831135842952168	0.487589590238199	0.01839124385952436
0.12859427504229531	0.644752553739233	0.0036006348689430518
0.7334791145821646	0.402431374680338	0.0018267337814486045
0.8717041181996518	0.781540914286432	0.0014138958993251917
0.5177207101332202	-0.158852322839889	0.03245509656718542
0.5015772780136514	-0.452399602010065	0.027824628842007405
0.2853542261334239	-0.15653894654372	0.03276963933529226
0.6470365539386691	0.923020325508159	0.0018592298673623814
0.8260661263247089	-0.887380113552267	0.0002665208334232061
0.8721448894067281	-0.86461140017436	0.00023465553769218007
0.8131788042877041	-0.945603118030104	0.0003344485045513783
0.9132984357152185	0.495838183487203	0.02257942575482039
0.3900428375381466	0.770284507788336	0.01093246806152542
0.4937804494822436	-0.857063174068396	0.006019408341218439
0.6501888643278845	0.0133059254650009	0.010659777864117011
0.5883425433355713	-0.192135565443661	0.020929183378601772
0.7571394611623335	0.953772667355766	0.0005118153796737658
0.4612234538699972	0.876092624690397	0.0047440146270358915
0.85943218777002	-0.409309478558479	0.009603043219394319
0.9797733634204631	-0.865508574945796	0.017419586610879636
0.45724770876434073	-0.23965087991407	0.037485321096370816
0.47179802689219813	-0.731409652086808	0.014448474531533181
0.4279683124226538	-0.927870146513029	0.0017957622584177802
0.40253539466943494	-0.643270608313678	0.019962007988221783
0.8971318914344403	-0.927657283480556	0.00006329684062926029
0.8923258733506932	0.88481278785035	0.00038518923426151283
0.0823081167513991	-0.241102470199599	0.0037804476491563013
0.2616524915176444	-0.992492542022962	0.000010784899068661344
0.8478936629320712	-0.970732499191026	0.00010770627360894083
0.38119160933213025	0.37026785537663	0.03439983963894104
0.8247887494106487	-0.721320621027187	0.00041764655209630203
0.504013590933463	-0.599944564279601	0.02137947933028844
0.8641533719162839	-0.445354934576103	0.009727259237015687
0.6930938535606079	0.40685225355735	0.0051880411837980965
0.9449709639941465	-0.113750756350232	0.056662686233388264
0.48761503500850806	-0.383462990026587	0.03127937368546215
0.6488398009360573	-0.866489342009555	0.0038564312845012
0.3021878537485638	-0.85667322435012	0.003794504365136397
0.41517839916540944	-0.00760448351374295	0.042237984259049365
0.5465275099597747	-0.797036802192499	0.009246168874873456
0.4611752168572207	0.777963989594861	0.011292675159078011
0.4379158135959678	0.865264025355349	0.005271521592519112
0.3903210709112366	0.602467453493871	0.022309707426986236
0.3314988199948276	0.948637887978239	0.0006907472483688124
0.5361965892168894	-0.371693246547048	0.02659897499206965
0.5500478116701135	0.383231153680362	0.024608565175148114
0.020549257337314795	0.173017957047603	0.00026192315782620854
0.4171727292830676	-0.641143814614316	0.0203656090337139
0.7077744605472912	0.178555054115117	0.0033738653283903143
0.7687632133627126	-0.600135450617402	0.0007500983625947618
0.6233455784626208	0.268182906215481	0.0147544270773885
0.41321099371862763	0.878220448471719	0.0042756858069905365
0.7520074342862346	0.852767040417983	0.001636999554027311
0.47578621702777046	-0.256113714688134	0.03570158581011666
0.8746472763194767	0.923215177965816	0.00003641827481521084
0.2937546987155028	-0.829096449696161	0.004881586192093101
0.637021905661902	0.502069550056173	0.011592514672023812
0.5399131761731046	0.941470533628631	0.0014080931891323788
0.5024614080707759	-0.884405522186443	0.004342500757818097
0.8693621612504538	0.7101594471916	0.002924524422415771
0.2481466543165634	-0.351189064980644	0.023086128205767636
0.7611856419321056	-0.792663999784512	0.0014526775139547907
0.7717429402724139	0.902472475762222	0.0009678034464753305
0.77435390946819	-0.98946646497852	0.00004187469977265994
0.8484204652485753	-0.294848703336173	0.009448975973812822
0.4907875652727046	0.100167441059455	0.03643374952771245
0.7758972349488207	-0.0150947863837459	0.0014103802649851095
0.8840381547568859	0.673021298540375	0.005958061279328195
0.9462097935583758	-0.747375373124525	0.016496661893341986
0.8781537895073187	-0.458712283848002	0.012709835353777255
0.34891388945995416	-0.984145553023808	0.00007799571429419527
0.432622124967101	-0.34907561936346	0.035439659852662286
0.7123092098348335	-0.889402914118158	0.0020674597963288664
0.19904609859098313	-0.612505638256404	0.00905262470966056
0.4071361578585434	-0.135905273443839	0.04136144410034416
0.35302152450312213	-0.735626669511997	0.0121893286488925
0.57894680120739	-0.754719174201433	0.010426748425790229
0.8761641228412755	0.800963140729119	0.001259995892926305
0.7863713718914483	-0.876411472797847	0.0008276673983936026
0.7160318889777882	-0.394609468017402	0.0030241144029326413
0.799041954742592	0.514135049376617	0.0009269744254836336
0.7540580736699208	-0.0581606414780562	0.0009706063463322358
0.8010994779583016	-0.732847510197491	0.0003284189222531134
0.6371234578339661	-0.356223613994429	0.012348613204190093
0.9421001071800742	-0.834013212597014	0.007210294298191102
0.14290443372916423	-0.43115340318567	0.008125298458238239
0.7827654668115488	-0.979155332376539	0.0001306577029761841
0.24543767525275287	-0.736240513669431	0.007345815841253292
0.3805576455024122	0.00830230111230136	0.042127877964228025
0.39232339795835736	0.928292239173443	0.0016167694563092795
0.30166125982201775	0.0977011823917553	0.0355979392694775
0.3632436897141969	0.847944600836823	0.005384803411525756
0.22491088694131942	-0.202636429905505	0.023250144137244962
0.40838240374315726	0.545996207601299	0.026179679255566485
0.6152393822360201	-0.828049305262653	0.006072491800219364
0.18875531190255818	-0.652461851774843	0.007079947359391976
0.8737109217043141	0.697510374776248	0.0037333143448007836
0.3100946402081036	-0.527314712501469	0.022326361490830397
0.5676934738995614	-0.289139888750043	0.023540389823261103
0.28706338766652456	0.695179734406569	0.011555341515454063
0.7515126446582181	0.590460229380105	0.0013393392001671642
0.6925716056592099	0.437423503091525	0.00528818922759731
0.37371459702526316	-0.983914433421094	0.00008915218960345292
0.06678084098336251	0.298590303804722	0.0023677542849558893
0.12326908666215329	0.446255315213719	0.006000906939388284
0.5196386260931573	-0.329905062000632	0.029514937424879265
0.11941779316778037	0.98079305635392	0.000014637280136430983
0.3346271558027538	-0.66633512068069	0.015853776638387284
0.19799640954826067	0.678747102167904	0.00686572595499688
0.3760636896797372	0.952647315035023	0.0007144392400608397
0.5876948106671582	0.0703625798152386	0.02145354333328457
0.8578283829889416	0.975078353044699	0.00007703776660095047
0.8201065474543112	-0.737177294010668	0.0002926335533646301
0.8609589025246356	-0.882468877551475	0.00007369113126171403
0.8168369407726999	0.657086229907501	0.0006253004620001528
0.09429688896227033	0.267178803968886	0.004772933094267725
0.6519807838144375	-0.00223913576607481	0.010377474777241045
0.4816616571247847	-0.0849293755008987	0.03756229229430701
0.5913245046992629	0.307728237660998	0.01965746566006904
0.5930483903355984	-0.496310343153063	0.0170359595258297
0.9307049107375347	0.861782654052603	0.003421769750575297
0.10331155846673552	0.866103775555161	0.0004549243717296026
0.18531557146909422	0.587793215483984	0.008695696985192394
0.30894881314160194	-0.351568156522902	0.030219177784899295
0.5200710974191246	-0.394760533496089	0.02789388857155078
0.6282262885027706	-0.501218913203702	0.01267069216935966
0.7385458021910697	-0.935009921139186	0.0009166626765865453
0.8175628128200857	-0.326382020916543	0.003848162233466476
0.5672646933232718	-0.520289352282323	0.019445343508905887
0.6835520130604279	-0.883358446445425	0.002701470364911973
0.6487990942278006	-0.700282199492738	0.008123307114374388
0.49946304647756246	-0.898467086127729	0.0035282531429207684
0.4705138278006144	0.790469349212975	0.010442841628390532
0.6862148944955865	-0.759855234364773	0.004942692566555903
0.18728354418770995	-0.721348197096983	0.005010324965219069
0.010808545392139851	-0.935246750723881	1.231160670609369e-6
0.8787645269976914	0.787106099280056	0.0017194515657620803
0.24345018518138212	-0.694823456124285	0.009021205706824749
0.6921927736749194	0.727213779240781	0.0049132417872593944
0.2737028080204949	-0.983404244853954	0.00005620574720765854
0.7097346899440781	0.902376620350702	0.001843428617582733
0.6861246115584565	0.0338854112223719	0.005586303426005297
0.18870117769463524	-0.923753189048154	0.0005271458242694262
0.2120287429474077	0.333425000581027	0.018682107035805372
0.6854991606104688	0.982608370258584	0.00013775836771446132
0.47833684502976875	-0.50727431854719	0.027087856835936355
0.9285447734026676	0.0959802029990435	0.04537718107063349
0.8188467306800221	0.51278077259432	0.002003440208749825
0.5674733025652084	-0.897608746494357	0.003444026227327556
0.6040531965080758	-0.712399999994403	0.010789547207545701
0.7022976344936736	-0.222215094490482	0.003946555683855821
0.8401601773953264	0.353624154227118	0.006871701129393817
0.40993947122089985	-0.815228454123314	0.00823392317279013
0.5700903121209555	0.113811774101527	0.024444785994635218
0.8253945311726635	0.863241020006523	0.00022802967228218794
0.2417483711548851	0.1322184940423	0.02685535528269927
0.5550795146671176	0.372482079417743	0.024149971303890277
0.781870806363698	0.691780210813181	0.000585274523347577
0.8752321919832873	0.857833415790906	0.0003477646582133801
0.42558831919599593	-0.460534093239994	0.03084306867372637
0.5014546384815041	-0.449178619730982	0.027948980575154284
0.8651391484365304	-0.642689914470061	0.004290415064218644
0.18160757281696072	-0.542181342515748	0.009626108487147289
0.696501174317517	0.612737951050617	0.005027260076670296
0.537475342885389	-0.58267129672355	0.020096400429308825
0.7880149242694549	-0.180111085125402	0.0018827987822271134
0.1515670045864702	-0.760048615271343	0.002661629693097846
0.24522383582639723	0.740947851455738	0.007135299802862812
0.31763887880634445	-0.771125440750865	0.00869083124091004
0.516548130419553	-0.829780210724326	0.0076748889543999145
0.6121101630316772	-0.369837052536202	0.015968492649507778
0.7087866120247971	-0.829487378322693	0.0031162866354286565
0.5587151963349575	-0.724793500814397	0.012654473207597806
0.4370650396455601	-0.756522311259696	0.012659463357090806
0.8071087018504751	0.152886954651582	0.0037542630222934395
0.7420396721271509	-0.135376653194962	0.0011914395265191456
0.7586502864629793	-0.81854487819283	0.0015401955713895148
0.3407895160753958	-0.500213968345678	0.026037187422064133
0.5121112047345052	0.476297439730142	0.026111546174729012
0.8890547364175991	0.749338586354422	0.003768315240879114
0.5000731385683601	0.688311842103489	0.016716771937866116
0.21818675927860673	-0.945940804102284	0.00036353059988409437
0.40089938799394065	0.697580635458041	0.016231916287814306
0.5407320050458955	-0.659529384354327	0.016595619321270818
0.834197489248019	0.962719630894125	0.0001710562563107785
0.462550311665249	0.862060248939403	0.005627237339044452
0.41207304749594437	-0.313278646980212	0.03701170004975063
0.20314970975429955	0.8691646426722	0.001631311422397607
0.9440720988505668	0.81238958679003	0.009564912217042167
0.6163913114061328	-0.70255322180344	0.010302308789968996
0.7429128045641759	0.913794081397209	0.001220471614836678
0.7728389413892961	-0.786446692092928	0.0010691548511804444
0.628613811110525	-0.67325018571222	0.010129820641958658
0.259145555214072	-0.462627146779587	0.02045444074088908
0.7327342138472689	-0.746202581166486	0.002600812454000282
0.30928946748372665	0.8694420181908	0.003351298729564738
0.746896044418065	0.870616541080102	0.0016428711527724609
0.6031861860027707	-0.449540221302802	0.016445563243972904
0.5831251179145798	-0.900548813381242	0.003211981704997823
0.7886792209254162	0.93106015007177	0.0005856599987090062
0.4160935631473933	-0.362441560866853	0.035200687700038945
0.6934790158627806	0.815774548683544	0.0038520889819491613
0.37255891731365914	0.756309815853895	0.01143919047755512
0.6899610017346397	0.0656101995054797	0.00513971680438758
0.8296334841799289	0.948426379677995	0.00023974887437469002
0.8826910633706074	-0.324368590745877	0.018242432427364653
0.48718752730397213	0.0405096228255243	0.03717205232168372
0.8330094789745038	-0.36492787710985	0.005517719710278416
0.3482156616817342	-0.0321703885184961	0.04050606499235152
0.10165594677336565	-0.588933560808201	0.002833638381644201
0.39622192106723525	-0.94956898746244	0.0008602546555816589
0.8885250549917051	0.909610167300633	0.00010199165068765246
0.5019836875429754	-0.979957524121463	0.00019104500148093537
0.09750427388912242	0.773548761376682	0.001024314597239912
0.8178263590242834	-0.144757546192122	0.00524031505877245
0.7849332598919699	0.976349538949698	0.00015764410369106455
0.03471013908882153	-0.489300902058949	0.0004596775165401157
0.16726260190597253	-0.16012342015878	0.01482874720136655
0.6804868324294265	0.39805462921231	0.006570376757011362
0.006017069397352032	-0.399616949120709	0.000017008806585742065
0.29960717773296586	0.684930702831072	0.012833743727955416
0.830218069752986	-0.734151560953244	0.0004431204515596303
0.2836871720869906	-0.875880889560665	0.0026794346811682837
0.4283589590937609	0.199870583287028	0.039789735726263084
0.36962391682144524	-0.477568680963335	0.02886034396876875
0.7797877998133328	-0.835269512833534	0.0009629171153886421
0.31665217673845886	0.578743515572808	0.02001077280650461
0.46853500565365047	-0.077428232381511	0.03891372758196899
0.2968303675255306	-0.556136973526962	0.01973488645493907
0.9545731152233606	0.690687454842097	0.02633135369335762
0.625804856412506	0.726688657960791	0.009053649215379623
0.8090792327485793	-0.845032911264752	0.0003985218499524752
0.414861222754986	-0.297803432161903	0.037501820574105976
0.9617580108436756	-0.995495821543333	2.562860463991967e-7
0.5323730726661912	0.982391438610123	0.00015419912825958385
0.6521653962066019	-0.127566384276277	0.010344233792340486
0.6928941132427716	-0.672903610772494	0.0051715272588607935
0.6572672838945697	0.860641907397415	0.003873987304824897
0.49866488626748406	-0.423495818948935	0.02906322029545427
0.7283179112149711	-0.764802335620495	0.002784668959535109
0.6370370135869058	0.50893581246695	0.011536801698920471
0.8707830877622961	0.509503486416101	0.009288959195348234
0.8846661740493967	0.58923489045204	0.009403540396159408
0.8237315523902213	-0.644813506739108	0.0009451699145172486
0.12807713556319872	-0.316503266782283	0.007987804779202795
0.8960487432943786	0.710896942025972	0.0063098305068655935
0.666818967408298	0.14530486466764	0.008174664201588218
0.6160075851507067	-0.819191493598527	0.006406753444585974
0.811095648859332	0.537304876497363	0.0012880762554949977
0.0360304951339511	-0.528101474022401	0.00044585692267611233
0.696509985522404	-0.777572384497666	0.00422273044134189
0.4214309634327432	-0.602404760195092	0.022909218581751305
0.695193337907593	0.329332919123061	0.004839644681216388
0.8170433853434674	0.458324290427577	0.002439708841336518
0.6523939869879835	0.431106186466267	0.010017279666676456
0.6599281113765513	-0.831227758147257	0.004671933725952119
0.19119574438268525	0.257246338316825	0.01722803972193735
0.41114413184394216	-0.332739813429044	0.036334600767511105
0.3644573982539666	0.475040730238019	0.028749452025221462
0.965390493576854	0.339735535010185	0.06601916178600044
0.8422920945646213	0.32296761276881	0.00774613281091695
0.34188492050792213	0.75322706523554	0.01065458803914784
0.4752783847637097	-0.546403945030554	0.025343537965029986
0.9166498544855273	0.491450635574207	0.024199072054748447
0.8242374996644687	0.146657016767436	0.006257901631010465
0.9626849191946497	-0.598334554732694	0.04177704770612883
0.7175716608119399	-0.894406428312064	0.0018867331160481496
0.9519385592652516	0.798541729011987	0.013329269414727864
0.24575448379429077	0.949561750052386	0.0003981794406437307
0.895692711529256	-0.70361870422881	0.006580735378949065
0.82408434681409	-0.611365021489299	0.0012842445789255554
0.7065305323830416	0.437896692105485	0.0039351159202683575
0.7115050177039713	-0.967803174956322	0.00037604430279418287
0.8092712861177052	0.344442183898124	0.0027912472721248606
0.8464038574995258	-0.680987145362304	0.001696998868864502
0.6455717370604015	0.184284000096256	0.011354527690806394
0.6277169640660033	-0.109755831180966	0.014339441506888666
0.0938664992685208	0.254150002725303	0.004796768391076173
0.6647638801858763	-0.915123213362559	0.0019972922591583704
0.7105258172640877	-0.272916467560932	0.003254237876442979
0.12389978396097748	0.0433819084180783	0.009086511234120076
0.709960140259031	-0.881526184024618	0.0022600285851811434
0.42846592039982073	0.232878250714681	0.03904874759709879
0.7146987207715512	-0.621303458627553	0.003620055969565242
0.24520190815871437	-0.591973818703108	0.013631036165658358
0.7017576825906388	0.813221838991632	0.0035768899696090816
0.21223158886615265	0.857789438557337	0.002049834038506483
0.5370001549527418	0.905530637563257	0.0031294180836850547
0.956092195426053	-0.964086761291989	0.0002991434478905762
0.36247837398087945	0.88743377111734	0.0032431057312629578
0.33828827989029225	-0.995792450093052	5.384598730104659e-6
0.635825543015355	-0.518102887791939	0.011604474080319397
0.6400908433197803	-0.843017606686998	0.004863113821187071
0.10969485684313413	0.908798150129815	0.0002520467987039319
0.1151531347192294	0.647785502163262	0.0028779755085197745
0.1309580865120122	-0.469582155712726	0.006388211164306944
0.7850944004409949	-0.629656083884614	0.0004739541548396872
0.8240943609621693	-0.941478958925728	0.00028872992132999477
0.6139822316925632	-0.244054694077924	0.016365344029181165
0.876748236558876	0.66563730180411	0.005136231969591025
0.07494521353588701	-0.91519665138577	0.00010199311174303954
0.8308469036044982	0.314332229111377	0.0058465179481230435
0.56764533044725	-0.0230762275460818	0.025087264907010177
0.39570593996593556	-0.480095440757913	0.029611689583295336
0.2899773958850484	-0.555125732041788	0.01921895427665622
0.6757973841888433	0.455359222413574	0.007128048257350435
0.40058576182467814	-0.0212924565960853	0.042373246870230925
0.14955660927262118	-0.99367720378332	2.55007209596605e-6
0.9806303022563359	0.959344503041735	0.002375060852079086
0.9455716097837137	0.913050115559861	0.0019882222111208647
0.6235182528981514	0.635447296592853	0.011304046545274773
0.37092388286103856	-0.762044317591063	0.0110071209462509
0.7166656261649088	0.305181750127581	0.0027961928710437275
0.5067509837993562	0.897074095891825	0.0036121254001171142
0.9205405676577011	0.966855828682032	7.857143530226473e-6
0.6603752609990609	0.734239574851832	0.00678582774958871
0.8349345228399103	0.306264472910771	0.006633429548305385
0.6530034126289438	0.169075341733016	0.010210545494088934
0.20882949865796907	-0.353105736918427	0.01776519574600955
0.031181450079448277	0.620095931813405	0.0002447694831531489
0.8097534823949448	0.10981239964547	0.004243742801695558
0.5308866088570997	0.659583509526166	0.017102468998189006
0.21914965867381841	-0.614246691213619	0.010581656025138834
0.5322582368995169	0.32403449551946	0.028072178470459445
0.5818167198144751	0.280953829098569	0.02140134166428509
0.3455715305675885	0.520634154599159	0.025223670749643608
0.9198732246203579	0.961901908703795	0.000015469900235718623
0.3743324709597361	0.824398328977619	0.007013348115219342
0.204118284149643	0.924310833122411	0.0006045847139088837
0.5040132224060465	-0.910715939603	0.00286266536569229
0.8185511373222462	-0.673180025336297	0.0005685115894365762
0.9147131620536372	-0.978121549990006	9.251824725540046e-6
0.09314093246219811	0.83626970306252	0.0005316469151119265
0.3631379350927747	-0.287780295535217	0.03671300591038909
0.2201380334840008	0.746964504334847	0.005736286838126714
0.853849843538984	0.455769284623649	0.007382951062436858
0.44335380872658436	0.396744181806632	0.033315796659412956
0.650759962270804	-0.0887477449102665	0.010566523075304125
0.3708810521948718	-0.162386473247276	0.0402980527085903
0.48112306303909436	-0.963044195216507	0.0005881879440930726
0.13880235124578613	0.986658678650794	9.661451588494534e-6
0.7393282939706016	0.289775307573933	0.001369553232365882
0.1281959875559003	0.739830479616841	0.0022033480654380204
0.5436402572992985	0.382211211886489	0.02544682881023688
0.7313984511928037	0.942712781749064	0.000817258237654385
0.7174509170260985	-0.236232135966918	0.0026295500655207937
0.4256059746793463	0.653503892609468	0.019644188980107214
0.9414389837922456	-0.99854980606576	2.964504659582034e-7
0.1986111263062059	0.833290805334876	0.002392883300493324
0.8007623328080139	-0.508022050415447	0.0010241036564350434
0.6793671158620754	-0.65944091880199	0.006269520181452563
0.3185848358252439	0.830341438396378	0.005432924524322108
0.7035473670092334	0.307671595670867	0.00395607439116781
0.3142594242434317	-0.124600050998183	0.03668137268332039
0.5832056388668396	0.870299800035879	0.004714569904526367
0.35920054236296733	0.849564473818431	0.0052212453596142405
0.6364017958824459	-0.794708973150521	0.006567906489627088
0.21668351950613304	0.958473000634767	0.00021646434812278297
0.5959011734180395	-0.91626161727113	0.0024128603631279307
0.6302565543046093	-0.952891646859756	0.0008919932983564332
0.8769296026498524	-0.13191304078655	0.019973855944244064
0.23915488160312723	-0.840257950145333	0.003106449610754024
0.8463163021927442	-0.73946830366805	0.0008660961380030224
0.8718901068654022	-0.70707243429245	0.003259097008857225
0.6983339242427804	0.826649762474636	0.003509692278424202
0.7126113123430831	-0.836984076177614	0.0028968613344946643
0.5716903305810646	-0.714254050628475	0.012523745407717946
0.6191521540362096	-0.701395444879563	0.01014959489258746
0.5273325004934152	-0.666416233089658	0.016931635715776872
0.9294788263409596	0.879083165849134	0.0023748465789832254
0.5750475966588888	-0.99210960047562	0.00003341991388578175
0.8000085302284984	0.475267825927752	0.0011869354276391553
0.9808678954921969	0.470820556933188	0.07449182644404308
0.6407765010571931	0.616316833811977	0.0100350267095093
0.022004070400012284	-0.22027744798639	0.00028882401595815903
0.5834429200685927	-0.367964221308641	0.020227929020133623
0.26900870878039645	0.693080793146646	0.010620483829206953
0.750677989612536	-0.95297238937152	0.0005486062677869458
0.34518658218478354	0.525249168722183	0.024942163723811438
0.7201684678268316	0.675822347379271	0.003298601216180465
0.6502426446264363	0.129628979897294	0.010642591867355077
0.4832058181713206	-0.138021132764464	0.03692186847016141
0.15100788185079825	0.164110357320498	0.0123859047048882
0.29882623358290794	0.127970873806202	0.034887762598572736
0.6842960604514777	-0.558874918002263	0.006169640774211718
0.6534348690871568	-0.803305631025803	0.005650720719085325
0.6705134131969339	0.800897603940296	0.005022872996676004
0.11102701424610105	0.815621169827698	0.0009293816628301287
0.055336787131147036	-0.784576593524497	0.0003043299376463425
0.8206153605030031	0.951040062834368	0.0002718997036961347
0.8249697366743286	-0.746206395564679	0.00030325282162964616
0.653018010536763	-0.507873933857735	0.009652862090975083
0.6884357774370414	-0.151622336081515	0.005370233653627287
0.1472443117239673	0.710152584259399	0.0034125241925450716
0.7328089685362806	0.875914123291035	0.001890260635685075
0.6023606867309799	0.974520204294696	0.00031162909445576705
0.06166424215725949	0.276026012100767	0.0020830138442056645
0.20354640132419477	0.853112549735942	0.002008928781306263
0.3061658734704508	-0.406034216245624	0.027763598942539717
0.703584241484962	-0.915702843186844	0.001614026015971839
0.42611988751288404	0.488359935558958	0.029449334018356393
0.7680996729207571	0.819447440906871	0.0012587184618081569
0.18878584027645812	-0.42108833754627	0.013514807912766059
0.3903588963993174	-0.46907107338286	0.03005527089281802
0.7398561265629799	-0.530268755513679	0.0017567757485088765
0.4009530386927453	0.638852848253316	0.020219623475857554
0.23108889909093816	-0.176973485211334	0.024605267977401125
0.8416041574539286	-0.0134226719112396	0.010235014637788635
0.4656578853998827	0.856365709161497	0.006005792260005638
0.0005264384059254758	-0.575921449860227	8.251720039720553e-8
0.7985938188105782	0.607218633569697	0.0005105453865511983
0.3967011080478419	-0.658985103424667	0.018770487313553165
0.3920321500074548	0.781275878769447	0.010222693405761077
0.4459884903468795	-0.761147291620195	0.01240197381328192
0.761846375788248	0.928635493750274	0.0008323320035358855
0.9382533220989439	-0.966134159203974	0.00005612601457486329
0.40824398221065195	-0.230308311387848	0.03947539400182066
0.8185697435821309	-0.541433504928823	0.0016834252963058456
0.204263287525812	-0.366017722981728	0.01683486141461244
0.7455656890317813	0.809947888932471	0.0019823679386018873
0.7209875332381935	0.0162576145458942	0.0022240514159862345
0.6579499379891808	-0.896763896906477	0.002678458600116634
0.13040411581007916	0.955973080249754	0.00008876293213104782
0.06659516933998187	0.410059481399123	0.0019785867448028857
0.6874000227658075	0.935285464948259	0.0012312190677868753
0.9162577011482694	-0.966833630923664	6.479907056985132e-6
0.6359368570992333	0.0241624133555106	0.012987010416033652
0.21825575023848076	0.0970389000627578	0.023469933375543647
0.9319675623466084	-0.715577973471248	0.014382479959712233
0.2725916758849	0.913480878349327	0.001313753607721965
0.008876786816203405	0.148112486925215	0.00005001651586538666
0.6860003653607717	-0.847767514030282	0.0035008409923361302
0.6059033263945487	-0.950506999564977	0.0010092217830498039
0.3972712815600515	-0.590468263085043	0.023256702110806073
0.055522922569551936	0.179567845795078	0.0018560280290204263
0.18256549692241056	0.420703987703999	0.012777804707872894
0.06136544570972461	-0.158454226819934	0.0022879836030271646
0.7786686860706347	-0.911838184351037	0.0008165390851812208
0.5832603677524861	-0.420001530565482	0.019535902005187584
0.8060829226466243	-0.99405971967806	0.000012694240613254741
0.5545759699977066	-0.46443189160091	0.022251415741845883
0.5332444839254813	0.622765855226498	0.018694763721081045
0.6499614780595292	0.0793541162709045	0.010692825337663485
0.9115593399595737	0.668361171936245	0.011826514809924554
0.9147694689826327	-0.888821170406381	0.0010388595197166593
0.8196208814110404	0.917605312540537	0.0003594122534284115
0.8771274483293767	0.857655318866461	0.00038872343119651393
0.019816439383097656	0.194858133999835	0.00023971554111638346
0.6250246168768513	-0.318843863334382	0.014301912679379001
0.2005148814242416	-0.937840446875202	0.0004032250501252887
0.663288786541475	-0.744628255626324	0.006437363170677925
0.3595412586355167	-0.545762074721592	0.024567499351461915
0.8023609080383141	0.857367100219919	0.0005333541300660536
0.7147355491345453	0.494177687628916	0.003362363916993227
0.4440160468667635	0.909637892304727	0.0027461363605336643
0.5400851863802493	0.758801317355736	0.011547737876746206
0.7716235743433179	-0.266486298546582	0.0009651505621409896
0.8315336160203778	0.481648668596916	0.0035918872271029734
0.19352581254288592	0.777785946507559	0.003702650854994837
0.5207063420906443	-0.0716200345059035	0.032648836548538396
0.2799743946388754	-0.00215222169529789	0.03333051610835164
0.3979159146385362	0.66563762790331	0.01835087638958721
0.7502797042339562	-0.967129646475092	0.00032494498903147426
0.7250114015943748	0.782761843288481	0.00287476909807313
0.9178208387053666	0.848293579763281	0.0027566990718033866
0.34139864167554934	-0.5411968623135	0.023806500247433884
0.7550980555778362	-0.670889152641689	0.0014062587593382555
0.4085053272719925	0.0385881675351491	0.04226931768239365
0.5878981926399893	0.966393095456217	0.0005204978227901136
0.41374715807776485	-0.467591300380706	0.03050624244950219
0.6164375858018075	-0.216163382135321	0.01605273658690373
0.04578119493551032	-0.907853127112101	0.00004412930557983767
0.6774269803194471	0.072374225670267	0.006696789208767404
0.9598369482773931	0.914697959978108	0.0035048435251979057
0.7616500819653977	-0.588993059900156	0.0009420893025108556
0.8231820056142447	-0.694092090676484	0.0005467027249023434
0.7706083333609184	0.446731371582597	0.0006867672470807905
0.6694407224013996	0.264429540572973	0.007866628671624751
0.1001862683790443	0.523338368662046	0.003369279786808361
0.9528990749052906	0.914838015971734	0.0025909459002020937
0.702716742432757	0.327671376270581	0.0040722621833387184
0.717945349088599	0.920972234662106	0.0013550485091212967
0.8999388963958663	0.593322645596417	0.012910185493893887
0.6104618083867488	-0.954144605650888	0.0008804398842786091
0.15123677255421994	0.731626951674355	0.003177695544676145
0.9872950603200584	-0.995528580042267	0.00001395543926391187
0.682889773962499	-0.836104855831862	0.0038411463657411576
0.4535461437072581	-0.170274038181389	0.03906391343660965
0.6192557701898702	0.971272411883222	0.00038211272503547056
0.5301347021055319	-0.259753517507654	0.02945750498921658
0.3864081370233124	0.769884239059379	0.010875962236302763
0.6192024107389117	-0.716972095212398	0.009723074699032292
0.6707740716670202	0.578032950259602	0.0074368458137401595
0.39937052877507195	-0.492639128238789	0.02902143461318122
0.22061666990441853	-0.28074066648443	0.02111113342020063
0.08511828213767275	-0.796049435412113	0.000653927507235492
0.3230651993136176	-0.102310695747888	0.03786191145266913
0.1266132785337419	0.905424429948487	0.0003594751788419065
0.8557200726955652	0.304351210689856	0.010965803347450976
0.4089676330138999	-0.95651441458545	0.0006788304163996408
0.4145399800113233	0.153325499603308	0.04099929934621415
0.6037827382375048	0.948168556222983	0.0010944962936266537
0.9628420120899095	0.886622240695694	0.006942660261370748
0.36289268506125744	0.582282199094188	0.022536590160353042
0.400798747942329	-0.267022980257676	0.03847009953542008
0.6758297571706521	-0.913531389511329	0.0019466454727004826
0.4130142757288909	-0.832290177437686	0.00713940177929097
0.9395122041941046	-0.529390552876791	0.032762409524685565
0.6725596759938436	-0.958411322282453	0.0006541753112289124
0.4055393076803568	-0.409963288276754	0.03319179807506058
0.22490323808448756	0.0155086273994146	0.02492168284520338
0.9445521446528744	0.0463311931513207	0.057182860917003815
0.1427533024256871	0.1501364252263	0.011301523692844671
0.8948522382396463	0.798731340235509	0.0026083330815674043
0.5140944621160859	0.743315749436776	0.013087758027653234
0.6134688660856875	0.871729049166992	0.0042555236620996015
0.9346270093871157	0.137841270630861	0.04868295271835801
0.6701617534163391	0.0828919866074612	0.007684464157813382
0.8927532127438004	0.973091291091674	0.00003034358507700747
0.6877140904560326	-0.800787911218904	0.0043130103393367375
0.7780556743810115	-0.977713348288488	0.00014975661024972344
0.14626460241009928	0.115577983347875	0.012000525962308347
0.8610255057264773	0.596360934682891	0.005006219321273901
0.3834787331899982	-0.728136085043974	0.013672052977587907
0.47921780412984566	-0.92827135760932	0.0019381970939899669
0.3847541122136485	-0.829320435815497	0.006896510342984162
0.6761535889850057	0.37113444889339	0.007067181746136437
0.7971136962276651	-0.925749263409015	0.0005458483469670775
0.3804405867762073	-0.909705222926028	0.0023472186632637077
0.7073168284536153	-0.967312755411187	0.00039164568544701423
0.9345297712421732	-0.949728002992652	0.0002099686661146753
0.7412695452162692	0.626777752237786	0.001946934275672756
0.3424536265997181	0.901218308055152	0.0023931558247851006
0.335145721609742	-0.603073923950236	0.01978557232270065
0.46791120494340444	-0.096719490879962	0.0388240910110264
0.7847058225373257	0.973352668353457	0.0001898046624313521
0.8915406498905465	-0.738743234601959	0.004470150390408621
0.8194252989330189	0.972083067812494	0.0001498810522038198
0.9537246269035364	0.922723653362543	0.0021420183994860656
0.25510522951044484	0.729317935044205	0.008131081600057611
0.9015732266448087	0.943795544191335	0.000024523351532013048
0.1715170851266114	-0.474296325925682	0.010302765478161136
0.017627689089275766	-0.664400187314957	0.00006464651759358467
0.0911206222209355	-0.581084306881327	0.00235430763395857
0.13880027657417934	0.955479086520128	0.00010283292066782242
0.7461620607544304	0.41726194648049	0.001226109262791954
0.34542494218833253	0.0405559798299074	0.040273398855923424
0.9210132928089678	-0.674090599017747	0.014100345234019965
0.625983831046898	0.258410642974144	0.014361238710480976
0.9000169283686112	0.172082933769192	0.028702525205661526
0.5855553382547305	-0.982841669160616	0.00014971562330656608
0.08957918368936361	0.290499076796082	0.0042147364836893604
0.45520467776673235	0.540588161553492	0.02628059363766378
0.7173742013749287	-0.953472414390719	0.0006566502062910766
0.5524926702691448	-0.811427411918114	0.008320418944046152
0.8181885729608143	-0.366375415315269	0.0035238123920818334
0.5043286613113096	-0.622511078868154	0.020219154798628534
0.2318439025926064	-0.429873017414551	0.018500541903134896
0.42450059094131065	0.962576872111517	0.0005351581794686227
0.7095478131804822	0.0169953218349744	0.003121251463293718
0.4535749170124029	0.731210198070002	0.01450888856440901
0.28208186179686284	0.600376975991634	0.016252085578614354
0.4328335741407905	0.134473889808846	0.04073917442339432
0.9004521380484313	0.981018435776807	0.000020874656902717047
0.9408862919500313	-0.938274499448109	0.0006193077531906323
0.9396647996069163	-0.915710486714083	0.0014171173279156357
0.3792279197884775	-0.701290410725766	0.015389212560642027
0.5646877746727287	0.211777462965896	0.02477296269318102
0.40157391389188474	0.369646960349848	0.034875934738976565
0.8622177508908464	-0.624249507362496	0.004420868478672269
0.8259784637315123	0.926173262230057	0.00030070771418220284
0.8237042271968978	-0.997821562184708	1.7336299772485292e-6
0.8868453155536974	0.418119973913946	0.016634827938068662
0.900038713203367	-0.956582916323024	0.000012963695144966872
0.5852321619773421	0.624785215430473	0.014851913680033245
0.39165845596211013	0.842016640078624	0.006209114497350805
0.2748165102539969	-0.821081813276303	0.004745511925787116
0.8847127495646728	-0.816386872974459	0.0013828542049775924
0.7671859667910541	0.863069295974111	0.0012358151992527358
0.7331321383227664	-0.805391818430988	0.0024474802936464875
0.6208512148042755	0.117195201447572	0.015508424419484888
0.9469357445892445	0.282520678757973	0.052897244418860734
0.2261126684049843	-0.33546646733669	0.02057445881060635
0.8491336529341775	-0.233455274458656	0.010507466248321292
0.9304352785752542	-0.645817951806042	0.019405409360204785
0.25653209196249893	-0.631086838136327	0.012780435835709677
0.9392016106965639	0.633268090466604	0.02414220967416645
0.9210060002085109	0.959089572094373	0.00002587731634399077
0.818543219872607	-0.867613250453509	0.0003151599181876595
0.8703107472360689	-0.852882355243004	0.0003040463749364495
0.5781991407182027	-0.790832481120784	0.00877777095630882
0.42525392317643385	-0.643335325958631	0.020312760211404567
0.35583419298671004	0.548084042613353	0.02423970111014802
0.6552065624354779	-0.20476445974779	0.009873344558399378
0.41376551657312716	0.0913580361439125	0.04182331049368243
0.03507108268008995	-0.577259884326616	0.00036223154548407807
0.5552980668511595	0.0571267817234897	0.027175392687228836
0.5332074094346068	0.852557699710596	0.006162060719874718
0.8972750658635805	-0.965392875573512	0.00002047186956491785
0.11405917234593653	-0.843101932039496	0.0007371736267108364
0.18837685405594384	-0.351988116941231	0.015040855126220084
0.3571816471129697	0.312875299054163	0.03552818322413532
0.6967342621077062	-0.605083860207037	0.005013561503850116
0.8552614964743022	0.934379551430231	0.00011596067719502457
0.34146092900067704	-0.693045781539376	0.014487317928006048
0.9247478041674174	-0.970971823805401	5.831287325768688e-6
0.6196947117776913	-0.234694374616002	0.015455197006368574
0.09930229240628193	0.649832802839263	0.002141837493191905
0.5413943128591934	-0.935355749405108	0.0016698134135282954
0.11494177019107649	0.882389020281433	0.000443955179329199
0.7700755817436016	-0.984341472838755	0.00008636067767776738
0.3510403595558712	-0.254592036559237	0.037035305366639536
0.2107173944889987	-0.36344898492874	0.017758998712604297
0.25827487102963037	0.898247450886399	0.0016058173573800366
0.4375983892189052	-0.469475101474781	0.030260554498611945
0.7826173794939592	0.696720663276621	0.0005778234927246185
0.685950368905095	-0.372075656926045	0.005917370657019859
0.5769358610774205	-0.20371239863851	0.022800017640115817
0.10613907361228865	-0.720645467671764	0.0017130164974026448
0.8637495481327678	-0.148608544620867	0.01546247587820341
0.15066299658752585	-0.841467130906164	0.0012968178814034609
0.4749493111306664	-0.990017357279728	0.00004721314871021279
0.9515615955623068	0.329870633258788	0.054166197007653454
0.28347308039851116	-0.963837656803668	0.00027270179017726474
0.5543107259277242	-0.312906396334753	0.025234919707479608
0.30985825527038846	0.675166538043475	0.013978433375110327
0.28635329475578525	0.197685802498669	0.0321355216114558
0.6705764217388791	0.0609662444674531	0.007621291481818533
0.025148499779892832	-0.750106625092241	0.00008096372573872776
0.53471174046154	-0.650585877334409	0.01733703943074875
0.42071524817291395	0.817121430933561	0.008254194915604486
0.9108040968874199	-0.738160445411903	0.007541601415306781
0.5841066781490049	0.993158322188573	0.000025343135207508185
0.6104076464158349	0.902375515969958	0.002939870511581695
0.034931630247315784	-0.663978688487443	0.0002540135927371027
0.8613539483881648	-0.974935107460184	0.00007257747583887285
0.31249671737072793	0.36666110657356	0.029985920002996748
0.6028884140816854	-0.0815952353871156	0.018716969466252203
0.8110049629600476	-0.150679883202459	0.0042518672752333685
0.2630357034328075	-0.747765721811326	0.007663303481227968
0.8377608181583538	0.868645876907081	0.00013336155977934706
0.6098071595374792	-0.310052838788228	0.01672093182687215
0.781034482814424	0.621063879651752	0.0005227853022694674
0.7889369533341749	0.715785410447533	0.0004833033786358685
0.6710134710849379	-0.321860161604752	0.007686734205777945
0.7884488687109175	0.974341435758419	0.0001745188953526653
0.42825250682090105	0.0607133689506376	0.041658661540487016
0.66309219191327	0.869780637519789	0.0034689208263137044
0.7492830113925558	-0.0202463612926578	0.0010199269822806325
0.8905500743048049	-0.675019700861363	0.0069584161657632575
0.8534280051651885	0.378012201623118	0.009006264642878284
0.593886729640039	-0.103919905501386	0.02027897031530628
0.8916937996885784	0.991388413615757	0.000011708872514445346
0.80706740657624	-0.7633612689507	0.00028642166493031055
0.7333601330127956	-0.69885765057134	0.0025455971438255167
0.4077110919921574	0.598858091034574	0.022949942449530077
0.5110266673124148	-0.440724694472483	0.02742024119283887
0.15218777404810477	0.737867065362604	0.0030966165507997664
0.20575030014111778	0.90712447583068	0.0008975680862166486
0.27602326525673687	0.614935501280009	0.015041455134716148
0.9495763954913291	0.993748431329643	1.0081382932709392e-6
0.29102694966900006	-0.174190415610813	0.033183404290857345
0.9268563166392624	0.975165053705261	3.622010968180276e-6
0.33346648770843995	0.413712132186269	0.029804775507410133
0.2784875542312994	-0.80207259773989	0.005715894538273966
0.3707693130865699	0.978057462014242	0.00016129657268341134
0.2526235493719679	-0.428545046683343	0.021026854137989937
0.27511793338310564	0.154398237178138	0.031439130061993836
0.24208699671577993	0.751064566822675	0.006567604430145037
0.3874402212923345	0.502111266318942	0.02820591439027256
0.7700219516321157	-0.413671249895015	0.0007214215886005779
0.280365566748103	0.817667845567156	0.00505304587297984
0.31211484134483297	0.61635107502508	0.017548442388065476
0.1006340499950386	0.208550578056035	0.005705915445571209
0.589303335776703	-0.600307795607584	0.015181999895944577
0.3874740960593928	0.246426231855785	0.038870867771117125
0.9164610706387584	0.895458461646284	0.0009275943422031527
0.38853099375200256	0.403723044871276	0.033169130836432525
0.5804026147135735	0.414498279116073	0.02000819123697504
0.6011381197691172	0.737630773292395	0.010091686120844075
0.038187859168945223	0.0858521459383852	0.0009349634695586567
0.5760052379676559	0.816784135075014	0.007552906518021869
0.3594514007201279	0.73372414976513	0.012541158556301937
0.26732469590924524	0.00718027458623232	0.03153731263200344
0.6537108477633741	-0.945288391475507	0.0010779238053820076
0.5619773219466588	0.139040823920139	0.025718572056673186
0.502124388233594	-0.858998871100133	0.005892038806993383
0.22869880310538107	-0.797471435523348	0.004282193096271311
0.9118660694784745	-0.404091269001885	0.026615213458896253
0.6820654797919808	0.508944247316746	0.006429414199400581
0.8128680332613724	0.939926877739339	0.0003622798703856901
0.9159780277639453	-0.0918434546214409	0.03795916457695727
0.2107890749828271	0.625248828148104	0.009532217681250276
0.791243022603335	-0.915159438805951	0.0006541092113233088
0.41693486620132914	0.552012875815064	0.025927683378529468
0.8577745788671416	0.27566911238724	0.011986742158125736
0.8984841738651516	0.455752286275327	0.01901552002366763
0.4320385782131661	-0.984827761956578	0.00009665228324052944
0.3440900924102535	-0.0703192446683778	0.03998563040088809
0.07543713969898229	0.842729934137096	0.00032448598046897305
0.09517715774581463	0.295512533798649	0.004702609754197037
0.49739722472387293	0.658857300298128	0.01850224010974256
0.790270291817309	0.836039652664912	0.0007253332020377201
0.9042045260063826	0.98784400172878	0.000013689563198970056
0.2804977332087222	0.499383035001461	0.021075512556329754
0.7942403906346007	0.532387243240755	0.0007088090790708596
0.670839683772568	0.834976081752275	0.004238381423579471
0.3905585027493569	0.140013745976456	0.041236161203519375
0.36100478949794934	-0.801594289972281	0.008157064328334568
0.7583587473342646	0.983438278138319	0.00010036986336447988
0.8474099642354355	0.74382317047598	0.0008565734291413906
0.7459089986120884	-0.0540674637305909	0.0010813409368416673
0.10685021660915626	-0.607334187034595	0.0029225530205191862
0.4384520953016303	-0.725861759940017	0.014815738912683628
0.905033398902322	-0.290470337220465	0.027990543544445756
0.8447496976411226	0.42592738723882	0.006404862253618525
0.9000463357613401	-0.647289014139522	0.010182253441906017
0.37195675517885785	-0.571460277269739	0.02359992994356036
0.3803930741589645	-0.445175459945824	0.03095529314151364
0.8139710319664112	0.669431925185719	0.00049386791170506
0.6055389327800019	0.196655729253749	0.017961937056736058
0.33416933964682954	-0.899475268993306	0.002383184193809633
0.2817212171579715	-0.686871243209367	0.011689859558343283
0.9619620856220411	0.0853075497073119	0.07213834896172143
0.28825766751499543	0.944741961414871	0.0006294322523926945
0.5269672540979193	-0.575135670844961	0.021154297667150292
0.10980307649955608	-0.486536836037907	0.00441100138827742
0.21484768428928452	-0.583120135875363	0.011355134396659014
0.7737900582462726	0.85323138932403	0.0011059829134434705
0.5663095323378454	0.248242805123701	0.024185982443141008
0.6566802934372549	0.437068807319165	0.00945381279813282
0.5306142713704711	-0.129152523276166	0.03083554093418307
0.49157302750107645	0.728378293168532	0.014432888221500172
0.9635350571058559	0.325752595582024	0.06499621723303306
0.32991087852713147	0.0400743784170181	0.039009373130443344
0.8980173611555133	-0.997626212521268	1.26663178929846e-6
0.5887420410547934	-0.66844990785016	0.013221801023934823
0.6824167232070183	-0.317654666072137	0.006263866915120172
0.25943852072327106	-0.497466095323498	0.019047245093454714
0.13896916225941178	-0.79436179439214	0.0017408518666776345
0.04906491462111045	-0.621287525254879	0.0006006657046380664
0.9833455749581156	0.931093882554852	0.007598185051394225
0.35730680208749244	0.313604593083995	0.035509463431395036
0.6788731823883479	0.0240869188643013	0.00649676676995007
0.1708817670669921	-0.0207145461917053	0.016084855368412202
0.1693108520933166	-0.983173912422252	0.000022812068858328556
0.5434177900572931	-0.380360398806633	0.025513802911578412
0.595670850782952	0.384043322525121	0.01825773425115607
0.34546130989487	0.206867065579026	0.037913325683104154
0.018146373271094383	-0.122576703157678	0.00021080638317706873
0.265227830552886	-0.313154338110891	0.02646599273786411
0.24749313649828952	0.39209039883383	0.02168903593324998
0.3866008205472658	0.888452554411133	0.003449129034398562
0.33118919918365025	0.851581921077023	0.004597275711342927
0.5566933866720941	0.871561579350098	0.004897802954507055
0.31934921538233507	-0.463805597949608	0.026311019019342345
0.5270814611426003	0.447873789593561	0.025663485523162888
0.8175646608063921	-0.313803141212275	0.003967178402338468
0.48867105572786296	-0.781323347209522	0.011007110878003528
0.5818283344860559	0.844061930300296	0.006059466502897257
0.8837484328859723	-0.929163619946601	0.00002841037834773518
0.19226065605809198	0.768622154416003	0.003908303482955307
0.17897782914977223	0.947015284261594	0.00023843881159906144
0.3725757188958029	0.811976844378933	0.00776431097815321
0.4854335748766957	0.859514105002597	0.0058585598658198275
0.908495551737408	0.20162935870737	0.03209837225770334
0.1249385386823005	0.2290152008632	0.00839014726912717
0.8365382628957585	0.681319944083871	0.0011346272007526068
0.9544367161113487	-0.889550546664288	0.004833293688758717
0.42677505446860914	0.850348468603044	0.006120501567949097
0.3454884306967991	-0.833934533835247	0.005846480631588235
0.5725519296562218	-0.580806462860842	0.017254308712330926
0.04583070503815938	0.715260582056007	0.0003345591912060986
0.7114020413604902	0.23222828378412	0.0031178893733559065
0.03994276186520648	-0.0641559453197514	0.0010280385630204488
0.3598706910217908	0.446986483107088	0.029946413224078608
0.5821844938998156	0.56337095492437	0.0168117510198997
0.7560829849511576	0.881322732452234	0.001372934734376984
0.7903905585443393	0.821580552239726	0.0006929027671145489
0.4103291722538645	0.956239088509472	0.0006896092338476595
0.08999503340038784	-0.620747106652023	0.0019914208797807845
0.6487012419173882	0.16388861536245	0.010874582126399447
0.5772437171007442	-0.698233975685686	0.01288167600177811
0.7853472315959295	-0.966088284248889	0.00026855531090808093
0.19832236988743682	0.699035160126906	0.006245877242921232
0.9382600087762869	0.846958750155709	0.005462673489496388
0.5091590835968656	-0.855307331704717	0.006109044010643072
0.6857285871022266	0.0431513091317014	0.005636369265818376
0.5115093116500082	-0.899867019022011	0.0034569563497618945
0.7256041923630902	0.687986300841779	0.002974170249188297
0.08537199852626519	-0.760271236768552	0.0008669865949188005
0.3093749165684872	0.22124913290354	0.034308966418409526
0.14800446515026872	-0.309092580456494	0.010480865343585584
0.6136711128680746	-0.405122106450522	0.015461260222461607
0.06437638337765438	-0.81221172463356	0.00032403933520606655
0.03059138343008257	-0.0858676195657007	0.0006033118706574352
0.9328029293595554	-0.854249720161332	0.00413750116234808
0.37477002983729035	0.340332538388773	0.03536653961113839
0.7073930722160328	0.852332289261096	0.002828880521603056
0.5866881386467897	0.605362419432789	0.015281694229545579
0.09772970838089545	-0.330173092851394	0.004726990905160716
0.7476774490714189	-0.450646782432688	0.0012129679267194524
0.6966910924870932	-0.396099699550677	0.00479863954881812
0.6195162228963362	-0.801919034090687	0.006955378266637405
0.6874392065050603	-0.188773395878179	0.005521306230285748
0.36755799658151783	0.530822764774201	0.025822417530181087
0.5981856910083012	0.512635931401837	0.016141349756982903
0.013794340368946119	0.66928747337577	0.00003867699702496508
0.43974875248702416	0.313869116764141	0.036401352428734934
0.01353963302124731	-0.412999350489932	0.00008368865992351801
0.7328792446859392	-0.24754004921011	0.0016392924815706378
0.41896820481561337	-0.600620771656538	0.022997676198236734
0.8306477707787232	0.187499704388181	0.007114587033782298
0.9707302028302928	-0.781084730224087	0.024778104660443428
0.25876302953251196	0.951153289350431	0.0004117005098092912
0.13905022495779912	-0.142141658841351	0.010828834648464555
0.727570237930254	-0.32124940658586	0.0020429158875533092
0.839853428191955	0.949505179335949	0.00018996418028625984
0.8553056812514234	-0.112491784275133	0.013347569577282937
0.6410117176920914	0.506568141330661	0.011079073691506878
0.41948871653632697	-0.964229648345755	0.0004848694034717159
0.8507196656402345	0.973617697935031	0.00009233957601189478
0.6180733454715454	0.942162236924704	0.0012831512219218385
0.8896323051292	-0.184764970897573	0.024028475458081445
0.8867619424038227	0.767174107314314	0.002916789469148696
0.5584785620838979	0.646178966563162	0.016103276587834198
0.6966069785766805	-0.597035946584646	0.005028319932843168
0.776848744662475	0.68283433136416	0.0006876871484524773
0.8463759278538856	0.312879229824894	0.008723180856514221
0.3571531589673364	-0.558099929968561	0.0237176696139894
0.670080886541922	0.125093977356874	0.0077101122877796064
0.8618772890096531	0.937169662901159	0.00008850292231529281
0.6178279281054171	-0.478382419608204	0.014201291147657941
0.0946854796134606	-0.996511727516191	3.073371328022551e-7
0.973422255399368	-0.98436115650171	0.00009811848449135086
0.5995112631281101	-0.56777152326377	0.014951491447819402
0.2214888057772543	-0.122115980953268	0.02377062153103595
0.33686508249957703	0.688612436886842	0.014558238597890391
0.2867574150547149	0.233706767123861	0.03137645235096097
0.20777450972278283	-0.0657265860014445	0.021958298428055842
0.6873887087346885	-0.746073603140618	0.005030055971694348
0.5358258218788828	0.715816137001791	0.014021565734436055
0.4681909453597176	0.964602522305483	0.0005313526605399655
0.17786386275464502	-0.784871486360152	0.003003983738990587
0.4593478382786911	-0.108333538096883	0.03943843156274425
0.8446811189559683	0.970650041439685	0.00011393289386049915
0.2013391396327031	-0.79003785492445	0.003623909883623578
0.05686071695801626	0.083105692027382	0.002043483947319118
0.012269252374563855	0.578579256951776	0.00004434827187400699
0.33305952091377483	-0.491709431364425	0.02595727303346273
0.341228615107307	0.977544953315744	0.00014845905371178072
0.4837201977723429	0.728884574353997	0.014506575742172675
0.8781526214818066	0.993077390286457	9.998911890506839e-6
0.2574029279225469	0.212084823178658	0.02791865737885271
0.12414510648437875	0.875351200072237	0.0005756149439238692
0.7278066604406062	-0.903380902575048	0.0015761815910119875
0.34304704750164	0.991749666784775	0.000020964180875735987
0.7007173300628791	-0.907055166388429	0.0018531960132514153
0.46464932340347115	-0.915083735883734	0.0025470515614046414
0.14758927901211422	0.454034661817109	0.008228140949754286
0.05821461059913113	0.717954871002016	0.0005306734362386998
0.8374521553194222	0.465818440196618	0.00457937775904529
0.825961200452378	-0.952783667761288	0.00024114654148662526
0.44158647776983045	-0.520703755898656	0.027603238145415793
0.7998988722204433	-0.675034622946337	0.00036056687667865056
0.5692071645879304	0.940133270852222	0.001447936859326602
0.7693395246312972	0.892202941689693	0.0010681367514195972
0.8858319440414971	0.971825383575026	0.000040390471993853125
0.9549337751323678	0.906664538308402	0.0034611014789639473
0.939516288505303	0.0277737610733112	0.05348519022644421
0.6462819187239225	0.673391765816767	0.008750412245304647
0.5256991508769963	0.0200392592653238	0.03204196993092584
0.5132070661676589	-0.768963548569737	0.011532055772858808
0.5109873221862766	0.511622284137473	0.024876656419619086
0.6101797867458186	0.780162571378224	0.008115063163597381
0.5503968204361567	0.874849808997415	0.004759095986683218
0.31672112367154315	0.156798240664818	0.036431995403579845
0.8149362133731878	0.516911237311325	0.0016898221864364532
0.27567985918207605	-0.902851677793951	0.0016528328853460132
0.27752313550144053	0.949824238745615	0.000491029978798367
0.7421071688047435	-0.278463209053908	0.001247188480191842
0.5914170966614728	0.709938687137978	0.011622068843829296
0.013100231957043084	-0.572647798052524	0.000051589477263213505
0.2422448843999713	0.1435968021789	0.026791455485134088
0.5455272774801392	0.561174412307955	0.020264944425630375
0.1589656301430815	0.791499781413543	0.002306975697827391
0.8089252350385174	0.375203838230755	0.0025088553646723127
0.10185861831916676	-0.877993811580034	0.00037305838369954453
0.22265560550786656	-0.527406253906704	0.014086678723540769
0.4621704791488064	0.308924415785368	0.03539995251090276
0.86002211324368	-0.957900086400636	0.0001043085762636937
0.26638258816041627	0.83242878920703	0.004045084013496093
0.786199734156031	-0.774036300983345	0.0006716020273859499
0.002265272967973852	0.395193280364137	2.434029873662193e-6
0.15566676809540525	-0.737249765494725	0.0032438719269336563
0.6708648422300406	-0.563215006788759	0.007483477856407639
0.8404954930984634	0.78944683878119	0.00028546708798455196
0.18614437615198387	-0.488482500406517	0.01150156502952894
0.4830856504899707	0.960123340591419	0.000679051401403939
0.5049320060705885	0.0188069229065537	0.03501628562538904
0.09193772418357583	0.4850522038852	0.003150735677100371
0.7893230764685772	-0.24284436007585	0.0017665734113979819
0.9150552126378318	-0.589363940703099	0.017751168573559604
0.7981861409123753	-0.817988774425792	0.0005231810879829592
0.141771070417285	-0.780068184935587	0.00202675243031205
0.19645416711119287	0.81399067123207	0.0028285923897867975
0.3504631636110033	0.358926241365805	0.03336534917364655
0.8374259830314363	0.0693282952604604	0.009174691726630785
0.8380319335069353	-0.872538995815623	0.00013603299917633622
0.4909372784022713	-0.470503586532403	0.027925233881370727
0.6889672216486691	0.988284512888754	0.00006565827138027303
0.41312429344946333	0.996320610211587	5.580374242030285e-6
0.7429025061707123	-0.835395062686118	0.0019760844763138208
0.5968586536549867	0.906508917525873	0.002848423191972309
0.8950610656169212	-0.943772138841709	0.00001838580557961942
0.18875527748001925	0.700527706363136	0.005677102288723521
0.7500438588327282	0.89553015358249	0.001352066224770809
0.21677298042543228	-0.817949608227954	0.003261125439448507
0.8077725069962173	-0.00744682258498639	0.004158809435463051
0.34051591895855016	-0.847279146949637	0.005003813918754837
0.03997317714968801	0.586420058956772	0.00045525844381335
0.3818109952840011	-0.709275777072124	0.014921318233745194
0.8527828310216464	0.872703797710487	0.00008248787002259476
0.7144696859036941	-0.679081725497957	0.003663798341560346
0.7805741327256955	-0.981000192540577	0.00011367466390013056
0.691186234657735	-0.998131803810516	1.8413937165357995e-6
0.5787911661260705	0.458223976327565	0.019477602665905227
0.2989046692770911	0.385790264494957	0.027869893563155983
0.6515588965382012	-0.29635233949715	0.01036653619818331
0.22931013025460256	-0.660670363806781	0.0095409403264137
0.7909563681799151	0.871833372385765	0.0007483369706146437
0.905828694345557	-0.944670589300536	0.00003176969747697752
0.26027225755607203	-0.651211054536257	0.012101346163924822
0.8936406910704566	-0.992594069422785	9.116950517349802e-6
0.560716155200998	-0.398940587222864	0.02291273748154105
0.9039726470460497	-0.73472350004834	0.006495709881057746
0.8618996764554885	-0.956536490602572	0.00009898997947867641
0.45800084711247274	0.843817588274829	0.006788560706030253
0.8737831857138415	0.536252240700116	0.009050043227358825
0.22557725527634284	0.586057419595784	0.012181442534118627
0.6697965380996028	-0.710487044664188	0.0065206727150590805
0.8014040777182625	0.398394850940423	0.00175809390568305
0.1951177699326008	-0.690678528687855	0.006324092956005596
0.420849734335026	-0.970799689811125	0.0003312512495467668
0.6839069570223784	-0.822816048247649	0.004075725013022375
0.2219851595060247	-0.209213642931012	0.02269210124939141
0.8583901728256357	0.0015829986971546	0.014640662295716806
0.8494411960356486	-0.940911145982605	0.00014977540101457034
0.7193490626751987	-0.456686818931843	0.002908210157623588
0.9763250518078794	-0.957641669146407	0.0018876740016655017
0.9632731087436273	0.987659079566382	0.000010371737562612537
0.8036622372586398	-0.283757499416648	0.002692020661365229
0.7975527782395768	-0.600811286968652	0.000518646908899113
0.15278761109916086	-0.969504130626224	0.00005972938802700171
0.9111821067693961	-0.36876973511507	0.027868818229365922
0.6515292703733119	-0.549378145856207	0.009583095634752811
0.7991202666178312	-0.518865901745664	0.000904553132925255
0.31484405048076997	-0.749792209060484	0.009825534055388802
0.18549307539294307	0.398322169798609	0.013649144186317217
0.42063980302776904	0.652315884643709	0.019669657861984984
0.14180111034062487	0.89859038544542	0.0005125868388485322
0.6588332049107994	0.916641881501099	0.0019964732689467094
0.37752662804631404	0.476192787558635	0.029263025255358392
0.10217051154534461	0.517820619180085	0.0035511595166722184
0.3768685762616139	-0.877084329883603	0.003949224270370919
0.8720359147921068	-0.72784417165245	0.0027058557377121106
0.9545865108340881	0.0665238988739856	0.06537851550139821
0.482172115157332	-0.88130450880521	0.004500800874500518
0.9023509350725232	-0.688945943458384	0.008537440522561675
0.9807897378306398	0.766981700854317	0.035624588388132046
0.8560210317464416	-0.976428666612296	0.0000749345039255316
0.3517577730804482	0.0483902687514988	0.04066769868491731
0.421505482011853	-0.606443435893216	0.02265584087883644
0.4737763970702799	-0.987021775209049	0.00007867336354301488
0.23683913184679814	0.515637202555402	0.01597232304740778
0.7357404713901936	-0.746133604456341	0.0024564432642195677
0.7375006312560818	-0.501713129147815	0.001815190210737138
0.799422430688099	0.276907844894127	0.002357161627852008
0.8780268258432474	0.0820818608781567	0.020824227150641236
0.07005100825979166	0.306971001749878	0.0025706057586538946
0.816711587783683	0.132483794612457	0.005130659557206639
0.5529366917169275	-0.491407395991742	0.021732145339291964
0.3352044419193097	-0.190298222956513	0.03749532413270847
0.6667864042372982	0.883380665111351	0.0029844412538555
0.08034299071127157	-0.192061912941169	0.003764649010595618
0.3714982866446289	0.622027903880078	0.02040028274113488
0.2739720640635488	-0.72483060571975	0.009304176240938142
0.6767086849323013	0.487977061442529	0.007011793563094921
0.8458898238413458	-0.515893753195217	0.004790996656336192
0.8188117563955832	0.100116098131436	0.0055820674141956305
0.45664155361801756	0.232754805856713	0.037677538275814465
0.8625642009785567	0.594996314828778	0.005262313296872715
0.9004469324397429	-0.920911050144708	0.00012682395494334706
0.6122055402218776	-0.0953874865743868	0.01704547351792081
0.2747082702603874	-0.847088178631286	0.003644000104722014
0.9100203435794015	-0.457224050709433	0.023282199230383927
0.2183931749337771	-0.429147386952744	0.016892210438336337
0.3515746052156434	0.618935445681333	0.01970384068380598
0.5439841190414446	0.119094049069822	0.028807474108620446
0.4408277017248302	-0.462610983413144	0.03052347672315806
0.6076668554295227	0.213628059221511	0.01753722719326206
0.8165026558907953	-0.989009501955936	0.00003631646044163676
0.2090662620812427	0.616632533921543	0.009699403386127098
0.38300441861537055	-0.317840024981954	0.03648672527719976
0.015013356499193692	0.731663166244902	0.000032515911299352457
0.43331880866741157	0.938503845258077	0.001366332573414038
0.7667124862267468	0.519985288630245	0.0007185593108141345
0.5762038091581694	-0.426730796423129	0.020371122116058668
0.4644158510630814	0.292155939796017	0.03571210568252615
0.46247379223491436	0.494989101038917	0.028347860411602307
0.2130429644192255	0.235236670721073	0.020880902251064027
0.3817614924957881	0.908051868710882	0.002433439509879932
0.5335416208910186	0.0863831200049346	0.030636774636932106
0.27476559964505354	0.546292161908274	0.018328647511560225
0.7463471248927684	-0.357339367451729	0.0011524906890968275
0.8260457622173548	0.941092483404568	0.0002782810569443899
0.0029100452648873607	0.320400572864847	4.540612496492265e-6
0.801612481847995	-0.941897293120387	0.0004214479732244626
0.7846972543920471	0.392727326013	0.0009853008042231806
0.9829173801928113	0.948303149641597	0.004491318189521082
0.49335652337037716	0.000361885056293111	0.036506520877939784
0.9327404743921629	0.961980435006328	0.00005686413866313741
0.6173386031745003	0.73428141860297	0.009328646643562569
0.8019198841541086	-0.200205160034657	0.0029754426478573255
0.6155266444469388	0.51641096275637	0.01403158605743643
0.819367464716115	-0.934939001819101	0.0003360791263292922
0.6406278394525046	-0.619691470699001	0.010004984234308895
0.462375237347146	0.230474401875132	0.037325421103332944
0.37470025262803597	0.321240064643387	0.03607853511534693
0.6142597935380429	0.824286862244495	0.006251681646464368
0.6346535894366953	0.82110176590159	0.00577225135348284
0.5895081418594281	0.193913648746733	0.020720568935775875
0.8177004228985078	0.372636511696125	0.003404684486407185
0.8344833950207083	-0.6413232945148	0.0015226645638403867
0.10214302559880307	0.525854248178209	0.0034727359941767615
0.5386434575188317	-0.208572943050702	0.02889942898538241
0.7787513454747073	0.865448532042031	0.000985295866526154
0.6915187636824704	0.353145062825831	0.0052723350287953935
0.5185568634822821	-0.148126314482296	0.03244152483582732
0.7258186218763725	-0.416573923114525	0.0023424821306524263
0.2448309768178445	0.55239090391683	0.015281559111151028
0.14787054331150953	-0.704375420197589	0.003547771768410225
0.3962636433636177	0.453592695889169	0.030983568877077622
0.8057653320478926	-0.989464686599638	0.00003596633784605262
0.7058533726293157	-0.0635817271845363	0.0034675906370415393
0.237281600603015	-0.65232713926564	0.01043566500831418
0.7859839802062284	-0.853488089546819	0.000838714028976779
0.5740370234260188	0.020064805633473	0.0239579767946821
0.09439895914371974	0.832396724478133	0.0005692756284760764
0.7795668816051021	-0.186066158189931	0.0013892380575938213
0.8488740093346788	0.996383659866668	4.005316080584904e-6
0.6695767137106864	0.0186217946694797	0.007755266120950609
0.647148359592819	0.257549664513649	0.011056238624623897
0.03406480121304154	0.335758641718341	0.0005991386017360914
0.23107060628618156	-0.815430201117191	0.0037366406778466584
0.6943378308271115	0.329295216360479	0.0049305225528517805
0.9276244222595769	-0.920020538244962	0.0006868524839210112
0.37220169877812237	0.203368831148976	0.03949546915496179
0.9306657605248944	-0.707981388073955	0.014575541003272918
0.7415940666172894	0.497170797437113	0.00158372696845065
0.7564728526315879	0.94105898958037	0.0007042716456145845
0.6960649811072589	0.573927105066262	0.005078605961585136
0.37282674737102345	-0.170556300617051	0.04022032857608544
0.7415497346459794	0.982504476206176	0.00011825748714068573
0.41507649538122054	0.443836540606396	0.03167542801928409
0.0825929915810157	0.931606440345452	0.00008241186967800287
0.9782861626026778	0.940462168373187	0.004302627918415853
0.37918621965510574	-0.262854958341447	0.0381717949080288
0.8186050776541488	0.0312500499955781	0.005709793239144121
0.2801114874287205	0.529660114201005	0.019612436417306107
0.49357275856683835	-0.511824013322336	0.02604667475344342
0.5692127514122246	0.34365066885766	0.022627376135366858
0.6576858114202522	-0.752990868188707	0.006601614016580005
0.34206771810415243	-0.879428771345092	0.00338060612051344
0.5886889458938253	-0.929081297277098	0.0018774685614541824
0.17429154099137534	0.423982871333651	0.011728130069768654
0.5101885114001433	0.948047073064124	0.0011302310340606846
0.638513365177022	0.30507292207654	0.012286171575486754
0.21820439862425606	-0.587346399466563	0.011494150883327529
0.8035294593395791	-0.648675990155888	0.00043249871361429734
0.7748938827618512	-0.13978225099622	0.0012692894361169562
0.8660290144419566	0.350919603976171	0.0125891988046939
0.31742482102416575	-0.453291913980835	0.026656718615069717
0.6569185309480738	-0.7177992979509	0.00727690818857001
0.007870030134956348	0.860191312667117	2.8024524074090476e-6
0.5168436968283788	-0.109512326388652	0.032994300528842155
0.5836506016590494	-0.626883769942348	0.014918715068855776
0.6172355841952095	0.704672180004236	0.010188687246246908
0.3023502022397446	0.615325618060536	0.01694284088221634
0.5323260052399578	0.276394763061201	0.028898250134701757
0.8492068730848058	-0.636821270466661	0.002707592489567521
0.37147190119588036	0.111152752859927	0.041123385529001535
0.3732865203571944	0.934169729605016	0.0013001362143502959
0.2174977623432546	-0.856012938843543	0.002190895629317388
0.8424898421275154	0.854533565084697	0.00010764070915266073
0.4532277971664346	-0.655276076676059	0.019568549330308906
0.0734079839169912	-0.0209168095879096	0.003395445435976208
0.5485475017213958	0.801846860768201	0.008934019272062551
0.5814037256093194	-0.635521413959789	0.014829528320598891
0.7851424589027198	0.889512361629747	0.0008252658898348825
0.58735593432575	-0.376445524245207	0.01955378002184888
0.6880722411156849	0.966321857685549	0.0004392321012571064
0.18333271517672176	0.0974060083429641	0.017807446186560296
0.9219316309901208	0.775163333151992	0.007445958670873598
0.3358100101733883	-0.39073930891938	0.031001348713090265
0.4282348745606798	-0.690537628588956	0.01716933485707648
0.39961053984228384	-0.463145548345796	0.030567750620526603
0.3809236356726357	-0.0577882870956643	0.041952183989644384
0.538571842406325	0.512063066990364	0.022546436329502793
0.5476663492671041	-0.360100801898591	0.025367692652660714
0.48035338397934935	-0.376623247803084	0.03206115764336254
0.9431658549866516	-0.931387947077992	0.0009521165340034436
0.41930581202229	-0.482693434003178	0.029754104995478856
0.7038004746087959	0.852133824818787	0.0029292364906266743
0.9165226354704085	-0.493991302673965	0.024001718675789256
0.770468535662762	-0.828508470752312	0.001196508373380777
0.3201939539715645	-0.414520674631299	0.02868260606706248
0.4725464447233129	0.550455614279723	0.025241143300959508
0.8213966768058198	0.354867362869467	0.0040278829028935455
0.9524534205629357	-0.939837951774822	0.0010721534650435947
0.14221541730939655	0.724345585238918	0.0029510392975684537
0.8377505954779179	0.499160739636834	0.004045576161584973
0.31227183752643045	0.616149443562043	0.017570486924870808
0.7013144582898113	-0.175179280595468	0.003988656057676773
0.8381049555462448	0.435708364581237	0.005183268131882858
0.5341843155401703	-0.842848359098651	0.006734824810172678
0.2913524445422944	0.940697832143624	0.0007319392657758084
0.7940748041770149	-0.940142544496804	0.0004804035573816295
0.29397305446473854	-0.209178540008469	0.03283218691499747
0.6728774827806155	0.555863477874065	0.0073034107115152675
0.34560112862866255	0.978780561540212	0.0001357116022298078
0.005152819229714003	-0.506079300143546	9.784730803282032e-6
0.24118473899465792	-0.601789703413769	0.012873450765857938
0.17161037945291477	-0.315918723381551	0.0134729457684415
0.07951148422041211	-0.871641379781692	0.00024919485426903577
0.2655968444909294	0.305167564332548	0.026749152041593397
0.7552413474457379	0.800274770239832	0.0016586639348317442
0.7079737363679578	-0.335173680474917	0.0035918310670365146
0.468652915809699	-0.806992313318808	0.009311646246508131
0.45059592941846427	-0.721527160109015	0.015169134128721487
0.5815495323244416	0.135995087374865	0.022359102385172316
0.9732053795988866	-0.235892391609786	0.08029246831740507
0.2027477177416498	0.773218662160435	0.004164248112928849
0.9157407370754286	-0.119060929657469	0.037468646929693566
0.5907396094916454	0.723969580816438	0.011141198378796832
0.8420839286304564	-0.646553170135661	0.0019515991331636021
0.6580581175557652	0.968252695952016	0.0004289363418902833
0.7095760326079249	-0.133283511870494	0.0031704046923544922
0.8341388842774026	0.859145150641039	0.00014678451717779588
0.16088625793247815	-0.813677510805379	0.0019494881901618909
0.34549155012538235	-0.588547009859058	0.021260680839675063
0.8500823943982082	0.995852480466511	5.128349443840086e-6
0.7354081402499623	0.480016254778974	0.0018823204575323213
0.00044750081653588603	0.866935046220741	8.240871128103763e-9
0.12461840876093738	0.296646303529238	0.00778498411952482
0.4344295668739297	0.0503667033157225	0.041451826890409785
0.6815479556566676	-0.561671661773721	0.0064307502694178394
0.0786724823676096	-0.767151785821605	0.0007017663447360931
0.3646833608685311	-0.714692400497961	0.013995596677038038
0.8904583447493372	0.840492521118891	0.0011246075451759078
0.11852110870353103	0.587334171858796	0.0038248189262705444
0.5801761033711454	-0.726815093300234	0.01157123330291877
0.8863300458068941	0.998904468639826	3.230343263423329e-7
0.7415629194607349	-0.854849678553081	0.0018920315976441752
0.710542893935816	0.90799973027155	0.0017120738900287752
0.8698200017314599	-0.0481381771981897	0.01813395292100282
0.1629672911660471	0.431962606923783	0.01027146051669676
0.6160586994369298	0.176942546206616	0.016223343281847925
0.2472005806798291	0.840020926730595	0.003297966571654869
0.605730005951384	0.704040961173161	0.010950247404059366
0.43947763850562005	-0.441671791230968	0.031517743117050905
0.4495181467018641	0.0117237860110007	0.04069803404776278
0.32933067583305176	-0.636003330802152	0.017445172369102452
0.15284054017408905	-0.0562959169547036	0.013207613668559527
0.8407414725291827	-0.966763754210608	0.0001376380573435355
0.9275695343497604	0.364259526231208	0.03634225183257683
0.8346001607739781	-0.988172698367984	0.000036130673632856535
0.013860264599326771	-0.979453264360075	2.139792881068011e-7
0.5915031060077827	-0.229781594160677	0.020187173221243217
0.809608773630937	-0.611218280441971	0.0007092400522479952
0.6986535310155422	-0.592996345915579	0.004856413657925987
0.5912131796549385	-0.561890459745509	0.01593342925815461
0.9083802783236848	0.747719648543171	0.006576323443040421
0.5193785092183882	0.148473935279282	0.03232269043704944
0.7164102754704078	0.0345717603280618	0.0025593803452685824
0.7791363319002204	-0.912855379534469	0.0008043831332042033
0.7219323138103932	-0.539347481547517	0.002924520059538428
0.7310919274896649	0.858567251140229	0.0021260266004046913
0.5553570141879236	-0.337820828701006	0.024703253950057583
0.9098066553307973	0.832914676281413	0.0026724295204469967
0.9298330952320228	0.876402996289162	0.0025406506957826426
0.4672625067745727	-0.720382910674005	0.015212649601070334
0.512647329627417	0.887297418921042	0.004171261399509445
0.4997993533516672	0.781417574026484	0.010912450598063991
0.7833177357244437	0.265690653271149	0.0013587457756410978
0.5008000842697296	-0.857606122310554	0.005980927264490579
0.28117587534556626	0.45970597580023	0.022927680817615363
0.8296995062934209	-0.0208714625964814	0.007686177606183733
0.7153587150168467	0.998810744235396	7.237247432925232e-7
0.6206020818699765	0.301601287240006	0.01506310527606253
0.601744436244815	0.978681687453809	0.00022408914049072373
0.7503210583098131	0.110294643855733	0.00099978650932594
0.11657348785545558	-0.585583285306943	0.003727856664428195
0.522226774046493	-0.227607828697131	0.031008122701928268
0.5890372936087708	-0.650390419683891	0.013774948152027995
0.2654073910106733	-0.674507816334494	0.011316823042244639
0.11244617763203495	-0.0121580056653155	0.007623869506731499
0.22091289199941128	0.392355392230259	0.018305708015507093
0.7923981731452386	-0.734765593229116	0.0004517035885774984
0.8954005314306763	0.490783174735095	0.016455934829324205
0.7379593427194366	-0.807734242064451	0.0022595579445185924
0.53611943612007	-0.726512379279484	0.013439092243075499
0.6840719687318524	-0.869262496263305	0.003050609231977274
0.34049494202327435	0.32855584728622	0.033850384389717686
0.13941926389912473	0.319394880326991	0.009290768275967929
0.34457490162285764	-0.893773658240436	0.0027422095388272495
0.20155078673123314	0.49662003755597	0.012909598148025642
0.45897900829163135	-0.687318730340819	0.01745295372939768
0.266703411142356	0.218418644605449	0.029092556431687313
0.55849854803326	-0.986265632906096	0.00009734294424686836
0.6644896947193623	-0.782962857566365	0.005656434607594976
0.6650915940770037	0.835354201672521	0.004403220037285861
0.7967771295994562	0.834946802227574	0.0005900485879852226
0.36590858067729154	0.974942843326392	0.000204502311291632
0.6811586279450579	0.107717418821242	0.006229679793743677
0.5577866731987816	0.328573026462278	0.024500927937858522
0.6117335265459154	0.984692235058223	0.00011957078647857941
0.3615397237463667	0.894299270409986	0.002899369628812649
0.9470443761880457	0.00634752615324012	0.05932618759446347
0.24590562259042645	-0.932058079598912	0.0006996238064950364
0.6406655036300027	0.843028816361032	0.0048481454812786115
0.5169656071506903	0.368415437218567	0.028915246050929346
0.2734015542957172	0.655591546647609	0.012785964605570584
0.9695886089649579	0.979506586400719	0.0001562730368195384
0.2507880157397986	0.784518704327387	0.0055394309940306865
0.04025565079017761	0.577612874667122	0.00047594745529402845
0.44324600119826213	0.0681635367480033	0.04087962788118033
0.0637553369946761	-0.875000761522269	0.00015220396279118928
0.5640078327895965	0.982611985754283	0.00015325212662459223
0.024544984070602027	0.254606281174529	0.00034682511147024074
0.6496764374039805	-0.729990490884347	0.007519485819077709
0.34332179830528053	0.799461411165314	0.007825752498320689
0.25037490990387196	0.657430313604484	0.011125435895195183
0.8504142484510361	0.67033836455398	0.002168640419644782
0.7683331110959816	-0.635270295601873	0.0008249006242902984
0.5217488554721135	0.472655356883752	0.025395998011277267
0.8519586996621935	-0.307022419970328	0.010037021363411142
0.4370629842458076	0.43681050191461	0.031789428750812886
0.8755911109473367	-0.274985988787451	0.017129693995951666
0.7215405519156048	0.987838709232077	0.00006528593935716331
0.7647184853245164	0.00427513668685504	0.0010516103041983832
0.3871833058511016	-0.676999759781575	0.017288643614694895
0.16677088570958482	0.276677998014398	0.013418364279573042
0.7215541233006711	-0.901798704077396	0.0016912968752818918
0.1378436735379421	0.689303249326726	0.003355127718076732
0.8126369679305354	0.736328885438607	0.0002673690297052808
0.9188451731396904	0.899576959593055	0.0009139743827560622
0.5263615447240193	0.955752418184936	0.0008561399167864605
0.6141641744788627	-0.497629879293359	0.014437640846717633
0.14282746099427124	-0.653245787124678	0.004236589884041882
0.6887552643537701	0.0197582901924954	0.005269618244510432
0.4352105197646506	0.603138485575829	0.02291902593914063
0.7239555655852297	-0.207740324021437	0.002129317756833655
0.40748453673585205	0.813656873941316	0.00830267286470086
0.5416706739976832	-0.731912522206608	0.012959223795296846
0.6400687181502849	-0.304281264054831	0.012053579201389828
0.8947822873097886	-0.986789912206279	0.000018882308172269018
0.37254949971993173	-0.406381998618857	0.03249638174353092
0.7049980034029042	-0.984205888582366	0.00011031753851300159
0.004079995870698849	0.524983846841288	5.81919061486297e-6
0.7640743951859024	-0.704198274426269	0.0011454204554522357
0.4545798559202888	-0.970810160029827	0.0003598867993627679
0.44835243478676406	-0.73059910501044	0.014539082278695444
0.8606854217361618	-0.910679676165355	0.00006390318321939445
0.6897625534475801	-0.900951303593851	0.0021447003808929333
0.4846150402393203	-0.438831464660502	0.029576237593717667
0.45971223197320166	-0.0195012048809333	0.03992456577135212
0.11823708182018829	0.647324654700193	0.003033854092766493
0.8692144980051303	-0.975475758081607	0.00006054308111130421
0.851779990144111	0.316457567772709	0.009831002335445095
0.09626982685976027	0.0831114192269245	0.005628568931048359
0.11244808352087243	0.798416395889703	0.0011124465229335303
0.6257944159874774	0.958202341130978	0.0007337911307415562
0.879517971790062	0.621964442097674	0.007125152552713965
0.3155078330778325	0.654755459271754	0.015510391014930073
0.595480565598402	-0.599563948095747	0.014631437429988344
0.6831053118857761	0.489551795399779	0.006323148274461698
0.7282990619581787	-0.850356689283554	0.002284143314001928
0.920702698813949	0.967777787843872	6.982071268752621e-6
0.7775157307823705	0.306768148237994	0.0010259627689895793
0.8661922327471255	0.0580973820417506	0.016906585907739555
0.809259310482154	-0.953943760702687	0.00030424547746538057
0.44981341024147525	-0.288720247522725	0.03669492318434039
0.4795257970710406	0.36970896415187	0.03234529537562162
0.1064140702137825	0.671266323173982	0.0022252206645852197
0.04967379277028836	0.917316462177003	0.00004235727020921604
0.6362152370493623	-0.404863240949547	0.012285017026215416
0.4903789385811616	-0.662803640585635	0.018479274224377232
0.6869855298736565	-0.886919408667091	0.002550460278925069
0.33821079536469656	-0.409218045086837	0.030364196370330263
0.5984842610115026	-0.802572617356716	0.007623064831431382
0.13855466957225043	-0.247067556902664	0.009962070743938201
0.38494801490825753	-0.621215463835165	0.02093679220433325
0.5395442604380749	-0.856569409521539	0.00587945729168466
0.5040155258730582	0.712986574348561	0.015146154319702534
0.8317619516184518	0.608014475247318	0.001785255709006196
0.08499209001819794	0.729282593512654	0.0010516491701135764
0.8706936142128577	-0.00615285059387763	0.018518019865366008
0.34726714045785284	-0.944906337708394	0.0008454895034101658
0.6196436342280313	-0.175437806189348	0.01561692776198608
0.7891610500228409	0.149683043958303	0.0020430524101920857
0.3384329305590407	0.373913604342552	0.03191309454439288
0.44124714354475447	-0.998432123142763	1.1100815934740771e-6
0.8948871354504077	0.268815559244219	0.02428387641113616
0.37008522989988585	-0.854586119803507	0.0051148745743025085
0.44313612618667503	-0.380326908741859	0.033962887064364594
0.6584776863778555	-0.979516332672417	0.0001957192958581903
0.6488424304399495	-0.00328526609541963	0.010873673652775522
0.9175581911604854	0.121806935027279	0.03843512801852026
0.6795397118400502	-0.0116150595639642	0.006409200782821224
0.6656099289020183	-0.364126515065491	0.008392392406039891
0.30282331635174875	-0.574259387229452	0.019242793939961523
0.2647143309800178	-0.50005640321835	0.0194766744332331
0.1633246757773014	-0.705266656853324	0.004253365138398985
0.7203178132570569	0.908990064162745	0.0015719675558395808
0.3511792203237754	0.427814619007515	0.03037694483891553
0.4849468105980719	-0.130315534332186	0.0368184749923871
0.4605003505243987	0.745077812948499	0.01355959103125539
0.7447703928726198	0.64388797761678	0.001812190269692866
0.681609246414899	0.428871287468273	0.006463447362554152
0.8264037394098571	-0.486698508407254	0.0029732321349611713
0.12535061943157166	0.891287741101478	0.0004564206477940862
0.7083256810888333	-0.982640375721896	0.00012985082868785693
0.6240617727078931	-0.312054199375244	0.014478759103549404
0.7754088375512979	0.131190039831254	0.001301105906286767
0.5481782282497146	0.489025906357417	0.02229913835456563
0.14378519379656568	0.575776863212874	0.0057145436465667115
0.270821435443427	0.81135356390334	0.005057917882076259
0.7764667378554805	-0.11587096598512	0.0013651269903613905
0.4091815639243556	0.599811840683719	0.022915261604481332
0.8715563630855883	-0.871603387872511	0.00017772909582
0.822064566064741	-0.950058017266436	0.00026960931407106204
0.7224305713217037	0.802523985299794	0.0028757586351605934
0.8867209036829055	-0.732133854261909	0.004117142143699741
0.4495108806856054	-0.331795718233895	0.03541202887920516
0.4595159416891776	-0.693155246092338	0.017065382422914825
0.2980187595837367	-0.848634396592756	0.004074331715349778
0.3114231798305983	-0.860463719656778	0.003793827717967302
0.7803919184725545	0.0902913741610773	0.001588583497114639
0.9604172591169707	-0.791613750367539	0.017555451624527704
0.7656005078473956	0.651481992636142	0.0009486852245254187
0.401740179280448	-0.998050260460225	1.5163379652554789e-6
0.7828819501558798	0.793077762789316	0.0008041867980414221
0.40672991193005725	-0.318190092677562	0.03685074698265523
0.8639325574115408	0.350887689061297	0.012046910446791417
0.43967505803134277	-0.339588453127971	0.03555768500600251
0.41844596214062796	-0.858910335219596	0.00549282496639041
0.8889312415349931	-0.628359460941865	0.008663089535673508
0.8816543091710642	-0.941379064564958	0.00003057678495157658
0.7462060286398686	-0.981654522392112	0.00012620201073683428
0.4668924588954076	0.447065386129451	0.030286966661467685
0.24241030606479935	0.161668864210116	0.026570050725629887
0.6136874417228908	0.619794828880651	0.01249559848765079
0.26934558617778653	0.898586443319987	0.0017164591775662283
0.33085312601103356	0.219205296300485	0.0364529872421494
0.46878150579194466	-0.207109655580049	0.037280642770958175
0.7183649371599218	-0.693144587333194	0.0034119685264799864
0.08249570994041129	-0.869178200597947	0.00027785476882732994
0.8820308109940781	-0.980419267027432	0.000037194745650493176
0.3937252372773169	0.999966485567743	4.3792713447615723e-10
0.7634845864252955	0.999937483143701	1.8327564029733812e-9
0.929353808847682	0.974186543434469	4.886057111835759e-6
0.5623470983110155	0.466256341995638	0.021310442460328125
0.23586533523587186	0.995692016572408	2.9349994000847327e-6
0.7795589117596372	0.226571393513397	0.00129776942319299
0.36040048306846606	0.771697085455255	0.010065634490581931
0.1089592590235799	-0.106175718207642	0.007043217489216501
0.5832315779465584	0.054599662562016	0.022278357834052555
0.31332586476169283	-0.924986713820407	0.0012755509605381068
0.14759411291516766	0.913021326076798	0.00041691458013594
0.38605374556385985	0.563262929250494	0.02461909349498092
0.7662830070639761	0.583223045552616	0.0007913449032131668
0.12866160075668492	-0.51233790724908	0.005577469927820256
0.84010141976342	0.692673411440852	0.0011689437131528497
0.9640988009386846	-0.881649755107192	0.007860435451622207
0.10319119467504051	-0.94611752475618	0.00008176888703870478
0.049088911136679896	-0.562396624135972	0.0007419954053134063
0.6379847645548916	0.552887142060783	0.01103710953109527
0.8047320604457942	0.167158437428613	0.003419697678045086
0.9670453040647929	-0.989932142655313	7.279269938868367e-6
0.4603632971571722	-0.547404864318981	0.025787149853799318
0.7996389842008966	0.541641586212469	0.0008036091789344467
0.8684637519593047	0.994678524560473	7.025492385093847e-6
0.7822770307078858	-0.392389179195791	0.0009176771192123878
0.34960593226642406	-0.0340490877667192	0.04059374747354009
0.7716584426832683	-0.307962794840679	0.0008929630981117248
0.1908544412895109	0.854030520936722	0.0017621083204777083
0.3872628651364549	-0.879770489936399	0.003923152197788573
0.23352395396310346	-0.547968337130052	0.014385040985903682
0.8348616877172786	-0.0191590178024457	0.008733733759240202
0.5407774461731449	0.805223115953662	0.008882674414825997
0.6922735301921461	-0.974939113938736	0.00026099794793886484
0.3290295981394449	-0.661691626959929	0.01584995577477764
0.6353198031958195	0.635879207409069	0.01025403010349637
0.9884285924204005	-0.456848831976469	0.08904038536027375
0.37457377695129174	-0.461061829078297	0.029932131122405163
0.8163664659549973	0.975225521363799	0.00013149636896246888
0.845018849792939	0.191916673607692	0.010040107618239633
0.5672511038286375	0.722080325525911	0.01239704967396105
0.40623203364498833	0.806171257788068	0.008789238306229739
0.9294113107147041	-0.82184455867253	0.0057288000054552665
0.21980929582841993	-0.981760497863715	0.00004475235654114579
0.7572867987309888	0.378730710501104	0.0008626076207926045
0.817916326846787	-0.833171277944063	0.0002548338489786446
0.8949263911498826	-0.875421756236413	0.0005954538989640684
0.8822196317387047	0.927438494152937	0.00002971640861303487
0.8622848315455165	0.817287622532351	0.0004852930240780928
0.19092935120064566	-0.81818071444009	0.0025814352560108687
0.7499813260703011	0.969818827720217	0.0002847335460548431
0.495883621880942	0.163196969520916	0.035212612363070786
0.8008705765010272	0.801923646340156	0.00043551480637476147
0.08368592616037568	0.70984071770946	0.001141640111471618
0.8495283864357495	-0.993966111902899	0.00001016857766305273
0.8281600067126926	0.312970044250119	0.005441318823773161
0.2778215526573946	0.561454375191401	0.017863320001824612
0.7297741297780398	0.102402758554715	0.0017070498413446233
0.6351758234411344	-0.977294522628521	0.0002444919393999841
0.7459741005433704	-0.136454238330422	0.001082183986103405
0.3677108505537246	-0.270485472894297	0.03748720451374113
0.629695700128289	0.817770317704501	0.006043985071517571
0.7839251626992563	-0.919326051542872	0.0007094578550225976
0.8845285912622569	-0.116461589114226	0.022976288640134807
0.48992441297109535	-0.952349326545763	0.000949008544978103
0.49550797834103955	-0.978413913230669	0.00021815426181773538
0.8282768952948903	0.71734631404101	0.0005114946395210473
0.14046246427142137	0.868460529842478	0.0008101027012014601
0.44013184642918435	-0.66808405766184	0.018759777192946147
0.79815787945054	-0.693690218325871	0.0003512805290715609
0.9027477654478817	-0.458591601847226	0.020413321287034682
0.4517103955346434	-0.561582914088895	0.025211324542466277
0.4991171343485747	0.835902075916887	0.0073684902945998585
0.8890590014688656	0.960553647708	0.00003049398586398988
0.2116665896449049	-0.143449929336191	0.02197688515037455
0.020310949015546018	0.783074471710416	0.00004134540762908232
0.5795878498469972	-0.820974611728681	0.007262710486820121
0.1569843403598727	-0.608288485305594	0.00601989038627393
0.5340847235062622	-0.0953422332306219	0.030508470690559907
0.6834499531914717	0.987959143168504	0.00006985171910227876
0.8481004829471699	0.985640889552565	0.00004332878497451959
0.6475394212223969	0.397198935211018	0.010756099684632548
0.7469528490949425	0.551645293773541	0.0014494363240204688
0.5725991333141238	-0.855820142233071	0.005588224079484346
0.7131269859823226	0.491125487569815	0.003485861025032093
0.33527008212259335	0.383024222040942	0.031290270269833664
0.2615104751341397	-0.0128185630806839	0.030674781791046216
0.7130382929005294	-0.833385778379098	0.0029280588824353486
0.8934938942004893	-0.825605734287875	0.001669915612489806
0.5568052530845045	0.619754347581664	0.017242636549047948
0.5655288007199804	-0.839454480698493	0.006559491422036196
0.5807891693122902	-0.642962087920065	0.014636596315455958
0.27125403204837906	0.361978381857284	0.025647650415472994
0.46630534260628437	-0.880412382963178	0.004503362037382346
0.12210048924177434	0.74027707269908	0.0019994674092240383
0.9271064916961295	-0.469799616692565	0.030282504737530205
0.6141828183183072	-0.759466795548627	0.008680948855298968
0.5386616474977417	-0.37247620824377	0.02627687903816014
0.6045384691477824	-0.727320220266437	0.010268339854506888
0.3126301923652584	-0.183475636180265	0.03549947758347955
0.23142797034973986	-0.831831679816186	0.0032017613336915896
0.6131971373326143	-0.138836519879271	0.016799610751079334
0.5995116056093004	0.360138468001167	0.01793099675556651
0.5219813382104453	-0.684253035129646	0.016228187691663388
0.7215285120889131	0.734269377674999	0.003187122682098475
0.6957959634995824	0.63582858344292	0.005054185418824207
0.661644998702824	0.306938614486636	0.008934885671279051
0.23579942301747248	0.806058372742645	0.004203202309021133
0.12329977990993767	0.285332334242003	0.007735322452573826
0.7517486538332853	0.372668586410281	0.0009911407503022584
0.46761613479589453	-0.914119517246686	0.002606275451458993
0.5131498664429524	-0.653322650710504	0.018229096211565137
0.7988618867382917	-0.136518680475552	0.002910708971635674
0.5638280285893948	-0.868213810237774	0.005021111764999289
0.6559744528564727	-0.332656523245933	0.00970639288868541
0.8072998663170037	-0.66027060011665	0.0004335368792138161
0.31330960604453323	-0.363588096054204	0.030184328005908187
0.6771141238739106	-0.502551547595373	0.006956679361487451
0.849093104584789	-0.948172040407717	0.00015052230590584286
0.7498352071895622	0.693079543442195	0.0017030429088602454
0.42429900961651223	-0.635757431620727	0.020800230831975436
0.4349852829729192	-0.713764405099341	0.015629172713128962
0.7859547216211636	0.778820575175313	0.0006900438843783044
0.7706847514103553	0.982443568932741	0.00010486292048957971
0.7116106727116721	-0.857754214285691	0.0026325481381794277
0.34398956744872333	-0.321097439997753	0.03437831151099091
0.166027381760955	-0.58471661969558	0.0072237371756462285
0.010893129309746718	0.788263606568974	0.000011374919735374234
0.44623615489676716	0.897291320945526	0.003423132556380076
0.6570818488908822	0.751121567209014	0.006671505954624188
0.6314408651324587	0.861860988741699	0.0043615838581027595
0.6706127377184217	0.202839329898479	0.00767502188843116
0.5906004426252192	-0.591110829447119	0.015297863206789683
0.44977735565266913	0.200584888046436	0.03877227106927133
0.7043391576342185	-0.597714695515	0.004389371801420799
0.7043978852485131	-0.784995377399476	0.0037802756233370942
0.11822290130784376	-0.123945471020162	0.008131616295381762
0.8032335608087297	0.769468174949139	0.00033729385540387914
0.9297438311545448	-0.448439427542414	0.03293872370916004
0.1864791132891978	0.000894646180286389	0.018616851248244835
0.9110970573970424	0.105466011414845	0.03516518956008232
0.854196766097109	0.793063988535657	0.0005281489880303605
0.16220970421584816	0.800990241893952	0.002215812412430197
0.8349839326736981	-0.869481344274646	0.0001533624220760014
0.5121141611890493	0.67431349593063	0.017137134338018254
0.8521064778178994	0.0179263946260394	0.012867223224698675
0.7950001357989003	-0.921064400580035	0.0005879915907827147
0.865902615563845	0.937796275370208	0.00007293961268544527
0.29015360346667896	0.913268015283747	0.0014667861731850645
0.16767997054929837	-0.0236201798624905	0.01557297086196103
0.6606198368732125	0.705297180101132	0.0072170995256699046
0.9393052075291392	0.577349261798087	0.028877069737800822
0.2834860592909378	-0.572523241067695	0.01779025725743134
0.8906069640015603	-0.801414404109049	0.002172339143757206
0.13514930445335638	-0.351067496724729	0.008404864321619139
0.2906044149412979	-0.117801126253977	0.03400553280178688
0.5929893287231401	0.745755175783796	0.010187942080325309
0.5435851613367544	0.721901366651337	0.013412581818852269
0.8156301736901969	0.986498194874227	0.00005177001863820327
0.07172619388688098	-0.971134683266116	0.000011582374581297256
0.5521398059333905	-0.68330298653309	0.014897750433799534
0.7146015883765098	0.293512812420446	0.0029426272971210636
0.34413908007949057	-0.545907988644404	0.023704364343791712
0.44576455177090857	-0.11662742202279	0.040295341545337274
0.5460951125703909	-0.690700959884284	0.014855837966795396
0.5007381143788501	-0.380465265115322	0.030231765813236226
0.794497743595734	0.317270824139504	0.0017789020668102006
0.678660179772196	0.0619322313338089	0.006532180518073826
0.27708620257002936	0.63724146547245	0.01397963032497435
0.2796403251872036	-0.0890022145033618	0.032873778049161334
0.36397216302404617	0.533993867962389	0.025471187479422515
0.3270650325284377	0.982143787286837	0.00008861829923367038
0.5249871025477383	-0.714954283826686	0.014443243662480482
0.9433390287913072	-0.0179129346076479	0.056386309823979776
0.5225620306591859	0.279419356276372	0.030144515907323203
0.6261694358442664	-0.718825139009132	0.009238696119932333
0.9048396709799438	0.760003451447342	0.005382033869844317
0.08347032319341371	0.00356909888897072	0.004348145094033392
0.8071203377069799	0.999226672769531	2.4210831310832637e-7
0.5921070325120265	0.989398074524032	0.00005948395117216089
0.5916405579510066	0.952835095287053	0.0009448313157687577
0.7102013229456584	-0.904541377626958	0.0017909304095708267
0.16834570343801106	-0.670833727297974	0.005319983326465109
0.7461556008002517	0.942419359913306	0.0007425842609751431
0.865877309296032	0.361906180810013	0.012286594202939328
0.7066098406161144	-0.756799188597225	0.003892058924529165
0.02597672761239102	-0.862249009156994	0.000029914992273198407
0.793798573078617	0.795891233700495	0.0005566250137300393
0.619735475326376	0.859991342834568	0.004654957059585982
0.3635806344015447	-0.595646255860347	0.021739825430580735
0.49964675871938175	0.357789117011924	0.030978477389367386

==> code/grids/Fex1sq_T3T4TITj.dat <==
0.7454250006175936	-0.816959240429836	-0.0011799941399805542
0.5805791607230969	-0.228744139471112	-0.010134179305371237
0.9300114582128602	-0.398437791683345	0.028008899205232876
0.44504222671154986	0.37532095696805	-0.006478660256068396
0.6388513862807669	-0.256534259036776	-0.008668443902588733
0.22046026151190218	-0.806448478740948	-0.00008715753117084906
0.6908598978945517	0.690973724529076	-0.0030426236316893293
0.9501887695150117	-0.959551261702622	0.0002587426808181097
0.740958468179499	0.734319741455492	-0.0018803680185840595
0.8700254689178221	0.8996693877689	0.00005631111585480476
0.9148953772972287	0.0978973659121261	0.031362391620162695
0.1291609863192816	0.296295195424476	-0.00024610601856097964
0.4422501565711531	-0.0884205100751204	-0.008736781313397599
0.17498159285492365	0.922169341356797	-3.484930331240182e-6
0.8181476738088665	-0.375629533171955	0.0064787203104827214
0.11279848361847383	-0.32050281289415	-0.00015559864689866515
0.7941865362288592	-0.00553207535156661	0.0059196306860940535
0.7802864054922254	-0.333391492189153	0.0021149375361448333
0.2900558912080525	0.30530647786852	-0.0026324005310153064
0.903497753560199	-0.590350316725698	0.01317589710179455
0.906687635989516	0.905357957835497	0.0005434367636277451
0.5644071034046065	0.936941396801586	-0.00008673440721450884
0.3504288316359882	0.0379521938128892	-0.005428895228310377
0.7084159985995521	-0.323204503801698	-0.004644145930821594
0.5612146367640612	-0.932191037278859	-0.0001033697722451153
0.30438732651341216	-0.905983745875511	-0.00003676590360867582
0.735574928715102	-0.574255536094695	-0.0026912916956254754
0.7397501880622173	-0.628031570700045	-0.0024039541966231017
0.4721370322959865	0.851739053488459	-0.0004656885599782355
0.8329124141219018	0.944383821291146	-0.00011122342701725889
0.7440350964682021	-0.969924386304318	-0.000025692098242522215
0.06219313953872164	-0.955472763164746	-2.527655626283952e-8
0.18579611589201106	-0.226395416972692	-0.0008196005242259804
0.1960496929488933	0.770917610000627	-0.00009147399104537963
0.22930085155061566	0.812665648963997	-0.00009098437676967475
0.4563093572818641	-0.692190111517718	-0.002153718570746267
0.9309959841419899	0.326366550017564	0.03103641598010793
0.8085746543952436	-0.479558001464801	0.0035254886632813905
0.24319175215910227	0.704981869630515	-0.0003294450365736583
0.8254790563098949	0.416163998174107	0.0067659574559581345
0.9705517241083258	-0.834350529138817	0.01058817638116012
0.4761050149622441	-0.526585239220504	-0.005008558909518102
0.7061158665038341	0.895867574113129	-0.00046234999750243447
0.5591664322871841	0.741163525234196	-0.0022806115203582973
0.7236137816630698	-0.464058258619039	-0.003472422854788307
0.43047708864179945	0.947881476192087	-0.000022424071921217683
0.31715901455412704	0.916638088704105	-0.00003026858153892385
0.6522650756303487	0.030611512628277	-0.008805808829291018
0.5052746751310238	0.716754450107071	-0.0022748381404306232
0.8374309606744141	-0.952593223911091	-0.00008153631640979759
0.23032536222069935	-0.9217161118099	-8.786022806901885e-6
0.5136956334577243	-0.792844553736255	-0.001236058234147111
0.6676751053120212	-0.141101461966802	-0.007759530650193676
0.3578668417934641	-0.250143612670202	-0.004923266023289523
0.9662169114557569	-0.961581498796865	0.0005242792998143317
0.6511407407642953	-0.818812574434056	-0.0013530925719727567
0.6826647008388088	-0.109583601663764	-0.006822304698710242
0.4965799946977688	-0.460969269029872	-0.006448166943399042
0.24543778630970367	-0.907055517449208	-0.000017500226411873714
0.49276965410538853	0.327570810770628	-0.008270382093669365
0.8963710276920238	-0.0876357916679479	0.026432959242966337
0.18508439466211293	0.631005018412646	-0.00023221112892755024
0.5981722463819159	-0.933198084657679	-0.00011806594113937129
0.4767078835483415	-0.0106046230494678	-0.009962992971008037
0.09647150483902045	-0.105980203252018	-0.0001273812516274758
0.033409752869660615	0.72564758796803	-5.792848687953579e-7
0.4733229429848393	-0.412011713908744	-0.0067008569558340515
0.15927979982139032	-0.93562867970037	-1.4909742623663848e-6
0.195380286038175	-0.231824409463639	-0.0009448421297946258
0.35878359966319073	-0.521546961810549	-0.0026943805685327466
0.5394056242960226	0.636774982614923	-0.0039798757616940515
0.21363063108349342	-0.769489068376126	-0.00012205100198780838
0.5115761510954064	-0.223168222688969	-0.009766906280367946
0.3208323872455759	-0.708043263378463	-0.000747123175045031
0.6911877715131669	0.958287135047502	-0.000050177538733282713
0.7553675621444375	-0.367349648736705	-0.0007997019411426159
0.6073307835374737	0.946399659392983	-0.00006912474780264569
0.33145137837885597	0.926013945365384	-0.00002517977106523163
0.6557794454474711	-0.843794989809571	-0.0010156097905131452
0.6815178909837314	0.597300096994989	-0.004296076834967832
0.3857286681908977	0.934776961205947	-0.000029254963293073317
0.4109931812911824	-0.659124120424679	-0.0020467636386936705
0.04766515299697019	0.897020614662954	-1.2347968766351674e-7
0.8507260098423998	-0.331482857649333	0.012507244521917465
0.8541744350943719	0.976249091438014	-0.000018593625671190536
0.6347119238748816	-0.307450723936728	-0.008439781171289327
0.9570794907891071	-0.713793568425951	0.017046455141942238
0.8893873606934445	-0.93485395521654	0.000016929117538312897
0.12355504909470273	0.285536725282201	-0.00021923169378568953
0.7886900171096529	0.416949949670783	0.002210649403423266
0.09906351458206414	0.0854139879261172	-0.00013960798225079254
0.46127662662207936	-0.896452095491031	-0.00017750801082696478
0.9468774673276027	-0.943545791552669	0.0005686023464421709
0.11010859241634804	0.768491952877819	-0.00001508622035438603
0.930865314132172	-0.883973048007908	0.0020104810040692126
0.603182290973038	0.983246476213106	-2.6603135741762435e-6
0.7095374166643094	0.859126039688424	-0.0008457138478263228
0.468626759352507	0.825468711478649	-0.0006727078119009938
0.8105814630442373	-0.449374738954761	0.004253451357035156
0.7887461901812973	-0.979039280272267	-0.000011620875422082814
0.9283153192181384	0.244004873926311	0.03271593765829538
0.4662517179030443	0.12553346902418	-0.009351433609792738
0.1780995159021186	-0.524117983102594	-0.0003464894029553
0.15603087207459768	0.999231055142861	-2.7180139160337058e-12
0.9189749204201088	-0.952386822182499	0.00007778502900184459
0.6967799554276727	-0.980557015069183	-6.47176094471982e-6
0.512558876746237	-0.942275501324501	-0.00005158553588816668
0.6363872440209513	-0.00168310081386944	-0.009582034605049179
0.6353598616883395	0.876468494703359	-0.0005946299306682099
0.6333069764358678	0.283558180836446	-0.008668786352755592
0.9098326672278167	-0.811674716045324	0.0035996290197906756
0.2949567571646906	-0.723939052664765	-0.0005123444327972943
0.28259072197784607	0.00365685691170584	-0.003130643075768187
0.9101486496837505	0.882282160111988	0.0011608415293862077
0.3449548710589238	-0.816592800432722	-0.0003132596191249524
0.8565506255670489	0.0429390856327217	0.01736452696528235
0.30073372391737924	0.421583078157499	-0.002272746799857879
0.7468305862076583	-0.536059444087963	-0.002106330079211283
0.8431261983442132	0.106109611520483	0.014286533341783392
0.8919855974944628	-0.978434019170375	-0.000013649373952792188
0.11244220783065154	-0.125834905320295	-0.00019999622037586976
0.7640025830852611	0.136677077682291	0.0012891930059352752
0.10429433234911382	-0.362996911824655	-0.00011159833458905481
0.7368033955482234	0.999730581417431	-2.6380759623084e-11
0.5298544813643005	0.955321378415376	-0.000028287668574024195
0.18516486952018957	0.468853797745837	-0.0004768869555165764
0.31157528923547656	0.867429018057018	-0.000099617676091104
0.9035650616051456	-0.420591540091669	0.020447255130194884
0.36721091900255304	-0.296232581483675	-0.004912210095256672
0.42685497191282146	-0.891877690576926	-0.00015737906390105917
0.9412769346963724	-0.483242534782903	0.027335027343921098
0.6742907900169031	-0.576126772399762	-0.004686096988916986
0.49761383607604043	0.860774569792436	-0.0004602519562467652
0.14791815216957624	0.103123753679317	-0.0004644308742213611
0.5143926907706097	0.88376695267634	-0.00032311790851356233
0.7214733420171633	-0.430963985804546	-0.0036385084118131772
0.4718238544893826	-0.7949497324433	-0.0009895876402216664
0.46995891099082604	0.252296380222278	-0.008535888379873917
0.8612054373753291	0.782687706464495	0.0015450461459609152
0.9627636246611798	-0.796936940611331	0.011852619679751455
0.3995539313564163	-0.180731701272049	-0.006796588580647934
0.6493224219261766	-0.597355288254475	-0.004808085823474539
0.620378505593057	-0.526494183467816	-0.006155871315258398
0.537217978055743	-0.687042296420791	-0.0030555146370354774
0.4969588179877666	0.717466844755392	-0.0021895368336869183
0.817955321722848	0.896809125527508	-0.0003066987187019374
0.038682548885422156	-0.718311665183904	-9.678333461255679e-7
0.962874176955204	0.771462212970356	0.014014588926949612
0.8376540142863734	-0.651418664630186	0.0029628198455755555
0.5851943805230261	0.858583929904936	-0.0006962193532805878
0.2605847775104729	-0.651645044332084	-0.0005877551849383372
0.13733184091057826	-0.954604371267573	-3.3499137424347313e-7
0.6263450829933552	0.435439947084223	-0.0073367463508817714
0.669824439559468	-0.590357854209005	-0.004604672966646525
0.8477610744796834	-0.982584852161253	-8.730945241385462e-6
0.5326237503999728	-0.417433622067808	-0.00770290176302054
0.8043497524495703	0.420823924123355	0.003958523178192308
0.206396726405374	-0.598740134799477	-0.0003880999346399682
0.6856518917012953	-0.620493020591471	-0.003954834465569968
0.39152389213763583	-0.367741896274276	-0.0050346819788019085
0.8773240797346954	-0.811614870004697	0.0016485244009333795
0.6821864933148853	-0.218845705208912	-0.006657760249736521
0.12065918912372574	0.441114377351108	-0.00014082331966147
0.25146573403286904	0.923514889739934	-0.00001102368661735389
0.5012849348314465	-0.908405504580034	-0.0001646158407101891
0.8668294502237304	-0.215177597068475	0.017883138653111915
0.8157490689236808	-0.971604328742893	-0.000027137899665758065
0.762263807711933	0.660139324403369	-0.0015193104919522635
0.75123650965717	0.228949179366223	-0.0005917212330336538
0.803395600727374	0.912562720637999	-0.00028159754219607305
0.579547447024972	0.249245655393417	-0.009966107173082658
0.5759896323697624	0.044209897016719	-0.011086487012830782
0.4921244041447734	-0.369423857289263	-0.007712896259455454
0.6063896453137247	0.577332934746865	-0.005400678848076623
0.5471901879262907	0.891968886854762	-0.0003165043166796987
0.7403261801228099	-0.984330258932176	-4.305917726683923e-6
0.6916034002202783	-0.346985651799558	-0.005677110141343823
0.3874417242733397	-0.482325254027734	-0.0037102600705381196
0.7846570021000797	-0.00559189703786954	0.004452289472683605
0.5278722915155274	-0.564830380791666	-0.005160822805805939
0.5201047704888296	-0.812572780677108	-0.0010206863799186972
0.6409047536437324	0.209140576075838	-0.008860245373025695
0.8098586295370157	-0.254959374137279	0.0069703657063116395
0.7232998045938903	0.172725360625774	-0.003379510302871291
0.659804188149721	0.597658484588734	-0.004670946638762101
0.6517557151715173	-0.00989652394625448	-0.008841386226651248
0.28247253702784625	-0.474738079016923	-0.0016367326015150029
0.6180979703556486	-0.357223422680797	-0.008385578098030517
0.7793161265132367	-0.868990570381401	-0.0006022431838319307
0.28032772492189123	0.274839528477624	-0.002515632696317151
0.029035902497586308	-0.407188209750332	-2.0307096797476806e-6
0.6601453218187452	-0.666563074213579	-0.003681475765076961
0.6260104496420269	0.058802275802594	-0.009950216960932517
0.239370921818554	-0.849690162001962	-0.00005908544514057264
0.3674975831872147	-0.854115894689648	-0.0002147906424782256
0.916104688808787	0.698696695788742	0.009792316728641559
0.6298534074788151	0.275630745260854	-0.008834344322406278
0.6188092141430339	0.704094737131259	-0.003178174050387348
0.7338282263888293	0.00522115573233001	-0.002169292615706287
0.7657705410328325	-0.799607411442705	-0.0011218329749115785
0.8021758294732932	-0.682382196935752	0.00015125899431941834
0.254825349744885	-0.655134038294694	-0.000537484517508694
0.6928077640664594	-0.0577762939382192	-0.006087705530709212
0.5476521016419874	-0.692320344459896	-0.003048177611916424
0.7611485158323927	0.890884447877412	-0.0004885521600362418
0.6436429989701894	-0.59043197096425	-0.004971068512775536
0.8148416631008876	-0.66476175595142	0.0010818209004866688
0.9076858419585675	0.048068635645132	0.029702653277712276
0.9063856757239461	0.904317052364829	0.0005563072749396076
0.7853689695146181	0.794095949748484	-0.0008608748253891695
0.5762789063121848	0.646493821969949	-0.004083951530470952
0.077710173656457	-0.36568360887685	-0.00004516862583302405
0.14972504452282648	0.398736474779377	-0.00030748343339914204
0.24947216535778158	0.247812040984785	-0.0018842764959632636
0.6880710648249279	0.954678786316018	-0.00006154970315942725
0.06508633493332136	0.485515169609964	-0.00001827241562471595
0.8153677857855117	0.872977597393435	-0.00037943730035117724
0.8126486790272381	0.993629644508811	-4.807672493056029e-7
0.11283557361733597	0.99656213460706	-8.344030847529972e-11
0.7187324549151808	0.348755758307964	-0.0038708931348415423
0.4620932728776112	-0.911132835634869	-0.00011974364079307439
0.6438785880648247	0.864895773160574	-0.0007369233133197955
0.9222675020557152	0.52571736795297	0.020135741939618576
0.33265813852077947	-0.477120879898644	-0.0025556738889929323
0.18851753026185908	0.28326099653222	-0.0007872702591911715
0.6246598393028207	0.188659806080201	-0.009551460146948621
0.49483436132119046	-0.850458964835974	-0.0005383542556673081
0.5930593525967279	0.975782680634188	-7.226822534766625e-6
0.9216889659663349	0.256779483965881	0.030431176433285273
0.7608169288157175	0.368271127888499	-0.00027406330038827465
0.3114933943802885	0.828125843199543	-0.00019410609046403176
0.3669069600627198	0.77196163592157	-0.0006336744776255503
0.5987444751352704	0.109059869405012	-0.010585693336716436
0.09283119395236664	-0.684732347468509	-0.00001889781329153288
0.8124968058622369	0.180751799293552	0.008144812253937024
0.7701116692864048	-0.919807925129746	-0.00026864599392175336
0.2613237818372872	-0.686831060116752	-0.000470232636199031
0.9452038265159519	0.967658315291227	0.00009532826816975645
0.7708525860636046	-0.460840529893014	0.000017711539923266978
0.8629344818022522	-0.259262034496678	0.016294844835978924
0.7560209472161684	0.334060059741817	-0.0005600396739352044
0.4243725333005915	0.951766411364813	-0.000017224784220001942
0.47019468567016326	-0.617184544728541	-0.0034516738335072304
0.36272234841763384	-0.56859300006062	-0.002314037979847442
0.6179593292378721	0.961101130545257	-0.000030676079409600256
0.5172563950898861	0.674262716404719	-0.003090044943353356
0.726232631121209	0.813493656636884	-0.0013205607906897228
0.11849831536571083	-0.644323467818423	-0.00005340111459574151
0.9494749387428475	0.344491991002537	0.03638088449735974
0.300271687171494	-0.785426464695051	-0.00029946367139528553
0.4773673957800535	0.775857155204852	-0.0012389952257606679
0.6225852028258366	0.993729546853142	-1.677347434226265e-7
0.7193630917364836	0.548445215363573	-0.003482697477889664
0.8664549288776494	0.941738152745567	-0.00007489535912364099
0.6646813562540224	0.257874833643726	-0.007535592087854818
0.44129523011739286	-0.177475818651461	-0.008268094748560753
0.6285199902325042	-0.409466796135781	-0.007604760804809066
0.9545556196578239	0.420528541203238	0.034904373007864926
0.39883931057936806	-0.955612333589882	-0.000011095204156087773
0.35836968390340174	0.988351942729842	-1.5649675069167413e-7
0.6018693352626057	-0.553440855887652	-0.005813563601334929
0.9048215164547884	-0.302100779477523	0.024671750622611156
0.4927163124717149	-0.37497325389667	-0.007649547732412211
0.30481046255172933	-0.281995919051	-0.003125986264260955
0.8829546490290486	-0.841734821504525	0.0011768616062488907
0.31317989765859855	-0.145786759374646	-0.003903582931024728
0.5698401603274131	-0.653203629996651	-0.003921713423296561
0.7125116109858626	-0.0806224087653711	-0.004368784999309091
0.591413399756051	-0.709338962569851	-0.0030089426253981475
0.35866681170130693	0.872594355586232	-0.0001405785661702338
0.4141490710302413	0.878772328152273	-0.00019298468442390437
0.812832060697798	-0.997637158304296	-2.6814871612306615e-8
0.4859937441331034	0.136002944240531	-0.009840480289904965
0.8868815508350468	0.13239361066263	0.023616012156635606
0.862349360328207	0.99596484654508	-1.7681800563371282e-7
0.776788757187415	0.537142134690383	-0.00011415509804911092
0.8927640358035765	-0.708887402142523	0.006319494062794032
0.45728040462408953	0.993889074106133	-5.371830100039479e-8
0.6431359615090805	0.783213955652983	-0.0018799971729934408
0.9428595234290491	-0.826233225339222	0.006097700620233644
0.2002847154082337	0.240470574081724	-0.001005036939015807
0.20954814303132213	0.583025889244736	-0.0004396975437476111
0.8433062358613211	0.426468134358703	0.009123154682929669
0.9348588444029219	-0.992342094831186	-1.3093044843943149e-6
0.38055141935447323	0.389399432427919	-0.004507839358569478
0.808229206245214	0.831361251358883	-0.0004836310178394574
0.1984803893286474	-0.694361112554562	-0.00018958863277779308
0.6402091236295949	0.814918838927951	-0.0013944434989170166
0.5092391768031547	0.809182450663992	-0.0010124429337757413
0.5050297905554607	0.221650943854824	-0.009656661162835267
0.7401871393657244	-0.609301229163387	-0.0024297658270175174
0.794141804053832	-0.870781684699834	-0.0005217464747727214
0.6156609504784033	0.989683215724079	-6.97029593454369e-7
0.6775908609064025	0.454468430274258	-0.00574922697771015
0.9370465107237268	-0.427701095342735	0.028781498045882502
0.30746191645233634	-0.118824579475198	-0.003786459430509425
0.9264175988778298	-0.506756331408581	0.0220831185834385
0.6661593589279555	0.864103258648655	-0.000773975403130737
0.28884422403094684	0.481362742742342	-0.0017074173987654498
0.6766249010239723	0.977258543462341	-9.147860906771948e-6
0.4669967158196041	0.330658931168373	-0.007611939000906379
0.6878475847608709	0.565232013864043	-0.004471192287985338
0.3293689700635216	0.55708977845054	-0.001871240330013978
0.7625030339221247	0.88680309982655	-0.0005190719002056849
0.8383705369015266	0.513902535816508	0.006320819102406258
0.56289759702273	0.735471166226166	-0.0023995683658076575
0.7934846624496663	-0.39050545726394	0.003073076972015021
0.11536546853387952	-0.778442532907868	-0.000015625321620181222
0.8248322097899343	-0.813436659610682	-0.00012489751763003804
0.7220504842231981	0.680377225146151	-0.0026371859453777524
0.17583720275812656	0.0733552178102412	-0.0007901573635476991
0.6445298672649508	0.70328833541924	-0.003178436659308164
0.7952398709794861	-0.302322492002311	0.00432529071158071
0.9810596157051972	0.927340733793131	0.0042699996832086294
0.1208499809499446	0.852265916022257	-6.223004430422867e-6
0.6171489827929473	-0.398137324377821	-0.007941380748965346
0.9100729281922356	0.757633816323161	0.00603312486568699
0.1912925622597932	-0.266971450343202	-0.0008440077468842191
0.8720281241147442	0.0304862026435639	0.020817773989048206
0.22128077884161715	0.106686443620721	-0.0015276598330954785
0.8874846084875124	-0.263883520646535	0.021492363409222733
0.9012185729197189	0.747060118355814	0.00558764469128202
0.44104570116020086	0.709149390515607	-0.0017734787618313753
0.9412840195006469	-0.989702190038986	-1.5929932080822253e-6
0.8524368991339819	0.194242854836136	0.015239075271174098
0.5088893687738099	0.479993825551531	-0.00635611223264765
0.27300287898211656	0.488746364240978	-0.0014180970557226018
0.7205863525017682	0.877518717066571	-0.000643843090147822
0.3066642267955488	-0.772352499681923	-0.0003683353211662557
0.9146837229546692	-0.767396852959142	0.006063173087138905
0.5126922291649393	-0.940601316539315	-0.000055791233255643535
0.38331023442952844	0.289908937684099	-0.005479897923997751
0.11044856673308995	-0.858624233119354	-4.146422063707154e-6
0.26650057383063747	-0.110066095587777	-0.0025853483309138925
0.7837830871760726	0.645302988651183	-0.0004911366538861163
0.7036013861057437	-0.973549084965009	-0.00001560984915246719
0.763824671723666	-0.69222496096687	-0.00147159717573961
0.9484547499305408	-0.910692465239785	0.0018541495468139707
0.3722424519376626	-0.275123194649494	-0.005230595558183641
0.929919183633123	0.831618324073102	0.004369033096698059
0.29026070691332007	-0.761853554873985	-0.00034610132749880387
0.5501015509125375	0.261579340638267	-0.009860542032552065
0.8370285226755455	-0.70524694265472	0.00179068988567454
0.4351638679868112	-0.106497240059785	-0.00842822746521473
0.32581870279260217	0.765223435795658	-0.00047648341003635555
0.5668750190604652	-0.774338053112815	-0.0017819388339272142
0.15110674790461318	-0.613106609584828	-0.0001369687309853328
0.20678117988939237	-0.347990070319433	-0.0009175012071001554
0.6439793071730672	-0.793901001996921	-0.0017150673847598356
0.6223148189999803	0.734488924709212	-0.002655871583866586
0.7786373520139807	-0.857313761161976	-0.0006784968407097516
0.539226729787128	0.0298845657247004	-0.01111745145359955
0.14054000475032602	0.126722124180403	-0.0003921730183683024
0.7673186699240658	-0.375438766613811	0.0003332421035805938
0.02733295231056031	0.719662307727989	-3.316814862182532e-7
0.2502472865810884	0.179283897280428	-0.0020570692653697734
0.8731685751915267	-0.651343151863074	0.006361039087599669
0.32779210104371054	0.113362399144242	-0.004480042529030378
0.8351171648149357	0.844390131756774	-0.00009786221424948627
0.4955972720772732	0.26187046065631	-0.009075801922096102
0.6825821425275426	-0.362320512547062	-0.006106577076938333
0.9394251539505065	-0.466626959077249	0.02762942103405918
0.6001567326310049	-0.443690182293974	-0.007534902188705387
0.8568334017868963	-0.101171620197603	0.017117746841522143
0.16454617019688617	0.0492677216253132	-0.0006536326560556995
0.8336967006561922	0.909305710648183	-0.00021178162671206364
0.053027484701626985	0.507985813697781	-8.959736817183605e-6
0.5976715556317189	-0.979670377355257	-4.4998918869622365e-6
0.6156143615247128	0.953523706603285	-0.00004908616305264517
0.5531656151373207	-0.846618075647255	-0.0007452877802894896
0.549414966406892	-0.886640597164984	-0.0003597232973717152
0.2548072747896476	0.262887604806583	-0.001959207802095885
0.6726936103198718	-0.972908199743924	-0.00001459980911920772
0.39234213466955337	-0.869505005224133	-0.00019767880291089772
0.36220835929969086	-0.0199912720434201	-0.005885443354075742
0.9368308494770596	-0.95081611669088	0.00024273765454768773
0.3410726833235898	-0.647591873762521	-0.00132781581400271
0.42693475107998896	0.81984344009363	-0.0005626788379466585
0.9123754813675226	-0.969568699965203	-7.4860223177398955e-6
0.32030775681823204	0.649136740816014	-0.0011003241265543928
0.0737594770275518	0.30568286442578	-0.00004393177269454092
0.12344901855359844	0.804646753320368	-0.000013990293091209134
0.887276294286815	-0.487919823862573	0.01457529438383951
0.562217993969412	-0.92523239715635	-0.0001340044965259935
0.7379467880143851	-0.971522338444816	-0.000021772797768053475
0.3859692690799836	0.396805632200506	-0.004585135675813136
0.7888839579174286	0.713800640309385	-0.0006503809559865028
0.2734426955564738	-0.629672362895979	-0.000772500781643508
0.49089494174104364	-0.331454217228581	-0.008181017562548852
0.6536102251072937	-0.879560194041984	-0.0005857928886435403
0.9194750645117603	0.82270269476266	0.0038851492299322235
0.9081293075612419	0.626887561878154	0.012214194691089402
0.5238545733347779	0.182235173357336	-0.010296715384506078
0.5953596672337556	-0.0797335509692851	-0.010743608655659254
0.4713553991696804	0.0570788482520852	-0.009747752946669255
0.30890356643243094	0.464630890054469	-0.0021703544796452126
0.4041796048754753	-0.761977454822376	-0.0009193877560837567
0.571867176062583	-0.502747026608241	-0.0066393173974422515
0.21672804050871353	-0.287627273352391	-0.001180827514917486
0.3961452206098085	-0.866606326524632	-0.00021534559647434497
0.6456874718193871	-0.0561203627755972	-0.009117643097491263
0.6438235983728438	-0.316324808187242	-0.008073094888420774
0.7425992671125842	0.345384093036834	-0.0018960738122185284
0.6003618243222475	0.828567405396469	-0.0011081934310049493
0.5760013423550429	0.568330318785421	-0.005513395166489758
0.09015824140538868	-0.740849297302059	-0.000010709141629173216
0.7645006358360232	0.542598214565519	-0.0010212905455843021
0.2640861721622743	0.233983079418165	-0.0022538359143366047
0.8964150128268443	-0.921130207408613	0.00016689790940822906
0.5705505544465297	0.780995345014221	-0.0016954134134922819
0.46651333956622204	-0.365164672079421	-0.007171216884661979
0.2693617370827379	0.450329394947091	-0.0015387712352923073
0.7091314873970929	0.953187724077082	-0.00007170127885075946
0.5256049573243641	0.933115540075014	-0.00008266127483935649
0.3786724221570549	0.673470807435936	-0.001516894715203496
0.26605889554122114	0.494254003429736	-0.0012918107660107527
0.7003840999329053	0.542209740838592	-0.004263213016815759
0.768552018867142	-0.940236322408305	-0.00014482730274742868
0.7712196007643244	0.859446671610735	-0.0007013731211388079
0.7345343319721344	-0.690393596528112	-0.0022893690738246065
0.8477424609241891	0.639813599439785	0.0041230324145151665
0.503384894226471	0.154760307945979	-0.01012875759855855
0.5995162315464466	0.356781914107472	-0.008669029419762091
0.7918551166909323	0.736780834906655	-0.0006429853069574297
0.21617050662904444	-0.230116675447387	-0.0012750911062312156
0.7592731917793079	-0.97732229444067	-0.000012845292355898047
0.6007471358615615	0.401757555564392	-0.008101533862743204
0.7502159588882968	0.453514218875293	-0.001644196721469086
0.9238236442701016	-0.575307588751745	0.017918827470550652
0.4685582224389068	0.673441545915904	-0.0025617176880143853
0.4489118765696796	0.335305772418759	-0.007065442326602874
0.2161917102338642	-0.920183442921393	-7.519406124639497e-6
0.4630976024674363	-0.513641141589384	-0.004960679227760053
0.704909001763515	-0.946814817913365	-0.00009751750472610855
0.6825697536652507	-0.889262951559777	-0.0005132647723847628
0.784232950276725	-0.770812661527987	-0.0009038700361222316
0.8336517303738014	0.781165540402147	0.00042023093943917636
0.46626082901785454	-0.776899032370919	-0.001158295567915954
0.5397714725090916	0.175501655778072	-0.010524177240852606
0.21134133677944308	0.528492719635524	-0.0005735668201143767
0.47851740374932766	-0.795680241283946	-0.0010165514471925762
0.400436915114014	-0.224367327552	-0.006551416223156657
0.8942003279300331	-0.88482875437833	0.0006394527532109074
0.345216749700896	-0.0623813555996991	-0.005205529277357587
0.8861013951858362	0.0793046311287852	0.02392059816881481
0.09109132384646892	-0.587671382387098	-0.00003271693151756562
0.6831640347492397	-0.179275120581294	-0.006680683083297456
0.8511602237534931	-0.968635052215473	-0.000034348781692992417
0.2548456604735619	-0.67596378926097	-0.00046953816783451276
0.5441801175849754	-0.183025976321254	-0.0105040428086805
0.2820246368244724	-0.904693646277926	-0.00002968034521756884
0.3247569207584157	0.666916661091458	-0.0010278104417467506
0.9594823125998589	0.959051830725665	0.0004314079426918047
0.9153611912961956	-0.961422360345465	0.000015265737805245857
0.6177605155885589	0.803593295875309	-0.0015165953585452854
0.8122634253708455	-0.82898287982467	-0.0004214034562081913
0.8421681486897258	-0.957984941599842	-0.00006359361280158884
0.4544641167349257	-0.788659954908918	-0.0009629237808993996
0.6401991602455415	0.851165172943525	-0.0008983759299588914
0.9278237465960951	0.8498335441182	0.0032972938637919947
0.19679798097310267	-0.665392990480836	-0.00022666066048048113
0.12451180782480831	0.234491439278209	-0.00024307727501908833
0.7742276500794808	-0.897914444125942	-0.0004175549849766141
0.3429651931685136	0.185101734755025	-0.004761091915652094
0.8733943212757976	-0.970731357352374	-0.000027401553851135606
0.2834624599386296	-0.970182226864078	-1.1084594366530727e-6
0.8547449409353178	0.0568541315014754	0.016931876997048772
0.1520488201427811	-0.559699115960304	-0.0001828883624198434
0.41314278944585825	-0.270850695837697	-0.0066189505859121055
0.7977053412330911	-0.301308846373264	0.004672291823817763
0.1026478107619665	0.908477098514093	-9.811583906081308e-7
0.6363754066374542	0.30935541536024	-0.008373087559794138
0.2402071235415178	-0.180415763739164	-0.001828785967424257
0.18157636972649188	0.485565734059689	-0.0004245722014001996
0.2588601333698298	0.534140662679479	-0.0010292675462795229
0.4915702900120025	-0.879687835327387	-0.00031140944003396994
0.8139526759303484	0.988450610345998	-2.5795522831330236e-6
0.19070039158222943	0.869068657551187	-0.00001952465440451202
0.5457274029539909	0.600110129670193	-0.004713373854661418
0.5346954082057843	-0.0486366215697603	-0.0110483582734568
0.8720354515387219	-0.997882299181037	-2.949831256592791e-8
0.21964236651428953	-0.339167996075915	-0.0011168968560098145
0.9256123877861889	-0.772864816911238	0.007060815093591561
0.27317390613751047	-0.70066034966807	-0.0004869190397652425
0.18320667664249482	-0.654913137574012	-0.00019425060708767454
0.6829236191147061	-0.357122610653327	-0.006114332102223649
0.3926340733106531	0.593334267618464	-0.002548721884341301
0.6345811596054944	-0.512656447500093	-0.006198768316963175
0.5131592953711969	-0.690573728974516	-0.002772670940626984
0.8845854149497494	0.581544799154327	0.0104895224884283
0.4916867834068895	-0.964442919478253	-0.000011776723439087871
0.44999232004135914	0.308273895287083	-0.007398926351262147
0.507549155854983	0.910371573481514	-0.0001612411872142743
0.5343686257927429	0.487615317296193	-0.006592265043113741
0.5740633943292647	-0.953833142650576	-0.00003943384710883924
0.6647599685566165	-0.718194708895437	-0.002872644130612192
0.43126998283524665	-0.924488334639367	-0.00006260746109020805
0.23086604146613557	-0.752475600760619	-0.00018553400575764474
0.5128740567137433	0.764490200351166	-0.0016165130274782807
0.5514918101398772	0.10459476114433	-0.010983601409612487
0.4890255307317434	-0.577834127972335	-0.004383992461598785
0.8500905105464778	-0.875453925917696	-0.00003789572917849015
0.706816024591543	0.728094006176769	-0.0024190654529539666
0.8361532079129751	-0.911354809351434	-0.00019857833540805358
0.05869290687937658	0.290736894536768	-0.000022558733303480163
0.5712548556122947	-0.429986246495855	-0.007800031765354903
0.4304637641747084	0.424299305178591	-0.005472940162624249
0.18038703871998232	0.316043854958591	-0.000650925083597432
0.25408662182136893	0.432806979711832	-0.0013666527333331933
0.8965546996883541	-0.169457110606365	0.025505832208581103
0.4104125968467737	0.538366374563773	-0.003536991277412419
0.5465275052609341	0.962153241766104	-0.000019641237985934935
0.9477228737659973	0.766403237089962	0.01093100935336501
0.6236005428101823	0.243963565630571	-0.009246258892321295
0.905895464913301	-0.90708263175036	0.000496539570277012
0.4567635319717332	-0.450094734183699	-0.005771483583443906
0.6162673965081239	-0.914892367248393	-0.00023391972751118115
0.6377981510873209	0.842970889013892	-0.0009999396852095898
0.5357924784446995	-0.997962724549408	-3.518341204619327e-9
0.7500976234112613	0.488514518690982	-0.001777740048968403
0.9560820808112702	-0.980293978213936	0.000035195975769089516
0.9370714096616201	0.805260004526804	0.006645652511711555
0.6332192807495348	-0.572041109295877	-0.00534885344509755
0.5082700339102281	0.200064606739599	-0.00990135055026368
0.0897081840438449	0.313659361522445	-0.0000785012265039495
0.37452520483971635	-0.876618616439817	-0.00014813517307418373
0.7080305073173344	-0.839423709597615	-0.001075316357854704
0.6073958258180748	-0.00838821328600255	-0.01057920045637019
0.6269964375664671	0.585508895251744	-0.005184192447754438
0.14588158842322754	-0.466688473918287	-0.0002320130952110349
0.5147211428265601	-0.821841097986587	-0.0008900693469256969
0.6737086457666073	-0.563473446709797	-0.004841280223482672
0.05089004513037147	-0.73106880146433	-1.9990803475468915e-6
0.8527110729890847	-0.64827155727913	0.004360098099400022
0.7805101875012386	0.992942226378157	-5.427318884757646e-7
0.7560875746151845	0.855710714405785	-0.000791281627821766
0.13343418869059046	-0.336778575855743	-0.00025088393573977015
0.2510182853621729	0.12934861053456	-0.0021607066058653467
0.19550016218754712	0.567013955160318	-0.0003834647659138967
0.21922956579586794	0.688184269960362	-0.0002706863849518922
0.8109784415754362	0.966991228761324	-0.00003861515685479273
0.8518891358553747	0.833350131152169	0.00035397534505072527
0.4457155377947943	-0.960925254786105	-0.000011165638917726757
0.25602716775643275	0.720642569405912	-0.00034095436383991466
0.8979473657493917	0.378206691595071	0.020682550968695583
0.8307046664455237	-0.909412834624475	-0.0002228848981071503
0.47225399314313743	-0.937529814400363	-0.00004971076113562416
0.00837097297999545	0.602983012652217	-2.1237457776738216e-8
0.8242201391423434	-0.966005623925276	-0.00004179525245462429
0.11743075171661592	0.917438125230153	-1.1273013442826477e-6
0.96761230677592	-0.620598823457059	0.027752760412840548
0.32401414895096564	-0.839316001991069	-0.00018534189442516742
0.8451952604429115	0.774013379804617	0.0009748820954050964
0.5575392073718723	0.506236599898083	-0.006498552342491988
0.20557290854410243	0.457571683560521	-0.0006782145341542549
0.2546824738017261	-0.197369133081021	-0.002123101413466282
0.8033962146611067	-0.327032095619059	0.005145222154556325
0.6823669714550173	0.773435536334345	-0.0019936870451493093
0.20838136177134417	-0.0642160972338045	-0.0013078169358662567
0.8882984513312547	0.997474757507102	-5.633954006136369e-8
0.7594711899289928	-0.0792878277357686	0.0008501614747495868
0.5674009457204521	-0.811340077707313	-0.0012349763080048697
0.43495716188476163	-0.93193583854997	-0.000048489574074704884
0.94429241290194	-0.619807311923443	0.020214736232158564
0.1922646474646989	-0.893176441866558	-0.000011502244993333683
0.5322480776233646	-0.0182746314391472	-0.011064879414292244
0.5242664907415658	-0.351141561710673	-0.008540745895767915
0.7285026316198125	0.760049076294962	-0.0018478172342536424
0.6639781889075576	0.860322900280118	-0.0008168756093890259
0.6877842876646445	-0.0614897911179558	-0.006480697252493131
0.9184046630555787	0.833791460923531	0.003309939830259791
0.19777627921506277	0.865266997992434	-0.000023746797676790397
0.948977911848238	-0.719201207611232	0.014587373761380033
0.3165128980803106	-0.988136567341081	-1.0748301952879587e-7
0.20172694795869314	-0.598529740311109	-0.0003621417789844645
0.308411969783262	0.885529521177065	-0.00006533997905630698
0.188940173676693	0.123312674044472	-0.0009520664136198068
0.015035381146277987	0.992596365417825	-1.57048065351322e-12
0.5199662119053762	0.93305901285102	-0.00008026363588218793
0.6231395726201377	-0.976043490457505	-8.193499296441163e-6
0.7273014575015342	-0.461081376322981	-0.0032497380049713595
0.4326766559993268	0.734099409661903	-0.0014026926846417936
0.7323425301995837	0.963606349786608	-0.000040560735270344994
0.4016730502725892	-0.836146879349096	-0.00037549620516574497
0.6773525939690915	0.403829024527964	-0.006118076218903918
0.6629392828126973	0.829973868877341	-0.0012079319992095816
0.5229704499335862	0.958036746176816	-0.000022824099559647012
0.4845306889246573	-0.0494363087265854	-0.010126517391652603
0.5470319865898213	-0.266379948585365	-0.009792992941783268
0.9691197231264894	0.987127732153467	0.00002508875545203539
0.8855227391003244	0.644399274227832	0.008102078307706175
0.14269590409703195	-0.617424202693362	-0.0001118871630518985
0.6216536979397451	0.0532358732791483	-0.01011209343449908
0.21585307024657707	-0.928785002947898	-5.423757960101042e-6
0.950320409726793	0.118109398275263	0.04265712097796192
0.0523806801324495	0.0240512951901398	-0.00002062417618561422
0.6519271007152911	-0.745982350389773	-0.002472362968680124
0.666860554537997	-0.0559471862231174	-0.007941185674599541
0.5891814414355943	0.59343797764298	-0.005108941954133467
0.539318727400725	0.433718622465133	-0.007528819702966362
0.021131433488578308	-0.230147832742582	-1.1323709268504464e-6
0.44513278586910365	0.557682153577161	-0.0039456668954394244
0.5389453642321801	-0.192117626298451	-0.01039600617006023
0.7424082746150933	-0.874413982431452	-0.0006561689059462148
0.6824285744040668	-0.64429961308281	-0.0037318123332895194
0.9413206290882795	0.700965925179328	0.014149380024423104
0.00793170589397463	-0.201556687884735	-6.159530783757624e-8
0.6835578883146607	-0.302942607264156	-0.006310520908540054
0.3789603052057107	-0.697832733475181	-0.0012942885374191675
0.32303545510698317	-0.360617563761165	-0.003173545472470231
0.6143431904106313	0.495464137742688	-0.006672573835104616
0.28234076117752727	-0.786687242457226	-0.0002436429091505404
0.7326909441800029	-0.765538844439525	-0.0017510147393457272
0.4227525408379093	-0.839923273085201	-0.00041169140564998615
0.8854618402069412	-0.947735227734593	-0.000032200377047249186
0.06892961035842639	-0.700663606378914	-6.6314792581144755e-6
0.6992105575109536	-0.355608936234152	-0.00519163870355473
0.7364656682600003	-0.203568288854392	-0.002107029759026492
0.9380873856197182	-0.88508022614373	0.0023920888026711155
0.9065538344647588	-0.949746070240767	0.000032506218301974435
0.774151895135592	-0.989272695226707	-1.7361389766133458e-6
0.6617056324728863	-0.283891268823707	-0.007552619413415446
0.13034627002466911	0.217969655647875	-0.0002854659118375913
0.41655080804595346	-0.467235774398111	-0.00457779652769373
0.845723262817934	-0.609465689371983	0.004722158021462696
0.6212679811318401	-0.900859968723777	-0.00034420173664668466
0.77144014542897	0.0197912447651884	0.00253218343875593
0.8781043071914962	0.898623646795441	0.00016115899013194947
0.9176637866009537	-0.979190857981828	-7.513418487432416e-6
0.28500564818006136	-0.874674249555554	-0.00006437509747842654
0.4769924691113626	-0.65109073653006	-0.0030087650792829553
0.8634910562022672	-0.593787326598672	0.007172319072530762
0.34380794202870046	0.827517930424994	-0.0002663972285778579
0.7110339084454115	-0.130230729253567	-0.0045097137956235794
0.07841135653054629	-0.750520604437911	-6.3013319791233324e-6
0.9259581930140512	0.865750390162413	0.0024683522505768323
0.9726441169078218	0.751035566747076	0.01898361332700703
0.7744872821575228	0.885390410344116	-0.0005062899328186104
0.7728836602965484	0.010695936263729	0.002738585478032177
0.14785771322725993	-0.260226932316918	-0.00039379801893054414
0.5998828765488236	0.685175476685304	-0.0034755114471223493
0.3774745216617449	-0.252344034220726	-0.005566766621791679
0.578287061420656	0.0618717007907948	-0.011030606115215311
0.49638981070560634	0.286861079545039	-0.00882671502308566
0.7402799408578349	0.790655999893756	-0.0014515658465436923
0.30509698942943836	-0.898161178013715	-0.00004604595794808635
0.4982994283409573	0.172163899460327	-0.00990640546588373
0.5245165372345989	0.972261150340713	-7.17046884251862e-6
0.4992623629617124	-0.139389910856311	-0.010133347475706052
0.4129876325459998	-0.216987335695778	-0.007038213068196759
0.23325333633161383	-0.401020572353803	-0.0011581085378753958
0.771920968242587	-0.0939093077864651	0.0024774039578695163
0.4928475434463413	-0.99973456413422	-5.872463239418667e-12
0.409148073584604	0.968158363504544	-4.675986514471233e-6
0.28677102880456196	0.523087630947823	-0.0014470318685013057
0.787912757952677	0.575708900355669	0.00035255395363321024
0.8043273768933991	-0.0579570130985576	0.007486277032313944
0.2424457952419383	0.865141743895167	-0.00004621777528405636
0.6074884220800236	-0.979175236813723	-5.079422843456967e-6
0.7860534491507584	-0.3496534543139	0.0026469248268373214
0.5849546310287176	-0.361013453590661	-0.008733704049498935
0.05803750488641173	0.296353448377677	-0.000021574225806952764
0.8314509904400188	0.871575352837363	-0.00023897833510643619
0.4711033885194495	-0.979386911136636	-2.136553627981613e-6
0.2705412822647829	0.297061819410019	-0.0022000888756381455
0.64963335136309	-0.118606266339975	-0.008805249390959021
0.49815586479309915	-0.727999008145019	-0.0020407091988399345
0.37533240188816686	0.0587367258281384	-0.0063414857295360835
0.259319602657047	0.942703337590961	-5.39962215940502e-6
0.6320224020602312	0.125265310710421	-0.0095615037088406
0.6814577902384551	0.631197062552634	-0.0039059919793116966
0.5796298167812401	-0.846552858191544	-0.0008205942694623211
0.2764074958601556	-0.209298714151705	-0.0026343870770931892
0.3906416594291521	0.120303915251976	-0.006753883522664857
0.729647081743177	0.896540800767117	-0.00045994740104449535
0.07044337035411496	-0.437765762507412	-0.000027394450453758663
0.6134259250959725	-0.585453387214906	-0.005246749410691892
0.2814317426092365	0.72822921990112	-0.0004283867800118434
0.2090044598923225	-0.249646222801048	-0.0011251270419398297
0.7359141428568714	0.830797421330252	-0.0010985655650476618
0.9396726265291341	-0.2993568273361	0.03466091661588372
0.915325983507925	0.674567445729624	0.010953832056883293
0.4920687069155264	0.485577384939587	-0.005970020127481202
0.7220674629696985	0.969080141931389	-0.00002554770900790113
0.4641760537181773	0.181449606687828	-0.00895757186850439
0.6075251085943668	0.0333349016460098	-0.010559465961507801
0.6258017871438136	-0.242195892079333	-0.009194002796487851
0.8289220334220296	-0.945922839850126	-0.00010803235014330209
0.45493238284387166	0.932332585453351	-0.00005498817618861554
0.6823651801272067	0.34864095721858	-0.006184159571244594
0.4264277152656527	-0.0897125909729707	-0.008179344053867407
0.6304735580229429	0.865485851943543	-0.0007090098519769746
0.4864420176536306	-0.63647582681571	-0.003367148357980127
0.9162302909021591	0.921047153315396	0.0004430995355937554
0.662919462072301	0.205594082185275	-0.007843132541215998
0.36585853544824576	-0.0526560239551566	-0.005991175210732272
0.9223224442919052	0.49605178514812	0.021601105723321613
0.25959821891272516	0.585720439844712	-0.0008297074951960858
0.6660062453610694	-0.504857603242528	-0.005662790259373734
0.8994475697586036	-0.289283892422948	0.02369846008623135
0.8527908120539609	-0.987725340982951	-3.615811014814661e-6
0.7986751199096137	-0.667921071713334	0.00010924938609927757
0.7096418578678628	0.848207883764696	-0.0009703880760542178
0.6666297047926928	0.806187975459466	-0.001544304894118525
0.8498052815591033	0.891869197780805	-0.00010698120367343127
0.12042157286482234	0.946103650717506	-3.5978141151520016e-7
0.6470394309596282	0.894786630040204	-0.0004263282068716843
0.8849071663655387	0.964848176563824	-0.0000315565020522382
0.9347951800066324	0.910605516734645	0.0012058956926067905
0.4544123497449562	0.967453907047812	-7.070352120592236e-6
0.773863609627861	0.956118005603291	-0.00007172488906756696
0.8251028652706333	-0.782323832332335	0.00012143848461025733
0.7828597245691614	0.700445933298346	-0.0008196223606003846
0.9354181722708625	-0.545100673760674	0.022357949032994397
0.786715035785426	-0.343691968478353	0.002788690078651133
0.6375731199455196	0.772895589951703	-0.0020378916947097416
0.9423756047909948	-0.336547489803196	0.034246276413986414
0.08638352273751682	0.517382956263801	-0.000038435401253101506
0.9160625239111981	-0.32531909826545	0.026865056066492927
0.8687023906180495	0.939790814741918	-0.00007055785066850272
0.7913298437948878	-0.678228799786042	-0.00034349906965702037
0.3641287215019026	0.836759709660903	-0.0002770509733963538
0.5870679741419036	-0.0621167240478924	-0.010923453347123625
0.5490800548730241	0.699381726606369	-0.0029340287001520834
0.7317064209810287	-0.915668117940172	-0.0003005299182463311
0.7154879603237757	-0.130880965009736	-0.00409956146713627
0.07788369510912772	-0.882727244928949	-8.211899110428144e-7
0.2692353098885034	-0.22040701142298	-0.002418444065080914
0.7144043540113301	0.443620173141677	-0.0040501301004907345
0.7976421932512491	-0.92355533305465	-0.00023021092621046827
0.6599453842767471	-0.981282595407957	-4.8897036722847205e-6
0.4707970351744162	-0.956756971462838	-0.000017769437473192677
0.7024761645435295	-0.669499961744006	-0.003116380381640631
0.938306320349825	-0.959126416685984	0.0001423342296127541
0.1868137063869122	0.466880443155156	-0.0004930704623982614
0.9044395421960076	-0.765546855838061	0.005100547000231817
0.6520023395368575	0.490866868445024	-0.0061601425456037934
0.09033081351836557	0.227937104057998	-0.00009254877776085329
0.2343347867837068	-0.41545720436895	-0.0011308842025548789
0.4785264553175361	0.690000924687825	-0.002425212707954562
0.9210837973206512	0.364073321830604	0.026878549455221116
0.2666762658013975	0.177737525864996	-0.0024629262659887166
0.09245441138943344	-0.922381799344319	-4.4043879822209005e-7
0.6549276481423604	0.84627714266025	-0.0009822780923299395
0.7091021172571494	0.989423775978201	-1.2149771925285501e-6
0.6108020820020749	-0.417885977349465	-0.007785547524718785
0.7761199395351078	-0.419402728285984	0.0008668031473223096
0.31380999631199064	-0.923031436938071	-0.00002344055469436463
0.4315645837701843	0.267551946921748	-0.007245281518271822
0.326140542089226	-0.514154094098198	-0.0021444066957159312
0.8563225468326237	-0.768248813831926	0.0016094683437204956
0.6107769545097219	-0.696622208245055	-0.003297465993085479
0.6049741257361689	-0.299816613493566	-0.009200916023037596
0.8999945057091333	-0.982782141088702	-8.40990245247783e-6
0.6739315233503452	0.650776806131236	-0.0037670232658442906
0.41257606387000717	-0.0868710498589211	-0.007683354320516381
0.915099364986108	-0.893497002078505	0.0010281294233211798
0.24980001132564214	-0.836147659405637	-0.00008493489004293013
0.5657245577794129	-0.569900974000184	-0.005428529151937104
0.6273276702279903	-0.676862282224635	-0.0036531559575173444
0.7914285666830853	-0.320592713113341	0.0036241110126953215
0.3731441178019938	0.982226844934711	-6.256940245784565e-7
0.5882709268362087	-0.451379673276945	-0.007476020068000462
0.509210174005442	-0.136073169757157	-0.010353236481866307
0.8227190255388567	-0.759997671364248	0.0002602915597827648
0.71794506178836	-0.900804898089583	-0.0004208250967671507
0.4683106946979661	0.473239369658665	-0.005687744535830534
0.7094188202260151	-0.719388600549118	-0.00248485509529126
0.7497132769476746	0.00411353636282627	-0.00031335488505204967
0.6458877036077815	-0.146244643694657	-0.008904933432814292
0.07916810575611648	-0.643954936988317	-0.00001531610686548135
0.48253410641872807	-0.902928134167088	-0.0001713937865271517
0.3831687278049727	-0.701808536227859	-0.0012972046656590346
0.12470132430458016	0.595351807945433	-0.000083064137522421
0.7592580086598619	-0.548373276828608	-0.0013869099760011922
0.4186759908688857	-0.816538709254093	-0.0005560464615890488
0.6992004682673326	0.0378182109426573	-0.00556325352950009
0.958799684158904	0.81745284880601	0.0092914528269489
0.44394141535201415	-0.945705190862375	-0.00002776665656437904
0.44685973741582996	0.835469513187894	-0.0005145860380536793
0.23760308109227118	-0.221340350317344	-0.0016955822440566392
0.452677081751423	-0.165381107941878	-0.008712509472322176
0.5736173607392089	0.853477315024608	-0.0007249082565947833
0.26501341553673713	-0.396863481764047	-0.0016945267369070603
0.8793221709390011	-0.769838457165407	0.0029230765585841582
0.24229928682511664	0.185830633227214	-0.0018647575017411563
0.703347030258498	-0.105026034925164	-0.005192469627519925
0.6494118878252872	-0.566649162752722	-0.005242952850123261
0.4918065491632924	0.476452721419222	-0.006111924016593462
0.4024041492586336	-0.108230499429975	-0.0072364361091678065
0.36746640603246256	-0.319517445419953	-0.004740602331443341
0.1444083233188971	0.953679105952479	-4.185711846409662e-7
0.6330427302807079	0.865446406700843	-0.0007137123730705519
0.5158214601700274	0.254380572761991	-0.00954472358537458
0.15590078264703486	0.405562763551423	-0.00034146708225074975
0.4477516382442775	0.631142713721189	-0.002912003819630235
0.7457807142796773	-0.918861510425555	-0.00027842613445116577
0.40683828759746354	-0.467432591950026	-0.0043410537814735015
0.5677368040762503	0.238102443108564	-0.010116197879606287
0.6074028124649617	0.800442317798325	-0.0015357286036279134
0.7842967359483137	-0.762918045106155	-0.0009025048862649509
0.6472360582281885	0.958643020510478	-0.000041258450261187036
0.8809765624890095	0.993274485115895	-8.337952268840922e-7
0.8580562511720061	-0.542283932633147	0.008091903617359
0.44165669028863275	0.885323803344584	-0.00020297266783599627
0.6767764475160521	0.226564747235639	-0.006977122615889054
0.42802474492171516	0.497644234372988	-0.004445943545959858
0.5595354548499745	0.541598878394321	-0.005894375164262579
0.5052810118669561	-0.531694058535023	-0.00542716989408313
0.3348641761263078	0.588252512815737	-0.0017111564133683187
0.8376521237850871	-0.707039501875871	0.001794926947013425
0.8044753153805617	-0.614626569465484	0.0010854812410550218
0.46009053328403227	-0.171090113733118	-0.008905487565283579
0.7470542302100018	0.55353473192133	-0.002118576817921858
0.09413263775668293	0.0774479880847276	-0.00012003273662062544
0.7744725558909032	0.901496703534561	-0.0003918954587971873
0.0681604171155851	0.86242214030943	-8.414682012261099e-7
0.7300078412749657	-0.790728028876493	-0.0015351649196763137
0.5178449819069821	-0.226900138697416	-0.009840256605037538
0.623249236512711	-0.594108253349217	-0.005064922117783458
0.8000499439960855	-0.156104824198746	0.006336907666703938
0.5869271515457702	-0.850503828071661	-0.0007929305308974862
0.40213047240323946	-0.843539030916925	-0.0003362761448054924
0.5771129463665157	-0.509032600184465	-0.006551189304405566
0.3102816613807061	-0.326235557333353	-0.0030463111187306606
0.6905629546054546	-0.497889543471508	-0.004935179525355659
0.8877164488305942	0.951033798377008	-0.000030157781476870184
0.8889815886682128	0.191006866485797	0.023288411184605545
0.5728768466460666	0.801927575826557	-0.0013904329392813023
0.529420234649225	-0.36411627120805	-0.008435941266537707
0.5864095820247582	0.511416587262949	-0.006526965293310031
0.9588087294352312	0.270418886972812	0.042569978294363535
0.14207008908034385	0.744975169924747	-0.0000429309665483252
0.6808526107732328	0.928599640216693	-0.00018745577955024461
0.9166781599666921	0.281058821544963	0.0283658520531975
0.5106463426475191	-0.981906538893217	-1.916562210859754e-6
0.2149047585267559	-0.800645111583409	-0.00008656492823627211
0.1868071861729349	0.160560586038925	-0.000894364928539609
0.5814206407617103	-0.224176543249281	-0.010164390339200744
0.24464274124395527	0.209858402698446	-0.0018683800910559527
0.6683603890495557	0.45294361648812	-0.0060908355846320626
0.9432875084670865	0.900027911680748	0.0020354145008646147
0.6737564666354698	0.989110316835644	-1.1078544639045275e-6
0.8256557595313103	-0.0459915453902656	0.011239573529438631
0.33403338126113113	-0.981021758085849	-5.182388553097204e-7
0.4273439903648413	-0.0445520836627597	-0.008320790223910456
0.9604171058219021	0.879995778270971	0.004793307464653284
0.33161272016258003	-0.459019238796479	-0.0026747738786191974
0.8207374097393191	-0.990671918629958	-1.4754729128429124e-6
0.6415465216476196	-0.086457933960717	-0.009263314878964788
0.3418097840252214	0.787499067009251	-0.0004350825615339637
0.0089301668810815	-0.787789636524277	-5.487189574949489e-9
0.36714442175110407	-0.983543547248281	-4.7189072943269574e-7
0.6791709803962628	0.783074713822076	-0.0018649108345415995
0.7764651858120704	0.750941614898833	-0.001089080269593312
0.27667253148133586	0.719993615204904	-0.00043532656286821795
0.24621397772512718	-0.779734911071308	-0.00017121029800273732
0.5927195415707649	0.655944564892814	-0.003983924398435874
0.44661404585437126	0.935158923750336	-0.00004618131198308209
0.8845486416032253	-0.602974763179053	0.009631372807993045
0.5934796707311558	0.492322933124145	-0.006831282326690769
0.7560766863078214	-0.850046808747368	-0.0008388872638268172
0.6914862866053543	-0.658175607926116	-0.0034248085746559857
0.5875090663869286	0.557669081781951	-0.005739357851035138
0.7692202191942439	0.801523712321165	-0.001070218589431829
0.9711245835956835	0.997579182528997	-6.845200184247722e-8
0.6301632997072704	-0.529792492911459	-0.0060113543279967045
0.8917109518164943	0.256455494888619	0.022647389637402544
0.7942368146570697	-0.343941450410026	0.0037240027979700066
0.9568096543517793	0.298409883970265	0.04083832194552466
0.5261170276845868	0.901077154128072	-0.00022928610351416465
0.10821209824521048	0.669486526069532	-0.000034023235206181845
0.7842957360049719	0.881619671138307	-0.0005040779030183031
0.8542991653699895	-0.889401783003098	-0.00005509181529231086
0.598404459098658	0.606529407194756	-0.004892072279251182
0.6601051219529706	-0.947092348272815	-0.00008295496464828738
0.7528324937232921	0.332228897079617	-0.0008710980613393106
0.8360614869358108	-0.85319479655957	-0.0001263618742348381
0.855620479657677	0.982128966261676	-9.487084585558046e-6
0.7277347302663865	-0.801387038553652	-0.0014411550013028662
0.5175022632955076	-0.714298493681826	-0.0024209645661007837
0.14580366903856465	0.927289188822834	-1.5817371150417726e-6
0.44834640719562924	0.694497900021801	-0.0020368414852284444
0.7465217186367992	0.995795503605576	-1.0016130382033217e-7
0.18536753001777714	0.17558690903285	-0.0008619697681512545
0.9168646856902032	0.718029970568644	0.008874282308435838
0.5692215950041885	0.459840221265666	-0.007332360495495952
0.23365846338664686	0.691092439652942	-0.00032304623151647104
0.27211046863873295	-0.0592289002218799	-0.002798950879536926
0.7541700266084447	-0.352099204684191	-0.0008369174720553018
0.5146297046321903	-0.765255438390758	-0.0016170419630920526
0.5485117394149551	0.956774571218907	-0.000028714620308220134
0.28233195977466197	0.294318398303514	-0.0024887784415132588
0.4039189251588537	-0.731708972929764	-0.001194175980428422
0.8170547847876628	0.493022345310559	0.004236537668414963
0.5089124725998385	0.621127445744891	-0.0039193507632917695
0.31660431865699484	0.319838836326196	-0.0032510575003666833
0.708869962646531	0.304564861383754	-0.004632166506358269
0.1680243287280702	-0.350467994357095	-0.0004899686142374923
0.6697267997484531	-0.87624620147691	-0.0006390388251229234
0.7988512478729337	-0.382371137091348	0.0038269930423145506
0.26541027327553335	0.893808281276138	-0.00003265008053575281
0.7408603884756869	-0.0555385269670975	-0.00139282567249089
0.7454672050059176	-0.801073185798698	-0.0013169053375937554
0.07539465637924339	0.918363848992705	-2.6689698807088694e-7
0.3873970918399204	0.556140185551272	-0.0028798567041524665
0.35757665529105664	0.860472091640468	-0.0001760857142196378
0.8964636716127625	-0.603095477936391	0.011422597054748136
0.6631612799423462	0.341789836386964	-0.007141678006860993
0.799938109662353	0.316333125742648	0.0048037806810611325
0.08416692025097142	-0.740353395298715	-8.683911265188265e-6
0.6609485251133927	-0.919660057145307	-0.00023539089267271673
0.6741604798418545	0.616427929796393	-0.0042072135633343015
0.3644959359021673	-0.872397090842262	-0.00014848095560321303
0.716329542157009	-0.874996360896231	-0.0006710798021134703
0.6432463039081668	0.455283923338174	-0.00676686836060092
0.49530848989915277	-0.573739534957999	-0.00455071737667525
0.8017798832077414	-0.597300647444081	0.0011190035381889586
0.3885905424441836	0.334347965309207	-0.005265423449405885
0.2822735890170899	0.784197933340178	-0.00025044336400362584
0.09135540342447078	0.49635046454759	-0.00004958751693286161
0.4278838259385289	-0.969072746329403	-4.998104838012803e-6
0.5175529314194501	0.740024995483434	-0.0020129938196855996
0.6337345091644857	-0.407017410793358	-0.007521512513630943
0.5697860717961066	0.29667922646385	-0.009534732717254777
0.7821892642534278	-0.550615056252202	0.00017364352149293834
0.3008256096023149	-0.69149503538782	-0.0006964700210239764
0.7834274019616649	0.281846748722462	0.002963952861842241
0.5111104784516892	-0.131516872755628	-0.010413083352534401
0.5755160746106054	-0.404537402614758	-0.008176356169010347
0.5937892757098212	-0.93035849647902	-0.00012895668860895342
0.94511298285871	0.968527610338652	0.00008612913904007946
0.9146359942541791	-0.315954740039919	0.026782640175339233
0.8163927110017255	0.707715378690363	0.0005891565225937666
0.4250927646454003	-0.327567437121078	-0.006453076127088405
0.2935479595339357	0.150589543589708	-0.0032773920100423303
0.3872004265061302	-0.701832402217588	-0.0013343744674113075
0.7989669695089425	0.646152410090754	0.00034591671062108383
0.45531647013251997	0.310637886816774	-0.007524923798959138
0.3789024336287561	-0.309416582156906	-0.005179890171669728
0.919012053242476	-0.0582243920267514	0.03287455105563858
0.782052556098264	-0.843897071761028	-0.0007314224114044434
0.5819024268473196	-0.248015083897908	-0.009959920327044482
0.9024713116766667	-0.854071392576403	0.0016517884887942932
0.5001028816687701	0.21276388990082	-0.00963255839105417
0.8039061282273336	0.896136581246707	-0.00036127290172807144
0.3055292006379648	-0.446871089120065	-0.0022172014096164235
0.7020302944246966	0.369626077208792	-0.004978336506839884
0.8765618218399418	-0.728630895433115	0.004033226073344234
0.29363486731524285	0.350397158572613	-0.002504953585126237
0.7231596764149996	-0.37750560927534	-0.0035419555372282435
0.9745944836671181	0.469543952097672	0.04103415474938719
0.2928503189712455	-0.58342462887624	-0.0011958714602964757
0.19599853036085735	-0.730888974233	-0.00013524121014553856
0.8615480824193501	-0.913304448235638	-0.00007365786884324101
0.4978503945053147	-0.585149390489443	-0.004393272019208031
0.5049994122275319	0.603996651314159	-0.004167591216894969
0.6158840966748895	0.568856786582014	-0.005513981183746785
0.052184083775248	-0.388818365086126	-0.000012656539586913449
0.18263017206863202	-0.871453710888035	-0.00001613855794857386
0.6536725441783043	0.449256756387371	-0.006573473025148655
0.5117028761812813	-0.921139869637439	-0.00011822362137870947
0.19362853622559395	-0.101378585868861	-0.0010372361646893212
0.6171734147367671	-0.970872818859421	-0.000013760172037627646
0.282006646956541	0.181011493734046	-0.0028649185012672228
0.4256862416979111	-0.279170480352853	-0.006951018181058806
0.9168605217267176	-0.723387682479344	0.008589374828029796
0.5036781600882067	0.774686448153852	-0.0014172286834020636
0.37885340360763203	-0.996483475222394	-5.375908855773142e-9
0.7878448626263118	0.480246225790037	0.0013905462689077484
0.38295784640826425	0.414239287129055	-0.0043261398207603205
0.42339392949706145	0.405077766219144	-0.005524418128500023
0.6433562390979584	0.441483668076762	-0.006919769590950574
0.46931880863951975	0.298355270833398	-0.008044317678069087
0.10324229671626686	-0.567992220963644	-0.00005315498383553814
0.5736841517766627	-0.131016943180253	-0.01082412226616229
0.48107674885945817	-0.930398343713412	-0.0000705537711112283
0.7730674473447896	0.980226598459258	-9.3753673921191e-6
0.8535440329120211	-0.926132720654903	-0.00011943162534360157
0.440103525274753	0.258019786377623	-0.007601760207645371
0.21603484749091667	0.784219624283638	-0.00010739604041556736
0.7040877388696778	0.725624971088753	-0.0024769182525094784
0.5590541555141199	-0.672347875775605	-0.0034955118394897912
0.7014392231713227	-0.0338827563575748	-0.0053710202593640465
0.6153488408750256	-0.250582021713595	-0.009414792291647383
0.41933881647876714	0.106807273540298	-0.007864671474577352
0.9359839442727734	0.996789354677415	-1.7159410889190422e-7
0.8499220156893188	0.957659514268657	-0.00006214638279264269
0.8266887522049726	-0.909033937333967	-0.0002379983092383228
0.8059528330330755	-0.7603244134663	-0.00031243503415729956
0.7310310023613313	-0.0888012533192213	-0.002513919266049621
0.2546636549415702	-0.358688528703322	-0.0016493188590259976
0.3120207864519327	-0.832884752882545	-0.00018178931287881
0.22847308032866526	0.2317747482217	-0.0014947832803531582
0.42136923909979596	0.816213131798041	-0.0005685879492624249
0.15741298983408217	-0.969868210591963	-1.582223443208448e-7
0.1354594710570101	-0.386789437404119	-0.0002337551713259803
0.9317796295837518	-0.959742912172082	0.00009156842804325186
0.7760487733216157	0.189385823267812	0.002646235328456206
0.5637016886026964	0.61892970393346	-0.0045150476469796265
0.8666261728487351	0.240661124191224	0.017398902751981474
0.8222647892296151	-0.623478514713085	0.0022889915834791857
0.890298768907156	0.865285251065848	0.0009162626852700541
0.19218429537158171	-0.565595697704102	-0.0003662513981737624
0.4943885469765858	-0.395673874170816	-0.0073934020940491126
0.5260865026106137	-0.149752444602359	-0.010544314358200427
0.8542246029235987	-0.265151967687581	0.014468205647540476
0.6716950984969079	0.864867293037436	-0.000770150496824369
0.7714778853079027	0.252997006189433	0.001669698922816355
0.5323722046240387	-0.209244244308829	-0.010193478062804559
0.840147347488264	-0.812173392834717	0.00027429555066995416
0.09836432542852093	-0.612457903350837	-0.000036261445385747615
0.6274017839890494	0.500605579107827	-0.006461542782257417
0.6639711839379555	0.551046096688696	-0.005193807005487166
0.5527351709715244	-0.47332232498032	-0.007016847387540821
0.2276136206770801	0.825240496682626	-0.00007435260088104392
0.8671588708048704	0.978161314883643	-0.000015331821102586222
0.5047975190960604	0.46687039779199	-0.0065012935981759645
0.48798200856323476	0.849014974264034	-0.0005312117725492372
0.5825168863632885	0.22432631353556	-0.010153803811297536
0.9690082729823258	-0.669380298421282	0.024544157384831046
0.2106433876349631	-0.481733614181836	-0.0006745176973041822
0.3035442391553677	0.523226183565658	-0.0017002095019857367
0.06131504568485783	-0.74125213914453	-3.222726098878178e-6
0.6704962779766434	0.668716514709248	-0.0035594222226468823
0.15034553332273215	-0.429511560644138	-0.0002858313787557865
0.8686499998019646	-0.479411720829012	0.01164069117084073
0.7970360933721738	-0.731200487089395	-0.0004435729432568789
0.5008086855040148	-0.716601020996024	-0.0022374343151602546
0.5961489978684242	0.278834035154825	-0.009529965157353278
0.4821081724175154	0.71017948125182	-0.002160565097030036
0.8129843289697268	0.235988444700341	0.007673730956544399
0.41356080741747075	0.847592640504549	-0.00034231134336291675
0.31276054121222846	0.105574710518756	-0.003988357765027557
0.19073367444024555	-0.218026095597966	-0.0008953483625325266
0.6975428174130344	-0.526564790903945	-0.004473626190722933
0.37503045173830796	0.662593978684259	-0.0015795791798759867
0.41179588738358147	0.0976912102648581	-0.007620667803077521
0.3269305523563777	-0.673614412322862	-0.0010040072860589434
0.8288919890618338	-0.876110046148972	-0.00026732092005628494
0.8408768299132194	0.914822688842365	-0.0001752820479278123
0.1877205780562969	-0.158145317177173	-0.0009093058363119595
0.7476490211027578	-0.691879211915239	-0.0019523724880601047
0.4644228389204015	0.0734225952606445	-0.00949959883219312
0.504304153915078	0.17806434355845	-0.009990930445883561
0.6442062446325286	0.541009487070843	-0.005670687137488429
0.8412951726158157	-0.299537466336966	0.01147206517729688
0.15740113427540628	-0.727287333755169	-0.00006986873144569503
0.001443605413339323	0.578708258271234	-1.2316562375873435e-10
0.846218631618005	-0.979975195870007	-0.000012292318125966737
0.6464800775073294	0.268976530930511	-0.008300683564203932
0.070920535253944	-0.308980220336133	-0.000038733525782490046
0.17592541676247153	0.301026762564232	-0.0006208606602878875
0.871491566527781	0.998105586664347	-2.1206974914367134e-8
0.07063448778932395	-0.675232420339579	-8.693291755126992e-6
0.4837202117468247	0.759743826548544	-0.0014828721258061332
0.3142233928692812	-0.200984505362783	-0.003752698659450386
0.6895885098984665	-0.511827020157703	-0.00486853662398082
0.16536433384759444	-0.676677174941751	-0.0001217649101577281
0.6411423704630342	-0.770866322559831	-0.002073937649868557
0.19104961760224512	-0.927539061368678	-3.8016261279225012e-6
0.5545455501255814	-0.998262744099534	-2.4634500387191513e-9
0.49599912171118726	-0.634389720120059	-0.0035264386372975435
0.8096719141716611	-0.391812660622144	0.0050680216556242535
0.7686267059484896	-0.842135874785523	-0.000834820140679753
0.8492271249760612	-0.937243552323939	-0.00011366537826037545
0.9192797178767657	0.78347613856218	0.0057601323656259786
0.4488277038987854	0.10616450189399	-0.00889188834725135
0.6104411782589184	0.914891869368765	-0.00022891639983922934
0.5697946478022768	-0.965591115571962	-0.00001713707181022986
0.01904202420407274	-0.748335680204182	-8.429619854907474e-8
0.7149191870483386	0.636778820237181	-0.0031375304142877863
0.7877672985780799	0.782811199472633	-0.0008273853469589015
0.5649975608727738	-0.577993921682546	-0.005276720586606117
0.7320251777684573	-0.998634653949353	-3.2946571741040528e-9
0.7833668581565176	-0.711634308959521	-0.0008396548926105606
0.14871640597673852	-0.65705848703619	-0.0000998912053660024
0.3283578066153464	0.747701856219096	-0.0005763001399867614
0.45527385254633934	0.907433302382578	-0.00012746583442899397
0.8121963675083399	-0.985243473999955	-4.9892111330105295e-6
0.7970010248136826	-0.524423135196272	0.0016953344668830725
0.8050161212843412	0.903436530198264	-0.0003235377126668391
0.2598156892216628	0.963085599256572	-1.533912918453288e-6
0.2907143677786903	0.555234849461475	-0.0013253891765016188
0.8339885993663894	-0.200893079350027	0.011648952788007523
0.5597794108775815	0.773166929845141	-0.0017643879367113932
0.9430884412128385	-0.958675798718572	0.00019111881841228499
0.23986140109898887	-0.687577822276226	-0.00035936520404829773
0.1400327812465186	0.7372035482975	-0.00004415416523136932
0.7667360631483208	-0.697448083252871	-0.001376698451135449
0.2675712187533407	-0.856788593797045	-0.00007463919584103425
0.7114435473879756	0.313049975567523	-0.004433286190951567
0.2433337422767687	0.464851067528287	-0.0010954155131305177
0.461533091059233	0.0544744853898468	-0.009458344680946147
0.2960131292308919	0.317257689806276	-0.002725994144983207
0.3832982887724901	0.0292803226073306	-0.006684380101495402
0.4076490640992411	0.808529445983766	-0.0005703856818890964
0.40417916474709387	-0.859932446952344	-0.00025897220219083027
0.9115408980584514	0.975560837454864	-0.000010528376705083112
0.8909604836048168	-0.111794417225928	0.02484242790541802
0.5013250550337718	-0.623355951662871	-0.003783466879670435
0.7403381961684196	-0.0970062020650947	-0.001496221992100144
0.37366802767247204	0.738204353786351	-0.0009129529228375248
0.3242731191287254	-0.50647239945953	-0.002168189461848492
0.921222489280677	-0.982023746513575	-5.982735586933185e-6
0.7007137921601281	-0.879367545983568	-0.0006249229145490305
0.22146291724921074	-0.577496038855358	-0.0005344190211360585
0.31943996575031525	0.536276154930287	-0.0018671901869262817
0.254668251344718	0.541038456403687	-0.0009540333282994146
0.7978179296446947	0.9333910652551	-0.00017770920577650414
0.44550683977878414	-0.544801755426347	-0.004142427671644594
0.519020534290149	-0.563441953667332	-0.00507229511180179
0.6888152659617636	-0.348706152228706	-0.005830880442155694
0.5938326585578181	-0.802133976696859	-0.0014662444609110665
0.5254781275054776	0.498166156782216	-0.00629956360528881
0.27398771140707495	0.515953342660907	-0.0013025840848951283
0.1777614663901909	0.525716168307475	-0.00034227910519132984
0.515490660799571	0.605886177723379	-0.00427119327888052
0.4935853636920305	-0.608238988361655	-0.003937032810320331
0.9029260785903166	0.793217823126354	0.003812780938225331
0.7463494675220195	-0.412047654377065	-0.0017991795116617771
0.43841111367165636	-0.903843119905999	-0.00012562818195257784
0.6443905194612374	0.456773943952491	-0.006724084104823582
0.06830488910364073	0.82939993731405	-1.5205775489616289e-6
0.6400822941564162	0.664000328552615	-0.0038385342630698214
0.34387069421623884	-0.547001813516744	-0.0021909939691239677
0.49961335440763904	-0.958291778588416	-0.00001942601467290209
0.279963971602021	-0.892092127446883	-0.00004063768301862079
0.013399504057671765	-0.0967815594330403	-3.2814514030941027e-7
0.5249415721040708	0.343152950537466	-0.008655925820761263
0.7172356597725275	-0.787819217609132	-0.0016522914203430249
0.41825733762168155	0.13563744704996	-0.007704985876668872
0.9312888110757315	-0.809743241816254	0.0056854177369590675
0.667575751962162	0.864942361800546	-0.0007654840420956351
0.6948415594041971	0.945500552240249	-0.00010058388483457286
0.7908583721036786	0.268296390744381	0.004073367834503471
0.46201404256861117	-0.614246023231711	-0.003375461952932453
0.15882873715536003	-0.814248019830844	-0.000027393131465129236
0.4424201146513117	0.472540761504228	-0.0051195832649474264
0.5500654154654089	-0.177163978718346	-0.010578009797163347
0.863224018701026	0.634770900199156	0.005823223991751607
0.7844335586644937	0.856283180247367	-0.000650585870369163
0.8229631724760543	-0.101443517834999	0.010521758754764757
0.6150238741417429	-0.824621329192687	-0.0012019269843884634
0.8028050895549581	0.443390333625813	0.0034420317508653906
0.9554274685034008	0.91958805322102	0.0018534063654047572
0.21802841459556735	0.305762254936494	-0.0011648129072500371
0.2168626092222577	0.876464807203241	-0.000025375676828455745
0.8585220258987227	0.926484505709589	-0.00010237201541154753
0.28702034254474573	-0.341030177614099	-0.00239641498822739
0.5233875280173276	-0.185119112273201	-0.010268822951913668
0.31546275740676843	-0.171074901683315	-0.0038993138156905305
0.4280126092139087	0.340361712468895	-0.006403238573478431
0.16138978712423088	0.704673109262563	-0.00009141128687608965
0.7152191556494457	0.539111764660922	-0.0036990802103309107
0.7679996149154108	-0.873292012270281	-0.0006120542344245352
0.8829701907261919	0.888433403872765	0.0003484627357668195
0.5547752239897731	0.343819831744288	-0.008943697127170426
0.7047402295254485	0.788358687774477	-0.0017111762861872115
0.7152390219483614	-0.343718790600439	-0.004131152909806751
0.6648579748816903	0.325836370739032	-0.007167327432227341
0.5727721343894313	-0.240212216349182	-0.010082643839764397
0.8448134079708508	0.645914304673098	0.0037012141245098187
0.2610703605203743	0.229226489924134	-0.002195279555744368
0.5656216897077421	0.758270208642759	-0.0020335450531352704
0.5496874262707451	-0.911525135554277	-0.00019429350116643358
0.842983463497684	0.995236404795748	-2.501406480259316e-7
0.21269436534325423	-0.327934773032213	-0.0010389275351194481
0.7899332678266652	-0.855168047131754	-0.0006197389071856983
0.31347115317391794	0.986822429092108	-1.4189564414693475e-7
0.6785689231452087	-0.135174093373858	-0.00707295556460262
0.45959581707727126	-0.670326752879929	-0.002500776937563215
0.21986327213386184	-0.876365069023438	-0.000026599884116322932
0.7012684369312525	0.697900196962106	-0.0028281965983666165
0.20489072593149799	0.777441305780781	-0.00009798051685042258
0.3961473146444218	-0.95522488391253	-0.000011118555724906332
0.7815794424691308	0.51801673623999	0.0004337930226433257
0.1379081166457375	0.832155293053894	-0.000013355377628808986
0.41521489460050387	-0.763657459621137	-0.0009739891081271644
0.6715773967260316	0.905290404924112	-0.0003554860444653466
0.6812673849535297	0.371711187711986	-0.006124729495420066
0.8697504077756861	0.374032814818627	0.014975592735468349
0.3098066926802219	-0.658337969278917	-0.0009452033788074324
0.16600793896409452	0.969722265892881	-1.913189857373768e-7
0.5977768320725331	-0.493313159481991	-0.006803555311183424
0.2616846385081398	0.793607859137992	-0.00017685837998298137
0.07674955577555927	0.0134044349156387	-0.00006571747650399545
0.3661756002302166	-0.690301545365261	-0.0012400431880328273
0.6475180056417192	-0.865699224503816	-0.0007327279904637071
0.5860752780521985	-0.971816833583856	-0.000010689020489220398
0.4042196519658524	0.442343082331237	-0.004574619918204718
0.570783153099327	-0.0875387310543981	-0.011019238313879479
0.22611338080185855	-0.2902464693565	-0.0013309307115093576
0.754366092162843	0.279133006240018	-0.00045983487215458434
0.17071913946425674	-0.959019278762121	-5.084598245607374e-7
0.8148995643052541	0.873034071608643	-0.00038281846959158013
0.5184497366146493	-0.942455853219504	-0.00005295054685877606
0.83914446453927	0.525101628540332	0.006142013778537634
0.14661111862974022	0.834256518194882	-0.000015710949212957927
0.3128114664442167	-0.713416659391574	-0.000665119272908228
0.4049433462335248	0.682560237094637	-0.0017099503887354846
0.26130470168084463	-0.274599747296856	-0.002067710852242547
0.9799094594590692	0.972625733827662	0.0005701755661508531
0.5592087963885154	0.475702544373856	-0.007024562461276569
0.5348640723169096	-0.407447364088041	-0.007881087793983926
0.6867116747780335	0.911323386900391	-0.000315858093050244
0.5490271907376537	-0.78896495049989	-0.0014715825350487379
0.5771436371141125	0.727322871521809	-0.0026213287192019116
0.931964962413293	0.954223855899252	0.00014869379060643252
0.6277744995754195	0.669260065489245	-0.0037832149376414363
0.6648293323664826	0.222997328366673	-0.00767498031318738
0.701337586566093	-0.0250236450475382	-0.005380615447636797
0.7576678759947175	-0.974686148103715	-0.00001711710705437641
0.9347840452032846	0.567808694157649	0.020915761845588136
0.9592070067703854	-0.810725751209046	0.009909447840967594
0.17992552815106225	-0.824037008723116	-0.000035497710709492115
0.7133955568966609	-0.179809349559762	-0.004302222704285239
0.7563042591062775	-0.966846361317192	-0.00003441021355419169
0.8533759300418089	0.256547091232528	0.014458156243881791
0.8554767176368407	0.614465758178413	0.005606415530961336
0.11105147198495513	-0.443912784159461	-0.00010825146101520665
0.667389071262792	0.934069827736201	-0.00014831159265650244
0.7103594704376743	-0.530397840466155	-0.003945599576179619
0.7569184954874786	-0.842351948922786	-0.0008985929220050298
0.5379949735168201	-0.783651632545214	-0.0014913807107989209
0.23257335671886878	-0.927429642525154	-7.331847277059853e-6
0.5953289154618502	-0.146676072886703	-0.0104881739219271
0.8140559905872435	0.434825169051016	0.00492271453493909
0.9117582454177787	0.0494379769221135	0.030831167002309253
0.9062900104138373	0.695984320012732	0.008539616775182118
0.2643042937223692	-0.700632033415289	-0.0004402437803667016
0.1946810657387733	-0.125348049527631	-0.001038589069136047
0.4379327103033359	-0.986408543758208	-4.929172327100383e-7
0.8000929961777591	-0.411312174205935	0.003585820241182733
0.7008052760010907	0.358574216337671	-0.005084312701452231
0.7890628903313698	-0.523472254800591	0.001006118677999967
0.41721447983220966	-0.0933506919679221	-0.007833933150355405
0.20389889976882772	-0.284975989337411	-0.0009908902750965663
0.9217639322197816	-0.083951197319198	0.03350228930207553
0.43289629731530416	0.0520434445116443	-0.008506262065488348
0.32019167869280174	-0.515743395156664	-0.0020273780166795707
0.27896952120162494	-0.613059932490671	-0.0008966874043351776
0.46389289186126575	-0.584423604568424	-0.0038695975415609985
0.16316343967530195	-0.848245501641139	-0.00001752031280793164
0.3730041657163813	-0.962836472134611	-5.337780138059722e-6
0.3659450169204719	0.687154731977965	-0.00126441389827998
0.3131976078908357	0.840138306003888	-0.00016435821549977707
0.6514811645011958	-0.0443406974140529	-0.008836847763694462
0.4829547916074109	-0.53881333146845	-0.004933698522201559
0.6494711969632885	-0.864210712651483	-0.0007528758776960675
0.21625793512630725	-0.572479304893498	-0.0005089241624206962
0.24763523590361294	0.821476025214757	-0.00010297387959187232
0.1409887243842657	0.174008290737306	-0.0003803416323682143
0.8241798527494277	-0.736646240855636	0.0005943088505194913
0.8308300287896395	0.989581194412914	-2.10630038355478e-6
0.7686127729874587	0.839398952420937	-0.0008533711185824803
0.609317455312623	0.911345042492907	-0.00025203571148063017
0.8852961502451354	-0.961017808085482	-0.00003446932084517534
0.6655422710008627	-0.677789930024841	-0.0034728439423759557
0.5470261467443616	-0.588513984443379	-0.004938462706943731
0.9867282278702741	-0.303519403488981	0.05670504504997418
0.6644015685188519	0.902091503007991	-0.00037731148750112407
0.12386193448626381	-0.391912820829705	-0.00017554432509135406
0.13333989152207257	0.360076491421027	-0.00023773032320473854
0.615420340372126	0.729633008610788	-0.0027266230860204573
0.3305703101616528	-0.479311660355012	-0.0024959713895340305
0.8281798453767277	-0.249032210959546	0.010010457622397634
0.7024062375436393	0.98573971433603	-2.7683409751946146e-6
0.40722616012370266	-0.965633397814152	-5.731138496235344e-6
0.3268851089078237	-0.875387725686353	-0.00009875753549561076
0.6115633936608981	-0.479148970981388	-0.00693597785737672
0.050808294504424464	0.902472343925915	-1.2903530992579293e-7
0.7066304020180564	-0.131058598698723	-0.004901378533615233
0.4783036345669999	0.442480816605617	-0.0063667228560807185
0.49923990303757004	0.2694625766155	-0.009075355178851037
0.614039603416583	0.984168883135795	-2.3958681624053533e-6
0.5318817920413131	0.923634711762572	-0.00012140172598947257
0.8127919496031244	0.209007578341627	0.007928284592849591
0.7783148700466765	0.0288579698263046	0.0035031628619586514
0.7025973870710376	0.104066260703311	-0.0052572361796450525
0.5147206419808804	-0.827948966899301	-0.0008224985887413549
0.8393563036602041	-0.994827497533703	-3.0955281212321433e-7
0.43613630111531326	0.283310569962851	-0.007240503115877662
0.8004701860872074	0.286962351274594	0.005219023765919416
0.34305714451696134	0.739228780065414	-0.0007073107566446693
0.20944955071907997	0.617040256600217	-0.0003684029962898183
0.7005092921286918	0.898031944105352	-0.00043972131039643996
0.7716312099983947	0.836865451505383	-0.0008488329065273908
0.5723676130818477	-0.507050497633626	-0.006568614314990482
0.7855754305038278	-0.241580580638072	0.0035837185580460044
0.3045038263936722	0.939349128544106	-0.000010881408067242453
0.3801004465297161	0.313445785505273	-0.005184266741902525
0.39492656640584894	0.963717687449406	-6.040156826916084e-6
0.7026338337128594	0.484470875341896	-0.004512380698092018
0.24971711822619655	-0.802224741502631	-0.00013706488471924185
0.6744609723663121	0.887409686055809	-0.0005254585708240005
0.713635084387993	0.862273759876733	-0.0008083536623559339
0.4353357170898729	0.386659223593831	-0.006074265326763047
0.39265789221465913	-0.735557392515429	-0.0010717230680559989
0.4773299118224082	-0.512982204999264	-0.005250075935665712
0.8170300202432731	-0.350302599430328	0.006734227537866223
0.895420141276495	-0.0140688083184673	0.026535352773006154
0.2878789929114831	-0.930245702114327	-0.000013367281327981682
0.5673131846448188	-0.785581331408607	-0.0016098540502639672
0.9255982463361276	-0.491704102095522	0.022618526592536253
0.6827285607065436	0.763088257045255	-0.0021385374349685202
0.430541728746809	-0.993193233233474	-6.007277489969915e-8
0.21247439558546632	-0.686093143672756	-0.00024929145616034605
0.7618494084287764	-0.37472242594794	-0.00021215894494431135
0.5996161099100108	-0.297375099649504	-0.009305637274022388
0.5792730195923651	-0.63008863984756	-0.004402578922749421
0.8461817602853168	0.995971792106649	-1.577170370567161e-7
0.6047181195690363	-0.172195757758505	-0.010172030059750934
0.549063012759288	0.89032463599959	-0.0003312942782461554
0.4399442514941744	-0.879314895893032	-0.00022861415953345104
0.04585013164256517	-0.486848774793446	-6.2435695874154135e-6
0.16100969201640852	-0.858814691551843	-0.000013826927402549408
0.029383640471677738	0.391348189695748	-2.201090826311581e-6
0.6101670320118255	-0.330196613158433	-0.008811862265802056
0.40732501266178545	-0.376715079579294	-0.005400356212346462
0.5166873909396281	-0.896728928065638	-0.00024336811545829564
0.9000797339538895	-0.718585466645234	0.0067184091026808845
0.4460050107735223	0.943367489221704	-0.0000316785777504135
0.7836231862980644	0.227088990245568	0.0034287174382031105
0.8427438101170789	-0.525736862925603	0.006570964507747287
0.20435933192343025	0.728835626159561	-0.00015709403686214177
0.34817904333791294	0.538086429751261	-0.0023441508211558227
0.03093991358975562	0.987256025764518	-7.181514244594924e-11
0.3012429671245576	0.351876442681441	-0.0026785173382317027
0.3567790158705624	0.194127246284337	-0.005197662002601573
0.4657759834679803	-0.326433648078011	-0.0076300177616981735
0.3600922974802363	0.978588572542234	-9.558358278564334e-7
0.6000133633433058	-0.480562018035619	-0.006991694051123671
0.8657447511246876	-0.440066454150792	0.012367583636548085
0.48340097823049333	-0.249596590982431	-0.008912549683649866
0.5056069589329083	-0.638296435810606	-0.0035800331602762916
0.9027569438310589	-0.95975072633076	-9.668405063158235e-6
0.6241085907462542	0.989793380359342	-7.073877867905935e-7
0.6546927450249178	0.884784117284147	-0.0005324958828713358
0.31246821431046334	-0.349252355540361	-0.002972036154384326
0.5936065418141006	0.893534091139166	-0.00037046936228495925
0.24017899520477054	0.906583842579361	-0.000016520213586336207
0.712347678369298	-0.673893090193039	-0.0028904283412528793
0.6263512695613142	-0.310220325569563	-0.008653266636167911
0.3024919440609656	-0.594243928181037	-0.0012480726876594038
0.33616555241699636	0.890398957604837	-0.00007690099978372739
0.3760471523456459	0.524829572698762	-0.0030030908116565535
0.15583666547610595	0.709173280117658	-0.00007895806248214039
0.841861489999578	-0.990906355659942	-1.5318593017935125e-6
0.5762329960295458	0.226630983171722	-0.010181280153046092
0.7550245406241709	-0.812544747369957	-0.0011454628527678527
0.8473197748721282	-0.264274800642289	0.013178935132981793
0.4816456510006685	0.594863710853926	-0.003985427046606911
0.8556802403233925	0.986025710831504	-5.119154434027781e-6
0.04617446521081666	0.673746790110562	-2.378227687198437e-6
0.8590000356202245	-0.879515285896268	0.00005662298051383114
0.7738068083411002	-0.598423280149071	-0.0007493916773931044
0.5745202829850731	0.680191999333295	-0.0034533778329212303
0.5729421088039811	0.729205155392219	-0.002565726739040292
0.715572717092821	0.457660893626664	-0.0039509663871407745
0.27405630779641305	-0.767172948182022	-0.00027436404152941687
0.8101418089304574	-0.811683528510925	-0.0004234510038120603
0.11068097493796128	0.568527997461668	-0.00006573289933006788
0.5767383645833313	0.344832822079247	-0.0089644447102098
0.8783787321139893	-0.778526925011528	0.0026012130763154876
0.9232255790582605	0.933950216902115	0.00033507214803092504
0.7634894277933412	-0.30084742110565	0.00042532007552938773
0.7198969004213355	-0.26665447600599	-0.0037608854546616025
0.49363575070469295	0.27436460691695	-0.008902122005470312
0.37091414004943524	-0.905906894293367	-0.00007014016161665828
0.5976231171146531	0.366604141746871	-0.0085719752995935
0.5386399965062953	0.445801915322575	-0.007330142928318271
0.6041595326511426	-0.480926800941821	-0.006963784006288421
0.44093783792575836	-0.517620767385767	-0.00444609854130149
0.6369705315970577	0.813182178263579	-0.001414486167817788
0.8869803279291818	-0.823563839826451	0.0017978887729322996
0.3431238886108782	0.717197337084664	-0.0008478832330970092
0.6234829989045407	-0.770511463934612	-0.0020534738452075672
0.6604393482744106	-0.881332278394265	-0.000574768370206126
0.33584848041370124	0.166262373001818	-0.004593364925514862
0.834291109165012	0.601020728329557	0.003802820042625417
0.5614514891559143	-0.726499021478147	-0.002544917291281249
0.8065540940677645	0.541099769694059	0.0023318431606498295
0.6532453460200416	-0.821926097847925	-0.0013110685761565204
0.9450658749751403	0.635192794865947	0.0194169266701902
0.8109147048229703	0.913246521723846	-0.00026433207944660597
0.6700369747882621	0.7512904710363	-0.002353036545312151
0.45018492772984664	-0.953852034082272	-0.00001844869840558772
0.43644853799304345	0.95657642777505	-0.000014047443984169616
0.4779473919102327	0.770532331261248	-0.0013073021729916895
0.750267747097484	0.906348956181702	-0.0003730756914783341
0.49769912528996435	0.882085293731166	-0.00030640593738934257
0.08520309569654114	-0.229114728478324	-0.00007735969749013145
0.9532611452251445	-0.144024645143877	0.04339373177506971
0.8252361098336449	-0.985008260945942	-5.4878868060141635e-6
0.33956814908673294	-0.442729466241243	-0.0029803731827715415
0.5088071973219814	0.602987513999745	-0.004236120979148998
0.8579945467502227	-0.75032110424558	0.002104570084713903
0.20438688948107755	0.558310918133218	-0.0004569531521338231
0.9314899515744688	0.672377280425415	0.013956116372500727
0.4686976207785284	0.776035922907377	-0.0011831833174735594
0.17678191525501266	-0.429384722300548	-0.00046805162868946885
0.5457433165257943	-0.52573090301614	-0.006057383263321064
0.8060622190738257	0.965673668378799	-0.00004208148172214306
0.5399418876760175	0.360780707407358	-0.008603978130987316
0.6190100648743256	0.0114921449398557	-0.01023880728714758
0.23284227144807684	0.377438018543206	-0.0012198346589405934
0.7453948034173736	-0.22488248445995	-0.0012188327129056442
0.5890443338349534	-0.982789176457644	-2.6600504628121477e-6
0.044675523811186245	0.761868020733748	-9.843817238639975e-7
0.5805603798090881	-0.955184014229792	-0.00003759611899006781
0.5374516207212574	0.97610284943319	-5.067681562266689e-6
0.2531922768922338	0.371696684223867	-0.001576575336615358
0.08396754045374824	0.890370304695493	-8.621368440957412e-7
0.1847316138800696	-0.494965079834514	-0.0004327612673222362
0.750782130355515	0.842172255417178	-0.0009287844424718928
0.6367410381329108	-0.835020975186128	-0.0011044088256347785
0.5781628017282088	-0.84698284669924	-0.0008115320129256192
0.8291195600096012	-0.940212947448236	-0.00012881484524662642
0.65714865863666	-0.323481060366933	-0.007516045379784548
0.5136840033233676	0.503563859075076	-0.00603779154141573
0.7366902131421351	0.78157659121051	-0.0015654569268539159
0.43859403391555657	-0.921710440688325	-0.00007277167031548302
0.37404561565904504	-0.874602749212554	-0.00015388134349745948
0.451003326014659	0.722717783746406	-0.0016970179138990607
0.5795859618988104	0.908472907504635	-0.0002422861339050219
0.7341650204302202	-0.768624988932075	-0.0017071748671610497
0.9388436574908893	-0.289671526889447	0.03470357596747711
0.8483705811556344	-0.212973096120344	0.014182192951664186
0.24081922367858144	0.792712035510358	-0.00013732710778214814
0.4858783867360946	-0.814276033018124	-0.0008514513134231489
0.23094847833678664	-0.171186833423544	-0.001647929602169595
0.4529323749125601	-0.132792445906502	-0.00890436096319127
0.8559828057697573	0.714690602398857	0.002851398569875785
0.8967970960641859	0.392531279312862	0.019943112310765523
0.5261867625046053	0.635876667870092	-0.0038603401968693315
0.9821492314257796	0.96260219597262	0.0013384481829719686
0.7348836519278039	-0.999742395797083	-2.2816403642615524e-11
0.03345717538583278	-0.665251722117889	-9.452395372884097e-7
0.32381022204310694	0.983279367359665	-3.207067612729983e-7
0.2016991913017862	-0.563669359893192	-0.00042841363612176946
0.26682545235198907	0.0269455496366215	-0.002670180469151562
0.707626867694737	-0.860997497104217	-0.0008255538418794335
0.6683237743093011	0.366251023196038	-0.006758050295928808
0.7892368186870592	0.602681402168564	0.00017779876621853166
0.6275235327794267	-0.628257286801698	-0.004479788661394392
0.5663959253668023	0.56894474782254	-0.005450135218081666
0.8952846460012578	0.850801672754029	0.0014365702107772406
0.20326785115472137	-0.788106441236048	-0.00008449681852564796
0.3844018204189162	0.96322594113641	-5.7322586624994525e-6
0.6117537099884492	0.902138643017	-0.0003231323896222256
0.42600100648488715	-0.210200413895525	-0.007531782193159338
0.7068911832926745	0.208101507799159	-0.004855383347309563
0.7472794754966146	0.900588266889123	-0.0004207184286693899
0.7772137602239224	0.147217702174044	0.0030184354594287566
0.4440826669344076	0.746150972059085	-0.0013570528100917275
0.016557337753417087	-0.469052133766975	-3.046342392784078e-7
0.6698199729375709	0.883302256114157	-0.0005635537515287356
0.7119150489764542	0.993807358267259	-2.601211216916653e-7
0.8221433412303689	-0.848643229900743	-0.00031098401042590633
0.95829993991508	-0.601715769329454	0.02563132383128862
0.9472376037471986	0.980771739822401	0.000013915017106018274
0.1134330671311678	-0.654416073208948	-0.00004366230248437648
0.810493820639217	-0.740145562835124	-0.000012500534866918189
0.7127752198971962	0.789886241604452	-0.0016536028525131724
0.668762587042368	-0.788006797585258	-0.0018085779065023094
0.3082404320377158	-0.789587781520833	-0.0003097368491478727
0.35230155139327174	0.073934740369811	-0.0054470242717576094
0.9488354461051561	-0.424455233606813	0.03268757116608166
0.5593049521572906	0.00608429793532632	-0.011204190762051838
0.6356818574266137	0.116432849854859	-0.009443194909766384
0.8293601846491738	0.397396623586118	0.00768447721012466
0.11187575375549429	-0.0910931709847661	-0.00020123203620103162
0.2003374810352882	0.0810342449847664	-0.001157974383271093
0.37477369886152934	-0.863064428831208	-0.00019420555772572484
0.4948390889601662	0.162280567174954	-0.009895584087111947
0.3377803800639279	-0.986193007106091	-2.1086521672723045e-7
0.330065823322159	-0.361757348383845	-0.003350152607446373
0.5010123717376324	-0.203901552905332	-0.009725350021513516
0.6532561570801101	0.101870736181794	-0.008658384107726678
0.7662825144559764	-0.86031360084515	-0.0007159886766505469
0.7186956087780186	0.860130221315523	-0.0008278932183674317
0.8167735127032926	0.841096536206196	-0.0003721421793555737
0.5678385366024562	0.368413480342982	-0.00866698232010963
0.4468946346675998	0.88933425055047	-0.00019183949529651622
0.6183754366547297	0.035188889417383	-0.010243272877151799
0.6998286129009048	0.563725673597717	-0.0041271254623201645
0.6866735431159536	0.363733797039923	-0.005884971801999273
0.16339602014093266	0.756539776127136	-0.00005960934638577348
0.9224810062243799	-0.875614152030393	0.001890391696982593
0.0832800894106683	-0.880591892779107	-1.0660260096247828e-6
0.5202926776908958	0.813908045368332	-0.0010054615789150936
0.6832154669180125	-0.643375546036005	-0.003730819432000318
0.7759341887881862	-0.973889187670699	-0.00001977434671215185
0.3038306855031283	-0.617798828000797	-0.0011235140447677745
0.4294927711435405	-0.835091393578012	-0.0004630000355813383
0.7119476665349685	-0.36795017317896	-0.004339376756969908
0.7067005808396265	0.750476126671117	-0.0021607895714961583
0.6967558432552335	-0.975084614445152	-0.000012876327510164511
0.834581954377884	-0.648320534341947	0.0027821120818322673
0.593675455947402	0.601980782156027	-0.004965878140671111
0.7145558585372022	-0.961041037578009	-0.000045600000100377264
0.5611114404825759	0.721557998577728	-0.0026285477829957726
0.5414849103262354	-0.250563381765319	-0.009909467560234806
0.5719688052356496	0.828762231499655	-0.0010181781296036273
0.2867064709050806	-0.449115641501002	-0.0018447083077177127
0.8580157573180335	0.086531462763978	0.0174688915627055
0.9105193587207888	0.860961413641051	0.0018090497558527117
0.8067784608418108	-0.629078160416218	0.001051932963428309
0.3399054323700785	-0.83659121841779	-0.0002246315943888631
0.6432912899192963	-0.77857788247922	-0.001953070046103082
0.19788149030648572	-0.0633721382110647	-0.001124415358088535
0.002850769630924347	0.100967693556993	-3.127276477273742e-9
0.47085814926979114	0.545573363097646	-0.004607270992459545
0.04142834668230118	0.422432940734181	-5.702046211058267e-6
0.5462929626633386	-0.67309042465295	-0.0033818412726940275
0.2683073554839162	-0.353895801403778	-0.0019334004534106762
0.07369019161346299	0.627761459776711	-0.000013580310283152862
0.48752307849879384	0.0959631326245043	-0.010065870168928993
0.7432768895366532	-0.46344289711611	-0.0021880293473185305
0.10746839180167875	-0.832473639696881	-6.0097250703229685e-6
0.4091568185333338	0.736774909746277	-0.00118624130019238
0.2691396189700004	0.297473220662723	-0.00216677427543956
0.3708604833687236	0.683793757776454	-0.001341416309831515
0.6389739447447668	-0.631484719433051	-0.0043722332730778985
0.8219772148658956	0.854737565063905	-0.00032208233043440327
0.9468195395139724	-0.778909491745496	0.009877026322205116
0.9830617816768126	0.0287248100157269	0.05936470471123808
0.8027547649839939	-0.332490909654907	0.0049873045909094695
0.5947588608313642	-0.600397849711316	-0.004996188421300866
0.16513852650192706	0.343000564372082	-0.00047256309545472497
0.356980126854266	-0.224750726847787	-0.00504330641138393
0.281555440223886	0.155110669583747	-0.0029170355771591396
0.5718357276721296	-0.985267251319906	-1.5376480332906858e-6
0.6588094727917415	0.870601114007493	-0.0006906369068139227
0.13562906665495095	-0.349334673422559	-0.0002565514788038154
0.8980364580986704	-0.915443463775833	0.0002472802537587896
0.8182694896069691	-0.298147364155609	0.0077100689749364446
0.5268644881276541	-0.46902980449311	-0.006807240932948608
0.7271921939634906	0.140089389658759	-0.002962742044032438
0.1857901844498356	0.385509677618079	-0.0006114571799714501
0.032149925335059955	-0.00827332869618885	-4.7195334680594e-6
0.8819204011326266	0.817035650089059	0.001728923302503435
0.05489017702724713	-0.126808322466378	-0.000022707856786536742
0.6652587565792515	0.970018104422577	-0.000018664833574839616
0.7338488769264028	0.811655559651281	-0.0013003927209051238
0.5349415756296371	-0.300128451312707	-0.00931495190380677
0.09335381751024789	-0.602677155181358	-0.000032574977628330656
0.2277301850225076	-0.140496419674342	-0.0016235138023955446
0.3946304716011992	0.569833455817918	-0.0028541033581047466
0.6383594597267346	0.929941335879837	-0.00015638580035755355
0.6791858647136929	0.390343745462522	-0.00611950376464513
0.7840097869263682	-0.706461060194949	-0.0007990136954175556
0.8913763806513348	0.977357019047939	-0.000014985300757834502
0.43682212710557217	-0.969655221283746	-5.071482227797578e-6
0.5588247160034692	0.353542782604001	-0.008837275348103461
0.8479335496339115	0.926927516117565	-0.00013522197104852326
0.6183949886340945	-0.331388966756373	-0.00864380591384933
0.061332136393746815	0.43100485418368	-0.000018331426878693422
0.2501301358636997	-0.75509282091346	-0.00023271221383559156
0.727778999332827	-0.777500494846507	-0.0016854550679000352
0.2742689480772865	-0.684564763383053	-0.0005536113485731992
0.6298697231791961	-0.270556799974292	-0.008871409162757733
0.4260355974343562	-0.892241750790131	-0.00015509538828041903
0.8061010498827221	-0.902317725709659	-0.00032595335444477537
0.6724529316910691	0.881313692106743	-0.0005868897457872738
0.5031931947623448	0.731542248867429	-0.002029452414415386
0.8799242900422874	0.474645017909222	0.013724737862650181
0.8664235737902463	-0.728359361711172	0.0032438889203512057
0.3815369216735322	0.689324005629248	-0.0013972224139154178
0.6458903498406771	0.991109075254234	-5.312238773667908e-7
0.5224944728105718	-0.924600450434566	-0.0001115935382736587
0.7614333176037826	-0.820952123121107	-0.0010320031722699677
0.90345390687265	-0.839070060531676	0.0021680552178623557
0.1496741313561516	0.247110600210852	-0.0004166826033380625
0.3877834898472489	-0.349494211114889	-0.005100224025733283
0.5021790992177333	-0.875285974664207	-0.0003606090809447239
0.8638401421762337	-0.719018110390311	0.0033163077935601105
0.833432432540387	0.929761063017846	-0.00015973994298780302
0.7841436267566491	0.871137840557597	-0.0005683446395256726
0.5316333554478473	0.276559209847802	-0.009540716795931886
0.44877713074245207	0.124447181316957	-0.008810639923720715
0.06342510004466226	0.307928328268954	-0.00002763148837657157
0.068857613176419	-0.712143687319429	-6.009729582863398e-6
0.32217497609092866	0.021160992930799	-0.004418111625693748
0.8280344390428833	-0.95835520959201	-0.00006490541432387702
0.6443297204987908	0.881907063988584	-0.000549613774289614
0.8667828835768862	-0.943210233322907	-0.00007318714657035086
0.6687897713879611	-0.104394874319063	-0.007760700439284739
0.22346063962868043	-0.256888780988528	-0.0013543596045146717
0.7952477962434477	-0.931741170656842	-0.00018745400624548987
0.39296345432269886	-0.598601391080435	-0.002493977555598317
0.5030736919020748	-0.860195363354276	-0.000478264458553412
0.6255424620437368	-0.816589203257978	-0.0013419040688291575
0.16476943199658878	-0.716054846252211	-0.00008890391118602474
0.04215126212575334	0.642508088152755	-2.2306931935002228e-6
0.5100984244525002	0.838397308879997	-0.000697145011418316
0.683577246572858	-0.917983534281871	-0.0002620996512261327
0.23650748065976354	0.782144105434343	-0.0001466883963163069
0.37346332694710704	0.952513049527197	-0.000010789871649649573
0.11430851564756772	-0.289592475294574	-0.0001718286431202414
0.4033211935432087	0.790235564945582	-0.0006852092284475808
0.723249122666361	-0.136899784439312	-0.003355267200114332
0.6167023593909243	0.931858396925651	-0.0001342607865210661
0.11730868449414232	-0.865681530051276	-4.368664522093385e-6
0.28982793159271597	0.152805295766831	-0.0031613654111080805
0.9355762924634666	-0.39980618803556	0.02957349990740624
0.8406622368725201	0.250620092278351	0.012179748516523488
0.7727996512748374	0.7311024437486	-0.0011924628595978066
0.9339027720259064	0.960424046651103	0.00009800471944841072
0.12690018320631033	-0.029707087987999	-0.0003007494334386459
0.12869694112590002	0.677302368524107	-0.0000552959734786801
0.19357477538134876	0.944002226517448	-1.9027355343719673e-6
0.17783503712708093	0.907851323879157	-5.909330091598645e-6
0.9743907042203616	-0.473417957096339	0.0407034288869969
0.25840766892986944	0.491636555859556	-0.0011970951798734159
0.30005579773985247	-0.919090926231457	-0.00002320214004095448
0.8704250420619836	-0.879363574582652	0.00023408315898476394
0.28094248380639875	-0.885621977415935	-0.00004810236208898563
0.30989101440239636	-0.268231168155853	-0.003333519391938383
0.6341417118424176	-0.640560982786161	-0.004248972033349885
0.41813736028793247	-0.278230378076364	-0.006716858084839645
0.2197782970486604	0.880334810594753	-0.000024318447930492556
0.7634073497686857	-0.106743636974668	0.0013005624762078257
0.24238972415959084	0.644063569680438	-0.0004937499766191713
0.17831841744577598	-0.236308267282586	-0.0007157509791049987
0.17922230314661497	0.0615907184960239	-0.0008397905464196363
0.6478843897552895	0.00978999021793327	-0.00904194590297799
0.44516930403579613	0.643608915743284	-0.002697634159584842
0.5293188903247531	-0.981251792372342	-2.3946983206515534e-6
0.95618821251477	-0.657623598927591	0.02099251761084842
0.7011283874753417	0.267356716140059	-0.005248210661733207
0.9042737933329618	0.55214804194019	0.015082103482848603
0.6535890484161028	0.940170812883057	-0.00011094534521583143
0.8585504683941679	0.343627173243663	0.013652064257950014
0.21379591265751957	0.617179011235144	-0.0003921203694633936
0.8015993698927506	0.979093276727018	-0.000012074162878577191
0.8807382530557694	0.62817966001313	0.008124931677909356
0.21963159072194532	-0.94479184635143	-2.7825966513641717e-6
0.49883580202201294	0.996148769990565	-1.8367614785469506e-8
0.6751443968980526	-0.697598629541906	-0.0031110309885727925
0.33004506552239843	-0.652625745948302	-0.0011747020051758425
0.3663510289617823	0.909759791135575	-0.0000602127782516877
0.7618021091003764	-0.756282655223889	-0.0013857445179843067
0.4070732823230557	-0.207739035000723	-0.006896389857315079
0.8173305711596514	-0.0863275894418309	0.009599554933704554
0.4707000103438738	-0.610316293213757	-0.0035681849669270756
0.7472296971847542	0.445500669446977	-0.0018448052357158806
0.3585019758876835	-0.810969037249683	-0.00037912234977978567
0.685621477619056	-0.757546796824132	-0.002204043569311516
0.7409261828920823	0.541622593903783	-0.0024458309471724693
0.8318370275257558	-0.541808758558965	0.004894297800323007
0.35687293629033306	-0.645303433397892	-0.0015257827906492067
0.7016528021558559	0.88189084600906	-0.0005988575584384926
0.5662319579618447	0.864755176033913	-0.0005872290140098545
0.37543335836752223	-0.807690812788448	-0.00045363836953136565
0.048445466075540344	-0.792238067594264	-8.860838584583693e-7
0.013693263713291147	0.470124962626219	-1.7112942342349355e-7
0.74028931174742	0.0482291152294646	-0.0014533833980919489
0.9597709541509558	0.913498660036437	0.002508699053893462
0.4694381936723789	0.544935469089033	-0.004591570266584146
0.548468788477929	0.110521437660825	-0.010947515851889923
0.8379994401438605	0.485107299165233	0.00696781133514949
0.49311479872875325	-0.0780557430099924	-0.010264956272569166
0.6037251802504895	-0.84003137791709	-0.0009651026992477737
0.8560546095472791	-0.759021147734919	0.0017950054802619477
0.8855928023856485	0.829157739971467	0.001585805401795933
0.6119713842212003	-0.924475292742389	-0.00017097799335783967
0.5040701998384416	0.950630212906653	-0.000031927234785472586
0.9404461081990885	0.968347938242562	0.00006444386741196977
0.8496593085437641	-0.994910206123066	-3.152478947250726e-7
0.9097018137327856	0.0149076641984697	0.03036492111324404
0.1839103414146034	-0.710526654784762	-0.0001315288494871055
0.9148355781360162	-0.604556767098808	0.01454043884451286
0.5482603380481954	0.697370791179941	-0.002963325248755011
0.27388972651396537	-0.978143931688962	-3.968991843636311e-7
0.19513565917498504	-0.668630623984525	-0.0002159990976019206
0.7689088097603325	0.91960634099503	-0.000270381246998605
0.9721955521356885	0.977977177549713	0.00017713587375708592
0.7182055952467031	0.282249553460472	-0.003909130251856131
0.062017516909673324	0.272683575259948	-0.000027540423982943125
0.8814377932725062	-0.136213209939747	0.022270404802358465
0.5714389506828167	-0.0153558121223508	-0.011153885020025532
0.7124671157206508	-0.906747721823466	-0.0003673560941655717
0.8113803666426447	0.761615238263563	-0.00014917142351621713
0.2216660554230522	-0.47488438458965	-0.0008042193233674174
0.6143568482336986	-0.312890134265187	-0.008905316648090732
0.3764150090565648	0.286853529031906	-0.005279510864834676
0.37864779954081756	-0.320114761254033	-0.00508266881472852
0.946636869949495	0.754490270626337	0.011562857626948128
0.09358151198897166	-0.628128120500446	-0.000028355628633673635
0.9564114755359348	-0.883015653614564	0.00408708321505309
0.2943227255369795	-0.56041909458542	-0.001343641042328729
0.1333403061532964	-0.224232819386395	-0.00030330724506459915
0.2195442128310199	-0.489748892847889	-0.000743108663593084
0.7071880016389765	0.810245912845303	-0.0014308184209653192
0.32766034934447696	0.0516590817585679	-0.004586848011305407
0.6295725154512205	0.699313500660983	-0.0032656075187599306
0.7868735500301967	-0.888307015056151	-0.0004550202720788934
0.4764023045997661	0.978137036711988	-2.6315072750575164e-6
0.48835581719871096	-0.199422751343105	-0.009475013047890326
0.8117933930282732	-0.214091236855542	0.0077163409134376705
0.17441037026000533	-0.0538467109575843	-0.0007764514333944124
0.7643149014540168	0.145792090267625	0.001298198273166805
0.3841523679341762	-0.147986094573239	-0.006400535659063731
0.42008547763944104	0.669023991706294	-0.0020398489569870035
0.3468297874521131	0.938956092723185	-0.000017119688973970638
0.6263437344191921	-0.192645499609028	-0.009476055704991012
0.30092459726725673	-0.651148341823604	-0.0009065020278224353
0.6584951777326933	-0.397451811111853	-0.0069071595064725926
0.9304531775104649	0.142890816560764	0.03546368377902327
0.8648496966079633	-0.661482418652245	0.005143453884160936
0.7576985831846188	0.410778859726277	-0.0008188959673379429
0.9745629167304851	0.346138957841946	0.04712267093557413
0.3379058734192911	0.441721006498988	-0.002950327717360157
0.1811940053901429	0.449305502492626	-0.00047524720722969216
0.3979803791851691	0.925381500704697	-0.00004690758194854901
0.8444972623998112	0.148175808169656	0.014204157940022524
0.8843893598921462	-0.236964244339828	0.021357099691050912
0.4891342145676824	0.504201132420109	-0.005613159469596407
0.7094169207724917	-0.887322757997036	-0.0005458012212733656
0.890760386607751	0.973216379774435	-0.00001992087336246231
0.9203571643957568	0.943130411017583	0.00017421121730109798
0.574595711914463	-0.444987757933579	-0.007578365633167386
0.8733238057028707	0.34922130055766	0.016337506248532443
0.8439695819798094	0.849258257213044	0.000029770473901933823
0.45708357372789776	-0.694032143108204	-0.002136622972704939
0.4526549888631168	0.111202104905311	-0.008995696356044233
0.6766037309794992	0.976501586753477	-0.00001002020410196572
0.33795248322638133	0.44952735227922	-0.0028889301372082665
0.4721720627038502	-0.46029123434397	-0.005966658348255209
0.6396984582516397	0.85781502132231	-0.0008150741937741051
0.3245575273301869	0.699990705208091	-0.0008204164713306105
0.9005946567261034	0.933608953485069	0.00009703326922425673
0.5101610161735901	0.914672909214244	-0.00014401964325851956
0.43731950701540734	-0.119793758537644	-0.008447634286796731
0.928667816588972	0.161633394494946	0.034599261697868804
0.7661941573308164	0.962964419750612	-0.0000467503660569472
0.33746837104516825	-0.474280257996915	-0.002678397836617521
0.05714389998030785	0.654745942464936	-5.224855683086321e-6
0.5793947852556568	0.629171089669308	-0.004420092745856889
0.6459303976636518	-0.317104086881672	-0.007993046078881634
0.49487686898051214	0.127972885789823	-0.01009725997504322
0.022325781117266835	0.939322526570879	-2.6442135359562866e-9
0.2810415137300803	0.635359992342035	-0.000811867732126118
0.5096749990875495	-0.964889889965863	-0.000012758753923257563
0.36734408340645375	-0.885642086113515	-0.0001142802859172863
0.959063629346209	0.439957986434337	0.035647690561089844
0.24487366088254256	-0.536253346532225	-0.0008656889183276996
0.5199654703026921	-0.836511449599297	-0.000749651012903252
0.8731562593243019	-0.213537904635035	0.019273153160218204
0.13695567261410047	-0.64441752130489	-0.00008379096499064393
0.2264255192480149	-0.379386526694229	-0.001118649371152239
0.2651540428537477	-0.210813031716787	-0.002343170088604526
0.4760187323171705	0.287514846746631	-0.008337563112607964
0.8321683336090954	-0.570586704549776	0.004280414940785358
0.5396985532169113	0.212025292497796	-0.010243629964856445
0.530965317148224	0.830937755096883	-0.0008489758918749446
0.293982484676945	0.994668256259125	-7.70559499570941e-9
0.7504835444912169	0.463818555351601	-0.00166280832306131
0.7702661884880059	-0.841633933542963	-0.0008277440011056555
0.35932979699582424	-0.889387185410835	-0.00009758316102836403
0.34401297016312293	-0.725020237372965	-0.000802949586047616
0.517613487910203	0.0175686816515908	-0.010871111493396512
0.8664285745060689	0.392352393585215	0.013854928677819501
0.07411774124100891	0.912522946552225	-3.0793538104569993e-7
0.8487781451554252	-0.772779743551825	0.00115510069992885
0.7536710411453645	0.523051917792507	-0.0016510808573544403
0.24245240730309972	-0.703362700657637	-0.0003304456959362303
0.548440988246908	0.952031985237495	-0.00003820643827787472
0.5852064211116985	0.0520457990069124	-0.010969746117978975
0.6843195667487876	-0.329047560383792	-0.006164212354419655
0.9176272843916801	-0.602208314478399	0.01520101483176834
0.21151113048339243	0.717897181206197	-0.00019214522838425992
0.29440510248417917	-0.257443076815747	-0.0029495279827416953
0.12001979379009363	-0.578352135675608	-0.00008048574970522329
0.9619675122019968	-0.904989883050784	0.003251590989171654
0.6540371282895214	-0.276394988189244	-0.00794220336980754
0.9386680170810852	-0.719992044123879	0.012350605184976026
0.6972626663243472	0.816378990329123	-0.0013772833018626388
0.7267622260481476	0.689966397034711	-0.002464799171019358
0.8679879974569916	-0.846860162034936	0.0006005509892242349
0.9062817935168596	-0.861842792571966	0.0015892626330342384
0.5340856851249661	-0.292789842008394	-0.009389558587700403
0.7172013595514354	0.844447021625648	-0.0010035895767047727
0.8516307659186193	-0.794312126416914	0.0009027182733301435
0.573332299692772	0.841283581925471	-0.0008659916794773148
0.5535838786643406	-0.30553634138478	-0.0094038435328155
0.1137440594089844	-0.630262654879389	-0.00005128196018441985
0.09405874567073207	0.814541007321781	-5.170959132117889e-6
0.5039234713083839	0.390911573737352	-0.007648285012140264
0.77801194819247	0.765733900592437	-0.0010398437320926356
0.7352774385929044	0.934548801633902	-0.0001716956558121729
0.5507380841831108	0.618492991604503	-0.004420485328903676
0.7286032772312295	-0.467206427797991	-0.003166395020301763
0.2730283087348218	0.609559801582151	-0.0008566458778229148
0.7629259471941157	-0.21810215848084	0.0008175559911409084
0.32865266742141547	0.12460391491642	-0.004480614074181449
0.7125176001113718	-0.228500546738482	-0.00438054848424349
0.5365562720266077	-0.422047877552351	-0.007679148938373953
0.5842021416457537	0.947902686011569	-0.00005750609456494227
0.6299147504135558	0.23710351986214	-0.009099404486862632
0.9026816462454486	-0.824633627072006	0.0026155018988961117
0.37685198800846587	-0.00845616896373932	-0.00644894711264139
0.23768071096932447	0.492808600837235	-0.0009318331537696082
0.2288740274199688	0.703270985572483	-0.00027645804037899896
0.5355435605368521	0.185391406480256	-0.010414461964114108
0.4399228991979607	0.748057191186878	-0.001303947986499891
0.9177072232259957	0.525817404948682	0.019090255409628828
0.5285765038496886	0.93017633290526	-0.00009420214606033739
0.507441262457282	-0.680748885535949	-0.0028792316412783367
0.15874137947955602	-0.279236513431925	-0.00047328673304447355
0.8139269211195026	0.817648124812668	-0.00036833268834970197
0.5367350102065094	-0.968910633494722	-0.000010676775981768578
0.6091872580198621	-0.329027904357344	-0.008840453075978588
0.09378808102027059	0.762702934043922	-9.707626160283565e-6
0.16878160759573435	-0.935698647267642	-1.7978444456245993e-6
0.5696605018998385	0.673249694364102	-0.0035512381764788645
0.09789203022530267	0.371729942639634	-0.00009004577547400243
0.0596910618874473	-0.594910702799628	-8.575108360320696e-6
0.7990915280365186	-0.729050955626995	-0.0003573159395607397
0.7799202507156217	-0.78346481289321	-0.0009741281581351057
0.9453675516198594	0.585222631708767	0.022699924451910946
0.1400906187303328	-0.541261255913325	-0.00015418425253446602
0.2139596827035448	0.315880991052926	-0.0010818702276804493
0.22463789868267994	0.584131797910342	-0.0005406667855760254
0.447351030796609	0.491141576354336	-0.004965745566894004
0.26613186498037933	-0.291287494896259	-0.002120843901019267
0.4845852610170331	-0.619064275661122	-0.003628787014183011
0.39471074944634577	-0.917329569496454	-0.00006037411783105939
0.3849321960860235	-0.56019818403927	-0.0027893655501077855
0.3013095617147101	0.769176890143784	-0.0003606032197218786
0.4050626430146406	-0.205840099989743	-0.006838457168690073
0.46057347231960283	0.991513587997155	-1.4590524058104147e-7
0.9146285482119976	0.664354717965721	0.011380595934524257
0.9377383310740519	0.235421848629894	0.035904742666259995
0.3801727945330314	-0.253096856670677	-0.0056528422315282505
0.5640540440399929	-0.0189055574273716	-0.011188148577060566
0.5588729417069238	0.93040346010228	-0.00010938892469587246
0.9582820758733568	-0.690567568780921	0.019172452998281648
0.9382225847551384	0.528500217208516	0.024031252051952598
0.4097410977235137	0.138949054483381	-0.007381567960920152
0.4372370967620024	0.290633310605032	-0.0072024296410666665
0.60911419660154	0.049917583906098	-0.010496174615746928
0.4900063943312685	-0.328869277400342	-0.008193353660042967
0.556580845043072	0.797940576577757	-0.0013781413403354797
0.9236757014593762	-0.127646263891085	0.03359298483454814
0.7706861996321756	-0.794376236822016	-0.0010843948946283953
0.16673045958302	-0.948012852980358	-9.373436888719678e-7
0.7488362529683477	0.728680642486944	-0.0017641510135252586
0.49050679374350237	0.69786377855421	-0.0024296681071626787
0.6594587737701935	0.801821048067149	-0.0016069507644967107
0.7255208259427873	0.538337985450914	-0.0032362984852788335
0.9804633442967651	-0.949568888233393	0.0021539764603533116
0.7810861623130319	0.999630522476341	-8.780036665587283e-11
0.29223978996298267	0.292329677435126	-0.002744945073415803
0.6339244730746681	0.917905853548957	-0.00022788529815161458
0.2448647606590306	-0.614005758387539	-0.0006035985143400955
0.6059281108021565	0.22063791850708	-0.009842250653533596
0.7048754629757726	0.979452584562393	-7.829762188850848e-6
0.7037071467555118	-0.854461039520527	-0.0009019803793570143
0.9724158405878366	0.991451614923374	8.221018652918162e-6
0.07326107846226695	-0.35653721892369	-0.00003857420189330187
0.3214885099717397	0.654319520497986	-0.0010784437417492058
0.841503615791352	0.581776925073056	0.004994568538939441
0.772220639400985	-0.966943519664256	-0.00003574482530887254
0.48420720038162446	-0.862681642880434	-0.0004139332690956411
0.35922258868647944	-0.81028615412881	-0.00038477561028915213
0.7545874678187008	-0.387427515291853	-0.0009766208607850115
0.6405356087573602	-0.591262483578457	-0.004989031035975926
0.47632481481845623	-0.458875368522975	-0.00607677393843891
0.7549003363282656	0.698700975987265	-0.0017316402146313815
0.0002669757221097648	0.229434064630805	-2.247640055611039e-12
0.6648412017455338	0.0556657900258054	-0.008066409984224055
0.9058452580384293	0.690562690452634	0.008741706180054279
0.32451864146252984	-0.442053919944146	-0.0026478116705987097
0.8686725944165201	-0.527996130359321	0.010054129251228856
0.29634721406445863	0.13563928400629	-0.0033982472765477223
0.8451987202701047	0.989757657218519	-2.155225258318339e-6
0.5067715016087688	0.831143976291151	-0.0007593041993649651
0.7234957535688903	-0.923040280193602	-0.00024381780332738794
0.8219260199594702	-0.47102498951457	0.005229264163734552
0.27748364365341865	0.99386099590436	-9.610267083094619e-9
0.5369593933506898	-0.770250743160306	-0.0016823113281239014
0.9286550431367021	-0.96122944683588	0.00006365565944165069
0.8730783571536139	-0.86692241002197	0.0004358617858262453
0.8346508096428593	0.554496304468505	0.004914040279125847
0.6686584330540386	-0.127428234629104	-0.00772812658220419
0.8318526204618035	-0.992170508734735	-9.587048161036734e-7
0.40661962057257733	-0.342260459771666	-0.005740486059031246
0.615144533169239	-0.158498351358976	-0.009986413790580531
0.7074874505801337	0.952734755869838	-0.00007309569878086527
0.31530856375139005	-0.912058360022342	-0.00003439047856898567
0.4236397418593074	0.865150277891725	-0.00027078396518437234
0.9158963945665912	0.965645046072274	4.255436232004368e-6
0.7316726548106274	0.630824889603319	-0.0026765290460375245
0.7085126295969565	-0.31197799624224	-0.004650533972325756
0.8753090688959665	-0.535280491490547	0.010812957944378017
0.4389944282141548	-0.355700953336423	-0.006547688317693214
0.6793742686086547	0.21110251951034	-0.0068589875673860665
0.897064485751267	0.799022898951908	0.0031605290198749203
0.6011183124142839	-0.578542814747796	-0.005385353537240195
0.9695912550706464	-0.39565422001225	0.042387656127012736
0.7841933421428284	-0.192691669238373	0.0037447400784280153
0.3110908250776016	-0.0326176901427834	-0.004031345820408423
0.42299801256613495	-0.984698456299178	-6.20078938362748e-7
0.29798548749917814	-0.000262045436986012	-0.0036097306578776953
0.7069407538155827	-0.125366849710212	-0.0048751371701748186
0.16220271332634217	-0.180047494259847	-0.000576244566498806
0.7893380437814507	0.924707670965776	-0.0002294782225135455
0.7746583149878752	0.848622469040612	-0.0007552281967196046
0.7677630216833127	-0.655541818542077	-0.001289155479900616
0.27612679780508886	-0.113804991355398	-0.0028451345736302523
0.4609459634045537	0.46558737117386	-0.005641312570482891
0.7286057135199718	0.205375062250119	-0.002900685637354295
0.928504310102004	-0.959218247549027	0.00007781239553867617
0.4647320303389988	0.877381037514518	-0.00027905426445498383
0.26845514174972135	0.0902912045305486	-0.0026649734144673694
0.7732298195454496	-0.447031352873682	0.0003456407620726877
0.6473431959205856	-0.112683189162193	-0.008932223108847578
0.10515287017385093	0.849487939273684	-4.205070757695823e-6
0.7662264830627621	-0.0352761874293604	0.0018039332395978149
0.9193635535671999	0.460949663594004	0.02250064082817345
0.4148902984858757	-0.664406622660256	-0.0020324056471133236
0.12953894470430138	-0.693571574390298	-0.000050001225402502535
0.8530395252708672	0.68827641596304	0.0033114909598249893
0.09119890407753632	-0.432890539861787	-0.00006127007417069677
0.10374022868508508	0.873813338945676	-2.4883953091847455e-6
0.8392478671915566	0.972721754861876	-0.00002541597498602643
0.9760866540349479	-0.326559438740878	0.048753385976087096
0.8627953193580284	-0.489922990441692	0.010380501753222944
0.35024780943316036	-0.929218338415903	-0.00002672376226193041
0.04124447220845852	0.172537952798124	-9.172044549066682e-6
0.38600590631135756	-0.430072477192905	-0.004242129622378849
0.3360138105214728	0.267532324660371	-0.004116793485905113
0.4598966550062849	-0.238129429970067	-0.008381789589935887
0.6430780670192078	0.97010859250679	-0.00001674389166051373
0.09366775936856894	-0.364080735321043	-0.0000801773710852248
0.5847731001638811	0.929904760897403	-0.00012598560706153798
0.8905988520563547	-0.97540413632544	-0.000017423547012586773
0.2449495694484705	0.306354990860978	-0.0016325950088485626
0.8450622469948291	-0.988228692787778	-3.1315212504679177e-6
0.962388047289578	-0.921296510700421	0.0022672557212920436
0.3220084353301042	-0.498457839610061	-0.0021855947034975713
0.5474893606236695	-0.882439365149139	-0.0003895907768337581
0.6550787208563881	0.405063272091956	-0.006956217191021393
0.38988965110743923	0.868170286843969	-0.00019903269962358923
0.5247527466182803	0.644342583423798	-0.0036933882859246916
0.20344227819400082	-0.614581720249769	-0.00034139170399140697
0.45058444427910654	-0.995644668034049	-1.8623432407669847e-8
0.7420081137445579	-0.152357717409239	-0.001401938808696825
0.7716140747044449	-0.446601567274696	0.00020010641745141927
0.5178077874458844	-0.107960366156779	-0.0106422267688069
0.5080424304284034	0.694337937074695	-0.002660453309342806
0.6737756968891365	-0.973825424357976	-0.000013340688006632615
0.8354572310158551	-0.818380495252388	0.00009068878546360656
0.29442755318624103	-0.364688774350672	-0.002450251825288932
0.40876252231823834	-0.552305768425498	-0.003328344840351108
0.2858645358090017	-0.717074970126418	-0.0004925169414929169
0.7174778142037124	-0.745163842938543	-0.0021165765642435367
0.8928731374476323	0.662315459950536	0.008306134472307835
0.6845787390276332	-0.56293950362022	-0.004581059388727345
0.7922148692303911	0.980404144288311	-9.847405883616323e-6
0.34900809527517246	-0.868217306311265	-0.00014081046654843476
0.7084335920678428	0.458280516705811	-0.004338418113031985
0.7512592500196277	-0.939775417054721	-0.00014507730640449053
0.6410795117617122	0.161682451418396	-0.009063659210988464
0.924403010495148	-0.628182812490856	0.01513226286388009
0.6594453148821798	0.616387439682916	-0.004417137920293703
0.2714730958265399	0.616603376364241	-0.0008117229411258636
0.7299435105453442	0.826667417512397	-0.0011646205787904115
0.9303857457256688	0.978647391234529	-7.526729853643862e-8
0.8216714243277239	-0.740573700385676	0.00043533737774129554
0.45110222762398694	-0.271994185283886	-0.0078057757864827704
0.6935528705062087	-0.358915689452433	-0.005520337758793949
0.2932875857016023	0.303892443430763	-0.002719894181150932
0.43241905375994233	0.868555965387561	-0.00026972892211286166
0.8753628319610873	-0.818383205031951	0.0014002479301301169
0.48273012263532583	-0.44144886034397	-0.006476213780456199
0.7244469942615839	0.936642015084485	-0.0001562536933853743
0.08827786905235953	-0.482673152232676	-0.00004696164457309736
0.5532764692456117	-0.574364267533384	-0.005253556585817199
0.7509950185275568	-0.791538855874249	-0.0013397341808052338
0.7305689215781729	-0.0686895164358338	-0.002548665310338047
0.604209332171673	-0.521377112629849	-0.0063345294499522545
0.8443575746896719	-0.41386581421226	0.00958290702311819
0.168821341180344	0.58759674689286	-0.0002210328167080708
0.8639619844225092	0.738634642038099	0.002781480085853328
0.6341824868598502	-0.156255531342913	-0.009365529332745424
0.5631004364059717	0.0680405251045477	-0.011109154459611454
0.8640713862203692	0.64040328026975	0.005734642648985629
0.7875744555284175	0.926018968912879	-0.00022279276522607264
0.4077022811578083	0.870854354863333	-0.0002163824046670033
0.7268733200323638	-0.655629656157321	-0.002691961400993473
0.3521399024471609	0.795957393961494	-0.0004318903653663848
0.5024943334387606	0.170765326480136	-0.010005261593661056
0.9449860133201684	0.299194297885709	0.036450033749951795
0.52746095982758	0.976284619106648	-4.663075048779018e-6
0.2055047646638187	0.945628877827791	-2.133185582356495e-6
0.21647850193322513	-0.890368745779197	-0.000018226346789650752
0.7840051180916767	-0.120236618875516	0.004102786563855315
0.842698946233439	0.00289991359219597	0.014572274435676639
0.8297403562603458	-0.506088059516436	0.005447718495265643
0.5299409661374237	0.403813440878486	-0.007874204414165727
0.6904575302346508	-0.328101089523262	-0.00581159752831139
0.7495417234598628	-0.590621254179051	-0.0020245007287748393
0.7442741993705554	0.842391945849185	-0.0009533558520513178
0.2813605145394187	-0.302559832218486	-0.0024317711217700126
0.8601869073068417	0.150858789128706	0.017364668333050316
0.7735127711808812	-0.930711172981621	-0.00019895596538101144
0.4798885734577624	0.844530928170618	-0.0005450999948720306
0.7753484733171839	-0.854414519928732	-0.0007145708900157639
0.381405068525131	-0.461000327731589	-0.00379968512751459
0.7657971172737416	-0.975799924920802	-0.000015646267130817506
0.7815755088031883	-0.670494186401091	-0.0007431180882512024
0.41658883908079436	0.996969537201242	-4.8011697757233655e-9
0.2367376305586655	-0.671356264387969	-0.00038624474088212724
0.39673518879050224	0.237341978574001	-0.006331469511413899
0.5230667173552087	0.0299260127129136	-0.010940705486561857
0.3097280980443909	0.766240694412237	-0.0004043503350390219
0.8357899197181929	-0.0225299795204781	0.013198268825601548
0.3654827757208982	0.396353940883826	-0.004027998956972864
0.1554503519661023	0.696649620561212	-0.00008653026241667251
0.6948547381643265	-0.660441287775403	-0.0033439930957855613
0.43626152671419904	-0.829810264379279	-0.0005219536427052754
0.4607503711856598	-0.599924919626524	-0.003576994985694657
0.295041055135659	0.817302794868989	-0.0001907216416247574
0.1236911478033957	0.923850544561181	-1.0588105470301205e-6
0.28869422787135984	-0.193231097962871	-0.003017828367846353
0.6092983979244253	0.49461397106546	-0.006724119196248238
0.5702152649706184	0.605937257193721	-0.004797874615644048
0.17158661592748362	-0.395812180658973	-0.0004686559211314374
0.4374667960496214	0.188948657643605	-0.008065416238310138
0.4225423272146331	-0.813088957585595	-0.0005963494967996416
0.8454923290822269	-0.571371989419541	0.005704836634300813
0.5543644753606618	0.999093970613493	-3.508424430752559e-10
0.7350398057387448	-0.794697321394884	-0.0014582203699385304
0.5090743928560434	-0.283116186061401	-0.009122456190926788
0.94810416141544	0.544342887083183	0.0260015947931901
0.7288333761067158	-0.158747344886456	-0.002816674409584141
0.7113558007237274	0.693607522506674	-0.00272252886731589
0.4928533175768354	0.878926594611812	-0.00031859768531168706
0.8967553901482449	0.661055347095138	0.008877613357607344
0.23814346479661022	-0.360254953728412	-0.0013539567430175985
0.9574638135026561	0.926346898185089	0.0016437939320323026
0.15555378509310977	-0.0169456759876221	-0.0005557563950879529
0.2716042638030602	0.340182488502383	-0.0020574579286228487
0.5530238369544472	0.943185171542422	-0.00006196603009553903
0.19874841106854857	-0.620981172319897	-0.00030662596103202586
0.3717061253633254	-0.0104793400389582	-0.006251314530770086
0.1381334700340836	0.957782172023399	-2.764002636400239e-7
0.9003322588702786	0.547983202585323	0.01453195019037836
0.5510326302238829	-0.219292274183096	-0.010257499056597405
0.44910860258058066	0.627302016252353	-0.0029874154232850227
0.2341998901183738	-0.737682210423263	-0.0002229234523836044
0.40724722248101886	0.481873173768294	-0.004174878672099175
0.39706591444728556	-0.980073030141352	-1.0829683965954986e-6
0.6809384138912925	0.201037107501254	-0.006783003589407804
0.11005767214981846	-0.984597243034703	-6.765283901124545e-9
0.07169012243625539	-0.253971446231953	-0.000044115798634235885
0.5267224153677244	-0.641531642540731	-0.003764680052215553
0.5778860285757486	-0.956792092385916	-0.00003356541339962048
0.8631058861488069	-0.657587817923423	0.005092084206195961
0.38491402560638527	-0.135535906185055	-0.006481401980215298
0.10596147262302588	-0.614605469937882	-0.00004510796826226982
0.29707009939279305	-0.527476725631638	-0.0015743577959023254
0.6403925569793636	-0.234201011549982	-0.008745833889629889
0.6770111797689016	-0.499194737050626	-0.005397081428876093
0.5580095431277836	0.218137392526799	-0.01028898188093946
0.7278754082368433	-0.121506562043509	-0.0028747763979262743
0.38237811574341135	-0.733412891050582	-0.0010136607414613285
0.2406129290677323	-0.407974580351791	-0.0012461982688317553
0.6912718724048315	-0.888230370577312	-0.0005293781339385533
0.09367891008484354	0.220457040671104	-0.00010442033099559737
0.97867607567469	-0.993007235403841	9.344992504672599e-6
0.8138434764625015	0.992092169081257	-8.952172966055411e-7
0.7571619162728157	0.920411797356797	-0.0002671979827907456
0.2204743708610751	0.594445666838977	-0.0004854407993651119
0.7762742041857154	-0.986304836191216	-3.4770305522227313e-6
0.33018965044727955	-0.916502738348503	-0.00003471721329679662
0.5615856765389629	-0.846576157465224	-0.0007700349334509222
0.4249317219124093	0.0267207755820725	-0.008256138192563631
0.3541714252052898	-0.862220938274251	-0.00016544149756185918
0.6010243960675125	0.07747381851936	-0.010635364593749698
0.4373633848110081	0.871029252814035	-0.0002658497667903202
0.8051589621641944	0.635700697227514	0.0008558322210603438
0.7239922751869005	0.528382733354768	-0.003335292803429962
0.5623792611407148	-0.242052029694339	-0.010084728866139241
0.28945556372706427	-0.646643243797714	-0.0008301480332218248
0.9299888808901705	0.896778140647489	0.0014852622631258603
0.4462265863305779	0.760324363616112	-0.0012135468644403193
0.5586709167596423	0.968676801857513	-0.000012382422202090334
0.6989750049893625	-0.883829321528736	-0.0005779236636199832
0.951646429642041	-0.840868420718566	0.0063256479080816795
0.9447792317831544	0.216781153212024	0.038763588414638034
0.7732318645099215	-0.966631615748287	-0.000036696095506785446
0.6360829889756139	0.16646619298479	-0.009249487769308883
0.3256392457942573	-0.712971492018978	-0.0007518456157608595
0.7731777609932347	0.796608260896017	-0.0010407400347119825
0.6887557088490587	-0.715577843268128	-0.002751163333201937
0.31544943089301347	0.836168452309289	-0.00017893813857132782
0.5106694639733008	-0.0990079719760394	-0.010557782656209148
0.6762467530061327	0.776199972258781	-0.0019699751356196046
0.13545623952222483	0.957769922113149	-2.5952266893430786e-7
0.3991251551582299	0.542024098750444	-0.0032678203528566626
0.7306687938203578	-0.772781276934916	-0.0017048742669128793
0.8452486768193248	0.21516965658263	0.01355316043582658
0.28846716745644685	0.948868060158473	-5.585606399441038e-6
0.366878681470313	0.354739475751918	-0.004432960946757069
0.587375568125946	-0.635794382244835	-0.004333380696190361
0.8135008419232269	0.800118146552056	-0.00031333013704451545
0.6496747809568498	0.731682870508457	-0.0027052572668290614
0.7855816469593834	0.275398251080102	0.00330101145885443
0.5308045415413314	-0.944397331527529	-0.00005178609119426771
0.8199456583542707	-0.705629510836842	0.0007999395278424423
0.4501644820184889	-0.702729726557671	-0.0019469389572434154
0.952513166884637	0.288198705833387	0.03952560735258222
0.4458842375292697	-0.00961996588127809	-0.009005348330393336
0.28010530867350303	-0.252919113799656	-0.0025900277793765515
0.767749339080095	-0.683299008762989	-0.0013348484698727009
0.5174181999584401	0.348797356012668	-0.008467327110660297
0.8650649913214037	-0.714321443620162	0.0035467061615464166
0.10727937363996201	-0.164367170674697	-0.0001679465891642327
0.007055610274531392	0.958652695214313	-2.632769356927763e-11
0.6063182074807479	-0.911300670518316	-0.0002495249606012751
0.5032887349212888	0.809454999110383	-0.0009820604892649765
0.2554839234880621	0.81801926850078	-0.00011949314765416011
0.7736478937506793	0.513917214745579	-0.0001685315999962504
0.9019687554911162	0.615524945295923	0.011741676008942143
0.5137976436384806	-0.394761191120908	-0.007767472169789825
0.3797737843415448	-0.552109312232474	-0.002783371005280833
0.6928453393307372	0.615131503757846	-0.003862856778766888
0.3183864430187733	-0.937743743081389	-0.00001359848648899511
0.6017447345345738	0.780348100809223	-0.0018324513787642202
0.3594461551362698	-0.949196746307658	-0.000011495411474862557
0.9215421333420288	-0.909219891927576	0.0008151130654899237
0.6082203592318084	0.928161429390689	-0.00014840483226782875
0.6715932299014727	0.217990420956461	-0.007313772841558738
0.40575513380945855	0.974357013408537	-2.431384351604343e-6
0.2203560130173882	0.98651534375279	-4.538295475659993e-8
0.1592499302969928	0.411216364792453	-0.00035872405725414055
0.26488301180813056	-0.0734695356743757	-0.0025859121456108234
0.7005215596354488	0.981213840008495	-5.978715812468138e-6
0.5157177714850544	0.706639876923118	-0.0025304635956091602
0.13531654498131712	-0.211926465743673	-0.0003221181774356566
0.25197410372416984	-0.542859804297958	-0.0009175703068816866
0.1344783597001288	0.599138477884325	-0.00010289497960922766
0.5406132757488661	0.262344269612364	-0.00978419861184497
0.4812697752696846	0.888356344007362	-0.00024330255565437845
0.34391340004365223	-0.675475229445524	-0.001146953376957801
0.755905835257899	0.98260740323967	-6.159224507202203e-6
0.7544767008923805	0.958612638323795	-0.000059795752379214255
0.42739183573076783	-0.678012263526434	-0.0020155820940258497
0.7198051675493714	-0.63146310248748	-0.0030401780307348506
0.9260587640669931	0.996738461687633	-1.637605197884458e-7
0.35486677428607233	-0.845348578283505	-0.00022347767596005944
0.4764355526080766	-0.756339779741582	-0.0014749875006616856
0.7038326596067509	-0.123453208794643	-0.00514547997883103
0.582856585613195	0.0347138558828122	-0.011027019455276165
0.8055876697124444	-0.394228354521591	0.004506061207777586
0.099222094754404	0.0492358964291637	-0.0001422459312551367
0.6153618657920054	-0.512276596792733	-0.006412187924309473
0.6323424052027695	0.35908721525363	-0.008048968266366611
0.1182141663428748	-0.909234568384824	-1.5056834789216468e-6
0.018632574112138617	0.29766303453897	-6.913287078164126e-7
0.3269535360885853	0.85239433723181	-0.00015353239581722322
0.9293579688986549	0.947102612798111	0.0002138966557350242
0.454205584236548	-0.776211037257235	-0.0010921891130618623
0.6484757795450807	0.361498147202587	-0.007552475534904939
0.6669076612575838	-0.753385860295253	-0.0023300296217808564
0.8656980465722458	-0.519686292539758	0.009883062914345325
0.5032603973177932	0.5233841631682	-0.005536789164649338
0.8069608453028241	0.197199017947078	0.007106776725236659
0.43120299159071324	-0.916174072219847	-0.00008291164731850013
0.631148684579627	0.863875901429346	-0.000728779970839784
0.6294445823659853	0.935019526963992	-0.00012508247271190637
0.5336914687364074	-0.605597925748105	-0.00449020012587081
0.6343747423445393	-0.889021262847365	-0.00046577775597996435
0.9344878555098914	-0.918797490716225	0.0009341773570240527
0.37596079783593256	-0.338176902634606	-0.004845551545693185
0.5721568684643412	-0.576458190692294	-0.0053478011738568795
0.7212455892753432	-0.648047606589476	-0.0028909708436531253
0.41429604916173907	0.913177135866663	-0.00008036044215541608
0.6731284304217192	0.457802218603312	-0.005885198709630438
0.7265535951313138	-0.715810353612234	-0.002267128234775778
0.5367407818140607	-0.300940864206304	-0.009325051711561044
0.6080847642836511	0.304618886837737	-0.009102178138682037
0.09575201023872362	0.167077762391744	-0.00011864388983679318
0.7961740499480272	0.968609851959686	-0.00003332493715834005
0.24079391962161617	0.809717159038422	-0.0001107198019288736
0.3982961853196878	0.829540172127332	-0.0004034370857385115
0.6334345583149942	-0.881594667177875	-0.000538202037855451
0.6926567298967399	-0.30399835351908	-0.00575060602845538
0.24396102583554097	0.863022491677834	-0.000049162985406716994
0.824197414673383	0.13525653799107	0.010521626621985311
0.9135685230304168	0.513110522654714	0.018779683177980105
0.1495701381680677	-0.0171819779920286	-0.0004940880662481844
0.10222281665784264	0.779111262216418	-0.000010593658469390712
0.18135048212316446	0.0723783558407666	-0.0008663229927939494
0.18291025863529972	0.985529331667813	-2.986716288198336e-8
0.597759603258237	0.8833188276254	-0.0004670206068544757
0.529571257857752	-0.677192680314439	-0.0031597648819711474
0.4524466241608396	0.850141544048433	-0.00042505908389261316
0.43033337143927197	0.639570463443684	-0.0025478183387425872
0.34161464036876266	-0.369922220172243	-0.0036004540082383465
0.7188056025523222	0.000813094633334919	-0.0037505994275348867
0.8072504970768454	0.806085993273087	-0.0004657962721164625
0.08896388070319367	-0.780041639045869	-6.777935853041823e-6
0.7601101976125488	0.281153336229566	0.00016143012615723223
0.9882262383543923	-0.96823196917159	0.0016275882605968073
0.45931539137866256	-0.631685876616615	-0.003069656972454694
0.37049842363968377	0.471743338009754	-0.003431781982437364
0.5085206605891912	-0.411371450187577	-0.00743157526808557
0.25638500950332027	0.655660087341761	-0.0005457613473015199
0.5559656791621789	-0.638013542693074	-0.004103525408641635
0.7511717775550468	0.90024488279505	-0.0004217089139309219
0.604982084457403	-0.760627268044339	-0.002167286340143129
0.6376971783359344	-0.621181382509139	-0.004545016122670345
0.2205127088948395	-0.710591532495488	-0.00023238029762188506
0.0657801708083166	-0.722922456308575	-4.74988066160784e-6
0.7523781322337318	0.991628355139494	-7.682015056523522e-7
0.8755414683544518	0.835802119104057	0.001033343037042633
0.9266128240244291	-0.294153875618508	0.030790663958841925
0.16833723882638943	-0.136550460055831	-0.0006691754363846166
0.01360315122442882	0.297144514489351	-2.6814653518177455e-7
0.8931511993163802	0.211706844513995	0.02392717450333143
0.7996480064331585	-0.703874086980389	-0.00015827842128195288
0.3161733160872217	-0.173934794175663	-0.003912489936048004
0.14225322522020853	0.965567479021862	-1.6773075441240207e-7
0.6800151636532424	0.397625801961802	-0.00603754440456912
0.8793441142594057	-0.882208846210605	0.0003616498729029064
0.638616031077209	0.942501775112661	-0.00009472826289607271
0.10928765881200554	-0.688205516070398	-0.000030609440576662194
0.6442041588066993	-0.920961177465134	-0.00021495206503467464
0.5424842304459757	0.770451397134511	-0.0017114396931755392
0.5740734134427891	0.382274460454695	-0.008484918409042523
0.803417919506122	-0.348070784524932	0.004872539432448999
0.8189494114323828	0.318599667064711	0.007512052109461805
0.7444604507626468	-0.54525932600925	-0.0022534235060300083
0.3985218321873561	0.687750497386998	-0.001585952803261005
0.3373571793595839	0.162091765646147	-0.0046606728138391266
0.5359593860115884	-0.450090638982866	-0.007230859422789531
0.5341762616388357	0.529312857582905	-0.005869129145769625
0.075714195867493	-0.52500079212045	-0.000024842553881384517
0.3828247321708063	-0.941333370364423	-0.0000212488161931785
0.6494249339109531	-0.177661873356685	-0.008628171600670257
0.2257468209293405	0.0301713079070708	-0.0016634572234726802
0.2879535345388755	-0.915818701210896	-0.00002258993706392934
0.7326389747307027	0.211181472642042	-0.002511192741557897
0.7034368306012199	-0.761397814959226	-0.00205333404460093
0.161810515032229	-0.0594347848972454	-0.0006198322370053319
0.6500524511899236	0.482110047527866	-0.0063052819254345764
0.36283147171509494	-0.02464045500457	-0.005906241119869271
0.6477753975995079	-0.660191947230956	-0.0038629260601512868
0.1050027406302925	-0.843810645796772	-4.6264805720264434e-6
0.8104283499920856	-0.905550821945194	-0.0002996832174603034
0.14193019251035008	-0.404433050306136	-0.0002573133880459986
0.2744810427884254	-0.283058198352706	-0.0023430310094808846
0.5304532935836018	-0.426494039901483	-0.0075360520570891
0.6628011439421428	-0.617491221615046	-0.0043595394210495355
0.8978615756867624	0.294708095578879	0.023171020948034093
0.6102200313755273	0.960514268647157	-0.000030804016124069384
0.8753776950611452	0.472837136138377	0.012988287669261776
0.4653977007590931	-0.825331373242324	-0.0006617929157229547
0.5540934687561265	-0.532959987844754	-0.006005267460601878
0.7252619258113212	-0.976309858671056	-0.000012637788445310245
0.5687312165730688	-0.94120351757404	-0.0000736085066094339
0.3308350805426094	0.893338849334831	-0.00006790809791347911
0.7630325453952446	-0.420514459072207	-0.0003951392254045893
0.9589191151624497	0.966018165617877	0.00025009787832878206
0.3754799720982879	0.377310710064749	-0.004479849226144664
0.13513665608783557	0.500463458909716	-0.00016272516481152512
0.5971362219474325	0.367059890410344	-0.008571149547702805
0.8082209834674006	-0.689002343527331	0.0003924202804592522
0.4826180987848596	0.919238870028292	-0.00010596848579097994
0.9392754873347087	-0.760915042922593	0.009778609851625744
0.4919055541677608	-0.295909163913315	-0.008626690966989068
0.2561645067910108	-0.302866484015398	-0.00186709593027865
0.22131535935182273	-0.648977755342383	-0.0003624530557216249
0.28094164358887413	-0.613165824506419	-0.0009150626902411682
0.3672137608969228	-0.760807204159101	-0.0007088942575807362
0.08986528949787094	0.231048976539184	-0.00009071507039737608
0.7482922797895556	0.811854992721104	-0.001203976658739304
0.014378392592401453	-0.312566013253303	-3.072290332525505e-7
0.9285038955675086	0.88831650037142	0.0017221291721174036
0.16574719712654973	0.298559896373874	-0.0005213455571600918
0.5848900679632093	-0.0533289440774025	-0.010971598420091896
0.1985982076488857	0.917752357436942	-6.178301551030762e-6
0.8158197809930912	0.18886665298743	0.00862096147877569
0.4332234624395044	0.738683060049929	-0.001356079445154068
0.8443654838923653	0.973790232294735	-0.00002323858752661834
0.7854971089195563	-0.755200348478244	-0.000868390595864078
0.348858846425478	0.411634717152577	-0.003459925322047849
0.6117615010814454	-0.826637321476622	-0.0011654685277641176
0.4305191245240949	0.641343001346352	-0.0025268632489961226
0.4514376313370852	-0.638379259127885	-0.002859335084285491
0.27617822009772136	0.728560388249883	-0.0004031736409088377
0.8305411860958187	-0.944210145686506	-0.00011332974914017188
0.6032182812745592	-0.485468849883471	-0.006900518409971569
0.5895778909794818	-0.509695277417174	-0.006555632582758537
0.15544010719300627	-0.232202749663632	-0.00047680380801831787
0.8582988703248972	0.0174636478728862	0.01779502340934893
0.5802851072015577	0.879995444757193	-0.0004684045434356609
0.3119127981778534	0.0546202825244162	-0.004040170976971333
0.9846332755790459	-0.356323264114544	0.05299323468276446
0.3530802037612946	-0.703598905766026	-0.001019571708421651
0.06149495171136505	-0.232999596622852	-0.000028566307196302556
0.3751504579179609	-0.972389461975041	-2.307779819560624e-6
0.33352733414721025	-0.890444125617383	-0.0000748876617177962
0.6438564751746719	0.471659778336545	-0.0065627384436157225
0.33723246905104387	-0.772864540093439	-0.0004890808365027476
0.9234141495626735	-0.00436083493398218	0.03436839030145194
0.9744842131332797	0.69339028599857	0.024879882769903387
0.8630062453022864	0.872460047876227	0.00017575888708867601
0.6797096352554054	-0.974492632664531	-0.000012754123699409568
0.8745759814501575	-0.547667183688716	0.010259610872129362
0.5188159969631787	-0.746731449705681	-0.0019194311717813987
0.31960436653763624	-0.302778085890184	-0.0034305326888949953
0.3053462900628784	-0.992875681422487	-2.0854155209103426e-8
0.3804994087774908	0.552187547764712	-0.0027959466289877648
0.8725156439204105	-0.623648679399495	0.007263273523198817
0.5826787408000917	-0.71692666878034	-0.002833303426858421
0.8373625952816524	-0.774358921887848	0.0006467472691733568
0.49721805412301723	-0.575899255243657	-0.004542767321841145
0.7328139600549821	0.51071510126762	-0.0028991387769031407
0.9013007071602993	-0.590209564548818	0.012802503813793753
0.49425989257798997	-0.159791795017129	-0.009898434890970954
0.10981473581589371	-0.203058198229238	-0.00017294375387802858
0.8969706919831366	-0.671729752785063	0.008429779575365165
0.22871516441909348	-0.447438700161932	-0.0009620457116420312
0.6094869335401062	0.918630197336972	-0.0002040559287553322
0.22899756998305043	-0.495529376631539	-0.0008261869970494383
0.6707988686380875	0.926507393206492	-0.00019542282967986686
0.3395573687069706	0.18877168645907	-0.004628996989736945
0.7012910200821851	0.619519840060597	-0.0036243215248761614
0.3677804913912775	-0.766377583391105	-0.0006746629341882484
0.4703370057288208	0.964718951026008	-9.968412705566977e-6
0.6495644302372751	0.648106305781082	-0.004041181997041566
0.8937437032400253	-0.145600433486347	0.025143181641784033
0.9132973337539458	-0.790052586180216	0.004840693033622834
0.05302405594914372	-0.91277867275976	-1.0727069639306454e-7
0.3056280870715136	-0.669977814325853	-0.0008442021462108397
0.2965787489214789	0.292432025952881	-0.002856818272566996
0.6639111533893105	0.954533200764375	-0.000056752361974275045
0.33116828820951943	0.790171273085986	-0.00038351623684584825
0.7557810936699015	0.73076154560996	-0.001607661233567936
0.8489886575900368	-0.95285218524068	-0.00007542667328342586
0.35198429882811516	-0.991653174024756	-5.471410854768078e-8
0.39817745424802226	-0.299597671106469	-0.005880130394408642
0.9619376519991818	-0.861434464096338	0.006414991970781258
0.5450895470027693	-0.807549228257773	-0.0011942489662611572
0.543534835688308	-0.542479667374652	-0.005738211644616007
0.14423480491052068	0.533672731538165	-0.00017423517399847406
0.2997810545269783	-0.407695419244477	-0.002333453749550657
0.32758871735851575	-0.299116188979549	-0.0036801271336042995
0.7251364744204033	-0.237963632492222	-0.0032715087123424075
0.8761317875390132	0.994735148688949	-4.122838542607057e-7
0.7833109229726046	-0.939186773921026	-0.00015053923729475163
0.19503496066846548	-0.653937137727995	-0.0002374983543293479
0.3382647490137459	-0.49385505403468	-0.002534573751510398
0.5127345636138041	0.404546832263889	-0.0076057342345949705
0.8383858310874395	-0.571829954020562	0.004906557176192141
0.7292210768910017	0.603291856534441	-0.002874599238987485
0.9453366937580161	-0.372523760966792	0.033817820839591485
0.4385935303839862	-0.999711529553909	-5.01386541699776e-12
0.22859876036209648	0.589556520080038	-0.0005553046042011928
0.1336396275069278	-0.983106198521286	-1.6733407320888872e-8
0.8140754145796792	0.787786438573723	-0.000237451046266884
0.42292026113118386	0.717930057566155	-0.001498784663574293
0.26486147591410064	0.0139862079494091	-0.002619602598177513
0.4656812221145942	-0.718483379204952	-0.0018873139000927504
0.8410913621553895	0.98407062826451	-6.8195702589906315e-6
0.813066288239668	-0.122339974430892	0.008673161642071008
0.39459765624268817	-0.962249391169352	-6.748080493908452e-6
0.524174345688545	0.832569778812954	-0.0008065729790822097
0.9557792643700036	0.952290401707278	0.0005386473190117315
0.3388201017555109	0.984054114787099	-3.260249336803375e-7
0.6813673793357047	0.437879169680771	-0.005719831364309729
0.529662549650412	-0.110025445291543	-0.010797487999045022
0.8681708613610953	-0.35792806448826	0.01510339702804453
0.5541204666413058	0.722646669469779	-0.002563746309722032
0.6482435352853274	0.825034394385664	-0.001261075379420443
0.011681231534214985	-0.442799747150765	-1.1646282453206295e-7
0.5087119368062839	0.895376724291492	-0.0002410205984623837
0.7609214490304765	0.994634747513169	-2.2096699604093348e-7
0.6537690750061491	0.663619233516866	-0.003772215066458485
0.6595814793009024	0.106719678778761	-0.00830431184837312
0.7599216232416516	-0.84283334009815	-0.0008794705456323283
0.060603788699684615	-0.656177506318403	-6.199256728188188e-6
0.6040814207183024	0.924964619300297	-0.00016295414343103648
0.8291027713792392	-0.684399781803312	0.0016737679466675395
0.22037917097889687	0.64264141600367	-0.00037184999773663615
0.7238481088736345	0.609964854947151	-0.00303661410718242
0.1437146489927516	0.0498678103675098	-0.00043560010241994684
0.8173151056388509	-0.885989359481244	-0.0003396077606617069
0.5488589236001385	0.436447469403421	-0.007578712493022701
0.8129504866991547	0.73766304810886	0.00010552327014182356
0.7509106836556299	0.425253877385435	-0.0014745837809406344
0.30813476345450674	-0.583343080535107	-0.0013849569218327491
0.4205042658086539	0.208084097532617	-0.007359701889681381
0.6435241506458383	-0.377085564607316	-0.007570100645430972
0.7356000969718661	-0.79849131957348	-0.0014178148397581665
0.522129870103666	-0.655480593846922	-0.003467884516519405
0.6391235710710165	0.970291358208082	-0.000016161199711576154
0.8564379304226203	-0.168125215988803	0.016382783214210342
0.707610261062772	0.00434415943001945	-0.004821291089411956
0.5984962143457747	0.718619820677753	-0.002871118710177563
0.9354987403412643	0.407410145789168	0.029223491272895627
0.9858178057731599	-0.95469443024965	0.002529750034164347
0.7218611056811363	0.879296209377116	-0.0006254749816162013
0.7769392680516829	-0.466286444734977	0.0005176850918550559
0.3789996750613606	-0.677977538172824	-0.0014777765718894669
0.28339786183601146	0.994815611450811	-6.242468855876865e-9
0.07400244357808641	-0.54205486467046	-0.00002150662844216305
0.21932381381457866	-0.164336428370941	-0.001428005301981132
0.48093476429473603	0.764253996649099	-0.001405553792893666
0.03221566733154024	0.163785660051192	-4.383865439148082e-6
0.6407835746218424	-0.939680582805281	-0.00010803298774154707
0.7927619382600272	0.649133074060102	-0.00003899988730176135
0.9444145771120289	-0.987004458940689	-2.3042080093210352e-7
0.6460038457333632	-0.343671330531951	-0.007782992186638016
0.17533398434268285	0.0867248822117611	-0.0007789145636878569
0.5563978165740965	-0.757689856795761	-0.0019917312111365137
0.5636397474148287	0.78614167472136	-0.0015842098299008738
0.5129490170660294	-0.788078364287938	-0.001294010520106942
0.517090344115453	-0.116655621171623	-0.010590910913022847
0.4813967002198781	0.218252453802771	-0.009147022745004427
0.4865838483203522	-0.875215692356798	-0.00033154262011980375
0.5327875889138012	-0.687868463311208	-0.0030021894719170867
0.5658215921463323	0.440425086870175	-0.0076239512237291935
0.47227389907227324	-0.449206957227877	-0.006135274747819675
0.34739072152230366	0.951947432028573	-8.754418194760498e-6
0.6561826951995257	-0.716811303607844	-0.002927484270791232
0.20687737540386303	0.727932375294019	-0.00016456379169354975
0.8534456418747267	-0.829940776103524	0.0004372591358640492
0.892589180088004	0.06893448185677	0.025602593605847
0.8783284380259541	-0.792754723433534	0.0021930952701754505
0.3956911012680355	-0.783640776347857	-0.0006973712834210092
0.4005053775946365	-0.885693497543071	-0.00014960113401165046
0.9002443140661663	-0.679872884327804	0.008493401880603626
0.6408593387441812	0.500872461232869	-0.00625816277324722
0.6432845410579658	0.017821738239938	-0.009265134362070599
0.6844980660237757	-0.630165284838343	-0.003865943343316875
0.11226386251658	0.34937278488188	-0.00014419345855055664
0.6742390838662777	-0.323619798767497	-0.0067286087411851285
0.45238542553214284	-0.403948634914975	-0.006303519167345703
0.7676024982188594	-0.673435508835689	-0.0013284789190576181
0.13364485918024865	-0.985170629046963	-1.1366677906454097e-8
0.5842429680147873	-0.405793522084795	-0.008146085427153607
0.19963514208234417	0.801542840793032	-0.00006758618858502444
0.8002590896523478	-0.82174560485195	-0.0005986415184867056
0.5414284511582201	0.476420652764656	-0.006860060310842859
0.09675875921944431	0.518969125696297	-0.00005412221944062858
0.6579407088819638	-0.906948945920612	-0.0003302693578612944
0.7885681800729157	-0.72095897211491	-0.0006915435179360162
0.3301886755081748	0.249310381649734	-0.0040345701102435134
0.4416698322101562	0.820950866227123	-0.0006092522609300909
0.3894289635012001	0.398397624505049	-0.0046646778336738165
0.40492384439163065	0.413929704426947	-0.004920422390068397
0.4873411367216467	-0.951747467244586	-0.000026951021233367373
0.23836954481140543	0.319050400517725	-0.0014749541565428743
0.4297413650770152	-0.88714119744406	-0.0001794924742879813
0.5460079075403287	-0.29033313047375	-0.00952929919101801
0.6139720679955705	0.388933301338733	-0.008100210138532012
0.6137837355073511	-0.828770855924757	-0.0011410264337687339
0.8238680022871157	-0.286999929580556	0.008755306298393759
0.6916048260287084	-0.838679278427507	-0.0010984737707046802
0.5637316697007809	0.661998051485565	-0.0037188057183267236
0.8776393528661837	0.98345525543573	-8.137285584560298e-6
0.682387049234281	0.913822716063467	-0.0002931630871291118
0.703900542097305	0.915298828676057	-0.00029373713134927095
0.5916937439787291	-0.634383001856721	-0.004374333584109677
0.8138773788600097	0.196584599765686	0.008226690589961463
0.19211499003393293	0.582241419500386	-0.00033814924302046805
0.11778763031424493	-0.140877952322181	-0.00022757073965921256
0.08617694805372135	0.568982077667403	-0.00003029562846058503
0.36513964622695533	0.929033591768558	-0.000030871653766497925
0.823331357528103	-0.16242629895177	0.010146761333494849
0.8206161410072814	0.590875021768334	0.0027553387622135253
0.7625053638774413	-0.22576093576478	0.0007291207947418457
0.671843631879295	0.889987263784852	-0.0004973407341752102
0.6606475122891496	0.441416916137211	-0.006445735990598634
0.379382919129652	-0.53902515225465	-0.002917126535362415
0.5284400485167466	0.714445415219832	-0.002510553245806086
0.6108320951897545	0.0882750787545959	-0.010367939417280349
0.1839612421709424	0.86271091898628	-0.000019740828013684423
0.7511693072919443	-0.261359201555164	-0.0007271362642899224
0.8636028486909317	-0.873545823586275	0.0001757607816219382
0.12197676003465381	-0.360682431753701	-0.00018095981765091837
0.8037582273202922	0.573439215056733	0.00160241116447144
0.8939418251553002	0.923880229552655	0.00011777584071722963
0.8957885178803641	-0.354445289475049	0.020958689755808498
0.20853469649637535	-0.22393379763519	-0.0011566010173222744
0.8761646721120924	-0.40249672682936	0.015380306005612994
0.3975952688791149	0.261191009194329	-0.006181179150512898
0.5231030886609892	-0.696135369702929	-0.0027726539086620765
0.7015912671816172	0.889982157885928	-0.0005171070944005056
0.27790521180943134	-0.263684450638839	-0.002496400868986903
0.38126552380087747	0.884883066611669	-0.00013073300593493048
0.5909378864957844	0.856856393861104	-0.0007290014990165067
0.7485883237684009	0.696543723846796	-0.0019101541740684876
0.5003967523961547	-0.767747109647623	-0.0014896197407350384
0.18844052784422702	0.605676557419804	-0.00028277899206605764
0.2488907349254271	0.892237689817318	-0.000027508464840091134
0.8461128345795165	-0.648499459588101	0.0037514253599366756
0.41932417048829257	-0.679449193661709	-0.0019056941550102645
0.5826632204193604	0.654173004183702	-0.003975091454948582
0.6010989361539784	-0.986334461481617	-1.4589172179916892e-6
0.6012190797229896	-0.431750721063419	-0.007694938877068291
0.7757942831771754	-0.720520268577948	-0.0011043858602255764
0.9585062284573649	-0.999946136660465	-1.9675768879852022e-12
0.5951095804977433	-0.491328245311218	-0.006842987919843806
0.362349935171767	-0.26084553092401	-0.005003359561618685
0.2049763048842903	0.855116821686079	-0.000032400575758875806
0.30203324318680386	-0.134825704230127	-0.0035764524206582083
0.14403075921850703	0.125958951519001	-0.0004224721589382607
0.09050537715024548	-0.3840128217724	-0.00006869482288313953
0.6621662151617798	0.672458579362789	-0.0035779211975793634
0.04314138641373719	0.486378226751534	-5.196503358690138e-6
0.7948538144287423	0.265556521710816	0.004652760902030871
0.4995341880516361	0.929329986477698	-0.00008235860239886508
0.8042727271337423	0.0209322196852382	0.007543961837987249
0.06360479136792065	0.855749710744844	-7.723961205596856e-7
0.5173876864827954	0.975536025894773	-4.786105533749525e-6
0.7167237076479223	-0.772857526552631	-0.0018239998075735486
0.6131790022554708	0.422132804666067	-0.007701237266533607
0.33881469533946773	-0.872885912650613	-0.00011667784711862918
0.3033186774336849	0.180841672617278	-0.0034869335074102204
0.41676032190095963	0.580734972843455	-0.003110720019581097
0.38892772399432624	0.791563416288665	-0.0006086975900149883
0.5434202581123418	0.432252636356025	-0.007594262998572028
0.6153361732787835	0.625552634359883	-0.0045560134886378535
0.31972792280915874	0.234061418067564	-0.0037845091547531223
0.5158759247151861	-0.705905281732608	-0.0025439540212311654
0.6869882768591167	0.981244577453693	-5.592184086387432e-6
0.4402648520594214	-0.647396655836784	-0.0025781475935829773
0.2562583837986384	0.676208890145928	-0.0004767519397163102
0.8994555159705155	0.928779362379668	0.00012670828970547763
0.6047768914850891	0.709027849236826	-0.0030620546925109134
0.2636685423140869	-0.602153279872214	-0.0008018674171065146
0.38623479855680604	-0.9049972232464	-0.00008191443873276346
0.4043059529831975	-0.205943517953627	-0.006811189113601075
0.5512619735308094	-0.868859738646303	-0.000514371014007284
0.46343438367203693	-0.254082885967164	-0.008337154688397174
0.9660214925803043	-0.894560898562934	0.0044973496230223215
0.896310767192995	0.549743453342139	0.01372722345694343
0.6236351468826984	0.775742873893385	-0.001968634582750905
0.7661741634213087	-0.00206120924145662	0.0018131635016207786
0.6722028743642301	0.329563563603866	-0.006799257855017178
0.41736198631181093	0.0112017218476212	-0.007988323550685284
0.1431223477474037	0.0161837520461479	-0.00043287354179042596
0.44975860211063384	0.922397713915007	-0.00007685037834325151
0.5430370643920382	0.63433288958883	-0.004059130989864132
0.7538412077682971	0.354849980296657	-0.0008825804303062763
0.4617858659165541	0.886280984290801	-0.0002264517445851365
0.7104479329287152	0.992954285570041	-3.764908723419551e-7
0.5574734289844051	0.805736012163895	-0.0012722973616007957
0.29488024445465266	0.866805096384885	-0.00008445847071617812
0.8776924062122625	0.676757823646701	0.005945831886953766
0.7035355734762381	-0.577022101807554	-0.003909476023987645
0.449654714379141	-0.866142020277428	-0.00031624032561764734
0.7777168515911375	0.864269726484819	-0.0006395103539145688
0.2232449994400254	0.624826148937945	-0.0004291809457333741
0.18506298253596618	-0.672059233534297	-0.00017883362115873611
0.6663325514612249	0.301087469549304	-0.007238956001678512
0.6360207396251426	0.719558657445129	-0.002918855601703042
0.5054232673146143	-0.47526314598147	-0.0063757421666513275
0.24951238350599625	-0.913538351185651	-0.000015124843182578084
0.6257282121825701	-0.97820895485607	-6.350532575917452e-6
0.6546717933117767	0.0910163336341541	-0.008603984332478512
0.6128581979485322	-0.855083495709096	-0.0007983726309286216
0.9577081662886604	0.413905551186765	0.03641442385626684
0.3085232977749222	-0.104618875297462	-0.003850881505260062
0.5621697426562812	0.944634089186828	-0.00006063204690890023
0.31210609505224624	-0.966626523170044	-2.135957327763088e-6
0.7625395038374262	-0.861448921890305	-0.0007213377859025926
0.9245848425236242	-0.993044206102275	-1.108977796661389e-6
0.7648109292944908	-0.993816665358264	-3.409386430460437e-7
0.9840239219907717	0.216704367671576	0.057325864740502594
0.9753085405155056	-0.996301159644562	2.9881636257869377e-7
0.35438374444705756	0.76077166319493	-0.0006393256032690141
0.7438216689239202	0.192452966104135	-0.001296138051568451
0.11457623700541814	-0.701095942668817	-0.00003209512132488692
0.21582402701175732	-0.225775653669955	-0.0012761301759047932
0.3713870742868206	-0.31799878125115	-0.0048741228856723235
0.5995931170112143	0.0414512354151224	-0.010736627787104769
0.0843864933979769	0.0017846847878267	-0.00008766353878641973
0.5539326688882813	0.623008609403815	-0.0043643016478565775
0.164848064657298	-0.739403453251138	-0.00007242958879065436
0.5687623540267099	0.926003386595578	-0.00013459341720251748
0.6080020866244316	0.731440609152586	-0.0026764381176712917
0.006531105532928578	-0.701166151546301	-5.135465021776037e-9
0.8482815251812946	0.200029267065669	0.014343390861489315
0.7645543281817629	-0.253419011935494	0.0008276434006737241
0.8213334035676025	-0.467817185871853	0.005219154927649841
0.13874399206133617	0.951901042250436	-4.097281172818406e-7
0.8611008016648196	-0.91570798038697	-0.00008121881789404842
0.9147096227776956	0.602000647608693	0.014647967665966806
0.7630622474585655	-0.760449326366469	-0.0013460285844842798
0.7244774979400092	0.505559652807278	-0.003361222990410225
0.6582306611661967	0.169547624584213	-0.008217192151667458
0.6615973863921986	0.0775515621889073	-0.008236163270074395
0.503076539242494	-0.648904508730056	-0.0033678308316807248
0.637957141767969	0.312850414964283	-0.008295295158564352
0.9281581973905597	-0.607185011898541	0.01710850547380157
0.6009120632379276	-0.143062070007814	-0.010400657243797958
0.3545586958500083	0.709204665116972	-0.0009901104309728243
0.9021780171085487	0.526834658428473	0.01581087618319847
0.7855621091945447	0.707845759720506	-0.0007473345676280461
0.7175985970845751	-0.230992790921606	-0.00394390525293021
0.8058044384029017	0.561564327481027	0.001950196150802072
0.5679425681110051	0.411502714226365	-0.008065989314797675
0.517943628216825	0.942722284915728	-0.00005213358988450671
0.6379133277681179	-0.955540612160808	-0.000048100542335749914
0.19076939905313045	-0.624448171394177	-0.000264889887568308
0.8056755152954951	-0.330828336280106	0.005410497411763227
0.825035962260209	0.291454977907032	0.0088768951627097
0.7392589427915839	-0.940122109484769	-0.00014065134990941754
0.15919148105887485	-0.650904936152089	-0.00012858310497928903
0.9467406447945659	0.639466549206088	0.019574972723372146
0.46699685076262976	0.887616744214611	-0.00022699661646580495
0.05196768101998057	-0.126014924173884	-0.0000192503109074661
0.8348419266167618	0.273386409338834	0.01079394718110481
0.9205619209687603	-0.843240596122362	0.0030601046501409317
0.22321340142379303	-0.43291479974276	-0.0009336461041608591
0.4874875712066975	-0.546388581032524	-0.004886560214563332
0.7410952147625592	-0.935005223615731	-0.00017036929400286
0.662256630919027	-0.374884481962073	-0.006946908705389105
0.6468162747023211	0.69069743227327	-0.00337751824833474
0.7941444741020164	-0.569662583183163	0.0008842354693054148
0.5950110015232541	0.415587561111842	-0.007961251211429893
0.060244061611569734	-0.468237258015465	-0.00001535516514721406
0.7428887455860882	0.914061383076038	-0.00031404763532101186
0.08738437053222584	0.772368902836477	-6.998525394983842e-6
0.6985188239309409	0.897245663177116	-0.0004460304499766025
0.06881513602092088	0.594296808952772	-0.000013314914210156648
0.7692531021352266	-0.879915712115263	-0.0005588129582305376
0.8696415301841162	0.774006206998491	0.002200851196726729
0.7001365582771094	0.859411219601739	-0.0008456329063588596
0.28588044137350876	-0.66402559034917	-0.0007191543821977673
0.25201925535571906	-0.584916199689651	-0.0007623034589969461
0.8655704617048915	-0.484402536400277	0.010986312241053392
0.2612777145141401	0.548970008480054	-0.0009961090528243395
0.46755266966982995	-0.480168594637176	-0.005566281226611923
0.21192842560648667	0.200057352329176	-0.0012471202989195918
0.933432609810239	0.990743793831812	-1.8809477206769125e-6
0.7849042924126154	0.49091026949453	0.0009985109565374452
0.07623317166393453	-0.720880585630119	-7.636593973677292e-6
0.9248404198644591	0.0700837901331687	0.034545788086633
0.055999279939850766	-0.688656600923356	-3.843256723162767e-6
0.1542562765454721	0.0253782585719543	-0.0005414564135675806
0.8636002320123873	-0.000284380515177707	0.018960280042960707
0.6803288537374438	-0.814505871617806	-0.0014226488414939777
0.04824882471970441	-0.924583758263518	-5.280706558263928e-8
0.4064130703057906	0.414300608647758	-0.004956369188260763
0.43561534147701697	-0.441960702292231	-0.0053738833931035795
0.687183745855152	0.450839024083593	-0.0053885451130066524
0.6280253772991922	-0.623607680935082	-0.004555489865050601
0.3986482295807105	-0.13987208783231	-0.006971008753302247
0.18126272021008735	0.0271173172441497	-0.0008756403847833573
0.2577153907825006	-0.468035742885206	-0.0012831608143521799
0.6384319126580629	-0.516829191364638	-0.006085943781925719
0.21464563280078375	0.814187637870188	-0.00007208435183503983
0.40254148369558157	-0.737055878877412	-0.0011327424923480464
0.1666735691262843	-0.0129572918758002	-0.0006833574914693886
0.5912034621330785	0.974001138072916	-8.74898992649349e-6
0.49910538119183645	-0.0541227095889166	-0.01046575093643089
0.9446930422546636	0.465937435086075	0.02927660956792621
0.7714897971674265	-0.293283670035886	0.0013959640718827198
0.3447016879940069	-0.878635433425024	-0.00010917280946508543
0.08447576088824438	-0.799693143563209	-4.520259905016971e-6
0.6121308598673688	-0.0830502495042281	-0.010346022121920448
0.6367209827597927	-0.842715416661928	-0.0010014167710724635
0.012560639791819464	-0.520139039257114	-1.0843411112160114e-7
0.5481855581968977	-0.0134944602276786	-0.011184411013111387
0.1608692711769249	-0.635748707180287	-0.0001459700283773103
0.5096391207070755	-0.704514560562576	-0.002509648450832076
0.6963070318782977	0.905744240324935	-0.0003684027282303857
0.4481277369666842	0.184042819250285	-0.008446228800277863
0.8275762191482278	0.104591910178749	0.011339588298196706
0.9014872281265954	-0.574122201906189	0.013569945470648572
0.7164301260041106	-0.997470788417074	-1.8954239946350454e-8
0.5470287398040447	-0.946666890793115	-0.000050598495469320844
0.33141288508794575	-0.459925529800585	-0.0026634888126335766
0.3947429152295116	0.818544888147972	-0.00045722786037998974
0.40535157225642215	-0.963686059582315	-6.608865063633475e-6
0.8913895577313201	-0.864408023732548	0.0009690868269024342
0.45038227703784384	-0.0147436212056862	-0.009153592039964078
0.6181419641898304	-0.00632358599017334	-0.010268254522619811
0.44512966703288437	0.277963686780299	-0.007568177264439832
0.34163523006297297	-0.25756317463837	-0.004350711143330881
0.6130472375026722	-0.84899973869871	-0.0008732583441449285
0.4372622021889694	0.631272705830869	-0.0027586834835861334
0.5016469950002795	-0.815917946177702	-0.0009019145136682163
0.3710682053853094	0.906945443066984	-0.00006816724027802844
0.9738462480111328	0.702905562172583	0.02377007757864772
0.4768594939435767	-0.891983828554337	-0.000217917954387383
0.6495076005236812	-0.73915576550167	-0.0025847800977418177
0.5254783893524784	-0.113859191909026	-0.01072775195051266
0.7106502238352304	0.720768590419915	-0.002454527634289136
0.7889147151107458	-0.888330784993473	-0.0004489515505834886
0.5086406503746431	0.681765164860281	-0.0028746459681556974
0.8264713533268707	-0.273921656303162	0.009371894774397083
0.6660139495694726	-0.855589978026183	-0.0008766687191264535
0.30191209566873506	-0.141195545615713	-0.003556968314531133
0.2260482022958788	0.881303038191519	-0.00002608383605920576
0.8282403403910868	-0.388336704410765	0.007697765823846885
0.23787663133801398	0.66499318449361	-0.0004088692105315844
0.009533804819008554	0.563331620543344	-3.875473532797261e-8
0.5664213725607479	-0.252480049860496	-0.00998682373060445
0.03872186147492376	0.758325109455577	-6.594785649007776e-7
0.2905371908971872	0.680987192794263	-0.0006751295309966774
0.083761041227313	0.168899169203601	-0.00007889695413104807
0.5319505812569624	0.898354089828936	-0.0002528652438386909
0.2688867052752081	0.965566146070163	-1.4081570992717983e-6
0.2200595355344564	0.656722496100413	-0.0003392476673185633
0.4984878841132926	0.947006175250864	-0.00003748535314040369
0.22627700587992575	0.760444545453869	-0.00016089853843404765
0.3163723937940172	-0.661677684955899	-0.000984384691399418
0.41003900164268514	0.376686924874769	-0.005478719917198646
0.4608955460069044	-0.0859072982627392	-0.009352435257886456
0.1373770824621356	0.637408217968894	-0.00008836169284768439
0.3696648501250925	-0.225231458541465	-0.005475398995784433
0.3754917683825137	0.936999056509234	-0.000024322799964267316
0.46733707812829567	0.935307489802198	-0.00005292403790339112
0.17239321878777414	0.756420232816819	-0.00007074397647807953
0.5168945859025897	-0.669995116047067	-0.0031598172249879073
0.2681877423767633	0.966614344841565	-1.275757919185307e-6
0.7727791098325614	-0.832712741183289	-0.0008651751032779395
0.758719182842704	-0.409760998697307	-0.0007212151573478534
0.20654346782962965	-0.717082587361551	-0.00017953661549106474
0.7894195066605483	0.367721475516723	0.0028565708947492193
0.4105607244558335	0.432064563414806	-0.004859186481172958
0.4112174347944581	0.1150267223782	-0.007537162005877734
0.7609876366401794	-0.847435124522586	-0.0008381291594052642
0.5597432420258203	0.176400871107782	-0.01060566533241271
0.3323341632241488	0.651830904085181	-0.0012037187617183487
0.8080852176391962	0.405467248268003	0.004652574718582025
0.7824986040722041	-0.972262339015704	-0.000023585365997260363
0.6788002817763252	0.878286390335159	-0.0006246242373386761
0.4498381871494674	-0.432342074980714	-0.0058555394656795235
0.9155190736954242	-0.903627124335853	0.0007877370468535572
0.3695805309705481	0.64759492152048	-0.0016567695570506053
0.7605018106100333	0.0409589367675465	0.0010371315823995417
0.923515270621585	0.960774826540564	0.00004474615449266714
0.7633005252967698	-0.966450749730486	-0.00003620081533296192
0.8414039759573655	-0.995369293589955	-2.2836072229711379e-7
0.2723561765371757	-0.967428217490154	-1.2512903136056367e-6
0.0005394914673139143	-0.288121743177194	-1.6823653394856596e-11
0.762524674607135	0.920545948704311	-0.00026557181704302
0.24392757073610194	-0.0247830613613817	-0.0020772160043726283
0.8137322226862467	0.521307330002525	0.00336492856734874
0.39277400422812586	-0.217103172442791	-0.006332849153531892
0.5256491699846777	0.863685385186597	-0.0005030273000100465
0.13564426856270553	0.588347058143845	-0.00011180825952799034
0.30283963757947985	-0.3645260984738	-0.002647572371916759
0.7916795030092569	-0.25641297912511	0.004296337931355773
0.7402250019391539	-0.96282077584556	-0.00004391886362918813
0.648696477427452	-0.384172974440369	-0.007347815913705927
0.4564303763427185	0.661674386395014	-0.002587128492432529
0.6063102898683984	-0.538647087941749	-0.006047253543958277
0.13919445095589006	-0.569418637440454	-0.00013299952156909208
0.21890298015623477	-0.271588196032525	-0.0012475419010734672
0.8896708577236812	0.650454056782747	0.008391191578782814
0.4205596881967131	0.707922936373644	-0.001588756229801987
0.5643460578539635	0.312446467161969	-0.009357919030287617
0.2184284584303768	-0.870765019825451	-0.000029342589038268545
0.8304445047528373	0.787489358781793	0.00024128764288031484
0.4878002263459991	0.459719877988494	-0.006299028912668764
0.8008627327336932	-0.94701817580331	-0.00011122885995872909
0.6768157539148165	0.450498511844862	-0.005809097954300489
0.5769312409284623	-0.502185392602721	-0.006665539906068432
0.9365966573322754	-0.782766981178534	0.007963462931425334
0.7891736571599116	-0.0926717121495102	0.004977250758368712
0.4104096452019937	-0.799585153973778	-0.0006472531824967302
0.2995493947041507	0.449124553922664	-0.0020856872639440777
0.8385450580541824	-0.00574565006594771	0.013749490569147444
0.8131099805140011	0.502934696073466	0.0036227514532889853
0.9959998538392989	0.76349531732376	0.035874839074381874
0.6463028722199947	0.588678766415832	-0.00496849359857605
0.7656719143908717	0.541372723920136	-0.0009359539792858535
0.44443689486565624	0.968071402820394	-6.217399429479945e-6
0.7347932506009136	-0.749776052673306	-0.0018610477777510344
0.5314764278403845	-0.441433792021253	-0.00731467504219184
0.4924739486238121	-0.127422714533067	-0.010044188991296065
0.45984445935709783	-0.475208079936456	-0.00547450870022052
0.48400142199596413	-0.597353195910695	-0.003980038673414852
0.12598392827893246	-0.533607769960515	-0.0001148350905775929
0.12733541787766547	0.685700301205936	-0.00005029602057163892
0.4301269081055023	0.31584364376161	-0.0067284432214051925
0.27864674485629215	-0.432838204729735	-0.0017813239693037083
0.9528345203998891	-0.625261427710159	0.022260937255309986
0.6390723495606307	-0.529414975891075	-0.005904274464392692
0.24950554064360522	-0.807131362295549	-0.00012833249776946493
0.6636480893692671	0.150422740764177	-0.007974017019928751
0.5454120468058524	-0.0520543541366276	-0.011121364969919324
0.6475292343305216	-0.219823241851726	-0.008529760137163797
0.1381710661452846	-0.0783428903688765	-0.0003830733599913177
0.6854144345692833	-0.752551493465021	-0.0022742790764922823
0.46114494070211776	0.730820770969479	-0.001682987257848607
0.036065606206127455	-0.360795397368514	-4.430545785199307e-6
0.9191638751456356	-0.348449835406368	0.02691938508783228
0.9604614759218529	0.0928581315949068	0.04702644263139314
0.29885450789235646	-0.926579898135084	-0.00001747716246417252
0.8732675448093834	-0.766041718857699	0.0026383278278623683
0.9167205994302928	0.0438391155972575	0.032278986408706724
0.41099101657469966	-0.0531943755403949	-0.0077045945396988
0.7706718904885735	-0.929196930650848	-0.00020842534500994668
0.45001625328440503	0.494395376218089	-0.004976617990110092
0.345125024073064	-0.710212725775523	-0.0009095733824631305
0.7036373490508723	-0.305253969618879	-0.005009583879233095
0.33937966745304027	-0.361781150157905	-0.0036000033445405463
0.8259150418701795	0.22472187985485	0.009938677937911191
0.21684108625438922	-0.0337995387860855	-0.0014799015020139396
0.3276735544749271	-0.0618004298274495	-0.0045746599943140755
0.31656193661047893	0.862766767075414	-0.00011473082157316179
0.1596512167873205	0.92073325896738	-2.7175613907982154e-6
0.15000566509142227	-0.757180211587292	-0.00004516169528923552
0.7215231288579054	0.70902548476753	-0.0024099044282316425
0.841588162911869	-0.750959056274438	0.0012008074179828154
0.5879190236540006	0.74295193178343	-0.002402059158935333
0.9037249971514036	-0.116870047248843	0.028076949319788998
0.12429543939408937	0.950185639510059	-3.17258583600377e-7
0.7672291922704588	0.176730723095679	0.0015498376027855195
0.7781779527071073	0.637711614597317	-0.0007341622281425899
0.911323292276626	0.758874727054118	0.006109696879773142
0.7098682854480278	0.426414047320393	-0.0043558575888899935
0.1581878337266635	-0.31225256647787	-0.0004415659053005933
0.04844225914939123	-0.100243042788022	-0.00001583150704795611
0.7422381479583979	0.725121674791039	-0.001915333891740138
0.7012119745593083	0.842050376556671	-0.0010509780896110171
0.5221355493747015	0.593749961122305	-0.004570810576738579
0.7954933064505441	-0.692733336836218	-0.0002571883036290431
0.34932284025865246	-0.0693785966737656	-0.005345180408286417
0.5607145362575435	0.272563434209576	-0.009787420730791517
0.8016032026285848	0.146727025689233	0.0066419158495686905
0.7198500496595044	0.578863951888437	-0.0033317085731484125
0.7956351015825446	-0.307814034253262	0.004318358865597053
0.632393797434163	0.920007003080987	-0.00021274896356264942
0.6367146573680622	0.617942361851149	-0.004603004578281337
0.013359994568599242	0.249509096544315	-2.7620104329642963e-7
0.9485691655665908	0.351254757026499	0.03579370204277393
0.8349395965190669	0.718092465127036	0.001427308717303189
0.44973248812030175	0.0475629092072122	-0.009092953620798637
0.3912132358768584	0.323452581273875	-0.005445918354721037
0.9164068748081458	0.929642756661698	0.00030563175288049905
0.02983351360250903	-0.723353714550231	-4.1885457778281276e-7
0.4300384466021894	0.13804557358308	-0.008110686782963245
0.4198370153523846	-0.801461704731222	-0.0006747691046330555
0.14151692112846148	0.548099033013924	-0.00015439208475395802
0.03014715146766993	-0.290546970636695	-2.9960441878002476e-6
0.35553792367602405	-0.69427528547043	-0.001111045350021569
0.4424538848678747	0.345980965916166	-0.006759161711578513
0.7002434874776899	0.557191099710382	-0.0041620520482006556
0.6728993206295487	-0.324646647447402	-0.006790880827684108
0.5651702485001056	0.081846728835961	-0.011063592448468775
0.09994320875254809	-0.774349747879871	-0.000010423049645297601
0.5062061537236503	-0.374303818611796	-0.007925772210540466
0.014649347116773659	0.743261356486761	-4.010126514225788e-8
0.6865286135681	0.787087177898004	-0.0017914800992350662
0.494824104922065	-0.760156349292545	-0.0015549573818069975
0.6400456537844229	-0.651237077790114	-0.00404728126078168
0.04891039448154988	-0.154770066335085	-0.000015639713139642662
0.8938846267538462	0.736547909144371	0.0053002451891523425
0.2968395363613447	0.517158047663073	-0.0016320518986361384
0.47337423164398235	0.674766543045832	-0.002598115710212388
0.47915157435012956	-0.728539377685579	-0.001869617048074775
0.7145961292197329	-0.18025843805565	-0.004194914107255047
0.643393100453212	-0.776774862538559	-0.0019816545234038834
0.43762013304417385	-0.53975163336275	-0.004061488109350029
0.863933547242362	0.70372281495532	0.0037659628631579634
0.16933002809253705	0.971647256282937	-1.6846653934724446e-7
0.2207432305032029	-0.267163572812796	-0.001287144768589939
0.958140714730568	-0.698296730749744	0.018539733708850696
0.7771300179302654	0.898726063621372	-0.00040756643734667607
0.44313911985895527	-0.989860688616788	-2.1628628560286674e-7
0.22825117874106085	-0.979773467839037	-1.697376135354002e-7
0.9241695954673378	0.921063322973668	0.0006005493485807945
0.5833150979105987	0.152143170267214	-0.010629685308337014
0.8292313573751207	0.903099804145996	-0.00024229393954656203
0.851778830339157	0.721625645384732	0.002390544903779968
0.31531750675030257	0.241528035831798	-0.003616474293067482
0.6724144424137641	-0.426721143440439	-0.006159713164487084
0.6551573393856974	-0.80190688926318	-0.0016037101340653805
0.3301041449603298	-0.521609400950048	-0.00215808137668103
0.8393481148142032	-0.390060458034436	0.009341508057020468
0.9813201693297746	0.3364936493027	0.05151840039133187
0.5320934875215249	-0.856865747456977	-0.0005815247574011426
0.8088146064358059	0.306896775111539	0.006173164007748216
0.5303490530696533	-0.498410799018538	-0.006359111427433431
0.11334930994319915	-0.166347511767824	-0.000198067459416541
0.5114459936108601	0.794891032180484	-0.0011981107080828925
0.29865975832208547	-0.457056354843385	-0.0020214756882252476
0.6928552413968616	0.386534532912541	-0.0054517184931784195
0.9307408151776593	-0.863562421114852	0.0028787737730987927
0.9129527799695581	0.904288948274843	0.0007069425756545197
0.4811534011018468	-0.139384551802959	-0.009697023662870723
0.2814298191140873	0.746059202514917	-0.0003660008016376834
0.8754990984798481	-0.525939727352324	0.011174512792360218
0.7858511338481378	-0.957365053213462	-0.00006821239726499464
0.4717241730771075	-0.695954230011492	-0.002264698413350339
0.5981572565171054	-0.66726762153435	-0.0037948955240718753
0.9230678795715659	-0.962885763801876	0.00003220210996716492
0.7613055865010682	0.773137775898965	-0.0013194906654130198
0.4295401146595078	-0.200786127950975	-0.007718369013038881
0.5235117199782983	0.903807853489015	-0.00021072174004192138
0.3152681859049018	-0.398933377885199	-0.0027339686939786122
0.605506834159461	0.863139773531238	-0.0006894341370626332
0.7983804768935451	0.693301488531227	-0.00013042050834405073
0.3705178685822057	0.211654472294707	-0.005584940171519815
0.7887798160264065	0.928631390932973	-0.00020725970906538513
0.7079993965077258	-0.76472593397399	-0.0019814932465372173
0.5769035786276082	0.713729770255519	-0.0028602779718597203
0.954347616094252	0.923989215361672	0.0015755215589903552
0.8419777746983355	-0.839067271114791	0.00006789156458156454
0.24231975635377856	0.699041469431292	-0.000340905106540149
0.35812056208417276	-0.755055208509775	-0.0006958412814682548
0.35970294405636843	-0.951551442136408	-0.000010072419324158937
0.8102142732804012	0.3941425197189	0.005102416448759507
0.9430719531238176	0.721044723741841	0.013161710483634221
0.820552518387639	0.0992704612859071	0.010103764120772123
0.12538354860586645	0.61210461321524	-0.00007713132404909401
0.5648663735707043	-0.921217643344233	-0.00015529557873813457
0.5408385720559078	0.935550234169107	-0.00008137963246385852
0.4298662095190965	0.870882335859266	-0.0002533840536412703
0.6276783933412404	0.750656962749736	-0.0023901037623865256
0.7627077287505215	-0.90578575539298	-0.00037155948190706193
0.6062889639604562	0.184337829357711	-0.010068739182767258
0.8933609570119089	0.957154761133183	-0.000023997784092558538
0.05297863770774884	-0.282588772790095	-0.000016774870641366303
0.6357436014949813	-0.0254215774704714	-0.009601744725489206
0.37462282812633313	0.674073821575503	-0.0014678370124272643
0.3672134537254883	-0.107785566901661	-0.005919664246149199
0.7193680808085733	0.961178239831282	-0.000045920541117910904
0.14560973675491348	0.958568924027804	-3.1087705223284e-7
0.5558103152998156	0.15652632718506	-0.010729231886282374
0.09072297905542444	0.955349185703679	-8.393816302674805e-8
0.7793906412800291	-0.614972623565935	-0.0005291498774906478
0.758159597925762	0.788105001832074	-0.0012807074507357444
0.28871772036724547	0.128318878040003	-0.0031837871300611454
0.9052228118915691	0.718101082297473	0.007346161833923787
0.965173204494207	-0.979184770452811	0.00008705180696802074
0.44811643418874525	-0.342978484631151	-0.006953834656480725
0.5726179208534886	0.933295563337128	-0.00010466301023794311
0.18498879946330635	-0.439374809988371	-0.0005215053052251158
0.6812121716099567	0.25923542679042	-0.006603117409635498
0.47147671111560796	-0.29673609169816	-0.008119080807063729
0.6443220680534202	-0.953186490584484	-0.00005666367006209142
0.343509104738256	0.71635530290562	-0.000856222834094696
0.7906274551259156	-0.869562247931595	-0.0005462032865569674
0.7103144507439624	-0.433363688420367	-0.0043116480758460364
0.6442459240133479	-0.820927931661459	-0.0013137606772392503
0.8387051955197289	0.402614768335235	0.00896861969110569
0.8752993617469882	0.823800920301807	0.0012765221061070825
0.6088786417223847	0.743375299270063	-0.002472423650016772
0.6799011386458396	0.466315356945148	-0.005571183060344047
0.9542955839375713	-0.948560972638711	0.0006124742197699619
0.9300436208709308	0.563452160003178	0.01999369156012689
0.6613565476661026	-0.192969536311034	-0.007972156461205348
0.27094343040284	0.597734775720581	-0.000888921761213951
0.7795426160126108	-0.529532875827499	0.00016257600254074493
0.4945865236202399	0.41682059897318	-0.007088602225517875
0.35770148923015616	0.2814908687518	-0.004714055967244119
0.06291111638327346	0.275985208804825	-0.000028600908754393917
0.9522790589379367	0.971899672736181	0.00009280535534849866
0.45913734287089264	0.615564625541782	-0.00331174301925397
0.31154297948692183	-0.804886930714126	-0.00026627956734853384
0.6066719785111059	0.86050921360008	-0.0007217147259671042
0.10721351549279452	-0.347843354994712	-0.00012573711717507472
0.45568019647288627	-0.67404700890705	-0.002400619298628118
0.7603940695258312	0.733333707771102	-0.001495707434081733
0.4058744970102886	0.796376970657123	-0.000650962290172536
0.6700244500893038	-0.824687314535467	-0.0012842585112398453
0.9254966643242314	-0.998641024366298	-1.4032969984439147e-8
0.29686112237958395	0.91395552421667	-0.000026544969518752914
0.8621220464230486	-0.783051567530845	0.0015820718016489154
0.8103076025794684	-0.810663851861729	-0.00041762776487791725
0.8181023075823798	-0.191790096783777	0.008974707025676534
0.4000618217643557	-0.521088832248756	-0.0035386596523157504
0.284456361522223	-0.00364098443160518	-0.0031869508459619004
0.3996465514851008	-0.699462638630475	-0.0014764789770690115
0.6092008957189492	-0.406979289564861	-0.007944389242451373
0.17105524273271477	0.279555600961181	-0.0005922416799122618
0.6355142300217791	0.543708591082709	-0.005747812977842908
0.6411445841113452	-0.91019166793978	-0.00028968932931180665
0.32539140442983905	-0.578774842105759	-0.001649074555893334
0.32337738021396045	0.283283045133271	-0.0036470447435496133
0.7334827590424832	-0.748404295062902	-0.0018902885929582799
0.42289408657660016	-0.250403587359142	-0.007114130602924311
0.1295101517573776	0.500088891234412	-0.00014297707307832916
0.7112119658353308	0.619968574064634	-0.003362732834985504
0.43442831923362535	-0.324662737941805	-0.006764396159772692
0.22481621575714011	0.886328607692805	-0.000022777658132770645
0.678892822117182	-0.579695548869653	-0.004546428955716322
0.09767420541704733	-0.847722295960287	-3.436212314086076e-6
0.636584936357861	-0.456167422482351	-0.006895922877627508
0.5775827487405906	-0.634885400509793	-0.004305443255452719
0.118689047865361	-0.987574364653365	-4.562487074641534e-9
0.9711373144220579	0.922748679515465	0.0030556575161379365
0.1686073691654675	-0.966086749857833	-2.808148089016269e-7
0.22778044814112974	0.101662224133863	-0.0016654095538530846
0.3926138379284553	-0.339244970983419	-0.005343205757715322
0.7478953963985846	-0.381637981635559	-0.001552891902120677
0.3657658008342919	-0.957942516424193	-7.121054926355592e-6
0.764563247333689	-0.765104282319138	-0.001300826922061857
0.02926614596559341	0.551294940379127	-1.2164632772753789e-6
0.1804987786693305	-0.264350068012088	-0.0007127248070204917
0.23458563619079986	-0.815852796403385	-0.0000936923794078794
0.12684284538717303	-0.862949730087681	-5.92458553722695e-6
0.23456980659730603	-0.758262995301449	-0.00018427030880101066
0.5073394681685612	-0.0217675221097342	-0.010686133656536633
0.9402478269331798	0.676999752663924	0.015502105527848897
0.6255794941989152	-0.653703496167008	-0.004053666211371288
0.8255121770026637	-0.145662582195417	0.010675059013250296
0.09301962795681556	0.453352512606996	-0.00006100685892670138
0.5611540904115071	-0.730732558655643	-0.0024700896785973692
0.1020814167803462	0.149773400520998	-0.0001463945496370429
0.4159805921385456	0.990190859164923	-1.5765274162511545e-7
0.7436957285958826	0.458622399446553	-0.0021462597025659956
0.3625933309546693	0.528727094221658	-0.0026990538339390054
0.5688790598549561	-0.900674342138055	-0.00028341376117955894
0.8229261966142424	0.264569074647474	0.008921535653898078
0.8418686475642941	-0.840660040207046	0.00005319840038248746
0.9556136017657709	0.969350827542657	0.00015142575214358798
0.7008108511316634	-0.529988154591422	-0.004328797662543879
0.7757168548732921	-0.74538131470844	-0.0011107002213003344
0.19797206835303985	0.794595444568015	-0.00007180402533659585
0.597216510372204	-0.512778073084803	-0.0064949423657386434
0.965385040583822	-0.915045831788365	0.002943971503464099
0.507138035760291	-0.498024437686534	-0.006027855545618922
0.3749042500286439	-0.795447395345446	-0.0005233509214129566
0.9348926523257011	-0.908349050880191	0.001286862265197657
0.807045432737648	0.788805168865384	-0.000417872748273958
0.8493498001190642	-0.982922419670641	-8.348858775713231e-6
0.3788877971884461	-0.919850794872631	-0.00004864681349654142
0.284495605350127	-0.865433033020809	-0.00007727291702026726
0.5042041883078227	-0.714944267020259	-0.002293681212763348
0.6967086467324791	0.719386360251625	-0.002627862656323231
0.9607879726019346	-0.796885452045654	0.01138016832578799
0.7444350905909979	0.732033327160412	-0.0018318650884233943
0.8903048062170177	-0.789250090721498	0.0030383570709068353
0.6588590849213745	0.0233729742200917	-0.008443913576800691
0.6753430733838591	-0.50186538485227	-0.005424973711261755
0.11836143425881177	-0.681301336692166	-0.000041343581842259215
0.3171479111424658	0.811732618941953	-0.0002577494917737305
0.4838644032420708	-0.19462021766908	-0.009401250974008232
0.7371637110280439	-0.913539352443207	-0.0003177473324410342
0.3151977371487135	-0.818957512122019	-0.00022944588724780617
0.8039499740605793	-0.835084547283031	-0.0005401103533622074
0.8291450857815221	-0.907020850340122	-0.00023420719830971064
0.7363172757827362	-0.627235342424348	-0.0025305607338717666
0.29406007920873983	0.454988709244198	-0.001947403979216573
0.4952620820083429	-0.880344374377309	-0.0003135560687219361
0.677428887617083	-0.919415610623842	-0.00024782993825718817
0.5692357668090329	0.0268031627453528	-0.011158471554246823
0.4441433386931253	0.996407098563356	-9.978096328438176e-9
0.22993353916478482	0.691505444123247	-0.0003064083261578161
0.5360174152886912	0.712490447449303	-0.0026046989899110536
0.9711541860868391	-0.582152715704606	0.03208720201616073
0.2997302683943109	0.364683725493954	-0.002573230254333384
0.3508721171484373	-0.546104931972316	-0.0023203701695453808
0.5996435020796284	0.548526278835896	-0.0058997516784863495
0.9486382219530064	-0.951842947834958	0.0003967869504508756
0.11673344780880002	0.453737154132343	-0.00012224863158926918
0.7206598091290402	-0.865646146648437	-0.0007670703464345997
0.35058294343640695	-0.902015055728631	-0.00006522864944362325
0.9009671652798973	0.782733410613565	0.004073664801082566
0.5731805396627803	-0.479723321620102	-0.007025414957613102
0.6867374230365137	0.281133073037235	-0.006192271046036768
0.18979193053439086	-0.229723738369798	-0.000869340996592931
0.7948940299809387	-0.832244984012442	-0.0006534174083673374
0.8236857368094809	0.835590510286776	-0.0002534303673648005
0.5831347357817056	-0.47596248154744	-0.007101796675014732
0.5611847814225253	0.0594362104412311	-0.011134216613551365
0.07192841345190705	-0.744399340510411	-5.122725590019891e-6
0.7007014243269396	-0.630297635866256	-0.003538933083420111
0.023662492499026303	-0.736275627598557	-1.8354862790442112e-7
0.47241899738615006	-0.575836386078112	-0.0041483035496205
0.5006204396687455	0.736318483538688	-0.001937125335447712
0.9577694840611308	0.857290228092492	0.006061893790974922
0.08012091134644095	-0.451584900819128	-0.000038845072723009626
0.8236242792589752	0.440043838072141	0.006050840645137226
0.6333133680544498	0.481668019867761	-0.0066337033112501475
0.6713313442184967	0.94267742886111	-0.00010589809778362677
0.5966913179321941	-0.748550889473685	-0.0023422588208799416
0.8663094636963811	0.795215240786616	0.0015152464429506224
0.8055060108323492	-0.275029491789245	0.006083043274781016
0.7570924880647788	-0.591618161725379	-0.0016461617321036723
0.32935297685301523	-0.199798278609299	-0.004241488057106242
0.9552233904624017	0.914928265466227	0.0020786707146069265
0.2709559181164496	-0.356562825686683	-0.001976849629700807
0.4390864076525552	-0.0392261288283666	-0.008745055655545278
0.341328299561858	0.685370398004183	-0.0010516421438065027
0.13059948729399462	-0.227205806852309	-0.00028370607427192243
0.75773365389076	-0.890877765506943	-0.0004928221776807715
0.160536433861029	0.613647278089254	-0.0001648107932030071
0.6720606005083283	0.538182942953541	-0.00515549619404511
0.6841374678681508	-0.349841308545959	-0.006084107133897061
0.12844928439057912	0.952627890198034	-3.050209844026829e-7
0.18583573613403484	-0.90587317189347	-7.243754965085166e-6
0.28449557492839816	0.862396776766772	-0.0000819480259727072
0.7711835675247846	-0.381251719540938	0.0006878544290863556
0.37909770847083446	-0.647945280018139	-0.0017699474247123137
0.2598539664344332	-0.6426802869156	-0.0006150711642250145
0.8215170650685119	-0.364415819421113	0.007151591313391683
0.31496192497286735	-0.622617177122557	-0.001215241053718362
0.6830634420125903	-0.870657221102572	-0.0007119574831914212
0.24779936017491636	-0.774979950905513	-0.00018410433283994488
0.5098489149626698	0.447509895035517	-0.006897382407642746
0.4956199818361765	0.952127716505999	-0.000027805719501138325
0.47194755370833985	-0.189061886497232	-0.009125897311814584
0.9218184735872925	-0.970632523782755	3.3484373399361205e-6
0.13494498875894745	-0.715579961732669	-0.000047603930646554705
0.6014490843865284	0.338672012657652	-0.008851552037038813
0.7476015634227694	-0.159746268716038	-0.0007845376182354555
0.07368771672651603	0.678795148228371	-9.652294055458362e-6
0.2835843855077972	0.357287767872564	-0.0022429796032958907
0.785604633778143	0.786718549405183	-0.0008662172959387834
0.8993268086030454	0.352258452420718	0.02184044581269195
0.386922158161555	-0.557857507705352	-0.002851804312334395
0.14004002023150453	0.696474639735629	-0.00006243019139872317
0.6587270992464737	0.264098915448255	-0.007797532964851182
0.39962544065073596	-0.95667054735321	-0.000010428928037969376
0.6774723742920646	-0.677155345135836	-0.003372196347235077
0.7731296129958638	0.60771354303477	-0.0008407637529382848
0.6952346271995151	-0.150456035901256	-0.005835214981729023
0.8756738093638917	0.952139775050276	-0.000051786517697355845
0.6984420235927998	-0.409586856592346	-0.0050543132680941445
0.8283435618451461	-0.649291672267364	0.0022756341667083853
0.772820775127823	0.478399569229723	0.0000485844609886281
0.587956746643651	-0.760531366552099	-0.0021042678819755065
0.8634816761204649	0.976632404248152	-0.000017871154248993036
0.31908019161185247	-0.441988064330793	-0.002530450032606932
0.9215832537345198	0.854090381367065	0.0026741778426670297
0.6888790984062241	-0.718324603117011	-0.002714087111912366
0.8297083680668387	-0.53603262789795	0.004786068893479628
0.498991587025427	0.415625310115106	-0.007192584255174699
0.7711262171769317	0.033692839345904	0.0024777186957144486
0.6090865234013813	0.881613124699609	-0.0005014703474743873
0.6057905852015888	0.670953008308812	-0.0037469175971822162
0.9690608283318789	-0.95616561666724	0.0008433454309543897
0.2666058731727822	0.276978623866816	-0.0021801307833794786
0.4211573228986775	-0.493462826647506	-0.00434748955553831
0.09974395773780423	-0.931180007379717	-3.9744637984798384e-7
0.8349351344081682	-0.452168387216743	0.007317537621756564
0.042244511994911374	0.842460893940076	-2.7708020043908624e-7
0.5488782680334972	-0.379243779008199	-0.008429279220166884
0.5456518143687666	-0.401306277514215	-0.008084902509556947
0.5819307192085295	0.961635776128244	-0.000024721432536024547
0.689570589443376	-0.145225891105734	-0.00627436737410374
0.1920233580638595	0.480268528737575	-0.0005125300709966387
0.18544086531515144	0.583761227193597	-0.00030103317586429364
0.8473504779090547	0.115718356769995	0.015055882446053137
0.12348875050606561	-0.366046766822207	-0.00018552615311066275
0.08313283793711473	-0.265347729685657	-0.00006796093388205073
0.8161550377221682	0.726958731307976	0.00035045099076729935
0.291534317263145	-0.566721050079542	-0.001272297539722132
0.3277953780201141	-0.112241740751237	-0.004482906675086535
0.20521246037726995	-0.952255533119111	-1.4601389951119182e-6
0.49595582226017915	0.76668431059646	-0.0014747089450291918
0.9422066693437845	0.984428148635574	1.079764795038601e-6
0.43907005646640523	-0.677934036106705	-0.0021520681311423253
0.8376626519424611	-0.318208814621226	0.010509110683944224
0.6573682582660559	-0.848750468160101	-0.0009534015356476125
0.9522163170810662	-0.517722841563888	0.02889390222059733
0.6362004170437271	-0.115787415556232	-0.009423705153932736
0.44349631179365284	0.463332610401468	-0.005273474213426149
0.3949483664526938	0.593858461941613	-0.0025803808930127633
0.6949941693748453	0.734702414416668	-0.0024510352888153994
0.06379549439751503	-0.00242947272089496	-0.00003754013747123442
0.3856650969270112	-0.491813478522109	-0.0035647932976237795
0.9401812559978661	0.118753308944035	0.03900645804030663
0.3024302883086499	0.832502329801523	-0.00016566564699434512
0.7771633726769446	0.232072511713437	0.0025316263085096696
0.03675518154718839	0.271744373669253	-5.644758408368875e-6
0.7032987309270864	-0.586923916155218	-0.003842110281121406
0.32229730457711003	-0.666600263091213	-0.0010074477288141395
0.46821633634834386	0.702099543699741	-0.002139935391255239
0.8505817892402524	-0.516596467182223	0.007833753612309273
0.08814432631888083	-0.864882542115723	-1.7936729498971204e-6
0.7995440022650218	0.14973025366454	0.006298908889219583
0.5870922954374427	0.796229803400682	-0.0015309004632052248
0.5057871921524215	-0.673109004124517	-0.0029894883264023455
0.6228746154330458	-0.264071366722315	-0.00912091913050743
0.4185282476902794	0.536395996863946	-0.0037256246235404093
0.6607453411571208	-0.53638009248515	-0.005435345967874629
0.6178441012511058	0.885499060853432	-0.0004771034927715149
0.6850707593168438	-0.653959612515597	-0.003574115662426754
0.9362159299000711	-0.937544649981183	0.0004858792186317313
0.6427599579197422	-0.556375297856838	-0.005476712261936014
0.7326329714002271	-0.797686550741134	-0.0014469417136663443
0.3359933596347665	-0.601374994802698	-0.0016239588544811592
0.8181846794173437	0.965930531916643	-0.00004187949814609739
0.648472706076953	0.103003298077938	-0.008899624334088281
0.32540018871241744	0.603527978757746	-0.001469331466120504
0.9536373561441859	0.997235876725471	-1.3268712238572604e-7
0.7803443204709206	-0.330107679012655	0.002151682123286251
0.7746903390950546	0.768006058373176	-0.001103311692606208
0.7223252832570862	0.0874724319196011	-0.0034168713898154674
0.5853983256842604	-0.898256315274869	-0.000321816099427092
0.5010973096292931	-0.922199289786109	-0.00010731902465535
0.34842899845056857	0.231297446893387	-0.004719383528965614
0.8662520135321211	-0.795061137706339	0.0015159651985076153
0.6551531481419172	-0.584043954390321	-0.004922434148035325
0.4646512122032576	-0.591504783703415	-0.0037709215971180174
0.37580060236697205	0.923208682683075	-0.000042141337169105795
0.2591340772635167	0.235191645383983	-0.0021337282356540237
0.13786772834322183	0.486297466142906	-0.00018229524736326126
0.6550246955178639	-0.415019847524602	-0.006867477674650075
0.24762281721453314	0.451579437160345	-0.001200884154027501
0.15855152360220648	0.0731309836470216	-0.0005803440491640939
0.696160880216879	-0.936655699641527	-0.0001462426030309461
0.8070119401328937	0.764429838449895	-0.00030365727771476187
0.6090157054494907	-0.063604353717585	-0.010474561813382861
0.7845927524120512	0.978392204094534	-0.000012405832481084529
0.8508678381500245	-0.306563072146743	0.013047709440869642
0.6870892786849168	0.347250511434054	-0.0059337574700716
0.36314272639412637	-0.470404615182301	-0.0032763709665782786
0.3240676130182465	-0.282795988163659	-0.0036699837805309237
0.7757086860747004	-0.561254451257913	-0.0003801976242092278
0.5728889306064656	0.650247358747377	-0.003995095617543868
0.2419834747014033	-0.305493918578677	-0.0015786695824042138
0.6621092668856764	-0.644365276651843	-0.003989682016027385
0.5872251804736637	0.930062858683386	-0.0001266413047095386
0.8162741170461157	0.647595834625114	0.0014339534699659361
0.03856712060349546	-0.0461522536008954	-8.130176520765568e-6
0.47962551595497227	0.541968905731357	-0.004823066690778349
0.2503758632733822	-0.359071308230853	-0.0015694092378049508
0.6768990507007502	0.337221877632926	-0.0065240616840729895
0.9452384641525937	-0.985921681625265	1.0151604609610785e-6
0.5881871182369318	-0.733630638919682	-0.002564810704046281
0.8823150081396319	0.136660807709994	0.0224722879913772
0.906593469184872	0.53506884272302	0.01631148910412494
0.6272845157792424	-0.376170686746846	-0.007996347611938697
0.5280887360863165	-0.347753119642877	-0.008638861387144838
0.45628186362287587	-0.905532409077521	-0.00013534717008255412
0.1250588594110735	0.504095472324838	-0.00012644894977136874
0.8792400841225553	0.189915708476552	0.0210226615261366
0.7902222993629385	-0.948285252426495	-0.00010600499372463277
0.1426944327073268	0.92609712292814	-1.5444937564323235e-6
0.32116579374975995	0.929377237647563	-0.000019927745869724196
0.8672086150105145	0.601215868730769	0.007386169394941848
0.32773552181059956	0.739039362245891	-0.0006189784862578367
0.3304743217743317	-0.16106881518621	-0.004429271416961891
0.15462625066682162	0.682907768119239	-0.0000943433885392798
0.5686396162937651	0.871879137608297	-0.0005224762433120475
0.837026127044019	-0.915198112910203	-0.0001884724016350422
0.8078072465689536	-0.214538520380818	0.007079323936911761
0.31598764729141543	-0.911640999511517	-0.00003508730304343244
0.08510724927936296	-0.382857825183154	-0.00005710114829305201
0.08867798556624973	-0.138815373853041	-0.00009639068875588665
0.49983464805706623	-0.199340603430376	-0.009737192501022172
0.7259214543456665	-0.990369773283284	-1.0079108457717734e-6
0.5195447965016484	-0.272246632980209	-0.009419677479698503
0.9217874019998005	-0.9029159496864	0.0009876791292674945
0.1581445758994038	-0.0710498463518041	-0.0005763709971690037
0.17970130403437468	0.602243175179256	-0.00024865583993030047
0.5366601982059839	-0.9383160363666	-0.00007077007196360947
0.20103861837758918	0.983392494886002	-6.170700737525333e-8
0.5266322901091667	0.302664521527366	-0.009182250325237836
0.9203907650802262	0.982637563981578	-6.028808574402542e-6
0.520836137585471	0.645121537644666	-0.0036370798278623946
0.7720703278400818	-0.803247791578873	-0.0010268100891370976
0.14342876066839025	0.185198021008961	-0.0003959675684182731
0.41238298812173174	0.595437376400905	-0.002847668910798454
0.684021739697089	-0.773789851464544	-0.001983588029590578
0.5134098324093349	0.450922129813294	-0.006901807353279104
0.8207306691106315	-0.917520136946605	-0.0002262007168240305
0.33339356282000193	0.945235570289861	-0.00001104979211363758
0.11026992837431562	0.836469348135566	-6.112605386830551e-6
0.3248427117955128	0.957207742498113	-5.012407905312531e-6
0.9539920505414577	-0.370180705115198	0.036981613688639954
0.528528403604843	0.663842259679283	-0.0033853218208444065
0.016671576603346547	0.873762175903744	-8.805177413082651e-9
0.7368197635436187	0.486067021610593	-0.002656435368560784
0.7171415494977155	-0.0387593358969194	-0.003918231292813728
0.8861808899030877	0.979338716924686	-0.000013021315312710428
0.5562239750808906	-0.981107734468982	-2.8838849483298872e-6
0.07784152443004534	0.712732392219133	-8.742993029047508e-6
0.8854978344654707	-0.0065155622932505	0.024047813959961493
0.7194459552585919	-0.80145229546262	-0.0014859795620323559
0.5473324779374799	0.399837798137856	-0.00812117155445789
0.10749982255253161	-0.915491166273617	-9.072918526302052e-7
0.7765992184399491	-0.862932322531531	-0.0006532940028047701
0.6420658747754677	-0.745282285058961	-0.002489612515698099
0.5730104842113081	-0.00700798413670136	-0.011146153643223567
0.6490654106411271	0.653234826036823	-0.003964608370715797
0.6798916089980185	0.349971867189266	-0.00630654930241918
0.7227495786482402	0.973688666894027	-0.000016628788748216413
0.7376210885110583	-0.00784051435157568	-0.001743686696290059
0.8572496900032466	0.948840442491524	-0.00007868463066660106
0.0736523036704363	-0.725481997690812	-6.587252178088484e-6
0.32456100074858235	0.455312270832594	-0.002552222004570891
0.6260338932678456	-0.947633528356482	-0.00007053641801915876
0.6658328135059808	-0.59339019945568	-0.0046352004686945995
0.5752976378455534	0.495903626258526	-0.006765587241655271
0.8757842040837045	0.0943139866444018	0.02135614697404431
0.28167623384464385	-0.736778165506831	-0.0003989926850399219
0.8424415788465079	-0.704714799723483	0.0021503017009042594
0.019650692312029892	-0.833208419045706	-3.125726300314745e-8
0.5010963712844234	0.253049483746842	-0.009282064771568394
0.8573107014472762	0.692471577050457	0.0035432845378857982
0.954545272772563	-0.94559897459831	0.0007146629951882223
0.6850388820760379	-0.689915804150511	-0.0031223491535145053
0.7549457394093501	0.393033632671921	-0.0009725595983578203
0.5761333592808933	-0.659023037950413	-0.0038517716206772383
0.7600256615484948	-0.0852732811414571	0.00091039227852078
0.025730316987400286	-0.0435789229761815	-2.3962927190470804e-6
0.8047662230059246	-0.835596568458338	-0.0005294412817105993
0.7582946256744271	-0.638377090253042	-0.0016625433352762077
0.5775120024008791	0.928911208369078	-0.00012639449743229208
0.3143552409987536	-0.027267055365907	-0.004145128610148899
0.8595010057925557	-0.596102968652539	0.006617691337575701
0.3930193384359071	0.819738745444517	-0.000444280297464928
0.308580564917281	-0.267516053632359	-0.0032995784832427644
0.2814759956049767	-0.781251104796477	-0.0002565564356001662
0.28966772986753847	-0.262635121524644	-0.002801937253809733
0.27099886585474725	-0.565779666947099	-0.001032380959236404
0.7461136128804268	0.842550541210907	-0.0009447913314238246
0.6370795854873234	0.614825242516381	-0.004650321229386923
0.7355494798451409	0.929940067366399	-0.00020050011014300186
0.9163577115679383	0.549413644021783	0.017638210623648898
0.724018997901095	0.783429669084845	-0.0016547912309213745
0.7194981905639235	0.679981971445729	-0.0026939751771901275
0.46545813830237154	-0.452635934430311	-0.005933254185301432
0.7193404951767534	0.946764107848232	-0.00010169380522621077
0.8198964986732579	-0.948886494311182	-0.0001001688454853815
0.11649732714760541	0.893715553262678	-2.2374125829963836e-6
0.9210939285808997	0.646990732422548	0.013444335006823458
0.002148056261581653	-0.21953483230285	-1.1891383082877343e-9
0.7228296053888875	0.764245454524436	-0.001864533438947981
0.7909946536112412	-0.673279750516325	-0.0003241297249227846
0.8223544848815381	-0.333795722926632	0.007789568747464812
0.6234927740913762	-0.225540367478872	-0.00937208778778219
0.4718715357725598	-0.812339136206471	-0.00080993151474306
0.8593545512523674	0.988803420837566	-2.9184369432317365e-6
0.7043183810612805	-0.212685769744232	-0.0050617682024307505
0.936975233275517	0.77933761215332	0.008233427096117102
0.2956147058380997	-0.134678026272735	-0.0033780459577603256
0.8317309350998667	0.95919006976159	-0.00006182015043048221
0.6185911994373258	0.979744831149244	-4.974043176399649e-6
0.8738697340218688	-0.744654908321274	0.003311677965677654
0.6718375737419496	0.244774915487403	-0.00720522052176151
0.8601150108598051	-0.988479761107869	-3.1554349996522415e-6
0.017560989280762083	-0.248189271138715	-6.307082289387509e-7
0.4547250227260196	-0.21801592049689	-0.008398446096808558
0.4868778952476277	-0.163642953596867	-0.009696948864900202
0.6404151179143548	-0.520435119973304	-0.006007131159760308
0.19301987314252184	-0.768152714585756	-0.00008967694091558973
0.7838789266453259	0.969658627727903	-0.000029726134811124598
0.5120578117606206	-0.453628609693873	-0.006836563900119219
0.4196280921295627	-0.786582494438887	-0.0007961594994076249
0.6166147268596223	-0.623835672195072	-0.004583846400413494
0.6432415005662697	-0.381862235402625	-0.007533698083156935
0.6612296045516712	-0.860368700460996	-0.0008133657209000404
0.6667553333618934	0.714593322907891	-0.0029175495070324063
0.9748439649809152	-0.628693755819152	0.030374646747216346
0.38500985946392186	-0.927562648399273	-0.00003884450484213949
0.8448837244685479	0.557693813516251	0.005997194786795393
0.7700790603730521	-0.763382110623222	-0.001204397507640686
0.7203939384026707	0.964498515745861	-0.000036535304528185575
0.6893838773122413	-0.317827898914221	-0.005911200113413641
0.1292518391242115	0.706753555631838	-0.00004473404779233993
0.18773067703579013	-0.646310097320012	-0.0002212855964272257
0.42469421141227226	-0.875822764810019	-0.00022137548846166893
0.4947224946456777	-0.247725856388555	-0.009197436175812305
0.4963013186067631	-0.619837866611518	-0.003777206243055527
0.3665494568100952	-0.914779074707323	-0.000051647322501982654
0.6766306424735696	-0.160844202325096	-0.007154550412724399
0.5521822243579436	-0.537141264006331	-0.005914919389294556
0.4593401783727331	-0.356045785603974	-0.0071013238396283145
0.32518533060089505	-0.631345195726776	-0.0012705383635517311
0.6104639958771069	0.323594319956191	-0.008873850948534212
0.08698966116576635	-0.692211357052696	-0.000014583979100737917
0.2002168333084946	0.421594779992682	-0.0006966061069852526
0.9323356178091274	-0.71067354600956	0.011763661233927034
0.6505397174285642	-0.397648428281516	-0.007167660262216954
0.4948262437568467	-0.953306616749744	-0.00002581525642522511
0.7452823511956664	-0.883244974100014	-0.0005719462027884984
0.8416646303936081	-0.033142841269323	0.014330410145554131
0.7909426962719689	-0.812321283956311	-0.0007441017932795047
0.40418786129001416	-0.684026204645394	-0.0016857873515386452
0.5699459337504539	0.516261874605906	-0.006401039571358886
0.8230777387804188	-0.464235609150369	0.005505282237233964
0.06411815953016611	0.682620084836967	-6.105632556523553e-6
0.56937240364465	-0.650175459044307	-0.003974723814383292
0.3363557196870967	-0.879873051674178	-0.00009826027805136314
0.6957845552755042	-0.888855786389175	-0.0005255951416970762
0.44143704987286553	0.00693395210046113	-0.008854243717948145
0.8305968964577489	0.748419564839512	0.0007245746474250587
0.5237384769138926	-0.430223044235333	-0.007386521805130001
0.15806846388353077	0.00212155722708819	-0.0005835366886585629
0.3744407728467209	0.259575680413477	-0.005414270793327652
0.3281133957072725	-0.578192966581265	-0.00169218154516854
0.874351208621628	-0.816015899962594	0.0014106143835373936
0.5389814646512201	0.998046334253119	-3.1689197730628247e-9
0.9664350725995237	0.715432858601227	0.019810336497054274
0.5199448332571872	0.807812852147973	-0.0010779890937390665
0.3233416882697071	-0.486580658488614	-0.0022979413430896612
0.6964442455761415	0.794636374486616	-0.0016618882254667952
0.574740070219528	-0.0897049878090274	-0.01098474130463292
0.8784829942049547	0.075994261706394	0.022116182030188496
0.6249638788413736	-0.114366153478555	-0.009854866405132947
0.4573094462808882	0.224519177477872	-0.008422760224479835
0.693007340218025	-0.197896429680078	-0.005948771712982137
0.43303197029371343	-0.21502068796757	-0.007731408816011977
0.19903340439470674	0.225894169141943	-0.0010057023639414308
0.543519240934213	0.764440705533547	-0.0018095803527951929
0.27326505221689135	-0.815500235575042	-0.0001533317040896422
0.9067523559634588	-0.959878262087989	-1.5696750096212517e-6
0.17730668628922852	-0.869920885712066	-0.000015138350618212828
0.574131046641612	0.814788474550247	-0.0012126703145811835
0.5199876161412732	0.0771879660242306	-0.010792367339418038
0.3146029679858985	0.418511267371068	-0.002591218644235819
0.7746968980456442	0.88454792123743	-0.0005117779972045297
0.3827739863340715	0.062596736868612	-0.006618093123280334
0.19588442814885587	0.492933480316372	-0.0005209301177839593
0.55455518635849	-0.539201842547977	-0.005898317469310771
0.8991944329107564	0.779560429172876	0.004054386003038094
0.11012829507458048	-0.665445927296802	-0.00003696159378984582
0.1969145169164484	-0.854516334489026	-0.000028758864643964965
0.7996866059154053	-0.829823867818697	-0.0005995350946615518
0.618769501871825	0.0447092785920741	-0.010219510970779196
0.5573086783972353	-0.99880759174925	-8.132462091293328e-10
0.6352248899843549	-0.796354498627062	-0.0016649620690429737
0.4337155035033105	-0.907331836952904	-0.00011025727051570493
0.7041191183388816	-0.777895886121107	-0.0018446218994097347
0.224778367187434	0.34949950306268	-0.001170152270157791
0.22850074631717204	0.494685522531844	-0.0008232832553159581
0.7189543760414184	-0.33709264196583	-0.0038556376652147816
0.3637259602467447	0.772361445151073	-0.0006152588897562301
0.47499231609271997	-0.843168649396119	-0.0005416295686264038
0.9342350798036335	-0.926247523594957	0.0007165890832708015
0.9167761562139004	0.747342453831052	0.007321980269057699
0.6342551949336551	0.566595353971919	-0.005422250972812434
0.6204602568955816	0.654100933964254	-0.00405397793691643
0.6320102731344445	-0.336160918658714	-0.008272369100032336
0.31985650901962837	-0.286372020537104	-0.003527845260257705
0.6033779808348932	-0.0263053740440502	-0.010668513665264924
0.4447027977556786	-0.567641133824484	-0.0037912838321485934
0.27595550944254466	-0.999159718110994	-2.4540618826643483e-11
0.5831135842952168	-0.487589590238199	-0.006915557259930529
0.12859427504229531	-0.644752553739233	-0.00006870485815029143
0.7334791145821646	-0.402431374680338	-0.002791541450185967
0.8717041181996518	-0.781540914286432	0.0021223555201288383
0.5177207101332202	0.158852322839889	-0.010365133956774046
0.5015772780136514	0.452399602010065	-0.00667555954368271
0.2853542261334239	0.15653894654372	-0.0030220350051824774
0.6470365539386691	-0.923020325508159	-0.000203398217215218
0.8260661263247089	0.887380113552267	-0.0002842964262230226
0.8721448894067281	0.86461140017436	0.0004465456386821105
0.8131788042877041	0.945603118030104	-0.00011520365160075732
0.9132984357152185	-0.495838183487203	0.019512947960029423
0.3900428375381466	-0.770284507788336	-0.0007682094152933651
0.4937804494822436	0.857063174068396	-0.00048052763127932137
0.6501888643278845	-0.0133059254650009	-0.008922898043178673
0.5883425433355713	0.192135565443661	-0.010327799854933378
0.7571394611623335	-0.953772667355766	-0.00007876396413242005
0.4612234538699972	-0.876092624690397	-0.00028034390375909735
0.85943218777002	0.409309478558479	0.012156933731246811
0.9797733634204631	0.865508574945796	0.010342600637868416
0.45724770876434073	0.23965087991407	-0.008290342660421137
0.47179802689219813	0.731409652086808	-0.001766732493164899
0.4279683124226538	0.927870146513029	-0.000053954697944553076
0.40253539466943494	0.643270608313678	-0.002121929986041011
0.8971318914344403	0.927657283480556	0.00011554661860191078
0.8923258733506932	-0.88481278785035	0.0005953788265378238
0.0823081167513991	0.241102470199599	-0.00006846128493499214
0.2616524915176444	0.992492542022962	-1.4301145698166566e-8
0.8478936629320712	0.970732499191026	-0.000029749967533896743
0.38119160933213025	-0.37026785537663	-0.00470963615445965
0.8247887494106487	0.721320621027187	0.0008310218440085812
0.504013590933463	0.599944564279601	-0.004224774755893198
0.8641533719162839	0.445354934576103	0.011942103253575675
0.6930938535606079	-0.40685225355735	-0.005349669262961701
0.9449709639941465	0.113750756350232	0.04074876777543059
0.48761503500850806	0.383462990026587	-0.0074230711782701546
0.6488398009360573	0.866489342009555	-0.0007253472825666066
0.3021878537485638	0.85667322435012	-0.00011070800774503137
0.41517839916540944	0.00760448351374295	-0.007908330370913512
0.5465275099597747	0.797036802192499	-0.001344460532830585
0.4611752168572207	-0.777963989594861	-0.001115382637813947
0.4379158135959678	-0.865264025355349	-0.00029780352899769935
0.3903210709112366	-0.602467453493871	-0.002408628451552436
0.3314988199948276	-0.948637887978239	-9.038112249089839e-6
0.5361965892168894	0.371693246547048	-0.008413733233889015
0.5500478116701135	-0.383231153680362	-0.008382056960921475
0.020549257337314795	-0.173017957047603	-1.1178053320303746e-6
0.4171727292830676	0.641143814614316	-0.0023454644775703286
0.7077744605472912	-0.178555054115117	-0.004792064215458869
0.7687632133627126	0.600135450617402	-0.0010468913087302348
0.6233455784626208	-0.268182906215481	-0.009076898123918334
0.41321099371862763	-0.878220448471719	-0.00019391128468200313
0.7520074342862346	-0.852767040417983	-0.0008310605287787268
0.47578621702777046	0.256113714688134	-0.00865497992372822
0.8746472763194767	-0.923215177965816	-0.00002196459172700674
0.2937546987155028	0.829096449696161	-0.00015897763409317449
0.637021905661902	-0.502069550056173	-0.006305772325117364
0.5399131761731046	-0.941470533628631	-0.00006256845723301918
0.5024614080707759	0.884405522186443	-0.0002992658545917294
0.8693621612504538	-0.7101594471916	0.004023706239200452
0.2481466543165634	0.351189064980644	-0.001555150153315174
0.7611856419321056	0.792663999784512	-0.001216258439368674
0.7717429402724139	-0.902472475762222	-0.00038814327702386275
0.77435390946819	0.98946646497852	-1.650537127003715e-6
0.8484204652485753	0.294848703336173	0.012829681044956487
0.4907875652727046	-0.100167441059455	-0.010129423287402902
0.7758972349488207	0.0150947863837459	0.0031646279562336952
0.8840381547568859	-0.673021298540375	0.006786939700733146
0.9462097935583758	0.747375373124525	0.011979034943327046
0.8781537895073187	0.458712283848002	0.013952936516616603
0.34891388945995416	0.984145553023808	-3.5472121225449697e-7
0.432622124967101	0.34907561936346	-0.006441365309454222
0.7123092098348335	0.889402914118158	-0.0005259350329110434
0.19904609859098313	0.612505638256404	-0.0003227840587835614
0.4071361578585434	0.135905273443839	-0.007300368321534309
0.35302152450312213	0.735626669511997	-0.0007929348851383867
0.57894680120739	0.754719174201433	-0.0021604275891276693
0.8761641228412755	-0.800963140729119	0.0018592292478152503
0.7863713718914483	0.876411472797847	-0.0005279719041914648
0.7160318889777882	0.394609468017402	-0.004031270432873667
0.799041954742592	-0.514135049376617	0.002024847261318064
0.7540580736699208	0.0581606414780562	0.00019339696672122076
0.8010994779583016	0.732847510197491	-0.00030790220743773234
0.6371234578339661	0.356223613994429	-0.007947688260173386
0.9421001071800742	0.834013212597014	0.005521454732573395
0.14290443372916423	0.43115340318567	-0.00024360945982573263
0.7827654668115488	0.979155332376539	-0.000011203744994195377
0.24543767525275287	0.736240513669431	-0.0002615189013329891
0.3805576455024122	-0.00830230111230136	-0.0065911403538905546
0.39232339795835736	-0.928292239173443	-0.00004015942879509365
0.30166125982201775	-0.0977011823917553	-0.0036421766032709436
0.3632436897141969	-0.847944600836823	-0.0002301307085739453
0.22491088694131942	0.202636429905505	-0.0014787257410966627
0.40838240374315726	-0.545996207601299	-0.003400408622774361
0.6152393822360201	0.828049305262653	-0.0011546050474045342
0.18875531190255818	0.652461851774843	-0.00021653335330871294
0.8737109217043141	-0.697510374776248	0.004821538165014766
0.3100946402081036	0.527314712501469	-0.0017781106176774806
0.5676934738995614	0.289139888750043	-0.009617832166406718
0.28706338766652456	-0.695179734406569	-0.0005893518006246518
0.7515126446582181	-0.590460229380105	-0.0019275717202651122
0.6925716056592099	-0.437423503091525	-0.005224062702978263
0.37371459702526316	0.983914433421094	-4.6909027663955823e-7
0.06678084098336251	-0.298590303804722	-0.000032912486765699064
0.12326908666215329	-0.446255315213719	-0.00014796976189235608
0.5196386260931573	0.329905062000632	-0.008747334095733547
0.11941779316778037	-0.98079305635392	-1.6963062556444353e-8
0.3346271558027538	0.66633512068069	-0.001124272375826833
0.19799640954826067	-0.678747102167904	-0.00021078878749114567
0.3760636896797372	-0.952647315035023	-0.000010954738973430173
0.5876948106671582	-0.0703625798152386	-0.010895170357307188
0.8578283829889416	-0.975078353044699	-0.00002070521992879543
0.8201065474543112	0.737177294010668	0.00040768041730773584
0.8609589025246356	0.882468877551475	0.00006279782270925154
0.8168369407726999	-0.657086229907501	0.0013247358020817591
0.09429688896227033	-0.267178803968886	-0.00009941685407243178
0.6519807838144375	0.00223913576607481	-0.008830369524987185
0.4816616571247847	0.0849293755008987	-0.009955030210726235
0.5913245046992629	-0.307728237660998	-0.00929891776927095
0.5930483903355984	0.496310343153063	-0.00676868714961965
0.9307049107375347	-0.861782654052603	0.0029577214183871847
0.10331155846673552	-0.866103775555161	-2.8907630072408365e-6
0.18531557146909422	-0.587793215483984	-0.00029446869747479286
0.30894881314160194	0.351568156522902	-0.0028698244286019846
0.5200710974191246	0.394760533496089	-0.007867918108678106
0.6282262885027706	0.501218913203702	-0.0064425508398920075
0.7385458021910697	0.935009921139186	-0.00016974642659682576
0.8175628128200857	0.326382020916543	0.007185020451425586
0.5672646933232718	0.520289352282323	-0.0063180146134336835
0.6835520130604279	0.883358446445425	-0.0005742712517941265
0.6487990942278006	0.700282199492738	-0.003215634361087922
0.49946304647756246	0.898467086127729	-0.000212257784514886
0.4705138278006144	-0.790469349212975	-0.0010313139591886517
0.6862148944955865	0.759855234364773	-0.0021693956534145162
0.18728354418770995	0.721348197096983	-0.0001272958345374176
0.010808545392139851	0.935246750723881	-3.5335744529173797e-10
0.8787645269976914	-0.787106099280056	0.0023765912049272344
0.24345018518138212	0.694823456124285	-0.000356906898570866
0.6921927736749194	-0.727213779240781	-0.0025702225454149255
0.2737028080204949	0.983404244853954	-1.758977732840965e-7
0.7097346899440781	-0.902376620350702	-0.0004043277299726582
0.6861246115584565	-0.0338854112223719	-0.006618768510054275
0.18870117769463524	0.923753189048154	-4.215600157831267e-6
0.2120287429474077	-0.333425000581027	-0.0010182473404112566
0.6854991606104688	-0.982608370258584	-4.4878642657730575e-6
0.47833684502976875	0.50727431854719	-0.005360717672060386
0.9285447734026676	-0.0959802029990435	0.03546444431144454
0.8188467306800221	-0.51278077259432	0.004064681775159597
0.5674733025652084	0.897608746494357	-0.0003035865072707093
0.6040531965080758	0.712399999994403	-0.0029999711115771023
0.7022976344936736	0.222215094490482	-0.005213764345925131
0.8401601773953264	-0.353624154227118	0.010237797596416336
0.40993947122089985	0.815228454123314	-0.0005326150130681874
0.5700903121209555	-0.113811774101527	-0.010924211921652015
0.8253945311726635	-0.863241020006523	-0.0002924020052732457
0.2417483711548851	-0.1322184940423	-0.001938228961397356
0.5550795146671176	-0.372482079417743	-0.008565185101418148
0.781870806363698	-0.691780210813181	-0.0008247543537498969
0.8752321919832873	-0.857833415790906	0.0006237162187933306
0.42558831919599593	0.460534093239994	-0.004882625887095066
0.5014546384815041	0.449178619730982	-0.0067241133010078535
0.8651391484365304	0.642689914470061	0.005775306195428705
0.18160757281696072	0.542181342515748	-0.00034143320771405763
0.696501174317517	-0.612737951050617	-0.0038022698700106595
0.537475342885389	0.58267129672355	-0.004948760069385785
0.7880149242694549	0.180111085125402	0.0043699251083404896
0.1515670045864702	0.760048615271343	-0.00004530968281438505
0.24522383582639723	-0.740947851455738	-0.0002499622665003011
0.31763887880634445	0.771125440750865	-0.00041544727041980455
0.516548130419553	0.829780210724326	-0.0008094215847709829
0.6121101630316772	0.369837052536202	-0.00835063363589261
0.7087866120247971	0.829487378322693	-0.001192832950783189
0.5587151963349575	0.724793500814397	-0.002557016084586702
0.4370650396455601	0.756522311259696	-0.001190965029067996
0.8071087018504751	-0.152886954651582	0.007483509791044487
0.7420396721271509	0.135376653194962	-0.001364754339367546
0.7586502864629793	0.81854487819283	-0.0010715137810297227
0.3407895160753958	0.500213968345678	-0.0025318309317113293
0.5121112047345052	-0.476297439730142	-0.0064692096328702094
0.8890547364175991	-0.749338586354422	0.0043614012094893165
0.5000731385683601	-0.688311842103489	-0.0026787299880418323
0.21818675927860673	0.945940804102284	-2.562553958396815e-6
0.40089938799394065	-0.697580635458041	-0.0015081421140113755
0.5407320050458955	0.659529384354327	-0.003578524879178749
0.834197489248019	-0.962719630894125	-0.000050934899910756316
0.462550311665249	-0.862060248939403	-0.0003690717207254112
0.41207304749594437	0.313278646980212	-0.006195777679272562
0.20314970975429955	-0.8691646426722	-0.000023942702224350804
0.9440720988505668	-0.81238958679003	0.007152209479679417
0.6163913114061328	0.70255322180344	-0.003202076549587738
0.7429128045641759	-0.913794081397209	-0.0003160887438579304
0.7728389413892961	0.786446692092928	-0.001083982930256602
0.628613811110525	0.67325018571222	-0.0037136042630125793
0.259145555214072	0.462627146779587	-0.0013261186773308755
0.7327342138472689	0.746202581166486	-0.0019189734017238333
0.30928946748372665	-0.8694420181908	-0.00009345542040648587
0.746896044418065	-0.870616541080102	-0.000684067866398879
0.6031861860027707	0.449540221302802	-0.007430090217621681
0.5831251179145798	0.900548813381242	-0.0003016883716931025
0.7886792209254162	-0.93106015007177	-0.00019364694814624322
0.4160935631473933	0.362441560866853	-0.005810303070390094
0.6934790158627806	-0.815774548683544	-0.0013914069122033244
0.37255891731365914	-0.756309815853895	-0.0007709864725703952
0.6899610017346397	-0.0656101995054797	-0.006310015135586344
0.8296334841799289	-0.948426379677995	-0.00009867898639965573
0.8826910633706074	0.324368590745877	0.018933717866159057
0.48718752730397213	-0.0405096228255243	-0.010210765707265042
0.8330094789745038	0.36492787710985	0.008870894405865382
0.3482156616817342	0.0321703885184961	-0.005351749281792489
0.10165594677336565	0.588933560808201	-0.00004562252161859372
0.39622192106723525	0.94956898746244	-0.000015572251888445783
0.8885250549917051	-0.909610167300633	0.00018933651955999804
0.5019836875429754	0.979957524121463	-2.4360250575471848e-6
0.09750427388912242	-0.773548761376682	-9.733217113832563e-6
0.8178263590242834	0.144757546192122	0.00933453587298336
0.7849332598919699	-0.976349538949698	-0.000015744930883318424
0.03471013908882153	0.489300902058949	-2.6541890054320683e-6
0.16726260190597253	0.16012342015878	-0.0006438653087697352
0.6804868324294265	-0.39805462921231	-0.006013263936917186
0.006017069397352032	0.399616949120709	-1.8063024208761407e-8
0.29960717773296586	-0.684930702831072	-0.0007203786380280468
0.830218069752986	0.734151560953244	0.000913791600216728
0.2836871720869906	0.875880889560665	-0.00006179949150690168
0.4283589590937609	-0.199870583287028	-0.007684846011599874
0.36962391682144524	0.477568680963335	-0.0033533539597982065
0.7797877998133328	0.835269512833534	-0.0007931461334187379
0.31665217673845886	-0.578743515572808	-0.0015279274097681663
0.46853500565365047	0.077428232381511	-0.00961090558859361
0.2968303675255306	0.556136973526962	-0.0014018395285620162
0.9545731152233606	-0.690687454842097	0.018095079175334726
0.625804856412506	-0.726688657960791	-0.002794174218722668
0.8090792327485793	0.845032911264752	-0.0004713086747106655
0.414861222754986	0.297803432161903	-0.006431533800455195
0.9617580108436756	0.995495821543333	-2.3793937711805581e-7
0.5323730726661912	-0.982391438610123	-2.0350462524540216e-6
0.6521653962066019	0.127566384276277	-0.008654960835661828
0.6928941132427716	0.672903610772494	-0.0032328079896581643
0.6572672838945697	-0.860641907397415	-0.0008054798042009652
0.49866488626748406	0.423495818948935	-0.007068169892436723
0.7283179112149711	0.764802335620495	-0.0018046141906926773
0.6370370135869058	-0.50893581246695	-0.006213653817717001
0.8707830877622961	-0.509503486416101	0.010997431938360221
0.8846661740493967	-0.58923489045204	0.010196064945317218
0.8237315523902213	0.644813506739108	0.0020134961140378872
0.12807713556319872	0.316503266782283	-0.0002308778342395787
0.8960487432943786	-0.710896942025972	0.00659849151581049
0.666818967408298	-0.14530486466764	-0.007801290676697381
0.6160075851507067	0.819191493598527	-0.0012815967737432293
0.811095648859332	-0.537304876497363	0.0028247587312065217
0.0360304951339511	0.528101474022401	-2.539487118807965e-6
0.696509985522404	0.777572384497666	-0.0018853446079930443
0.4214309634327432	0.602404760195092	-0.002905780614126041
0.695193337907593	-0.329332919123061	-0.0055175667967240286
0.8170433853434674	-0.458324290427577	0.0048737850052070425
0.6523939869879835	-0.431106186466267	-0.006792598173036759
0.6599281113765513	0.831227758147257	-0.0011882588791741803
0.19119574438268525	-0.257246338316825	-0.0008552224910184528
0.41114413184394216	0.332739813429044	-0.005974599645653016
0.3644573982539666	-0.475040730238019	-0.003261434081438972
0.965390493576854	-0.339735535010185	0.04289613489655027
0.8422920945646213	-0.32296761276881	0.011205676086568075
0.34188492050792213	-0.75322706523554	-0.0006176259854705504
0.4752783847637097	0.546403945030554	-0.004673533215524679
0.9166498544855273	-0.491450635574207	0.020474811772229984
0.8242374996644687	-0.146657016767436	0.010440043638257781
0.9626849191946497	0.598334554732694	0.0274341153040185
0.7175716608119399	0.894406428312064	-0.0004790954412256234
0.9519385592652516	-0.798541729011987	0.009405432120988764
0.24575448379429077	-0.949561750052386	-3.1301197435558226e-6
0.895692711529256	0.70361870422881	0.006871199746083606
0.82408434681409	0.611365021489299	0.0026667584754086053
0.7065305323830416	-0.437896692105485	-0.004510057077270038
0.7115050177039713	0.967803174956322	-0.00002734572647988733
0.8092712861177052	-0.344442183898124	0.005722176354487078
0.8464038574995258	0.680987145362304	0.00297279003269625
0.6455717370604015	-0.184284000096256	-0.00877749164390652
0.6277169640660033	0.109755831180966	-0.009771203630984817
0.0938664992685208	-0.254150002725303	-0.00010010181137305733
0.6647638801858763	0.915123213362559	-0.0002710780950376403
0.7105258172640877	0.272916467560932	-0.004529931852194502
0.12389978396097748	-0.0433819084180783	-0.00027900794082898797
0.709960140259031	0.881526184024618	-0.000604245529814796
0.42846592039982073	-0.232878250714681	-0.007441550709133711
0.7146987207715512	0.621303458627553	-0.0032548978958986015
0.24520190815871437	0.591973818703108	-0.0006784470131349196
0.7017576825906388	-0.813221838991632	-0.0014082597156814174
0.21223158886615265	-0.857789438557337	-0.0000345216714321849
0.5370001549527418	-0.905530637563257	-0.0002156078321726402
0.956092195426053	0.964086761291989	0.0002501650402408528
0.36247837398087945	-0.88743377111734	-0.00010508368730561178
0.33828827989029225	0.995792450093052	-6.18917222254095e-9
0.635825543015355	0.518102887791939	-0.006106224976441364
0.6400908433197803	0.843017606686998	-0.001003223604204906
0.10969485684313413	-0.908798150129815	-1.2009198569180186e-6
0.1151531347192294	-0.647785502163262	-0.00004777821225198164
0.1309580865120122	0.469582155712726	-0.00016503703025984244
0.7850944004409949	0.629656083884614	-0.0003086295506858273
0.8240943609621693	0.941478958925728	-0.00012747506277034903
0.6139822316925632	0.244054694077924	-0.009496022198147222
0.876748236558876	-0.66563730180411	0.006246932882656275
0.07494521353588701	0.91519665138577	-2.9192909271849976e-7
0.8308469036044982	-0.314332229111377	0.009450436971655155
0.56764533044725	0.0230762275460818	-0.011170345123233946
0.39570593996593556	0.480095440757913	-0.003926897361411807
0.2899773958850484	0.555125732041788	-0.0013163222917216694
0.6757973841888433	-0.455359222413574	-0.00580904766890589
0.40058576182467814	0.0212924565960853	-0.007351738001583318
0.14955660927262118	0.99367720378332	-1.2979441279202756e-9
0.9806303022563359	-0.959344503041735	0.0014249811497618501
0.9455716097837137	-0.913050115559861	0.0015913780401904378
0.6235182528981514	-0.635447296592853	-0.0043703703282991216
0.37092388286103856	0.762044317591063	-0.0007211876406703208
0.7166656261649088	-0.305181750127581	-0.004035640667765277
0.5067509837993562	-0.897074095891825	-0.00022879706530029597
0.9205405676577011	-0.966855828682032	0.000010429886810260276
0.6603752609990609	-0.734239574851832	-0.0026414296724613104
0.8349345228399103	-0.306264472910771	0.010264380742174863
0.6530034126289438	-0.169075341733016	-0.008486645223835904
0.20882949865796907	0.353105736918427	-0.0009344618173258007
0.031181450079448277	-0.620095931813405	-1.0236260221292365e-6
0.8097534823949448	-0.10981239964547	0.008185685828453604
0.5308866088570997	-0.659583509526166	-0.003484328550069517
0.21914965867381841	0.614246691213619	-0.0004298497995063643
0.5322582368995169	-0.32403449551946	-0.008996411858732985
0.5818167198144751	-0.280953829098569	-0.009651296752230977
0.3455715305675885	-0.520634154599159	-0.0024494531615738735
0.9198732246203579	-0.961901908703795	0.000026497869517536868
0.3743324709597361	-0.824398328977619	-0.0003607690696704555
0.204118284149643	-0.924310833122411	-5.352687468352824e-6
0.5040132224060465	0.910715939603	-0.0001564896864995786
0.8185511373222462	0.673180025336297	0.001189022462192442
0.9147131620536372	0.978121549990006	-8.782586336347023e-6
0.09314093246219811	-0.83626970306252	-3.5967501040906646e-6
0.3631379350927747	0.287780295535217	-0.004844070961872521
0.2201380334840008	-0.746964504334847	-0.0001683591357443343
0.853849843538984	-0.455769284623649	0.009988397787288824
0.44335380872658436	-0.396744181806632	-0.006163389292909761
0.650759962270804	0.0887477449102665	-0.008813401481984855
0.3708810521948718	0.162386473247276	-0.00585042137645147
0.48112306303909436	0.963044195216507	-0.000012242040857744885
0.13880235124578613	-0.986658678650794	-9.399011930772384e-9
0.7393282939706016	-0.289775307573933	-0.0020333675060635412
0.1281959875559003	-0.739830479616841	-0.00003260965915512313
0.5436402572992985	-0.382211211886489	-0.008342595865776448
0.7313984511928037	-0.942712781749064	-0.00012487400264085964
0.7174509170260985	0.236232135966918	-0.003958770061394087
0.4256059746793463	-0.653503892609468	-0.0023024520718756313
0.9414389837922456	0.99854980606576	-2.111809434816632e-8
0.1986111263062059	-0.833290805334876	-0.000042380042251529706
0.8007623328080139	0.508022050415447	0.002276739475941055
0.6793671158620754	0.65944091880199	-0.0035844964293698877
0.3185848358252439	-0.830341438396378	-0.00020163887037593639
0.7035473670092334	-0.307671595670867	-0.00501197083034696
0.3142594242434317	0.124600050998183	-0.003994900151641219
0.5832056388668396	-0.870299800035879	-0.000567538918548305
0.35920054236296733	-0.849564473818431	-0.000216367766747298
0.6364017958824459	0.794708973150521	-0.0016922667269019163
0.21668351950613304	-0.958473000634767	-1.169861565883773e-6
0.5959011734180395	0.91626161727113	-0.00020770170238692995
0.6302565543046093	0.952891646859756	-0.000054294984687891554
0.8769296026498524	0.13191304078655	0.021268253115011387
0.23915488160312723	0.840257950145333	-0.00006908763185153194
0.8463163021927442	0.73946830366805	0.0016664385945306173
0.8718901068654022	0.70707243429245	0.004339852533341986
0.6983339242427804	-0.826649762474636	-0.001244711664351252
0.7126113123430831	0.836984076177614	-0.001097042191313308
0.5716903305810646	0.714254050628475	-0.002821695590512324
0.6191521540362096	0.701395444879563	-0.0032258554885752594
0.5273325004934152	0.666416233089658	-0.003327973625500496
0.9294788263409596	-0.879083165849134	0.002130320994660847
0.5750475966588888	0.99210960047562	-2.515695279918727e-7
0.8000085302284984	-0.475267825927752	0.002671116882216741
0.9808678954921969	-0.470820556933188	0.044604270606697645
0.6407765010571931	-0.616316833811977	-0.004600713536534404
0.022004070400012284	0.22027744798639	-1.2972784482707804e-6
0.5834429200685927	0.367964221308641	-0.00865291814867606
0.26900870878039645	-0.693080793146646	-0.0004912781151670454
0.750677989612536	0.95297238937152	-0.0000809947336951165
0.34518658218478354	-0.525249168722183	-0.0024021546661986
0.7201684678268316	-0.675822347379271	-0.002713184983335271
0.6502426446264363	-0.129628979897294	-0.008746085594542305
0.4832058181713206	0.138021132764464	-0.009758179599148938
0.15100788185079825	-0.164110357320498	-0.00047215651411850113
0.29882623358290794	-0.127970873806202	-0.0034922188982072226
0.6842960604514777	0.558874918002263	-0.00462794540476739
0.6534348690871568	0.803305631025803	-0.0015817774418282833
0.6705134131969339	-0.800897603940296	-0.0016195727983791637
0.11102701424610105	-0.815621169827698	-8.592289074654076e-6
0.055336787131147036	0.784576593524497	-1.4680368658991168e-6
0.8206153605030031	-0.951040062834368	-0.00009175727650110491
0.8249697366743286	0.746206395564679	0.0005083023949138637
0.653018010536763	0.507873933857735	-0.005937943581328311
0.6884357774370414	0.151622336081515	-0.006350623839168553
0.1472443117239673	-0.710152584259399	-0.00006552658180580104
0.7328089685362806	-0.875914123291035	-0.0006525193112844132
0.6023606867309799	-0.974520204294696	-8.765603257003721e-6
0.06166424215725949	-0.276026012100767	-0.000026911042204172747
0.20354640132419477	-0.853112549735942	-0.00003285226009552015
0.3061658734704508	0.406034216245624	-0.002482453649123151
0.703584241484962	0.915702843186844	-0.0002904388778000534
0.42611988751288404	-0.488359935558958	-0.004527804738791476
0.7680996729207571	-0.819447440906871	-0.0009841002901480188
0.18878584027645812	0.42108833754627	-0.0005845012481703383
0.3903588963993174	0.46907107338286	-0.003926307697395439
0.7398561265629799	0.530268755513679	-0.0025012612908138707
0.4009530386927453	-0.638852848253316	-0.002151323283936031
0.23108889909093816	0.176973485211334	-0.0016419215882107403
0.8416041574539286	0.0134226719112396	0.014348452468817177
0.4656578853998827	-0.856365709161497	-0.000415196477717648
0.0005264384059254758	0.575921449860227	-6.052736279927582e-12
0.7985938188105782	-0.607218633569697	0.0007639773532542296
0.3967011080478419	0.658985103424667	-0.0018717666089253114
0.3920321500074548	-0.781275878769447	-0.0006964700443867794
0.4459884903468795	0.761147291620195	-0.0012028671859758055
0.761846375788248	-0.928635493750274	-0.00021239719777188399
0.9382533220989439	0.966134159203974	0.0000718876294318579
0.40824398221065195	0.230308311387848	-0.0067785827313405
0.8185697435821309	0.541433504928823	0.0034923429029749794
0.204263287525812	0.366017722981728	-0.0008504059063358589
0.7455656890317813	-0.809947888932471	-0.0012403745915585923
0.7209875332381935	-0.0162576145458942	-0.0035319560340375854
0.6579499379891808	0.896763896906477	-0.00041934399854684956
0.13040411581007916	-0.955973080249754	-2.5890488444810494e-7
0.06659516933998187	-0.410059481399123	-0.00002507981888262584
0.6874000227658075	-0.935285464948259	-0.0001504134445735234
0.9162577011482694	0.966833630923664	2.2389017752923636e-6
0.6359368570992333	-0.0241624133555106	-0.009594243300305668
0.21825575023848076	-0.0970389000627578	-0.0014755818400476858
0.9319675623466084	0.715577973471248	0.01139551989396549
0.2725916758849	-0.913480878349327	-0.000020319060427904505
0.008876786816203405	-0.148112486925215	-9.152934324255654e-8
0.6860003653607717	0.847767514030282	-0.0009853978191216143
0.6059033263945487	0.950506999564977	-0.000055558705037153834
0.3972712815600515	0.590468263085043	-0.0026580062013526772
0.055522922569551936	-0.179567845795078	-0.000022404087758616578
0.18256549692241056	-0.420703987703999	-0.0005288350573300257
0.06136544570972461	0.158454226819934	-0.00003100071254575993
0.7786686860706347	0.911838184351037	-0.0003168605695448829
0.5832603677524861	0.420001530565482	-0.007948008510636383
0.8060829226466243	0.99405971967806	-3.792864852681712e-7
0.5545759699977066	0.46443189160091	-0.0071770368686484174
0.5332444839254813	-0.622765855226498	-0.004172888361210463
0.6499614780595292	-0.0793541162709045	-0.008870695291366922
0.9115593399595737	-0.668361171936245	0.010681972128978355
0.9147694689826327	0.888821170406381	0.0011434612866915465
0.8196208814110404	-0.917605312540537	-0.0002281999819983776
0.8771274483293767	-0.857655318866461	0.0006777800383176992
0.019816439383097656	-0.194858133999835	-9.774600885649234e-7
0.6250246168768513	0.318843863334382	-0.008610651312754129
0.2005148814242416	0.937840446875202	-2.8842118685148327e-6
0.663288786541475	0.744628255626324	-0.0024728485217842544
0.3595412586355167	0.545762074721592	-0.0024779234479229907
0.8023609080383141	-0.857367100219919	-0.0005168068073960107
0.7147355491345453	-0.494177687628916	-0.0038930472982507303
0.4440160468667635	-0.909637892304727	-0.00011085226857039006
0.5400851863802493	-0.758801317355736	-0.0018762808858860038
0.7716235743433179	0.266486298546582	0.001598478900540949
0.8315336160203778	-0.481648668596916	0.006208009610004424
0.19352581254288592	-0.777785946507559	-0.00008137757765069071
0.5207063420906443	0.0716200345059035	-0.010820084334782881
0.2799743946388754	0.00215222169529789	-0.0030525799149028953
0.3979159146385362	-0.66563762790331	-0.0018141972549974982
0.7502797042339562	0.967129646475092	-0.00003304020622243401
0.7250114015943748	-0.782761843288481	-0.001654319191169248
0.9178208387053666	-0.848293579763281	0.002668941164596166
0.34139864167554934	0.5411968623135	-0.0021977437015657884
0.7550980555778362	0.670889152641689	-0.0017775127243682544
0.4085053272719925	-0.0385881675351491	-0.007634106145802845
0.5878981926399893	-0.966393095456217	-0.000017667685337864952
0.41374715807776485	0.467591300380706	-0.0045057554419009015
0.6164375858018075	0.216163382135321	-0.009628413906100013
0.04578119493551032	0.907853127112101	-7.956513637254686e-8
0.6774269803194471	-0.072374225670267	-0.007229763613484052
0.9598369482773931	-0.914697959978108	0.002443642649395325
0.7616500819653977	0.588993059900156	-0.0013955958415526961
0.8231820056142447	0.694092090676484	0.0011479707097152075
0.7706083333609184	-0.446731371582597	0.00010709739659668416
0.6694407224013996	-0.264429540572973	-0.007257589850971963
0.1001862683790443	-0.523338368662046	-0.000059168831119853285
0.9528990749052906	-0.914838015971734	0.0019283740927729452
0.702716742432757	-0.327671376270581	-0.005032622309041365
0.717945349088599	-0.920972234662106	-0.0002567973083788954
0.8999388963958663	-0.593322645596417	0.012429449258252368
0.6104618083867488	0.954144605650888	-0.000046241535993856456
0.15123677255421994	-0.731626951674355	-0.000059248624088314324
0.9872950603200584	0.995528580042267	9.181937942616506e-6
0.682889773962499	0.836104855831862	-0.0011333717491375738
0.4535461437072581	0.170274038181389	-0.008708934009646577
0.6192557701898702	-0.971272411883222	-0.000013377168284498418
0.5301347021055319	0.259753517507654	-0.009698947734999476
0.3864081370233124	-0.769884239059379	-0.0007510641806153798
0.6192024107389117	0.716972095212398	-0.002953725861182471
0.6707740716670202	-0.578032950259602	-0.004735733776769278
0.39937052877507195	0.492639128238789	-0.0038639748296910694
0.22061666990441853	0.28074066648443	-0.0012580437027761623
0.08511828213767275	0.796049435412113	-4.8521288813713585e-6
0.3230651993136176	0.102310695747888	-0.0043427968548867685
0.1266132785337419	-0.905424429948487	-2.1080418594030135e-6
0.8557200726955652	-0.304351210689856	0.013991367862805701
0.4089676330138999	0.95651441458545	-0.00001137772277952687
0.4145399800113233	-0.153325499603308	-0.007484581512057443
0.6037827382375048	-0.948168556222983	-0.00006222623469579909
0.9628420120899095	-0.886622240695694	0.004643433289515922
0.36289268506125744	-0.582282199094188	-0.002184978287933379
0.400798747942329	0.267022980257676	-0.006241934133929429
0.6758297571706521	0.913531389511329	-0.0002910928466192178
0.4130142757288909	0.832290177437686	-0.0004310932415592382
0.9395122041941046	0.529390552876791	0.024340472198560135
0.6725596759938436	0.958411322282453	-0.00004642088414738105
0.4055393076803568	0.409963288276754	-0.004982008855517623
0.22490323808448756	-0.0155086273994146	-0.0016484859744312777
0.9445521446528744	-0.0463311931513207	0.04120720788286186
0.1427533024256871	-0.1501364252263	-0.0004036391057394053
0.8948522382396463	-0.798731340235509	0.0030201071909104187
0.5140944621160859	-0.743315749436776	-0.0019366875651760961
0.6134688660856875	-0.871729049166992	-0.000610142644226137
0.9346270093871157	-0.137841270630861	0.03687980698499876
0.6701617534163391	-0.0828919866074612	-0.007703759919697168
0.8927532127438004	-0.973091291091674	-0.000019472492650403852
0.6877140904560326	0.800787911218904	-0.0016011291431418278
0.7780556743810115	0.977713348288488	-0.000013149828706518078
0.14626460241009928	-0.115577983347875	-0.00044560609778215843
0.8610255057264773	-0.596360934682891	0.006790993427650119
0.3834787331899982	0.728136085043974	-0.0010664765859012505
0.47921780412984566	0.92827135760932	-0.00007560414318616285
0.3847541122136485	0.829320435815497	-0.00036531306046827647
0.6761535889850057	-0.37113444889339	-0.00637478343069008
0.7971136962276651	0.925749263409015	-0.0002186827721264704
0.3804405867762073	0.909705222926028	-0.00006809683313751901
0.7073168284536153	0.967312755411187	-0.00002801978043232797
0.9345297712421732	0.949728002992652	0.00023289686195533354
0.7412695452162692	-0.626777752237786	-0.0023505434099772354
0.3424536265997181	-0.901218308055152	-0.00006179156971185433
0.335145721609742	0.603073923950236	-0.0015994200230094223
0.46791120494340444	0.096719490879962	-0.009526197153341435
0.7847058225373257	-0.973352668353457	-0.000021424841190836365
0.8915406498905465	0.738743234601959	0.00498894894490983
0.8194252989330189	-0.972083067812494	-0.00002621507638070597
0.9537246269035364	-0.922723653362543	0.0015994457216424183
0.25510522951044484	-0.729317935044205	-0.00031340688808248067
0.9015732266448087	-0.943795544191335	0.000038523224098248425
0.1715170851266114	0.474296325925682	-0.00037097900926761447
0.017627689089275766	0.664400187314957	-1.3603619501182366e-7
0.0911206222209355	0.581084306881327	-0.000033877446028301195
0.13880027657417934	-0.955479086520128	-3.277396490631662e-7
0.7461620607544304	-0.41726194648049	-0.0018326900415067977
0.34542494218833253	-0.0405559798299074	-0.005240885511500435
0.9210132928089678	0.674090599017747	0.011923251580151983
0.625983831046898	-0.258410642974144	-0.00907538368716364
0.9000169283686112	-0.172082933769192	0.02634704752488312
0.5855553382547305	0.982841669160616	-2.5858164950883833e-6
0.08957918368936361	-0.290499076796082	-0.0000816800672550362
0.45520467776673235	-0.540588161553492	-0.004392332877180677
0.7173742013749287	0.953472414390719	-0.00007239180142990628
0.5524926702691448	0.811427411918114	-0.001173890114095433
0.8181885729608143	0.366375415315269	0.006639248776933992
0.5043286613113096	0.622511078868154	-0.0038369027758143005
0.2318439025926064	0.429873017414551	-0.001053611935185066
0.42450059094131065	-0.962576872111517	-8.402900935324794e-6
0.7095478131804822	-0.0169953218349744	-0.004642573001485023
0.4535749170124029	-0.731210198070002	-0.0016129730543702782
0.28208186179686284	-0.600376975991634	-0.0009882673294325701
0.4328335741407905	-0.134473889808846	-0.008225241047607329
0.9004521380484313	-0.981018435776807	-0.00001005183189611186
0.9408862919500313	0.938274499448109	0.0005673212652958518
0.9396647996069163	0.915710486714083	0.0012202229730877614
0.3792279197884775	0.701290410725766	-0.0012657066350181298
0.5646877746727287	-0.211777462965896	-0.010342623655414869
0.40157391389188474	-0.369646960349848	-0.005308846687968977
0.8622177508908464	0.624249507362496	0.00604679514439225
0.8259784637315123	-0.926173262230057	-0.00018415651020047216
0.8237042271968978	0.997821562184708	-2.261729848402598e-8
0.8868453155536974	-0.418119973913946	0.01697692317120582
0.900038713203367	0.956582916323024	-0.00001006070586586381
0.5852321619773421	-0.624785215430473	-0.004526756485434445
0.39165845596211013	-0.842016640078624	-0.0003184051726848544
0.2748165102539969	0.821081813276303	-0.00014446331096207863
0.8847127495646728	0.816386872974459	0.0018822213185288885
0.7671859667910541	-0.863069295974111	-0.0006917736167565273
0.7331321383227664	0.805391818430988	-0.0013671911206707985
0.6208512148042755	-0.117195201447572	-0.009982996720894456
0.9469357445892445	-0.282520678757973	0.03767615421483146
0.2261126684049843	0.33546646733669	-0.0012253693769222545
0.8491336529341775	0.233455274458656	0.014024486208176213
0.9304352785752542	0.645817951806042	0.015342580071411685
0.25653209196249893	0.631086838136327	-0.000632633251515284
0.9392016106965639	-0.633268090466604	0.01807274185405421
0.9210060002085109	-0.959089572094373	0.000044299383452748636
0.818543219872607	0.867613250453509	-0.0003602040057677756
0.8703107472360689	0.852882355243004	0.000571275460297645
0.5781991407182027	0.790832481120784	-0.0015776587599091942
0.42525392317643385	0.643335325958631	-0.0024283705847771395
0.35583419298671004	-0.548084042613353	-0.002389798929264606
0.6552065624354779	0.20476445974779	-0.008242633109963891
0.41376551657312716	-0.0913580361439125	-0.0077136304527428475
0.03507108268008995	0.577259884326616	-1.855396046006138e-6
0.5552980668511595	-0.0571267817234897	-0.011141449074830261
0.5332074094346068	-0.852557699710596	-0.0006263688628173321
0.8972750658635805	0.965392875573512	-0.000021444439113819877
0.11405917234593653	0.843101932039496	-6.088964413676244e-6
0.18837685405594384	0.351988116941231	-0.0006888386897176046
0.3571816471129697	-0.312875299054163	-0.004475147638821058
0.6967342621077062	0.605083860207037	-0.0038682703484005346
0.8552614964743022	-0.934379551430231	-0.0001065654923070703
0.34146092900067704	0.693045781539376	-0.000998835897107557
0.9247478041674174	0.970971823805401	7.234858600204524e-6
0.6196947117776913	0.234694374616002	-0.00941865538139064
0.09930229240628193	-0.649832802839263	-0.000029749494490843105
0.5413943128591934	0.935355749405108	-0.0000822784817537661
0.11494177019107649	-0.882389020281433	-2.840114893069691e-6
0.7700755817436016	0.984341472838755	-4.9014458129377925e-6
0.3510403595558712	0.254592036559237	-0.004671496731674293
0.2107173944889987	0.36344898492874	-0.0009381872315342666
0.25827487102963037	-0.898247450886399	-0.000026565401179471683
0.4375983892189052	0.469475101474781	-0.005049849162851658
0.7826173794939592	-0.696720663276621	-0.000814837527482518
0.685950368905095	0.372075656926045	-0.005884448312751816
0.5769358610774205	0.20371239863851	-0.010356072919042907
0.10613907361228865	0.720645467671764	-0.0000214595015678643
0.8637495481327678	0.148608544620867	0.018148404956969354
0.15066299658752585	0.841467130906164	-0.000015233944446759832
0.4749493111306664	0.990017357279728	-2.621229948922837e-7
0.9515615955623068	-0.329870633258788	0.03769743104378388
0.28347308039851116	0.963837656803668	-1.9425470550272814e-6
0.5543107259277242	0.312906396334753	-0.009321487015010533
0.30985825527038846	-0.675166538043475	-0.0008499037513383316
0.28635329475578525	-0.197685802498669	-0.0029385071154526595
0.6705764217388791	-0.0609662444674531	-0.007699857111677314
0.025148499779892832	0.750106625092241	-1.9259570978692057e-7
0.53471174046154	0.650585877334409	-0.0036834002927771817
0.42071524817291395	-0.817121430933561	-0.0005594904642355663
0.9108040968874199	0.738160445411903	0.007055343133333825
0.5841066781490049	-0.993158322188573	-1.74214145762111e-7
0.6104076464158349	-0.902375515969958	-0.0003197437172043367
0.034931630247315784	0.663978688487443	-1.0877122888238074e-6
0.8613539483881648	0.974935107460184	-0.000020894891324816733
0.31249671737072793	-0.36666110657356	-0.002869177660356863
0.6028884140816854	0.0815952353871156	-0.010583299401109357
0.8110049629600476	0.150679883202459	0.008138596251775057
0.2630357034328075	0.747765721811326	-0.000292128501001661
0.8377608181583538	-0.868645876907081	-0.0001627511362032299
0.6098071595374792	0.310052838788228	-0.009019179169940383
0.781034482814424	-0.621063879651752	-0.00047662277739665194
0.7889369533341749	-0.715785410447533	-0.0006571496765381195
0.6710134710849379	0.321860161604752	-0.00689914379223987
0.7884488687109175	-0.974341435758419	-0.000019665891742752935
0.42825250682090105	-0.0607133689506376	-0.00832289582195698
0.66309219191327	-0.869780637519789	-0.0007047785728106411
0.7492830113925558	0.0202463612926578	-0.00036970661105223423
0.8905500743048049	0.675019700861363	0.0074754000751495265
0.8534280051651885	-0.378012201623118	0.011923564267300556
0.593886729640039	0.103919905501386	-0.010694828861491373
0.8916937996885784	-0.991388413615757	-1.6958358534527275e-6
0.80706740657624	0.7633612689507	-0.0002958408558287533
0.7333601330127956	0.69885765057134	-0.0022624599322618047
0.4077110919921574	-0.598858091034574	-0.0027284150447352325
0.5110266673124148	0.440724694472483	-0.007024173274071885
0.15218777404810477	-0.737867065362604	-0.00005707215351618804
0.20575030014111778	-0.90712447583068	-9.753462968603344e-6
0.27602326525673687	-0.614935501280009	-0.0008604117368912378
0.9495763954913291	-0.993748431329643	-6.853830902402052e-7
0.29102694966900006	0.174190415610813	-0.0031402895513069733
0.9268563166392624	-0.975165053705261	1.527400674443792e-6
0.33346648770843995	-0.413712132186269	-0.0030629982382871764
0.2784875542312994	0.80207259773989	-0.0001940782334605664
0.3707693130865699	-0.978057462014242	-1.1351112135318629e-6
0.2526235493719679	0.428545046683343	-0.0013598535564595183
0.27511793338310564	-0.154398237178138	-0.002739372747331397
0.24208699671577993	-0.751064566822675	-0.00021837737164533965
0.3874402212923345	-0.502111266318942	-0.003489357573330019
0.7700219516321157	0.413671249895015	0.00031300890055916786
0.280365566748103	-0.817667845567156	-0.00016146974718785198
0.31211484134483297	-0.61635107502508	-0.0012234322413938695
0.1006340499950386	-0.208550578056035	-0.0001317930344539646
0.589303335776703	0.600307795607584	-0.00498568538964214
0.3874740960593928	-0.246426231855785	-0.005948575462437356
0.9164610706387584	-0.895458461646284	0.0010197993157950922
0.38853099375200256	-0.403723044871276	-0.004584941980094077
0.5804026147135735	-0.414498279116073	-0.00803150752005609
0.6011381197691172	-0.737630773292395	-0.0025467903411089993
0.038187859168945223	-0.0858521459383852	-7.769756022101354e-6
0.5760052379676559	-0.816784135075014	-0.0011919096787824225
0.3594514007201279	-0.73372414976513	-0.0008487596748399318
0.26732469590924524	-0.00718027458623232	-0.0026885870955514718
0.6537108477633741	0.945288391475507	-0.00008830664266186484
0.5619773219466588	-0.139040823920139	-0.01083003575524244
0.502124388233594	0.858998871100133	-0.00048577571950929
0.22869880310538107	0.797471435523348	-0.00010990665192520848
0.9118660694784745	0.404091269001885	0.02301722424407731
0.6820654797919808	-0.508944247316746	-0.005148629279219554
0.8128680332613724	-0.939926877739339	-0.00013982974391342043
0.9159780277639453	0.0918434546214409	0.031731516443267764
0.2107890749828271	-0.625248828148104	-0.00035889562067376984
0.791243022603335	0.915159438805951	-0.00028395710190229194
0.41693486620132914	-0.552012875815064	-0.0034890313776379423
0.8577745788671416	-0.27566911238724	0.014957758657632835
0.8984841738651516	-0.455752286275327	0.018001319651984652
0.4320385782131661	0.984827761956578	-6.502636127703431e-7
0.3440900924102535	0.0703192446683778	-0.005151361296778357
0.07543713969898229	-0.842729934137096	-1.6646406896342327e-6
0.09517715774581463	-0.295512533798649	-0.00009733994498947453
0.49739722472387293	-0.658857300298128	-0.0031332308336710344
0.790270291817309	-0.836039652664912	-0.0006923742979374001
0.9042045260063826	-0.98784400172878	-3.996495331347519e-6
0.2804977332087222	-0.499383035001461	-0.001478697539498253
0.7942403906346007	-0.532387243240755	0.0013470386790614775
0.670839683772568	-0.834976081752275	-0.001145414569094926
0.3905585027493569	-0.140013745976456	-0.006671764332719
0.36100478949794934	0.801594289972281	-0.0004350950716241015
0.7583587473342646	-0.983438278138319	-5.438419860877856e-6
0.8474099642354355	-0.74382317047598	0.0016396230207699077
0.7459089986120884	0.0540674637305909	-0.0007991571948901368
0.10685021660915626	0.607334187034595	-0.000048222704289916406
0.4384520953016303	0.725861759940017	-0.0015466216258701688
0.905033398902322	0.290470337220465	0.025048936357189078
0.8447496976411226	-0.42592738723882	0.009355794122567138
0.9000463357613401	0.647289014139522	0.009967901071348028
0.37195675517885785	0.571460277269739	-0.0024413216025256515
0.3803930741589645	0.445175459945824	-0.003941072917129552
0.8139710319664112	-0.669431925185719	0.0009618915331663508
0.6055389327800019	-0.196655729253749	-0.010010065411971764
0.33416933964682954	0.899475268993306	-0.00005982627530981202
0.2817212171579715	0.686871243209367	-0.0005908244929945857
0.9619620856220411	-0.0853075497073119	0.047751623473918994
0.28825766751499543	-0.944741961414871	-6.9513759274373406e-6
0.5269672540979193	0.575135670844961	-0.004964656018029599
0.10980307649955608	0.486536836037907	-0.00009050051011180931
0.21484768428928452	0.583120135875363	-0.0004743476581449477
0.7737900582462726	-0.85323138932403	-0.0007307275529450413
0.5663095323378454	-0.248242805123701	-0.010026479220267042
0.6566802934372549	-0.437068807319165	-0.006608635688678971
0.5306142713704711	0.129152523276166	-0.010716097531809767
0.49157302750107645	-0.728378293168532	-0.0019790297075365907
0.9635350571058559	-0.325752595582024	0.04262791519661064
0.32991087852713147	-0.0400743784170181	-0.004678473203288076
0.8980173611555133	0.997626212521268	-5.148277025021256e-8
0.5887420410547934	0.66844990785016	-0.0037399257541039857
0.6824167232070183	0.317654666072137	-0.006318169787714952
0.25943852072327106	0.497466095323498	-0.0011870525145223063
0.13896916225941178	0.79436179439214	-0.000023273116652765205
0.04906491462111045	0.621287525254879	-4.049252054370164e-6
0.9833455749581156	-0.931093882554852	0.004410789241470107
0.35730680208749244	-0.313604593083995	-0.004473601214112114
0.6788731823883479	-0.0240869188643013	-0.0071555090888187475
0.1708817670669921	0.0207145461917053	-0.000735543017571587
0.1693108520933166	0.983173912422252	-3.6093552032777186e-8
0.5434177900572931	0.380360398806633	-0.008366722867599978
0.595670850782952	-0.384043322525121	-0.00837315833017315
0.34546130989487	-0.206867065579026	-0.0047460284689599804
0.018146373271094383	0.122576703157678	-8.040052134527032e-7
0.265227830552886	0.313154338110891	-0.002023898570846068
0.24749313649828952	-0.39209039883383	-0.0014076335268391393
0.3866008205472658	-0.888452554411133	-0.00012573177466290288
0.33118919918365025	-0.851581921077023	-0.00016217373377957602
0.5566933866720941	-0.871561579350098	-0.0005009253394354285
0.31934921538233507	0.463805597949608	-0.002383145302406176
0.5270814611426003	-0.447873789593561	-0.0071542472789205315
0.8175646608063921	0.313803141212275	0.007374169905992534
0.48867105572786296	0.781323347209522	-0.0012411249721673285
0.5818283344860559	-0.844061930300296	-0.0008564786270485529
0.8837484328859723	0.929163619946601	9.379917156990756e-6
0.19226065605809198	-0.768622154416003	-0.00008811680795834195
0.17897782914977223	-0.947015284261594	-1.2513657106212674e-6
0.3725757188958029	-0.811976844378933	-0.00042004015640509476
0.4854335748766957	-0.859514105002597	-0.00044051486025410003
0.908495551737408	-0.20162935870737	0.0280449520647991
0.1249385386823005	-0.2290152008632	-0.0002474619881466819
0.8365382628957585	-0.681319944083871	0.0022359931246344143
0.9544367161113487	0.889550546664288	0.0034614243139820815
0.42677505446860914	-0.850348468603044	-0.00035868477143788683
0.3454884306967991	0.833934533835247	-0.0002460322302915267
0.5725519296562218	0.580806462860842	-0.005271069482415019
0.04583070503815938	-0.715260582056007	-1.6705247952594316e-6
0.7114020413604902	-0.23222828378412	-0.004473563367582824
0.03994276186520648	0.0641559453197514	-8.986374713831505e-6
0.3598706910217908	-0.446986483107088	-0.003420664736837504
0.5821844938998156	-0.56337095492437	-0.005625626853648689
0.7560829849511576	-0.881322732452234	-0.0005743114461141813
0.7903905585443393	-0.821580552239726	-0.0007327063081636605
0.4103291722538645	-0.956239088509472	-0.000011711623965715617
0.08999503340038784	0.620747106652023	-0.00002625177267480988
0.6487012419173882	-0.16388861536245	-0.008713142839169392
0.5772437171007442	0.698233975685686	-0.00314038928005438
0.7853472315959295	0.966088284248889	-0.00003934407171905406
0.19832236988743682	-0.699035160126906	-0.0001825187166944537
0.9382600087762869	-0.846958750155709	0.004349071397762808
0.5091590835968656	0.855307331704717	-0.0005354018448936277
0.6857285871022266	-0.0431513091317014	-0.006645649140455782
0.5115093116500082	0.899867019022011	-0.00021895430140967653
0.7256041923630902	-0.687986300841779	-0.0025038876788548736
0.08537199852626519	0.760271236768552	-7.425508515022032e-6
0.3093749165684872	-0.22124913290354	-0.003524532852805698
0.14800446515026872	0.309092580456494	-0.0003632458786639496
0.6136711128680746	0.405122106450522	-0.007908965347265434
0.06437638337765438	0.81221172463356	-1.634387854115959e-6
0.03059138343008257	0.0858676195657007	-3.9749677623213124e-6
0.9328029293595554	0.854249720161332	0.003477542897384512
0.37477002983729035	-0.340332538388773	-0.0047908949701487985
0.7073930722160328	-0.852332289261096	-0.0009245489397654634
0.5866881386467897	-0.605362419432789	-0.004886332235277275
0.09772970838089545	0.330173092851394	-0.0000985196847131613
0.7476774490714189	0.450646782432688	-0.0018279641373297219
0.6966910924870932	0.396099699550677	-0.005202973190534121
0.6195162228963362	0.801919034090687	-0.0015464808916626203
0.6874392065050603	0.188773395878179	-0.006365654223806537
0.36755799658151783	-0.530822764774201	-0.002774070811836994
0.5981856910083012	-0.512635931401837	-0.006494828122456199
0.013794340368946119	-0.66928747337577	-6.259710509640568e-8
0.43974875248702416	-0.313869116764141	-0.007038512596505583
0.01353963302124731	0.412999350489932	-1.994452015923679e-7
0.7328792446859392	0.24754004921011	-0.002555515361681678
0.41896820481561337	0.600620771656538	-0.0028891636978801245
0.8306477707787232	-0.187499704388181	0.01119881907358157
0.9707302028302928	0.781084730224087	0.01554720845288628
0.25876302953251196	-0.951153289350431	-3.3964485815771896e-6
0.13905022495779912	0.142141658841351	-0.0003753697901845601
0.727570237930254	0.32124940658586	-0.0031555618675836146
0.839853428191955	-0.949505179335949	-0.00009020408851230411
0.8553056812514234	0.112491784275133	0.01670965892159206
0.6410117176920914	-0.506568141330661	-0.006181574027362431
0.41948871653632697	0.964229648345755	-7.099186772679107e-6
0.8507196656402345	-0.973617697935031	-0.000023595828483513168
0.6180733454715454	-0.942162236924704	-0.0000884677873349892
0.8896323051292	0.184764970897573	0.023549067975826583
0.8867619424038227	-0.767174107314314	0.0035381730987705264
0.5584785620838979	-0.646178966563162	-0.003972274005142069
0.6966069785766805	0.597035946584646	-0.00394494563569209
0.776848744662475	-0.68283433136416	-0.0009912620947897886
0.8463759278538856	-0.312879229824894	0.012114547881486106
0.3571531589673364	0.558099929968561	-0.002319356149025057
0.670080886541922	-0.125093977356874	-0.007644232714359355
0.8618772890096531	-0.937169662901159	-0.0000883002924179255
0.6178279281054171	0.478382419608204	-0.006886326263459293
0.0946854796134606	0.996511727516191	-4.9507475198768395e-11
0.973422255399368	0.98436115650171	0.00007221589073563796
0.5995112631281101	0.56777152326377	-0.005572103600464855
0.2214888057772543	0.122115980953268	-0.0015175659734960522
0.33686508249957703	-0.688612436886842	-0.000990576666316113
0.2867574150547149	-0.233706767123861	-0.002832111388354064
0.20777450972278283	0.0657265860014445	-0.0012960581469556017
0.6873887087346885	0.746073603140618	-0.0023528370282451033
0.5358258218788828	-0.715816137001791	-0.0025467964794148304
0.4681909453597176	-0.964602522305483	-9.912531819085427e-6
0.17786386275464502	0.784871486360152	-0.00005731902581098153
0.4593478382786911	0.108333538096883	-0.00921981690029826
0.8446811189559683	-0.970650041439685	-0.000030003887893957475
0.2013391396327031	0.79003785492445	-0.00008009710448299101
0.05686071695801626	-0.083105692027382	-0.000025960590685791782
0.012269252374563855	-0.578579256951776	-7.672751296502494e-8
0.33305952091377483	0.491709431364425	-0.002448595836774487
0.341228615107307	-0.977544953315744	-9.133912207567186e-7
0.4837201977723429	-0.728884574353997	-0.0019042621529899335
0.8781526214818066	-0.993077390286457	-8.86809682591699e-7
0.2574029279225469	-0.212084823178658	-0.002152814940261344
0.12414510648437875	-0.875351200072237	-4.26585799296743e-6
0.7278066604406062	0.903380902575048	-0.0003998883340778261
0.34304704750164	-0.991749666784775	-4.83386922221763e-8
0.7007173300628791	0.907055166388429	-0.0003595147279940012
0.46464932340347115	0.915083735883734	-0.0001079739895143625
0.14758927901211422	-0.454034661817109	-0.00025057622305185977
0.05821461059913113	-0.717954871002016	-3.4037575856152035e-6
0.8374521553194222	-0.465818440196618	0.0073501034413703
0.825961200452378	0.952783667761288	-0.00008423340777816467
0.44158647776983045	0.520703755898656	-0.0044152280494418675
0.7998988722204433	0.675034622946337	0.00010549695808721238
0.5692071645879304	-0.940133270852222	-0.00007740648510579006
0.7693395246312972	-0.892202941689693	-0.0004665492851660215
0.8858319440414971	-0.971825383575026	-0.000022956842547749446
0.9549337751323678	-0.906664538308402	0.0025031494663593553
0.939516288505303	-0.0277737610733112	0.0395193923931693
0.6462819187239225	-0.673391765816767	-0.003659580628952365
0.5256991508769963	-0.0200392592653238	-0.010986351685871814
0.5132070661676589	0.768963548569737	-0.0015553618527665298
0.5109873221862766	-0.511622284137473	-0.005859347221181258
0.6101797867458186	-0.780162571378224	-0.0018623584439716515
0.5503968204361567	-0.874849808997415	-0.0004586414562071821
0.31672112367154315	-0.156798240664818	-0.0039860916052283394
0.8149362133731878	-0.516911237311325	0.0035687918874875144
0.27567985918207605	0.902851677793951	-0.000029016714966428443
0.27752313550144053	-0.949824238745615	-4.644828812742851e-6
0.7421071688047435	0.278463209053908	-0.00172839606183378
0.5914170966614728	-0.709938687137978	-0.002998214738834415
0.013100231957043084	0.572647798052524	-9.639018237958477e-8
0.2422448843999713	-0.1435968021789	-0.0019335894707107788
0.5455272774801392	-0.561174412307955	-0.005422060372330283
0.1589656301430815	-0.791499781413543	-0.00003699689397075248
0.8089252350385174	-0.375203838230755	0.005223320006901484
0.10185861831916676	0.877993811580034	-2.139288011088469e-6
0.22265560550786656	0.527406253906704	-0.0006743384758116356
0.4621704791488064	-0.308924415785368	-0.007734282426461435
0.86002211324368	0.957900086400636	-0.000057146236558416794
0.26638258816041627	-0.83242878920703	-0.00011064819849791364
0.786199734156031	0.774036300983345	-0.0008612082585987428
0.002265272967973852	-0.395193280364137	-9.72261399381039e-10
0.15566676809540525	0.737249765494725	-0.00006164957626370821
0.6708648422300406	0.563215006788759	-0.004906704143690571
0.8404954930984634	-0.78944683878119	0.0005588753947020373
0.18614437615198387	0.488482500406517	-0.00045325760739089554
0.4830856504899707	-0.960123340591419	-0.00001537524624214439
0.5049320060705885	-0.0188069229065537	-0.010641042826003819
0.09193772418357583	-0.4850522038852	-0.00005273737358649504
0.7893230764685772	0.24284436007585	0.0040883413186174845
0.9150552126378318	0.589363940703099	0.015361562923121547
0.7981861409123753	0.817988774425792	-0.0006312232078212798
0.141771070417285	0.780068184935587	-0.00002944409297415123
0.19645416711119287	-0.81399067123207	-0.00005438104703331783
0.3504631636110033	-0.358926241365805	-0.003928128874329215
0.8374259830314363	-0.0693282952604604	0.013380061919777864
0.8380319335069353	0.872538995815623	-0.00017096934853821967
0.4909372784022713	0.470503586532403	-0.0061903026887582995
0.6889672216486691	-0.988284512888754	-1.4767703988595557e-6
0.41312429344946333	-0.996320610211587	-8.324729573180348e-9
0.7429025061707123	0.835395062686118	-0.0010246521287614282
0.5968586536549867	-0.906508917525873	-0.0002738137120837379
0.8950610656169212	0.943772138841709	8.620306044014618e-6
0.18875527748001925	-0.700527706363136	-0.00015451098840892413
0.7500438588327282	-0.89553015358249	-0.00046132801369973953
0.21677298042543228	0.817949608227954	-0.00007060071299619194
0.8077725069962173	0.00744682258498639	0.008139226938568212
0.34051591895855016	0.847279146949637	-0.00019036415419411087
0.03997317714968801	-0.586420058956772	-2.6345057439879764e-6
0.3818109952840011	0.709275777072124	-0.0012174613124786109
0.8527828310216464	-0.872703797710487	0.000014463504279167388
0.7144696859036941	0.679081725497957	-0.002802485224423175
0.7805741327256955	0.981000192540577	-8.672227059864543e-6
0.691186234657735	0.998131803810516	-6.712870875078719e-9
0.5787911661260705	-0.458223976327565	-0.00737871537890178
0.2989046692770911	-0.385790264494957	-0.0024382485659368044
0.6515588965382012	0.29635233949715	-0.00792340544444679
0.22931013025460256	0.660670363806781	-0.0003755991512709473
0.7909563681799151	-0.871833372385765	-0.0005328889190836637
0.905828694345557	0.944670589300536	0.000056130046817884875
0.26027225755607203	0.651211054536257	-0.0005871788117885114
0.8936406910704566	0.992594069422785	-1.1576103277184038e-6
0.560716155200998	0.398940587222864	-0.008222125834179764
0.9039726470460497	0.73472350004834	0.006429436936708753
0.8618996764554885	0.956536490602572	-0.000058968959239542386
0.45800084711247274	-0.843817588274829	-0.0004859714534059863
0.8737831857138415	-0.536252240700116	0.010543854331307851
0.22557725527634284	-0.586057419595784	-0.0005424896916517801
0.6697965380996028	0.710487044664188	-0.002961993161817756
0.8014040777182625	-0.398394850940423	0.003924260836280401
0.1951177699326008	0.690678528687855	-0.00018472375008267932
0.420849734335026	0.970799689811125	-4.006341338379279e-6
0.6839069570223784	0.822816048247649	-0.0013080781021433062
0.2219851595060247	0.209213642931012	-0.0014130626469706013
0.8583901728256357	-0.0015829986971546	0.01782587808540681
0.8494411960356486	0.940911145982605	-0.000105260177708538
0.7193490626751987	0.456686818931843	-0.0037355297066617938
0.9763250518078794	0.957641669146407	0.001179060977520786
0.9632731087436273	-0.987659079566382	0.000011520289882592389
0.8036622372586398	0.283757499416648	0.005712498600259946
0.7975527782395768	0.600811286968652	0.0007671531446336636
0.15278761109916086	0.969504130626224	-1.4855280242356678e-7
0.9111821067693961	0.36876973511507	0.02414378142840492
0.6515292703733119	0.549378145856207	-0.0054440718299383776
0.7991202666178312	0.518865901745664	0.0019663716013200504
0.31484405048076997	0.749792209060484	-0.0004982570516621257
0.18549307539294307	-0.398322169798609	-0.000589191048505349
0.42063980302776904	-0.652315884643709	-0.0022526222776355622
0.14180111034062487	-0.89859038544542	-3.694497502400375e-6
0.6588332049107994	-0.916641881501099	-0.0002555201948516399
0.37752662804631404	-0.476192787558635	-0.003548114495918291
0.10217051154534461	-0.517820619180085	-0.00006429006723234038
0.3768685762616139	0.877084329883603	-0.00014957373833855505
0.8720359147921068	0.72784417165245	0.0036909484215390622
0.9545865108340881	-0.0665238988739856	0.04485539126719144
0.482172115157332	0.88130450880521	-0.00028538971780533935
0.9023509350725232	0.688945943458384	0.00835126942804432
0.9807897378306398	-0.766981700854317	0.02109945614079508
0.8560210317464416	0.976428666612296	-0.000018278008725324188
0.3517577730804482	-0.0483902687514988	-0.0054668682074192725
0.421505482011853	0.606443435893216	-0.002853914580498041
0.4737763970702799	0.987021775209049	-5.63155418183741e-7
0.23683913184679814	-0.515637202555402	-0.0008491114579800254
0.7357404713901936	0.746133604456341	-0.0018771517914180729
0.7375006312560818	0.501713129147815	-0.002624974847115231
0.799422430688099	-0.276907844894127	0.005181058355158759
0.8780268258432474	-0.0820818608781567	0.02196854221728898
0.07005100825979166	-0.306971001749878	-0.00003745416219692927
0.816711587783683	-0.132483794612457	0.009230497744856372
0.5529366917169275	0.491407395991742	-0.006715867226990057
0.3352044419193097	0.190298222956513	-0.00447566397661235
0.6667864042372982	-0.883380665111351	-0.0005598271177918565
0.08034299071127157	0.192061912941169	-0.00006781886168528653
0.3714982866446289	-0.622027903880078	-0.001926548342099545
0.2739720640635488	0.72483060571975	-0.00040589493143860405
0.6767086849323013	-0.487977061442529	-0.005505860855259935
0.8458898238413458	0.515893753195217	0.007230041451705235
0.8188117563955832	-0.100116098131436	0.00979191898889468
0.45664155361801756	-0.232754805856713	-0.008332750637573208
0.8625642009785567	-0.594996314828778	0.007020015794395183
0.9004469324397429	0.920911050144708	0.00021464396707438976
0.6122055402218776	0.0953874865743868	-0.010310317080802576
0.2747082702603874	0.847088178631286	-0.00009643110147852563
0.9100203435794015	0.457224050709433	0.02045537598967031
0.2183931749337771	0.429147386952744	-0.0008843588539467685
0.3515746052156434	-0.618935445681333	-0.0016868631047904012
0.5439841190414446	-0.119094049069822	-0.01088492554551439
0.4408277017248302	0.462610983413144	-0.0052205681104145075
0.6076668554295227	-0.213628059221511	-0.009854081721361553
0.8165026558907953	0.989009501955936	-2.2772465951479653e-6
0.2090662620812427	-0.616632533921543	-0.0003671531290140053
0.38300441861537055	0.317840024981954	-0.005238335182336093
0.015013356499193692	-0.731663166244902	-4.831465017239896e-8
0.43331880866741157	-0.938503845258077	-0.0000362604642413611
0.7667124862267468	-0.519985288630245	-0.0007367427373876628
0.5762038091581694	0.426730796423129	-0.007855206438045029
0.4644158510630814	-0.292155939796017	-0.007979509931191515
0.46247379223491436	-0.494989101038917	-0.00523360379096907
0.2130429644192255	-0.235236670721073	-0.0012137591510553401
0.3817614924957881	-0.908051868710882	-0.00007230296250426273
0.5335416208910186	-0.0863831200049346	-0.010933912717843114
0.27476559964505354	-0.546292161908274	-0.0011676090675251174
0.7463471248927684	0.357339367451729	-0.0015974306069015131
0.8260457622173548	-0.941092483404568	-0.00012773670769859348
0.0029100452648873607	-0.320400572864847	-2.4797994876669843e-9
0.801612481847995	0.941897293120387	-0.00013449529566717842
0.7846972543920471	-0.392727326013	0.002037812872476034
0.9829173801928113	-0.948303149641597	0.002624884849854149
0.49335652337037716	-0.000361885056293111	-0.010394877443850028
0.9327404743921629	-0.961980435006328	0.00007797170312365158
0.6173386031745003	-0.73428141860297	-0.002650307309103107
0.8019198841541086	0.200205160034657	0.006294495310458892
0.6155266444469388	-0.51641096275637	-0.006348001109175062
0.819367464716115	0.934939001819101	-0.00015735805348436417
0.6406278394525046	0.619691470699001	-0.0045488482991934785
0.462375237347146	-0.230474401875132	-0.008521137930585608
0.37470025262803597	-0.321240064643387	-0.004950448775250745
0.6142597935380429	-0.824286862244495	-0.0012047095908286043
0.6346535894366953	-0.82110176590159	-0.001295226318577205
0.5895081418594281	-0.193913648746733	-0.010300969961756124
0.8177004228985078	-0.372636511696125	0.006465965910444478
0.8344833950207083	0.6413232945148	0.00292467583704262
0.10214302559880307	-0.525854248178209	-0.00006214613744417283
0.5386434575188317	0.208572943050702	-0.010262908619268936
0.7787513454747073	-0.865448532042031	-0.000627274594123866
0.6915187636824704	-0.353145062825831	-0.005659304080947869
0.5185568634822821	0.148126314482296	-0.010445082784099861
0.7258186218763725	0.416573923114525	-0.003355940127921688
0.2448309768178445	-0.55239090391683	-0.0008093802776560155
0.14787054331150953	0.704375420197589	-0.00006959218937247962
0.3962636433636177	-0.453592695889169	-0.004244626378856392
0.8057653320478926	0.989464686599638	-1.9230901830166848e-6
0.7058533726293157	0.0635817271845363	-0.004978724092396988
0.237281600603015	0.65232713926564	-0.0004398398561702589
0.7859839802062284	0.853488089546819	-0.0006549218129584548
0.5740370234260188	-0.020064805633473	-0.011131619644007015
0.09439895914371974	-0.832396724478133	-3.994932576912641e-6
0.7795668816051021	0.186066158189931	0.0031429420564940014
0.8488740093346788	-0.996383659866668	-1.1761756100601323e-7
0.6695767137106864	-0.0186217946694797	-0.007789208150979081
0.647148359592819	-0.257549664513649	-0.008342626784932384
0.03406480121304154	-0.335758641718341	-3.951885274494413e-6
0.23107060628618156	0.815430201117191	-0.00008978606065107712
0.6943378308271115	-0.329295216360479	-0.005571027844920926
0.9276244222595769	0.920020538244962	0.0007065190468918131
0.37220169877812237	-0.203368831148976	-0.005690978139135109
0.9306657605248944	0.707981388073955	0.011630697720609
0.7415940666172894	-0.497170797437113	-0.0023663540474486537
0.7564728526315879	-0.94105898958037	-0.00013898557597675132
0.6960649811072589	-0.573927105066262	-0.0041612911214146285
0.37282674737102345	0.170556300617051	-0.005883111186300202
0.7415497346459794	-0.982504476206176	-5.884265457033074e-6
0.41507649538122054	-0.443836540606396	-0.004832927004491285
0.0825929915810157	-0.931606440345452	-2.143625914532415e-7
0.9782861626026778	-0.940462168373187	0.002604936807451515
0.37918621965510574	0.262854958341447	-0.005549921560474063
0.8186050776541488	-0.0312500499955781	0.009995458852082782
0.2801114874287205	-0.529660114201005	-0.001319022589115536
0.49357275856683835	0.511824013322336	-0.005567343075900233
0.5692127514122246	-0.34365066885766	-0.008987043737712882
0.6576858114202522	0.752990868188707	-0.0023541034186388295
0.34206771810415243	0.879428771345092	-0.00010471143244689269
0.5886889458938253	0.929081297277098	-0.00013213309839632913
0.17429154099137534	-0.423982871333651	-0.00045533643124346
0.5101885114001433	-0.948047073064124	-0.00003814127179569457
0.638513365177022	-0.30507292207654	-0.008338270182393814
0.21820439862425606	0.587346399466563	-0.00048720576020076464
0.8035294593395791	0.648675990155888	0.0005924757427478562
0.7748938827618512	0.13978225099622	0.0027302033692237384
0.8660290144419566	-0.350919603976171	0.014874005890402142
0.31742482102416575	0.453291913980835	-0.0024172034043336
0.6569185309480738	0.7177992979509	-0.0029094694583416147
0.007870030134956348	-0.860191312667117	-1.2094527739547637e-9
0.5168436968283788	0.109512326388652	-0.010619821541787767
0.5836506016590494	0.626883769942348	-0.004481751352470984
0.6172355841952095	-0.704672180004236	-0.0031660184837553015
0.3023502022397446	-0.615325618060536	-0.0011220705376774217
0.5323260052399578	-0.276394763061201	-0.009550727917233097
0.8492068730848058	0.636821270466661	0.004340004878358065
0.37147190119588036	-0.111152752859927	-0.006068268305388287
0.3732865203571944	-0.934169729605016	-0.000026955401061439215
0.2174977623432546	0.856012938843543	-0.000038640598650987855
0.8424898421275154	-0.854533565084697	-0.00003106612503318895
0.4532277971664346	0.655276076676059	-0.002638635780454681
0.0734079839169912	0.0209168095879096	-0.00005737716682354577
0.5485475017213958	-0.801846860768201	-0.0012869821395436098
0.5814037256093194	0.635521413959789	-0.00431277975214067
0.7851424589027198	-0.889512361629747	-0.0004522817617111129
0.58735593432575	0.376445524245207	-0.008525901032050556
0.6880722411156849	-0.966321857685549	-0.000028153406557496805
0.18333271517672176	-0.0974060083429641	-0.0008844626916154836
0.9219316309901208	-0.775163333151992	0.006488295425174829
0.3358100101733883	0.39073930891938	-0.003292886721790386
0.4282348745606798	0.690537628588956	-0.0018710012314787756
0.39961053984228384	0.463145548345796	-0.004216849336489867
0.3809236356726357	0.0577882870956643	-0.006556227777474442
0.538571842406325	-0.512063066990364	-0.0062215041146478686
0.5476663492671041	0.360100801898591	-0.008682858450439866
0.48035338397934935	0.376623247803084	-0.00735425512158051
0.9431658549866516	0.931387947077992	0.0008212794495531137
0.41930581202229	0.482693434003178	-0.0044453687511741315
0.7038004746087959	-0.852133824818787	-0.0009290852657708437
0.9165226354704085	0.493991302673965	0.020328497857837677
0.770468535662762	0.828508470752312	-0.0009089979477514505
0.3201939539715645	0.414520674631299	-0.0027445388714050123
0.4725464447233129	-0.550455614279723	-0.004559391679012181
0.8213966768058198	-0.354867362869467	0.007296486508989824
0.9524534205629357	0.939837951774822	0.0008431475565476495
0.14221541730939655	-0.724345585238918	-0.00005207158924683433
0.8377505954779179	-0.499160739636834	0.006598889729334845
0.31227183752643045	-0.616149443562043	-0.0012264803161993927
0.7013144582898113	0.175179280595468	-0.005330533851011381
0.8381049555462448	-0.435708364581237	0.008137989234848993
0.5341843155401703	0.842848359098651	-0.0007289208070648351
0.2913524445422944	-0.940697832143624	-8.805083717064097e-6
0.7940748041770149	0.940142544496804	-0.00014441857517281972
0.29397305446473854	0.209178540008469	-0.003117154415940053
0.6728774827806155	-0.555863477874065	-0.004944466438418177
0.34560112862866255	-0.978780561540212	-8.084664917107581e-7
0.005152819229714003	0.506079300143546	-7.86951781141818e-9
0.24118473899465792	0.601789703413769	-0.000614488005406451
0.17161037945291477	0.315918723381551	-0.0005605073259743304
0.07951148422041211	0.871641379781692	-1.125858228306316e-6
0.2655968444909294	-0.305167564332548	-0.0020604451541348227
0.7552413474457379	-0.800274770239832	-0.0012330613744539528
0.7079737363679578	0.335173680474917	-0.004659131801420748
0.468652915809699	0.806992313318808	-0.0008486312620127384
0.45059592941846427	0.721527160109015	-0.0017083623919789714
0.5815495323244416	-0.135995087374865	-0.010731954672754626
0.9732053795988866	0.235892391609786	0.05024146602835451
0.2027477177416498	-0.773218662160435	-0.0000992794148695498
0.9157407370754286	0.119060929657469	0.03137140486578747
0.5907396094916454	-0.723969580816438	-0.0027456706140182134
0.8420839286304564	0.646553170135661	0.0034469145382053385
0.6580581175557652	-0.968252695952016	-0.000021145914586828348
0.7095760326079249	0.133283511870494	-0.004640871209736875
0.8341388842774026	-0.859145150641039	-0.00017771083514961201
0.16088625793247815	0.813677510805379	-0.000028774238716091354
0.34549155012538235	0.588547009859058	-0.0018619719731581988
0.8500823943982082	-0.995852480466511	-1.76010370552989e-7
0.7354081402499623	-0.480016254778974	-0.002741482915404612
0.00044750081653588603	-0.866935046220741	-1.909920530126261e-13
0.12461840876093738	-0.296646303529238	-0.0002205986400315016
0.4344295668739297	-0.0503667033157225	-0.008563609817548896
0.6815479556566676	0.561671661773721	-0.004672403149738696
0.0786724823676096	0.767151785821605	-5.343917189392729e-6
0.3646833608685311	0.714692400497961	-0.0010290475831495798
0.8904583447493372	-0.840492521118891	0.001505102446768585
0.11852110870353103	-0.587334171858796	-0.00007397970387791779
0.5801761033711454	0.726815093300234	-0.0026459353727253275
0.8863300458068941	-0.998904468639826	-4.8357019569939e-9
0.7415629194607349	0.854849678553081	-0.0008434973583155569
0.710542893935816	-0.90799973027155	-0.00035600834604676893
0.8698200017314599	0.0481381771981897	0.02025877585689372
0.1629672911660471	-0.431962606923783	-0.0003628164913895568
0.6160586994369298	-0.176942546206616	-0.00986862537166705
0.2472005806798291	-0.840020926730595	-0.00007717606000533457
0.605730005951384	-0.704040961173161	-0.0031535391114837752
0.43947763850562005	0.441671791230968	-0.005473500163010451
0.4495181467018641	-0.0117237860110007	-0.009126434536580645
0.32933067583305176	0.636003330802152	-0.0012838985860124308
0.15284054017408905	0.0562959169547036	-0.0005230634942895626
0.8407414725291827	0.966763754210608	-0.000039509243711176474
0.9275695343497604	-0.364259526231208	0.02866701007014375
0.8346001607739781	0.988172698367984	-3.0271150762692445e-6
0.013860264599326771	0.979453264360075	-2.5693113702918547e-11
0.5915031060077827	0.229781594160677	-0.010013179014443197
0.809608773630937	0.611218280441971	0.0015104923070669077
0.6986535310155422	0.592996345915579	-0.003925841764508772
0.5912131796549385	0.561890459745509	-0.005671245767481049
0.9083802783236848	-0.747719648543171	0.006316295271828927
0.5193785092183882	-0.148473935279282	-0.010455825347906206
0.7164102754704078	-0.0345717603280618	-0.003989334464385533
0.7791363319002204	0.912855379534469	-0.00030976509082800277
0.7219323138103932	0.539347481547517	-0.003401053332459254
0.7310919274896649	-0.858567251140229	-0.0008284872351668402
0.5553570141879236	0.337820828701006	-0.009022905307282761
0.9098066553307973	-0.832914676281413	0.002757117859782595
0.9298330952320228	-0.876402996289162	0.0022605608863849784
0.4672625067745727	0.720382910674005	-0.0018760761459807624
0.512647329627417	-0.887297418921042	-0.00029660231396272553
0.4997993533516672	-0.781417574026484	-0.0013056749995361305
0.7833177357244437	-0.265690653271149	0.0030862856794781814
0.5008000842697296	0.857606122310554	-0.000493980749920907
0.28117587534556626	-0.45970597580023	-0.0016920449411431996
0.8296995062934209	0.0208714625964814	0.012039796503829601
0.7153587150168467	-0.998810744235396	-1.9909371293798718e-9
0.6206020818699765	-0.301601287240006	-0.008871961940338464
0.601744436244815	-0.978681687453809	-5.267290924157008e-6
0.7503210583098131	-0.110294643855733	-0.0003499687324559275
0.11657348785545558	0.585583285306943	-0.00007091207445102899
0.522226774046493	0.227607828697131	-0.009901460955048968
0.5890372936087708	0.650390419683891	-0.004072150322293716
0.2654073910106733	0.674507816334494	-0.0005367076694464231
0.11244617763203495	0.0121580056653155	-0.0002091093499843124
0.22091289199941128	-0.392355392230259	-0.0010082242571087987
0.7923981731452386	0.734765593229116	-0.000617646835139355
0.8954005314306763	-0.490783174735095	0.016000949875310685
0.7379593427194366	0.807734242064451	-0.0013134067008692093
0.53611943612007	0.726512379279484	-0.002369770239992132
0.6840719687318524	0.869262496263305	-0.0007283558097868222
0.34049494202327435	-0.32855584728622	-0.003866561567694857
0.13941926389912473	-0.319394880326991	-0.00029707022551981834
0.34457490162285764	0.893773658240436	-0.00007660620914329432
0.20155078673123314	-0.49662003755597	-0.0005605137523859087
0.45897900829163135	0.687318730340819	-0.002250862162097362
0.266703411142356	-0.218418644605449	-0.002361026616910258
0.55849854803326	0.986265632906096	-1.1586745941063253e-6
0.6644896947193623	0.782962857566365	-0.0018869653684529897
0.6650915940770037	-0.835354201672521	-0.0011367319785670052
0.7967771295994562	-0.834946802227574	-0.0006259635293424255
0.36590858067729154	-0.974942843326392	-1.5982868445981322e-6
0.6811586279450579	-0.107717418821242	-0.006931758290135961
0.5577866731987816	-0.328573026462278	-0.00914871704315264
0.6117335265459154	-0.984692235058223	-2.1476328637876452e-6
0.3615397237463667	-0.894299270409986	-0.00008820811762132039
0.9470443761880457	-0.00634752615324012	0.042230197586830893
0.24590562259042645	0.932058079598912	-7.3305775302485485e-6
0.6406655036300027	-0.843028816361032	-0.0010040306596727784
0.5169656071506903	-0.368415437218567	-0.008194165539528344
0.2734015542957172	-0.655591546647609	-0.0006631690311138307
0.9695886089649579	-0.979506586400719	0.00011715066184898832
0.2507880157397986	-0.784518704327387	-0.00017194031341937082
0.04025565079017761	-0.577612874667122	-2.8178564237867858e-6
0.44324600119826213	-0.0681635367480033	-0.008829979750064674
0.0637553369946761	0.875000761522269	-5.241503464626173e-7
0.5640078327895965	-0.982611985754283	-2.3752880028451142e-6
0.024544984070602027	-0.254606281174529	-1.7139996501552046e-6
0.6496764374039805	0.729990490884347	-0.002732613045904883
0.34332179830528053	-0.799461411165314	-0.0003837452675008783
0.25037490990387196	-0.657430313604484	-0.0005021134151969123
0.8504142484510361	-0.67033836455398	0.0035632378389984475
0.7683331110959816	0.635270295601873	-0.0012078662166441106
0.5217488554721135	-0.472655356883752	-0.006675951900147929
0.8519586996621935	0.307022419970328	0.013238222228384793
0.4370629842458076	-0.43681050191461	-0.005478367009932889
0.8755911109473367	0.274985988787451	0.018605447775683882
0.7215405519156048	-0.987838709232077	-1.9268095803914854e-6
0.7647184853245164	-0.00427513668685504	0.0016164950640420574
0.3871833058511016	0.676999759781575	-0.001574688817845693
0.16677088570958482	-0.276677998014398	-0.0005513968278217097
0.7215541233006711	0.901798704077396	-0.00041277917920274596
0.1378436735379421	-0.689303249326726	-0.00006275978722350222
0.8126369679305354	-0.736328885438607	0.0001055296533894129
0.9188451731396904	-0.899576959593055	0.000985498391668173
0.5263615447240193	-0.955752418184936	-0.00002698066146617237
0.6141641744788627	0.497629879293359	-0.006641918540930235
0.14282746099427124	0.653245787124678	-0.00009027272208121419
0.6887552643537701	-0.0197582901924954	-0.006419147982541822
0.4352105197646506	-0.603138485575829	-0.0031187390205504937
0.7239555655852297	0.207740324021437	-0.0033496415887598412
0.40748453673585205	-0.813656873941316	-0.0005341996236699086
0.5416706739976832	0.731912522206608	-0.002320433803176059
0.6400687181502849	0.304281264054831	-0.008292750502554569
0.8947822873097886	0.986789912206279	-4.856850379970497e-6
0.37254949971993173	0.406381998618857	-0.004125077488017754
0.7049980034029042	0.984205888582366	-3.7448000835869893e-6
0.004079995870698849	-0.524983846841288	-3.6033840504336193e-9
0.7640743951859024	0.704198274426269	-0.001456705039583915
0.4545798559202888	0.970810160029827	-5.181724095023779e-6
0.44835243478676406	0.73059910501044	-0.0015757204391483833
0.8606854217361618	0.910679676165355	-0.00007297370130080861
0.6897625534475801	0.900951303593851	-0.0004068814604022056
0.4846150402393203	0.438831464660502	-0.0065551301769669655
0.45971223197320166	0.0195012048809333	-0.009452009318662446
0.11823708182018829	-0.647324654700193	-0.00005203002422148696
0.8692144980051303	0.975475758081607	-0.000019650887031782915
0.851779990144111	-0.316457567772709	0.013012559682420908
0.09626982685976027	-0.0831114192269245	-0.00012815352231816004
0.11244808352087243	-0.798416395889703	-0.000011297212003894519
0.6257944159874774	-0.958202341130978	-0.00003864531365486064
0.879517971790062	-0.621964442097674	0.008204819248203429
0.3155078330778325	-0.654755459271754	-0.0010187115132483722
0.595480565598402	0.599563948095747	-0.005012244356790155
0.6831053118857761	-0.489551795399779	-0.0052726361014829234
0.7282990619581787	0.850356689283554	-0.000918977779128228
0.920702698813949	-0.967777787843872	8.186812750469343e-6
0.7775157307823705	-0.306768148237994	0.0020137497771085576
0.8661922327471255	-0.0580973820417506	0.019403088562655626
0.809259310482154	0.953943760702687	-0.00008201553329511466
0.44981341024147525	0.288720247522725	-0.007599999492038119
0.4795257970710406	-0.36970896415187	-0.007427961217151157
0.1064140702137825	-0.671266323173982	-0.000031889957946816515
0.04967379277028836	-0.917316462177003	-7.521720982808304e-8
0.6362152370493623	0.404863240949547	-0.007487491722036785
0.4903789385811616	0.662803640585635	-0.002985760518318741
0.6869855298736565	0.886919408667091	-0.000539952462935099
0.33821079536469656	0.409218045086837	-0.003213053074957515
0.5984842610115026	0.802572617356716	-0.0014753626903253692
0.13855466957225043	0.247067556902664	-0.0003300152063074878
0.38494801490825753	0.621215463835165	-0.0021234333862822116
0.5395442604380749	0.856569409521539	-0.0006038131580667931
0.5040155258730582	-0.712986574348561	-0.00232272686596176
0.8317619516184518	-0.608014475247318	0.0034113520876395487
0.08499209001819794	-0.729282593512654	-9.930087833262137e-6
0.8706936142128577	0.00615285059387763	0.020548798645699747
0.34726714045785284	0.944906337708394	-0.000012882358603367895
0.6196436342280313	0.175437806189348	-0.009774153119418752
0.7891610500228409	-0.149683043958303	0.004719009575797337
0.3384329305590407	-0.373913604342552	-0.003485678994873191
0.44124714354475447	0.998432123142763	-8.176403723275944e-10
0.8948871354504077	-0.268815559244219	0.023114907840256382
0.37008522989988585	0.854586119803507	-0.00021769876045224458
0.44313612618667503	0.380326908741859	-0.006364826974672261
0.6584776863778555	0.979516332672417	-6.265897627742249e-6
0.6488424304399495	0.00328526609541963	-0.008994123512408915
0.9175581911604854	-0.121806935027279	0.031861226507048604
0.6795397118400502	0.0116150595639642	-0.007110410602807391
0.6656099289020183	0.364126515065491	-0.006887928758587609
0.30282331635174875	0.574259387229452	-0.0013729314835009886
0.2647143309800178	0.50005640321835	-0.0012476013898083675
0.1633246757773014	0.705266656853324	-0.0000944541773611959
0.7203178132570569	-0.908990064162745	-0.0003510830678717627
0.3511792203237754	-0.427814619007515	-0.003380819606244635
0.4849468105980719	0.130315534332186	-0.009844299670541621
0.4605003505243987	-0.745077812948499	-0.0014970906933883153
0.7447703928726198	-0.64388797761678	-0.0021833455741497618
0.681609246414899	-0.428871287468273	-0.005769888332180483
0.8264037394098571	0.486698508407254	0.005459450607489646
0.12535061943157166	-0.891287741101478	-3.013631930176635e-6
0.7083256810888333	0.982640375721896	-4.96390947781203e-6
0.6240617727078931	0.312054199375244	-0.008695425648896526
0.7754088375512979	-0.131190039831254	0.0028359977840532774
0.5481782282497146	-0.489025906357417	-0.006714874910879029
0.14378519379656568	-0.575776863212874	-0.00014260682289159429
0.270821435443427	-0.81135356390334	-0.0001575854861399906
0.7764667378554805	0.11587096598512	0.003040952965822085
0.4091815639243556	-0.599811840683719	-0.0027404759491369813
0.8715563630855883	0.871603387872511	0.0003430656713437497
0.822064566064741	0.950058017266436	-0.00009513625033793465
0.7224305713217037	-0.802523985299794	-0.0014587456377257932
0.8867209036829055	0.732133854261909	0.004795693067165812
0.4495108806856054	0.331795718233895	-0.007122726065476796
0.4595159416891776	0.693155246092338	-0.0021748885180545626
0.2980187595837367	0.848634396592756	-0.0001219812772873044
0.3114231798305983	0.860463719656778	-0.0001137016854384625
0.7803919184725545	-0.0902913741610773	0.0036842245535177688
0.9604172591169707	0.791613750367539	0.011723061779446532
0.7656005078473956	-0.651481992636142	-0.0013720467191899995
0.401740179280448	0.998050260460225	-1.131264769437407e-9
0.7828819501558798	-0.793077762789316	-0.0009042761192238832
0.40672991193005725	0.318190092677562	-0.005980938007119062
0.8639325574115408	-0.350887689061297	0.014478048836080592
0.43967505803134277	0.339588453127971	-0.006753006588463336
0.41844596214062796	0.858910335219596	-0.0002924698095434625
0.8889312415349931	0.628359460941865	0.00921386220475547
0.8816543091710642	0.941379064564958	-0.000034775040268263874
0.7462060286398686	0.981654522392112	-6.844789487332436e-6
0.4668924588954076	-0.447065386129451	-0.006047421941316089
0.24241030606479935	-0.161668864210116	-0.0019093609308499717
0.6136874417228908	-0.619794828880651	-0.004658078419924183
0.26934558617778653	-0.898586443319987	-0.000030228129473579582
0.33085312601103356	-0.219205296300485	-0.004203849501245559
0.46878150579194466	0.207109655580049	-0.008898925648314472
0.7183649371599218	0.693144587333194	-0.002604817660612975
0.08249570994041129	0.869178200597947	-1.3321903344358523e-6
0.8820308109940781	0.980419267027432	-0.000011812142759952537
0.3937252372773169	-0.999966485567743	-5.3938102136498574e-15
0.7634845864252955	-0.999937483143701	-3.851623441186097e-13
0.929353808847682	-0.974186543434469	6.615231567137489e-6
0.5623470983110155	-0.466256341995638	-0.00719796616925609
0.23586533523587186	-0.995692016572408	-1.908889097504511e-9
0.7795589117596372	-0.226571393513397	0.0028849856676082335
0.36040048306846606	-0.771697085455255	-0.0006029798705421232
0.1089592590235799	0.106175718207642	-0.00018419762795277725
0.5832315779465584	-0.054599662562016	-0.01099057502911086
0.31332586476169283	0.924986713820407	-0.000021712877435188415
0.14759411291516766	-0.913021326076798	-2.7348566468922822e-6
0.38605374556385985	-0.563262929250494	-0.002775540623188624
0.7662830070639761	-0.583223045552616	-0.0011105338517281736
0.12866160075668492	0.51233790724908	-0.00013365114299171307
0.84010141976342	-0.692673411440852	0.0022476084195243717
0.9640988009386846	0.881649755107192	0.005199330188234028
0.10319119467504051	0.94611752475618	-2.187550091833183e-7
0.049088911136679896	0.562396624135972	-5.567131283025327e-6
0.6379847645548916	-0.552887142060783	-0.005585709673308839
0.8047320604457942	-0.167158437428613	0.00699805206296124
0.9670453040647929	0.989932142655313	7.88648295888772e-6
0.4603632971571722	0.547404864318981	-0.004385212314458862
0.7996389842008966	-0.541641586212469	0.0016980342221840617
0.8684637519593047	-0.994678524560473	-4.0368031360598214e-7
0.7822770307078858	0.392389179195791	0.0017734613613705214
0.34960593226642406	0.0340490877667192	-0.005401840864472866
0.7716584426832683	0.307962794840679	0.0013089125283891065
0.1908544412895109	-0.854030520936722	-0.000026218017739386022
0.3872628651364549	0.879770489936399	-0.00015372075439235464
0.23352395396310346	0.547968337130052	-0.0007157043346775509
0.8348616877172786	0.0191590178024457	0.013023570327211272
0.5407774461731449	-0.805223115953662	-0.0012061280803820408
0.6922735301921461	0.974939113938736	-0.000012834133665594153
0.3290295981394449	0.661691626959929	-0.0011024806917432507
0.6353198031958195	-0.635879207409069	-0.004320578024545161
0.9884285924204005	0.456848831976469	0.051109712705059006
0.37457377695129174	0.461061829078297	-0.003635432981570876
0.8163664659549973	-0.975225521363799	-0.00001944075154985531
0.845018849792939	-0.191916673607692	0.013817494719349097
0.5672511038286375	-0.722080325525911	-0.002657425869286332
0.40623203364498833	-0.806171257788068	-0.0005813208354331717
0.9294113107147041	0.82184455867253	0.004829425750567823
0.21980929582841993	0.981760497863715	-1.1007890196664361e-7
0.7572867987309888	-0.378730710501104	-0.00067819787961427
0.817916326846787	0.833171277944063	-0.00034042016773732953
0.8949263911498826	0.875421756236413	0.0008422642095618866
0.8822196317387047	-0.927438494152937	7.520272331477073e-6
0.8622848315455165	-0.817287622532351	0.0009089825781266759
0.19092935120064566	0.81818071444009	-0.000046781705410330326
0.7499813260703011	-0.969818827720217	-0.0000264586045627102
0.495883621880942	-0.163196969520916	-0.009913267981709028
0.8008705765010272	-0.801923646340156	-0.0005815540374316571
0.08368592616037568	-0.70984071770946	-0.000011217067981395698
0.8495283864357495	0.993966111902899	-5.100623648877498e-7
0.8281600067126926	-0.312970044250119	0.009039083235864368
0.2778215526573946	-0.561454375191401	-0.001131572447934965
0.7297741297780398	-0.102402758554715	-0.002659199671337539
0.6351758234411344	0.977294522628521	-7.479043282927201e-6
0.7459741005433704	0.136454238330422	-0.0009175321256173554
0.3677108505537246	0.270485472894297	-0.005114654051614982
0.629695700128289	-0.817770317704501	-0.0013335893410125546
0.7839251626992563	0.919326051542872	-0.00026499579052889746
0.8845285912622569	0.116461589114226	0.023221030768270548
0.48992441297109535	0.952349326545763	-0.000026466696990561854
0.49550797834103955	0.978413913230669	-2.892122967140535e-6
0.8282768952948903	-0.71734631404101	0.0010715391962569213
0.14046246427142137	-0.868460529842478	-7.348503615206069e-6
0.44013184642918435	0.66808405766184	-0.002295344043933429
0.79815787945054	0.693690218325871	-0.0001437869004661742
0.9027477654478817	0.458591601847226	0.0187919409153858
0.4517103955346434	0.561582914088895	-0.004008764511671024
0.4991171343485747	-0.835902075916887	-0.0006846981216056405
0.8890590014688656	-0.960553647708	-0.000030772624168626834
0.2116665896449049	0.143449929336191	-0.0013101051727545895
0.020310949015546018	-0.783074471710416	-6.976409470536176e-8
0.5795878498469972	0.820974611728681	-0.0011470385978866104
0.1569843403598727	0.608288485305594	-0.0001583467534296564
0.5340847235062622	0.0953422332306219	-0.010906520211471907
0.6834499531914717	-0.987959143168504	-1.5548311063014274e-6
0.8481004829471699	-0.985640889552565	-5.3457171229527625e-6
0.6475394212223969	-0.397198935211018	-0.007262851766194043
0.7469528490949425	-0.551645293773541	-0.002121851085058045
0.5725991333141238	0.855820142233071	-0.0006963863802320199
0.7131269859823226	-0.491125487569815	-0.003983685290566982
0.33527008212259335	-0.383024222040942	-0.0033359134950307202
0.2615104751341397	0.0128185630806839	-0.0025287654786303854
0.7130382929005294	0.833385778379098	-0.0011383154917228358
0.8934938942004893	0.825605734287875	0.0020657836008382948
0.5568052530845045	-0.619754347581664	-0.00444786053376862
0.5655288007199804	0.839454480698493	-0.0008646596125543363
0.5807891693122902	0.642962087920065	-0.004172669690978778
0.27125403204837906	-0.361978381857284	-0.001960439051562703
0.46630534260628437	0.880412382963178	-0.00026455936494895
0.12210048924177434	-0.74027707269908	-0.000027854786166848887
0.9271064916961295	0.469799616692565	0.024051849004963287
0.6141828183183072	0.759466795548627	-0.0022141426537207846
0.5386616474977417	0.37247620824377	-0.008429844664909042
0.6045384691477824	0.727320220266437	-0.0027380474232747464
0.3126301923652584	0.183475636180265	-0.003766839919185815
0.23142797034973986	0.831831679816186	-0.00007102059132770983
0.6131971373326143	0.138836519879271	-0.010128073924821677
0.5995116056093004	-0.360138468001167	-0.008629700656407991
0.5219813382104453	0.684253035129646	-0.0029650325125456603
0.7215285120889131	-0.734269377674999	-0.0021772765252975764
0.6957959634995824	-0.63582858344292	-0.0035895726477968995
0.661644998702824	-0.306938614486636	-0.007425596579193999
0.23579942301747248	-0.806058372742645	-0.00010865204634672414
0.12329977990993767	-0.285332334242003	-0.0002179361181482071
0.7517486538332853	-0.372668586410281	-0.0011661551671586703
0.46761613479589453	0.914119517246686	-0.00011340300365226971
0.5131498664429524	0.653322650710504	-0.003408072018603556
0.7988618867382917	0.136518680475552	0.006271533993171822
0.5638280285893948	0.868213810237774	-0.0005477117308207407
0.6559744528564727	0.332656523245933	-0.007500831699427665
0.8072998663170037	0.66027060011665	0.0006801332259906583
0.31330960604453323	0.363588096054204	-0.0029078754444643554
0.6771141238739106	0.502551547595373	-0.005363642467816293
0.849093104584789	0.948172040407717	-0.00008775990802297925
0.7498352071895622	-0.693079543442195	-0.0018885802069674021
0.42429900961651223	0.635757431620727	-0.002513161914116317
0.4349852829729192	0.713764405099341	-0.001658776001232931
0.7859547216211636	-0.778820575175313	-0.0008651571575204006
0.7706847514103553	-0.982443568932741	-6.726159756402708e-6
0.7116106727116721	0.857754214285691	-0.0008598485637407783
0.34398956744872333	0.321097439997753	-0.004019871575181822
0.166027381760955	0.58471661969558	-0.00021296177769253985
0.010893129309746718	-0.788263606568974	-9.934827756812067e-9
0.44623615489676716	-0.897291320945526	-0.0001574767133289965
0.6570818488908822	-0.751121567209014	-0.002384278651664497
0.6314408651324587	-0.861860988741699	-0.0007528904161221049
0.6706127377184217	-0.202839329898479	-0.007419719875502447
0.5906004426252192	0.591110829447119	-0.005154038815656233
0.44977735565266913	-0.200584888046436	-0.008380776814643703
0.7043391576342185	0.597714695515	-0.0037274970921363205
0.7043978852485131	0.784995377399476	-0.0017547021485787547
0.11822290130784376	0.123945471020162	-0.00023308891504315225
0.8032335608087297	-0.769468174949139	-0.0004375638519604644
0.9297438311545448	0.448439427542414	0.025749304990357477
0.1864791132891978	-0.000894646180286389	-0.0009542026828387884
0.9110970573970424	-0.105466011414845	0.030212112596611017
0.854196766097109	-0.793063988535657	0.0010270121529077734
0.16220970421584816	-0.800990241893952	-0.0000350225351938359
0.8349839326736981	0.869481344274646	-0.0001972552441707426
0.5121141611890493	-0.67431349593063	-0.003036187159830888
0.8521064778178994	-0.0179263946260394	0.01648294868827418
0.7950001357989003	0.921064400580035	-0.00024624737091315056
0.865902615563845	-0.937796275370208	-0.00007805922568251875
0.29015360346667896	-0.913268015283747	-0.00002515796175795966
0.16767997054929837	0.0236201798624905	-0.0006949988903190768
0.6606198368732125	-0.705297180101132	-0.003089375844375329
0.9393052075291392	-0.577349261798087	0.021525054725320163
0.2834860592909378	0.572523241067695	-0.0011433279216355855
0.8906069640015603	0.801414404109049	0.0026565523621424033
0.13514930445335638	0.351067496724729	-0.00025282103438654984
0.2906044149412979	0.117801126253977	-0.003261355486272954
0.5929893287231401	-0.745755175783796	-0.002375483588990245
0.5435851613367544	-0.721901366651337	-0.0025024232085299114
0.8156301736901969	-0.986498194874227	-3.982249474775668e-6
0.07172619388688098	0.971134683266116	-1.1080453139437246e-8
0.5521398059333905	0.68330298653309	-0.0032445792684019843
0.7146015883765098	-0.293512812420446	-0.004200551810311132
0.34413908007949057	0.545907988644404	-0.0022049874902953974
0.44576455177090857	0.11662742202279	-0.008746762796936149
0.5460951125703909	0.690700959884284	-0.0030646338020460973
0.5007381143788501	0.380465265115322	-0.007735807455484194
0.794497743595734	-0.317270824139504	0.004061691325847581
0.678660179772196	-0.0619322313338089	-0.007151863336942621
0.27708620257002936	-0.63724146547245	-0.0007699827676252869
0.2796403251872036	0.0890022145033618	-0.00298293099384562
0.36397216302404617	-0.533993867962389	-0.0026738677366813573
0.3270650325284377	-0.982143787286837	-4.0284904526573103e-7
0.5249871025477383	0.714954283826686	-0.0024735682445291528
0.9433390287913072	0.0179129346076479	0.040877532275937406
0.5225620306591859	-0.279419356276372	-0.009388001015906715
0.6261694358442664	0.718825139009132	-0.0029295110274266964
0.9048396709799438	-0.760003451447342	0.00538307544650351
0.08347032319341371	-0.00356909888897072	-0.00008480712567426645
0.8071203377069799	-0.999226672769531	-9.386173027878848e-10
0.5921070325120265	-0.989398074524032	-6.617286937884071e-7
0.5916405579510066	-0.952835095287053	-0.000045626568224948004
0.7102013229456584	0.904541377626958	-0.0003854883929417226
0.16834570343801106	0.670833727297974	-0.0001341372902062759
0.7461556008002517	-0.942419359913306	-0.00012986635690706471
0.865877309296032	-0.361906180810013	0.014565171605053124
0.7066098406161144	0.756799188597225	-0.0020863628147825258
0.02597672761239102	0.862249009156994	-4.323018593479904e-8
0.793798573078617	-0.795891233700495	-0.0007102628185232977
0.619735475326376	-0.859991342834568	-0.0007537602419597704
0.3635806344015447	0.595646255860347	-0.002067677693284152
0.49964675871938175	-0.357789117011924	-0.008025098235511669
0.7454250006175936	0.816959240429836	-0.0011799941399805542
0.5805791607230969	0.228744139471112	-0.010134179305371237
0.9300114582128602	0.398437791683345	0.028008899205232876
0.44504222671154986	-0.37532095696805	-0.006478660256068396
0.6388513862807669	0.256534259036776	-0.008668443902588733
0.22046026151190218	0.806448478740948	-0.00008715753117084906
0.6908598978945517	-0.690973724529076	-0.0030426236316893293
0.9501887695150117	0.959551261702622	0.0002587426808181097
0.740958468179499	-0.734319741455492	-0.0018803680185840595
0.8700254689178221	-0.8996693877689	0.00005631111585480476
0.9148953772972287	-0.0978973659121261	0.031362391620162695
0.1291609863192816	-0.296295195424476	-0.00024610601856097964
0.4422501565711531	0.0884205100751204	-0.008736781313397599
0.17498159285492365	-0.922169341356797	-3.484930331240182e-6
0.8181476738088665	0.375629533171955	0.0064787203104827214
0.11279848361847383	0.32050281289415	-0.00015559864689866515
0.7941865362288592	0.00553207535156661	0.0059196306860940535
0.7802864054922254	0.333391492189153	0.0021149375361448333
0.2900558912080525	-0.30530647786852	-0.0026324005310153064
0.903497753560199	0.590350316725698	0.01317589710179455
0.906687635989516	-0.905357957835497	0.0005434367636277451
0.5644071034046065	-0.936941396801586	-0.00008673440721450884
0.3504288316359882	-0.0379521938128892	-0.005428895228310377
0.7084159985995521	0.323204503801698	-0.004644145930821594
0.5612146367640612	0.932191037278859	-0.0001033697722451153
0.30438732651341216	0.905983745875511	-0.00003676590360867582
0.735574928715102	0.574255536094695	-0.0026912916956254754
0.7397501880622173	0.628031570700045	-0.0024039541966231017
0.4721370322959865	-0.851739053488459	-0.0004656885599782355
0.8329124141219018	-0.944383821291146	-0.00011122342701725889
0.7440350964682021	0.969924386304318	-0.000025692098242522215
0.06219313953872164	0.955472763164746	-2.527655626283952e-8
0.18579611589201106	0.226395416972692	-0.0008196005242259804
0.1960496929488933	-0.770917610000627	-0.00009147399104537963
0.22930085155061566	-0.812665648963997	-0.00009098437676967475
0.4563093572818641	0.692190111517718	-0.002153718570746267
0.9309959841419899	-0.326366550017564	0.03103641598010793
0.8085746543952436	0.479558001464801	0.0035254886632813905
0.24319175215910227	-0.704981869630515	-0.0003294450365736583
0.8254790563098949	-0.416163998174107	0.0067659574559581345
0.9705517241083258	0.834350529138817	0.01058817638116012
0.4761050149622441	0.526585239220504	-0.005008558909518102
0.7061158665038341	-0.895867574113129	-0.00046234999750243447
0.5591664322871841	-0.741163525234196	-0.0022806115203582973
0.7236137816630698	0.464058258619039	-0.003472422854788307
0.43047708864179945	-0.947881476192087	-0.000022424071921217683
0.31715901455412704	-0.916638088704105	-0.00003026858153892385
0.6522650756303487	-0.030611512628277	-0.008805808829291018
0.5052746751310238	-0.716754450107071	-0.0022748381404306232
0.8374309606744141	0.952593223911091	-0.00008153631640979759
0.23032536222069935	0.9217161118099	-8.786022806901885e-6
0.5136956334577243	0.792844553736255	-0.001236058234147111
0.6676751053120212	0.141101461966802	-0.007759530650193676
0.3578668417934641	0.250143612670202	-0.004923266023289523
0.9662169114557569	0.961581498796865	0.0005242792998143317
0.6511407407642953	0.818812574434056	-0.0013530925719727567
0.6826647008388088	0.109583601663764	-0.006822304698710242
0.4965799946977688	0.460969269029872	-0.006448166943399042
0.24543778630970367	0.907055517449208	-0.000017500226411873714
0.49276965410538853	-0.327570810770628	-0.008270382093669365
0.8963710276920238	0.0876357916679479	0.026432959242966337
0.18508439466211293	-0.631005018412646	-0.00023221112892755024
0.5981722463819159	0.933198084657679	-0.00011806594113937129
0.4767078835483415	0.0106046230494678	-0.009962992971008037
0.09647150483902045	0.105980203252018	-0.0001273812516274758
0.033409752869660615	-0.72564758796803	-5.792848687953579e-7
0.4733229429848393	0.412011713908744	-0.0067008569558340515
0.15927979982139032	0.93562867970037	-1.4909742623663848e-6
0.195380286038175	0.231824409463639	-0.0009448421297946258
0.35878359966319073	0.521546961810549	-0.0026943805685327466
0.5394056242960226	-0.636774982614923	-0.0039798757616940515
0.21363063108349342	0.769489068376126	-0.00012205100198780838
0.5115761510954064	0.223168222688969	-0.009766906280367946
0.3208323872455759	0.708043263378463	-0.000747123175045031
0.6911877715131669	-0.958287135047502	-0.000050177538733282713
0.7553675621444375	0.367349648736705	-0.0007997019411426159
0.6073307835374737	-0.946399659392983	-0.00006912474780264569
0.33145137837885597	-0.926013945365384	-0.00002517977106523163
0.6557794454474711	0.843794989809571	-0.0010156097905131452
0.6815178909837314	-0.597300096994989	-0.004296076834967832
0.3857286681908977	-0.934776961205947	-0.000029254963293073317
0.4109931812911824	0.659124120424679	-0.0020467636386936705
0.04766515299697019	-0.897020614662954	-1.2347968766351674e-7
0.8507260098423998	0.331482857649333	0.012507244521917465
0.8541744350943719	-0.976249091438014	-0.000018593625671190536
0.6347119238748816	0.307450723936728	-0.008439781171289327
0.9570794907891071	0.713793568425951	0.017046455141942238
0.8893873606934445	0.93485395521654	0.000016929117538312897
0.12355504909470273	-0.285536725282201	-0.00021923169378568953
0.7886900171096529	-0.416949949670783	0.002210649403423266
0.09906351458206414	-0.0854139879261172	-0.00013960798225079254
0.46127662662207936	0.896452095491031	-0.00017750801082696478
0.9468774673276027	0.943545791552669	0.0005686023464421709
0.11010859241634804	-0.768491952877819	-0.00001508622035438603
0.930865314132172	0.883973048007908	0.0020104810040692126
0.603182290973038	-0.983246476213106	-2.6603135741762435e-6
0.7095374166643094	-0.859126039688424	-0.0008457138478263228
0.468626759352507	-0.825468711478649	-0.0006727078119009938
0.8105814630442373	0.449374738954761	0.004253451357035156
0.7887461901812973	0.979039280272267	-0.000011620875422082814
0.9283153192181384	-0.244004873926311	0.03271593765829538
0.4662517179030443	-0.12553346902418	-0.009351433609792738
0.1780995159021186	0.524117983102594	-0.0003464894029553
0.15603087207459768	-0.999231055142861	-2.7180139160337058e-12
0.9189749204201088	0.952386822182499	0.00007778502900184459
0.6967799554276727	0.980557015069183	-6.47176094471982e-6
0.512558876746237	0.942275501324501	-0.00005158553588816668
0.6363872440209513	0.00168310081386944	-0.009582034605049179
0.6353598616883395	-0.876468494703359	-0.0005946299306682099
0.6333069764358678	-0.283558180836446	-0.008668786352755592
0.9098326672278167	0.811674716045324	0.0035996290197906756
0.2949567571646906	0.723939052664765	-0.0005123444327972943
0.28259072197784607	-0.00365685691170584	-0.003130643075768187
0.9101486496837505	-0.882282160111988	0.0011608415293862077
0.3449548710589238	0.816592800432722	-0.0003132596191249524
0.8565506255670489	-0.0429390856327217	0.01736452696528235
0.30073372391737924	-0.421583078157499	-0.002272746799857879
0.7468305862076583	0.536059444087963	-0.002106330079211283
0.8431261983442132	-0.106109611520483	0.014286533341783392
0.8919855974944628	0.978434019170375	-0.000013649373952792188
0.11244220783065154	0.125834905320295	-0.00019999622037586976
0.7640025830852611	-0.136677077682291	0.0012891930059352752
0.10429433234911382	0.362996911824655	-0.00011159833458905481
0.7368033955482234	-0.999730581417431	-2.6380759623084e-11
0.5298544813643005	-0.955321378415376	-0.000028287668574024195
0.18516486952018957	-0.468853797745837	-0.0004768869555165764
0.31157528923547656	-0.867429018057018	-0.000099617676091104
0.9035650616051456	0.420591540091669	0.020447255130194884
0.36721091900255304	0.296232581483675	-0.004912210095256672
0.42685497191282146	0.891877690576926	-0.00015737906390105917
0.9412769346963724	0.483242534782903	0.027335027343921098
0.6742907900169031	0.576126772399762	-0.004686096988916986
0.49761383607604043	-0.860774569792436	-0.0004602519562467652
0.14791815216957624	-0.103123753679317	-0.0004644308742213611
0.5143926907706097	-0.88376695267634	-0.00032311790851356233
0.7214733420171633	0.430963985804546	-0.0036385084118131772
0.4718238544893826	0.7949497324433	-0.0009895876402216664
0.46995891099082604	-0.252296380222278	-0.008535888379873917
0.8612054373753291	-0.782687706464495	0.0015450461459609152
0.9627636246611798	0.796936940611331	0.011852619679751455
0.3995539313564163	0.180731701272049	-0.006796588580647934
0.6493224219261766	0.597355288254475	-0.004808085823474539
0.620378505593057	0.526494183467816	-0.006155871315258398
0.537217978055743	0.687042296420791	-0.0030555146370354774
0.4969588179877666	-0.717466844755392	-0.0021895368336869183
0.817955321722848	-0.896809125527508	-0.0003066987187019374
0.038682548885422156	0.718311665183904	-9.678333461255679e-7
0.962874176955204	-0.771462212970356	0.014014588926949612
0.8376540142863734	0.651418664630186	0.0029628198455755555
0.5851943805230261	-0.858583929904936	-0.0006962193532805878
0.2605847775104729	0.651645044332084	-0.0005877551849383372
0.13733184091057826	0.954604371267573	-3.3499137424347313e-7
0.6263450829933552	-0.435439947084223	-0.0073367463508817714
0.669824439559468	0.590357854209005	-0.004604672966646525
0.8477610744796834	0.982584852161253	-8.730945241385462e-6
0.5326237503999728	0.417433622067808	-0.00770290176302054
0.8043497524495703	-0.420823924123355	0.003958523178192308
0.206396726405374	0.598740134799477	-0.0003880999346399682
0.6856518917012953	0.620493020591471	-0.003954834465569968
0.39152389213763583	0.367741896274276	-0.0050346819788019085
0.8773240797346954	0.811614870004697	0.0016485244009333795
0.6821864933148853	0.218845705208912	-0.006657760249736521
0.12065918912372574	-0.441114377351108	-0.00014082331966147
0.25146573403286904	-0.923514889739934	-0.00001102368661735389
0.5012849348314465	0.908405504580034	-0.0001646158407101891
0.8668294502237304	0.215177597068475	0.017883138653111915
0.8157490689236808	0.971604328742893	-0.000027137899665758065
0.762263807711933	-0.660139324403369	-0.0015193104919522635
0.75123650965717	-0.228949179366223	-0.0005917212330336538
0.803395600727374	-0.912562720637999	-0.00028159754219607305
0.579547447024972	-0.249245655393417	-0.009966107173082658
0.5759896323697624	-0.044209897016719	-0.011086487012830782
0.4921244041447734	0.369423857289263	-0.007712896259455454
0.6063896453137247	-0.577332934746865	-0.005400678848076623
0.5471901879262907	-0.891968886854762	-0.0003165043166796987
0.7403261801228099	0.984330258932176	-4.305917726683923e-6
0.6916034002202783	0.346985651799558	-0.005677110141343823
0.3874417242733397	0.482325254027734	-0.0037102600705381196
0.7846570021000797	0.00559189703786954	0.004452289472683605
0.5278722915155274	0.564830380791666	-0.005160822805805939
0.5201047704888296	0.812572780677108	-0.0010206863799186972
0.6409047536437324	-0.209140576075838	-0.008860245373025695
0.8098586295370157	0.254959374137279	0.0069703657063116395
0.7232998045938903	-0.172725360625774	-0.003379510302871291
0.659804188149721	-0.597658484588734	-0.004670946638762101
0.6517557151715173	0.00989652394625448	-0.008841386226651248
0.28247253702784625	0.474738079016923	-0.0016367326015150029
0.6180979703556486	0.357223422680797	-0.008385578098030517
0.7793161265132367	0.868990570381401	-0.0006022431838319307
0.28032772492189123	-0.274839528477624	-0.002515632696317151
0.029035902497586308	0.407188209750332	-2.0307096797476806e-6
0.6601453218187452	0.666563074213579	-0.003681475765076961
0.6260104496420269	-0.058802275802594	-0.009950216960932517
0.239370921818554	0.849690162001962	-0.00005908544514057264
0.3674975831872147	0.854115894689648	-0.0002147906424782256
0.916104688808787	-0.698696695788742	0.009792316728641559
0.6298534074788151	-0.275630745260854	-0.008834344322406278
0.6188092141430339	-0.704094737131259	-0.003178174050387348
0.7338282263888293	-0.00522115573233001	-0.002169292615706287
0.7657705410328325	0.799607411442705	-0.0011218329749115785
0.8021758294732932	0.682382196935752	0.00015125899431941834
0.254825349744885	0.655134038294694	-0.000537484517508694
0.6928077640664594	0.0577762939382192	-0.006087705530709212
0.5476521016419874	0.692320344459896	-0.003048177611916424
0.7611485158323927	-0.890884447877412	-0.0004885521600362418
0.6436429989701894	0.59043197096425	-0.004971068512775536
0.8148416631008876	0.66476175595142	0.0010818209004866688
0.9076858419585675	-0.048068635645132	0.029702653277712276
0.9063856757239461	-0.904317052364829	0.0005563072749396076
0.7853689695146181	-0.794095949748484	-0.0008608748253891695
0.5762789063121848	-0.646493821969949	-0.004083951530470952
0.077710173656457	0.36568360887685	-0.00004516862583302405
0.14972504452282648	-0.398736474779377	-0.00030748343339914204
0.24947216535778158	-0.247812040984785	-0.0018842764959632636
0.6880710648249279	-0.954678786316018	-0.00006154970315942725
0.06508633493332136	-0.485515169609964	-0.00001827241562471595
0.8153677857855117	-0.872977597393435	-0.00037943730035117724
0.8126486790272381	-0.993629644508811	-4.807672493056029e-7
0.11283557361733597	-0.99656213460706	-8.344030847529972e-11
0.7187324549151808	-0.348755758307964	-0.0038708931348415423
0.4620932728776112	0.911132835634869	-0.00011974364079307439
0.6438785880648247	-0.864895773160574	-0.0007369233133197955
0.9222675020557152	-0.52571736795297	0.020135741939618576
0.33265813852077947	0.477120879898644	-0.0025556738889929323
0.18851753026185908	-0.28326099653222	-0.0007872702591911715
0.6246598393028207	-0.188659806080201	-0.009551460146948621
0.49483436132119046	0.850458964835974	-0.0005383542556673081
0.5930593525967279	-0.975782680634188	-7.226822534766625e-6
0.9216889659663349	-0.256779483965881	0.030431176433285273
0.7608169288157175	-0.368271127888499	-0.00027406330038827465
0.3114933943802885	-0.828125843199543	-0.00019410609046403176
0.3669069600627198	-0.77196163592157	-0.0006336744776255503
0.5987444751352704	-0.109059869405012	-0.010585693336716436
0.09283119395236664	0.684732347468509	-0.00001889781329153288
0.8124968058622369	-0.180751799293552	0.008144812253937024
0.7701116692864048	0.919807925129746	-0.00026864599392175336
0.2613237818372872	0.686831060116752	-0.000470232636199031
0.9452038265159519	-0.967658315291227	0.00009532826816975645
0.7708525860636046	0.460840529893014	0.000017711539923266978
0.8629344818022522	0.259262034496678	0.016294844835978924
0.7560209472161684	-0.334060059741817	-0.0005600396739352044
0.4243725333005915	-0.951766411364813	-0.000017224784220001942
0.47019468567016326	0.617184544728541	-0.0034516738335072304
0.36272234841763384	0.56859300006062	-0.002314037979847442
0.6179593292378721	-0.961101130545257	-0.000030676079409600256
0.5172563950898861	-0.674262716404719	-0.003090044943353356
0.726232631121209	-0.813493656636884	-0.0013205607906897228
0.11849831536571083	0.644323467818423	-0.00005340111459574151
0.9494749387428475	-0.344491991002537	0.03638088449735974
0.300271687171494	0.785426464695051	-0.00029946367139528553
0.4773673957800535	-0.775857155204852	-0.0012389952257606679
0.6225852028258366	-0.993729546853142	-1.677347434226265e-7
0.7193630917364836	-0.548445215363573	-0.003482697477889664
0.8664549288776494	-0.941738152745567	-0.00007489535912364099
0.6646813562540224	-0.257874833643726	-0.007535592087854818
0.44129523011739286	0.177475818651461	-0.008268094748560753
0.6285199902325042	0.409466796135781	-0.007604760804809066
0.9545556196578239	-0.420528541203238	0.034904373007864926
0.39883931057936806	0.955612333589882	-0.000011095204156087773
0.35836968390340174	-0.988351942729842	-1.5649675069167413e-7
0.6018693352626057	0.553440855887652	-0.005813563601334929
0.9048215164547884	0.302100779477523	0.024671750622611156
0.4927163124717149	0.37497325389667	-0.007649547732412211
0.30481046255172933	0.281995919051	-0.003125986264260955
0.8829546490290486	0.841734821504525	0.0011768616062488907
0.31317989765859855	0.145786759374646	-0.003903582931024728
0.5698401603274131	0.653203629996651	-0.003921713423296561
0.7125116109858626	0.0806224087653711	-0.004368784999309091
0.591413399756051	0.709338962569851	-0.0030089426253981475
0.35866681170130693	-0.872594355586232	-0.0001405785661702338
0.4141490710302413	-0.878772328152273	-0.00019298468442390437
0.812832060697798	0.997637158304296	-2.6814871612306615e-8
0.4859937441331034	-0.136002944240531	-0.009840480289904965
0.8868815508350468	-0.13239361066263	0.023616012156635606
0.862349360328207	-0.99596484654508	-1.7681800563371282e-7
0.776788757187415	-0.537142134690383	-0.00011415509804911092
0.8927640358035765	0.708887402142523	0.006319494062794032
0.45728040462408953	-0.993889074106133	-5.371830100039479e-8
0.6431359615090805	-0.783213955652983	-0.0018799971729934408
0.9428595234290491	0.826233225339222	0.006097700620233644
0.2002847154082337	-0.240470574081724	-0.001005036939015807
0.20954814303132213	-0.583025889244736	-0.0004396975437476111
0.8433062358613211	-0.426468134358703	0.009123154682929669
0.9348588444029219	0.992342094831186	-1.3093044843943149e-6
0.38055141935447323	-0.389399432427919	-0.004507839358569478
0.808229206245214	-0.831361251358883	-0.0004836310178394574
0.1984803893286474	0.694361112554562	-0.00018958863277779308
0.6402091236295949	-0.814918838927951	-0.0013944434989170166
0.5092391768031547	-0.809182450663992	-0.0010124429337757413
0.5050297905554607	-0.221650943854824	-0.009656661162835267
0.7401871393657244	0.609301229163387	-0.0024297658270175174
0.794141804053832	0.870781684699834	-0.0005217464747727214
0.6156609504784033	-0.989683215724079	-6.97029593454369e-7
0.6775908609064025	-0.454468430274258	-0.00574922697771015
0.9370465107237268	0.427701095342735	0.028781498045882502
0.30746191645233634	0.118824579475198	-0.003786459430509425
0.9264175988778298	0.506756331408581	0.0220831185834385
0.6661593589279555	-0.864103258648655	-0.000773975403130737
0.28884422403094684	-0.481362742742342	-0.0017074173987654498
0.6766249010239723	-0.977258543462341	-9.147860906771948e-6
0.4669967158196041	-0.330658931168373	-0.007611939000906379
0.6878475847608709	-0.565232013864043	-0.004471192287985338
0.3293689700635216	-0.55708977845054	-0.001871240330013978
0.7625030339221247	-0.88680309982655	-0.0005190719002056849
0.8383705369015266	-0.513902535816508	0.006320819102406258
0.56289759702273	-0.735471166226166	-0.0023995683658076575
0.7934846624496663	0.39050545726394	0.003073076972015021
0.11536546853387952	0.778442532907868	-0.000015625321620181222
0.8248322097899343	0.813436659610682	-0.00012489751763003804
0.7220504842231981	-0.680377225146151	-0.0026371859453777524
0.17583720275812656	-0.0733552178102412	-0.0007901573635476991
0.6445298672649508	-0.70328833541924	-0.003178436659308164
0.7952398709794861	0.302322492002311	0.00432529071158071
0.9810596157051972	-0.927340733793131	0.0042699996832086294
0.1208499809499446	-0.852265916022257	-6.223004430422867e-6
0.6171489827929473	0.398137324377821	-0.007941380748965346
0.9100729281922356	-0.757633816323161	0.00603312486568699
0.1912925622597932	0.266971450343202	-0.0008440077468842191
0.8720281241147442	-0.0304862026435639	0.020817773989048206
0.22128077884161715	-0.106686443620721	-0.0015276598330954785
0.8874846084875124	0.263883520646535	0.021492363409222733
0.9012185729197189	-0.747060118355814	0.00558764469128202
0.44104570116020086	-0.709149390515607	-0.0017734787618313753
0.9412840195006469	0.989702190038986	-1.5929932080822253e-6
0.8524368991339819	-0.194242854836136	0.015239075271174098
0.5088893687738099	-0.479993825551531	-0.00635611223264765
0.27300287898211656	-0.488746364240978	-0.0014180970557226018
0.7205863525017682	-0.877518717066571	-0.000643843090147822
0.3066642267955488	0.772352499681923	-0.0003683353211662557
0.9146837229546692	0.767396852959142	0.006063173087138905
0.5126922291649393	0.940601316539315	-0.000055791233255643535
0.38331023442952844	-0.289908937684099	-0.005479897923997751
0.11044856673308995	0.858624233119354	-4.146422063707154e-6
0.26650057383063747	0.110066095587777	-0.0025853483309138925
0.7837830871760726	-0.645302988651183	-0.0004911366538861163
0.7036013861057437	0.973549084965009	-0.00001560984915246719
0.763824671723666	0.69222496096687	-0.00147159717573961
0.9484547499305408	0.910692465239785	0.0018541495468139707
0.3722424519376626	0.275123194649494	-0.005230595558183641
0.929919183633123	-0.831618324073102	0.004369033096698059
0.29026070691332007	0.761853554873985	-0.00034610132749880387
0.5501015509125375	-0.261579340638267	-0.009860542032552065
0.8370285226755455	0.70524694265472	0.00179068988567454
0.4351638679868112	0.106497240059785	-0.00842822746521473
0.32581870279260217	-0.765223435795658	-0.00047648341003635555
0.5668750190604652	0.774338053112815	-0.0017819388339272142
0.15110674790461318	0.613106609584828	-0.0001369687309853328
0.20678117988939237	0.347990070319433	-0.0009175012071001554
0.6439793071730672	0.793901001996921	-0.0017150673847598356
0.6223148189999803	-0.734488924709212	-0.002655871583866586
0.7786373520139807	0.857313761161976	-0.0006784968407097516
0.539226729787128	-0.0298845657247004	-0.01111745145359955
0.14054000475032602	-0.126722124180403	-0.0003921730183683024
0.7673186699240658	0.375438766613811	0.0003332421035805938
0.02733295231056031	-0.719662307727989	-3.316814862182532e-7
0.2502472865810884	-0.179283897280428	-0.0020570692653697734
0.8731685751915267	0.651343151863074	0.006361039087599669
0.32779210104371054	-0.113362399144242	-0.004480042529030378
0.8351171648149357	-0.844390131756774	-0.00009786221424948627
0.4955972720772732	-0.26187046065631	-0.009075801922096102
0.6825821425275426	0.362320512547062	-0.006106577076938333
0.9394251539505065	0.466626959077249	0.02762942103405918
0.6001567326310049	0.443690182293974	-0.007534902188705387
0.8568334017868963	0.101171620197603	0.017117746841522143
0.16454617019688617	-0.0492677216253132	-0.0006536326560556995
0.8336967006561922	-0.909305710648183	-0.00021178162671206364
0.053027484701626985	-0.507985813697781	-8.959736817183605e-6
0.5976715556317189	0.979670377355257	-4.4998918869622365e-6
0.6156143615247128	-0.953523706603285	-0.00004908616305264517
0.5531656151373207	0.846618075647255	-0.0007452877802894896
0.549414966406892	0.886640597164984	-0.0003597232973717152
0.2548072747896476	-0.262887604806583	-0.001959207802095885
0.6726936103198718	0.972908199743924	-0.00001459980911920772
0.39234213466955337	0.869505005224133	-0.00019767880291089772
0.36220835929969086	0.0199912720434201	-0.005885443354075742
0.9368308494770596	0.95081611669088	0.00024273765454768773
0.3410726833235898	0.647591873762521	-0.00132781581400271
0.42693475107998896	-0.81984344009363	-0.0005626788379466585
0.9123754813675226	0.969568699965203	-7.4860223177398955e-6
0.32030775681823204	-0.649136740816014	-0.0011003241265543928
0.0737594770275518	-0.30568286442578	-0.00004393177269454092
0.12344901855359844	-0.804646753320368	-0.000013990293091209134
0.887276294286815	0.487919823862573	0.01457529438383951
0.562217993969412	0.92523239715635	-0.0001340044965259935
0.7379467880143851	0.971522338444816	-0.000021772797768053475
0.3859692690799836	-0.396805632200506	-0.004585135675813136
0.7888839579174286	-0.713800640309385	-0.0006503809559865028
0.2734426955564738	0.629672362895979	-0.000772500781643508
0.49089494174104364	0.331454217228581	-0.008181017562548852
0.6536102251072937	0.879560194041984	-0.0005857928886435403
0.9194750645117603	-0.82270269476266	0.0038851492299322235
0.9081293075612419	-0.626887561878154	0.012214194691089402
0.5238545733347779	-0.182235173357336	-0.010296715384506078
0.5953596672337556	0.0797335509692851	-0.010743608655659254
0.4713553991696804	-0.0570788482520852	-0.009747752946669255
0.30890356643243094	-0.464630890054469	-0.0021703544796452126
0.4041796048754753	0.761977454822376	-0.0009193877560837567
0.571867176062583	0.502747026608241	-0.0066393173974422515
0.21672804050871353	0.287627273352391	-0.001180827514917486
0.3961452206098085	0.866606326524632	-0.00021534559647434497
0.6456874718193871	0.0561203627755972	-0.009117643097491263
0.6438235983728438	0.316324808187242	-0.008073094888420774
0.7425992671125842	-0.345384093036834	-0.0018960738122185284
0.6003618243222475	-0.828567405396469	-0.0011081934310049493
0.5760013423550429	-0.568330318785421	-0.005513395166489758
0.09015824140538868	0.740849297302059	-0.000010709141629173216
0.7645006358360232	-0.542598214565519	-0.0010212905455843021
0.2640861721622743	-0.233983079418165	-0.0022538359143366047
0.8964150128268443	0.921130207408613	0.00016689790940822906
0.5705505544465297	-0.780995345014221	-0.0016954134134922819
0.46651333956622204	0.365164672079421	-0.007171216884661979
0.2693617370827379	-0.450329394947091	-0.0015387712352923073
0.7091314873970929	-0.953187724077082	-0.00007170127885075946
0.5256049573243641	-0.933115540075014	-0.00008266127483935649
0.3786724221570549	-0.673470807435936	-0.001516894715203496
0.26605889554122114	-0.494254003429736	-0.0012918107660107527
0.7003840999329053	-0.542209740838592	-0.004263213016815759
0.768552018867142	0.940236322408305	-0.00014482730274742868
0.7712196007643244	-0.859446671610735	-0.0007013731211388079
0.7345343319721344	0.690393596528112	-0.0022893690738246065
0.8477424609241891	-0.639813599439785	0.0041230324145151665
0.503384894226471	-0.154760307945979	-0.01012875759855855
0.5995162315464466	-0.356781914107472	-0.008669029419762091
0.7918551166909323	-0.736780834906655	-0.0006429853069574297
0.21617050662904444	0.230116675447387	-0.0012750911062312156
0.7592731917793079	0.97732229444067	-0.000012845292355898047
0.6007471358615615	-0.401757555564392	-0.008101533862743204
0.7502159588882968	-0.453514218875293	-0.001644196721469086
0.9238236442701016	0.575307588751745	0.017918827470550652
0.4685582224389068	-0.673441545915904	-0.0025617176880143853
0.4489118765696796	-0.335305772418759	-0.007065442326602874
0.2161917102338642	0.920183442921393	-7.519406124639497e-6
0.4630976024674363	0.513641141589384	-0.004960679227760053
0.704909001763515	0.946814817913365	-0.00009751750472610855
0.6825697536652507	0.889262951559777	-0.0005132647723847628
0.784232950276725	0.770812661527987	-0.0009038700361222316
0.8336517303738014	-0.781165540402147	0.00042023093943917636
0.46626082901785454	0.776899032370919	-0.001158295567915954
0.5397714725090916	-0.175501655778072	-0.010524177240852606
0.21134133677944308	-0.528492719635524	-0.0005735668201143767
0.47851740374932766	0.795680241283946	-0.0010165514471925762
0.400436915114014	0.224367327552	-0.006551416223156657
0.8942003279300331	0.88482875437833	0.0006394527532109074
0.345216749700896	0.0623813555996991	-0.005205529277357587
0.8861013951858362	-0.0793046311287852	0.02392059816881481
0.09109132384646892	0.587671382387098	-0.00003271693151756562
0.6831640347492397	0.179275120581294	-0.006680683083297456
0.8511602237534931	0.968635052215473	-0.000034348781692992417
0.2548456604735619	0.67596378926097	-0.00046953816783451276
0.5441801175849754	0.183025976321254	-0.0105040428086805
0.2820246368244724	0.904693646277926	-0.00002968034521756884
0.3247569207584157	-0.666916661091458	-0.0010278104417467506
0.9594823125998589	-0.959051830725665	0.0004314079426918047
0.9153611912961956	0.961422360345465	0.000015265737805245857
0.6177605155885589	-0.803593295875309	-0.0015165953585452854
0.8122634253708455	0.82898287982467	-0.0004214034562081913
0.8421681486897258	0.957984941599842	-0.00006359361280158884
0.4544641167349257	0.788659954908918	-0.0009629237808993996
0.6401991602455415	-0.851165172943525	-0.0008983759299588914
0.9278237465960951	-0.8498335441182	0.0032972938637919947
0.19679798097310267	0.665392990480836	-0.00022666066048048113
0.12451180782480831	-0.234491439278209	-0.00024307727501908833
0.7742276500794808	0.897914444125942	-0.0004175549849766141
0.3429651931685136	-0.185101734755025	-0.004761091915652094
0.8733943212757976	0.970731357352374	-0.000027401553851135606
0.2834624599386296	0.970182226864078	-1.1084594366530727e-6
0.8547449409353178	-0.0568541315014754	0.016931876997048772
0.1520488201427811	0.559699115960304	-0.0001828883624198434
0.41314278944585825	0.270850695837697	-0.0066189505859121055
0.7977053412330911	0.301308846373264	0.004672291823817763
0.1026478107619665	-0.908477098514093	-9.811583906081308e-7
0.6363754066374542	-0.30935541536024	-0.008373087559794138
0.2402071235415178	0.180415763739164	-0.001828785967424257
0.18157636972649188	-0.485565734059689	-0.0004245722014001996
0.2588601333698298	-0.534140662679479	-0.0010292675462795229
0.4915702900120025	0.879687835327387	-0.00031140944003396994
0.8139526759303484	-0.988450610345998	-2.5795522831330236e-6
0.19070039158222943	-0.869068657551187	-0.00001952465440451202
0.5457274029539909	-0.600110129670193	-0.004713373854661418
0.5346954082057843	0.0486366215697603	-0.0110483582734568
0.8720354515387219	0.997882299181037	-2.949831256592791e-8
0.21964236651428953	0.339167996075915	-0.0011168968560098145
0.9256123877861889	0.772864816911238	0.007060815093591561
0.27317390613751047	0.70066034966807	-0.0004869190397652425
0.18320667664249482	0.654913137574012	-0.00019425060708767454
0.6829236191147061	0.357122610653327	-0.006114332102223649
0.3926340733106531	-0.593334267618464	-0.002548721884341301
0.6345811596054944	0.512656447500093	-0.006198768316963175
0.5131592953711969	0.690573728974516	-0.002772670940626984
0.8845854149497494	-0.581544799154327	0.0104895224884283
0.4916867834068895	0.964442919478253	-0.000011776723439087871
0.44999232004135914	-0.308273895287083	-0.007398926351262147
0.507549155854983	-0.910371573481514	-0.0001612411872142743
0.5343686257927429	-0.487615317296193	-0.006592265043113741
0.5740633943292647	0.953833142650576	-0.00003943384710883924
0.6647599685566165	0.718194708895437	-0.002872644130612192
0.43126998283524665	0.924488334639367	-0.00006260746109020805
0.23086604146613557	0.752475600760619	-0.00018553400575764474
0.5128740567137433	-0.764490200351166	-0.0016165130274782807
0.5514918101398772	-0.10459476114433	-0.010983601409612487
0.4890255307317434	0.577834127972335	-0.004383992461598785
0.8500905105464778	0.875453925917696	-0.00003789572917849015
0.706816024591543	-0.728094006176769	-0.0024190654529539666
0.8361532079129751	0.911354809351434	-0.00019857833540805358
0.05869290687937658	-0.290736894536768	-0.000022558733303480163
0.5712548556122947	0.429986246495855	-0.007800031765354903
0.4304637641747084	-0.424299305178591	-0.005472940162624249
0.18038703871998232	-0.316043854958591	-0.000650925083597432
0.25408662182136893	-0.432806979711832	-0.0013666527333331933
0.8965546996883541	0.169457110606365	0.025505832208581103
0.4104125968467737	-0.538366374563773	-0.003536991277412419
0.5465275052609341	-0.962153241766104	-0.000019641237985934935
0.9477228737659973	-0.766403237089962	0.01093100935336501
0.6236005428101823	-0.243963565630571	-0.009246258892321295
0.905895464913301	0.90708263175036	0.000496539570277012
0.4567635319717332	0.450094734183699	-0.005771483583443906
0.6162673965081239	0.914892367248393	-0.00023391972751118115
0.6377981510873209	-0.842970889013892	-0.0009999396852095898
0.5357924784446995	0.997962724549408	-3.518341204619327e-9
0.7500976234112613	-0.488514518690982	-0.001777740048968403
0.9560820808112702	0.980293978213936	0.000035195975769089516
0.9370714096616201	-0.805260004526804	0.006645652511711555
0.6332192807495348	0.572041109295877	-0.00534885344509755
0.5082700339102281	-0.200064606739599	-0.00990135055026368
0.0897081840438449	-0.313659361522445	-0.0000785012265039495
0.37452520483971635	0.876618616439817	-0.00014813517307418373
0.7080305073173344	0.839423709597615	-0.001075316357854704
0.6073958258180748	0.00838821328600255	-0.01057920045637019
0.6269964375664671	-0.585508895251744	-0.005184192447754438
0.14588158842322754	0.466688473918287	-0.0002320130952110349
0.5147211428265601	0.821841097986587	-0.0008900693469256969
0.6737086457666073	0.563473446709797	-0.004841280223482672
0.05089004513037147	0.73106880146433	-1.9990803475468915e-6
0.8527110729890847	0.64827155727913	0.004360098099400022
0.7805101875012386	-0.992942226378157	-5.427318884757646e-7
0.7560875746151845	-0.855710714405785	-0.000791281627821766
0.13343418869059046	0.336778575855743	-0.00025088393573977015
0.2510182853621729	-0.12934861053456	-0.0021607066058653467
0.19550016218754712	-0.567013955160318	-0.0003834647659138967
0.21922956579586794	-0.688184269960362	-0.0002706863849518922
0.8109784415754362	-0.966991228761324	-0.00003861515685479273
0.8518891358553747	-0.833350131152169	0.00035397534505072527
0.4457155377947943	0.960925254786105	-0.000011165638917726757
0.25602716775643275	-0.720642569405912	-0.00034095436383991466
0.8979473657493917	-0.378206691595071	0.020682550968695583
0.8307046664455237	0.909412834624475	-0.0002228848981071503
0.47225399314313743	0.937529814400363	-0.00004971076113562416
0.00837097297999545	-0.602983012652217	-2.1237457776738216e-8
0.8242201391423434	0.966005623925276	-0.00004179525245462429
0.11743075171661592	-0.917438125230153	-1.1273013442826477e-6
0.96761230677592	0.620598823457059	0.027752760412840548
0.32401414895096564	0.839316001991069	-0.00018534189442516742
0.8451952604429115	-0.774013379804617	0.0009748820954050964
0.5575392073718723	-0.506236599898083	-0.006498552342491988
0.20557290854410243	-0.457571683560521	-0.0006782145341542549
0.2546824738017261	0.197369133081021	-0.002123101413466282
0.8033962146611067	0.327032095619059	0.005145222154556325
0.6823669714550173	-0.773435536334345	-0.0019936870451493093
0.20838136177134417	0.0642160972338045	-0.0013078169358662567
0.8882984513312547	-0.997474757507102	-5.633954006136369e-8
0.7594711899289928	0.0792878277357686	0.0008501614747495868
0.5674009457204521	0.811340077707313	-0.0012349763080048697
0.43495716188476163	0.93193583854997	-0.000048489574074704884
0.94429241290194	0.619807311923443	0.020214736232158564
0.1922646474646989	0.893176441866558	-0.000011502244993333683
0.5322480776233646	0.0182746314391472	-0.011064879414292244
0.5242664907415658	0.351141561710673	-0.008540745895767915
0.7285026316198125	-0.760049076294962	-0.0018478172342536424
0.6639781889075576	-0.860322900280118	-0.0008168756093890259
0.6877842876646445	0.0614897911179558	-0.006480697252493131
0.9184046630555787	-0.833791460923531	0.003309939830259791
0.19777627921506277	-0.865266997992434	-0.000023746797676790397
0.948977911848238	0.719201207611232	0.014587373761380033
0.3165128980803106	0.988136567341081	-1.0748301952879587e-7
0.20172694795869314	0.598529740311109	-0.0003621417789844645
0.308411969783262	-0.885529521177065	-0.00006533997905630698
0.188940173676693	-0.123312674044472	-0.0009520664136198068
0.015035381146277987	-0.992596365417825	-1.57048065351322e-12
0.5199662119053762	-0.93305901285102	-0.00008026363588218793
0.6231395726201377	0.976043490457505	-8.193499296441163e-6
0.7273014575015342	0.461081376322981	-0.0032497380049713595
0.4326766559993268	-0.734099409661903	-0.0014026926846417936
0.7323425301995837	-0.963606349786608	-0.000040560735270344994
0.4016730502725892	0.836146879349096	-0.00037549620516574497
0.6773525939690915	-0.403829024527964	-0.006118076218903918
0.6629392828126973	-0.829973868877341	-0.0012079319992095816
0.5229704499335862	-0.958036746176816	-0.000022824099559647012
0.4845306889246573	0.0494363087265854	-0.010126517391652603
0.5470319865898213	0.266379948585365	-0.009792992941783268
0.9691197231264894	-0.987127732153467	0.00002508875545203539
0.8855227391003244	-0.644399274227832	0.008102078307706175
0.14269590409703195	0.617424202693362	-0.0001118871630518985
0.6216536979397451	-0.0532358732791483	-0.01011209343449908
0.21585307024657707	0.928785002947898	-5.423757960101042e-6
0.950320409726793	-0.118109398275263	0.04265712097796192
0.0523806801324495	-0.0240512951901398	-0.00002062417618561422
0.6519271007152911	0.745982350389773	-0.002472362968680124
0.666860554537997	0.0559471862231174	-0.007941185674599541
0.5891814414355943	-0.59343797764298	-0.005108941954133467
0.539318727400725	-0.433718622465133	-0.007528819702966362
0.021131433488578308	0.230147832742582	-1.1323709268504464e-6
0.44513278586910365	-0.557682153577161	-0.0039456668954394244
0.5389453642321801	0.192117626298451	-0.01039600617006023
0.7424082746150933	0.874413982431452	-0.0006561689059462148
0.6824285744040668	0.64429961308281	-0.0037318123332895194
0.9413206290882795	-0.700965925179328	0.014149380024423104
0.00793170589397463	0.201556687884735	-6.159530783757624e-8
0.6835578883146607	0.302942607264156	-0.006310520908540054
0.3789603052057107	0.697832733475181	-0.0012942885374191675
0.32303545510698317	0.360617563761165	-0.003173545472470231
0.6143431904106313	-0.495464137742688	-0.006672573835104616
0.28234076117752727	0.786687242457226	-0.0002436429091505404
0.7326909441800029	0.765538844439525	-0.0017510147393457272
0.4227525408379093	0.839923273085201	-0.00041169140564998615
0.8854618402069412	0.947735227734593	-0.000032200377047249186
0.06892961035842639	0.700663606378914	-6.6314792581144755e-6
0.6992105575109536	0.355608936234152	-0.00519163870355473
0.7364656682600003	0.203568288854392	-0.002107029759026492
0.9380873856197182	0.88508022614373	0.0023920888026711155
0.9065538344647588	0.949746070240767	0.000032506218301974435
0.774151895135592	0.989272695226707	-1.7361389766133458e-6
0.6617056324728863	0.283891268823707	-0.007552619413415446
0.13034627002466911	-0.217969655647875	-0.0002854659118375913
0.41655080804595346	0.467235774398111	-0.00457779652769373
0.845723262817934	0.609465689371983	0.004722158021462696
0.6212679811318401	0.900859968723777	-0.00034420173664668466
0.77144014542897	-0.0197912447651884	0.00253218343875593
0.8781043071914962	-0.898623646795441	0.00016115899013194947
0.9176637866009537	0.979190857981828	-7.513418487432416e-6
0.28500564818006136	0.874674249555554	-0.00006437509747842654
0.4769924691113626	0.65109073653006	-0.0030087650792829553
0.8634910562022672	0.593787326598672	0.007172319072530762
0.34380794202870046	-0.827517930424994	-0.0002663972285778579
0.7110339084454115	0.130230729253567	-0.0045097137956235794
0.07841135653054629	0.750520604437911	-6.3013319791233324e-6
0.9259581930140512	-0.865750390162413	0.0024683522505768323
0.9726441169078218	-0.751035566747076	0.01898361332700703
0.7744872821575228	-0.885390410344116	-0.0005062899328186104
0.7728836602965484	-0.010695936263729	0.002738585478032177
0.14785771322725993	0.260226932316918	-0.00039379801893054414
0.5998828765488236	-0.685175476685304	-0.0034755114471223493
0.3774745216617449	0.252344034220726	-0.005566766621791679
0.578287061420656	-0.0618717007907948	-0.011030606115215311
0.49638981070560634	-0.286861079545039	-0.00882671502308566
0.7402799408578349	-0.790655999893756	-0.0014515658465436923
0.30509698942943836	0.898161178013715	-0.00004604595794808635
0.4982994283409573	-0.172163899460327	-0.00990640546588373
0.5245165372345989	-0.972261150340713	-7.17046884251862e-6
0.4992623629617124	0.139389910856311	-0.010133347475706052
0.4129876325459998	0.216987335695778	-0.007038213068196759
0.23325333633161383	0.401020572353803	-0.0011581085378753958
0.771920968242587	0.0939093077864651	0.0024774039578695163
0.4928475434463413	0.99973456413422	-5.872463239418667e-12
0.409148073584604	-0.968158363504544	-4.675986514471233e-6
0.28677102880456196	-0.523087630947823	-0.0014470318685013057
0.787912757952677	-0.575708900355669	0.00035255395363321024
0.8043273768933991	0.0579570130985576	0.007486277032313944
0.2424457952419383	-0.865141743895167	-0.00004621777528405636
0.6074884220800236	0.979175236813723	-5.079422843456967e-6
0.7860534491507584	0.3496534543139	0.0026469248268373214
0.5849546310287176	0.361013453590661	-0.008733704049498935
0.05803750488641173	-0.296353448377677	-0.000021574225806952764
0.8314509904400188	-0.871575352837363	-0.00023897833510643619
0.4711033885194495	0.979386911136636	-2.136553627981613e-6
0.2705412822647829	-0.297061819410019	-0.0022000888756381455
0.64963335136309	0.118606266339975	-0.008805249390959021
0.49815586479309915	0.727999008145019	-0.0020407091988399345
0.37533240188816686	-0.0587367258281384	-0.0063414857295360835
0.259319602657047	-0.942703337590961	-5.39962215940502e-6
0.6320224020602312	-0.125265310710421	-0.0095615037088406
0.6814577902384551	-0.631197062552634	-0.0039059919793116966
0.5796298167812401	0.846552858191544	-0.0008205942694623211
0.2764074958601556	0.209298714151705	-0.0026343870770931892
0.3906416594291521	-0.120303915251976	-0.006753883522664857
0.729647081743177	-0.896540800767117	-0.00045994740104449535
0.07044337035411496	0.437765762507412	-0.000027394450453758663
0.6134259250959725	0.585453387214906	-0.005246749410691892
0.2814317426092365	-0.72822921990112	-0.0004283867800118434
0.2090044598923225	0.249646222801048	-0.0011251270419398297
0.7359141428568714	-0.830797421330252	-0.0010985655650476618
0.9396726265291341	0.2993568273361	0.03466091661588372
0.915325983507925	-0.674567445729624	0.010953832056883293
0.4920687069155264	-0.485577384939587	-0.005970020127481202
0.7220674629696985	-0.969080141931389	-0.00002554770900790113
0.4641760537181773	-0.181449606687828	-0.00895757186850439
0.6075251085943668	-0.0333349016460098	-0.010559465961507801
0.6258017871438136	0.242195892079333	-0.009194002796487851
0.8289220334220296	0.945922839850126	-0.00010803235014330209
0.45493238284387166	-0.932332585453351	-0.00005498817618861554
0.6823651801272067	-0.34864095721858	-0.006184159571244594
0.4264277152656527	0.0897125909729707	-0.008179344053867407
0.6304735580229429	-0.865485851943543	-0.0007090098519769746
0.4864420176536306	0.63647582681571	-0.003367148357980127
0.9162302909021591	-0.921047153315396	0.0004430995355937554
0.662919462072301	-0.205594082185275	-0.007843132541215998
0.36585853544824576	0.0526560239551566	-0.005991175210732272
0.9223224442919052	-0.49605178514812	0.021601105723321613
0.25959821891272516	-0.585720439844712	-0.0008297074951960858
0.6660062453610694	0.504857603242528	-0.005662790259373734
0.8994475697586036	0.289283892422948	0.02369846008623135
0.8527908120539609	0.987725340982951	-3.615811014814661e-6
0.7986751199096137	0.667921071713334	0.00010924938609927757
0.7096418578678628	-0.848207883764696	-0.0009703880760542178
0.6666297047926928	-0.806187975459466	-0.001544304894118525
0.8498052815591033	-0.891869197780805	-0.00010698120367343127
0.12042157286482234	-0.946103650717506	-3.5978141151520016e-7
0.6470394309596282	-0.894786630040204	-0.0004263282068716843
0.8849071663655387	-0.964848176563824	-0.0000315565020522382
0.9347951800066324	-0.910605516734645	0.0012058956926067905
0.4544123497449562	-0.967453907047812	-7.070352120592236e-6
0.773863609627861	-0.956118005603291	-0.00007172488906756696
0.8251028652706333	0.782323832332335	0.00012143848461025733
0.7828597245691614	-0.700445933298346	-0.0008196223606003846
0.9354181722708625	0.545100673760674	0.022357949032994397
0.786715035785426	0.343691968478353	0.002788690078651133
0.6375731199455196	-0.772895589951703	-0.0020378916947097416
0.9423756047909948	0.336547489803196	0.034246276413986414
0.08638352273751682	-0.517382956263801	-0.000038435401253101506
0.9160625239111981	0.32531909826545	0.026865056066492927
0.8687023906180495	-0.939790814741918	-0.00007055785066850272
0.7913298437948878	0.678228799786042	-0.00034349906965702037
0.3641287215019026	-0.836759709660903	-0.0002770509733963538
0.5870679741419036	0.0621167240478924	-0.010923453347123625
0.5490800548730241	-0.699381726606369	-0.0029340287001520834
0.7317064209810287	0.915668117940172	-0.0003005299182463311
0.7154879603237757	0.130880965009736	-0.00409956146713627
0.07788369510912772	0.882727244928949	-8.211899110428144e-7
0.2692353098885034	0.22040701142298	-0.002418444065080914
0.7144043540113301	-0.443620173141677	-0.0040501301004907345
0.7976421932512491	0.92355533305465	-0.00023021092621046827
0.6599453842767471	0.981282595407957	-4.8897036722847205e-6
0.4707970351744162	0.956756971462838	-0.000017769437473192677
0.7024761645435295	0.669499961744006	-0.003116380381640631
0.938306320349825	0.959126416685984	0.0001423342296127541
0.1868137063869122	-0.466880443155156	-0.0004930704623982614
0.9044395421960076	0.765546855838061	0.005100547000231817
0.6520023395368575	-0.490866868445024	-0.0061601425456037934
0.09033081351836557	-0.227937104057998	-0.00009254877776085329
0.2343347867837068	0.41545720436895	-0.0011308842025548789
0.4785264553175361	-0.690000924687825	-0.002425212707954562
0.9210837973206512	-0.364073321830604	0.026878549455221116
0.2666762658013975	-0.177737525864996	-0.0024629262659887166
0.09245441138943344	0.922381799344319	-4.4043879822209005e-7
0.6549276481423604	-0.84627714266025	-0.0009822780923299395
0.7091021172571494	-0.989423775978201	-1.2149771925285501e-6
0.6108020820020749	0.417885977349465	-0.007785547524718785
0.7761199395351078	0.419402728285984	0.0008668031473223096
0.31380999631199064	0.923031436938071	-0.00002344055469436463
0.4315645837701843	-0.267551946921748	-0.007245281518271822
0.326140542089226	0.514154094098198	-0.0021444066957159312
0.8563225468326237	0.768248813831926	0.0016094683437204956
0.6107769545097219	0.696622208245055	-0.003297465993085479
0.6049741257361689	0.299816613493566	-0.009200916023037596
0.8999945057091333	0.982782141088702	-8.40990245247783e-6
0.6739315233503452	-0.650776806131236	-0.0037670232658442906
0.41257606387000717	0.0868710498589211	-0.007683354320516381
0.915099364986108	0.893497002078505	0.0010281294233211798
0.24980001132564214	0.836147659405637	-0.00008493489004293013
0.5657245577794129	0.569900974000184	-0.005428529151937104
0.6273276702279903	0.676862282224635	-0.0036531559575173444
0.7914285666830853	0.320592713113341	0.0036241110126953215
0.3731441178019938	-0.982226844934711	-6.256940245784565e-7
0.5882709268362087	0.451379673276945	-0.007476020068000462
0.509210174005442	0.136073169757157	-0.010353236481866307
0.8227190255388567	0.759997671364248	0.0002602915597827648
0.71794506178836	0.900804898089583	-0.0004208250967671507
0.4683106946979661	-0.473239369658665	-0.005687744535830534
0.7094188202260151	0.719388600549118	-0.00248485509529126
0.7497132769476746	-0.00411353636282627	-0.00031335488505204967
0.6458877036077815	0.146244643694657	-0.008904933432814292
0.07916810575611648	0.643954936988317	-0.00001531610686548135
0.48253410641872807	0.902928134167088	-0.0001713937865271517
0.3831687278049727	0.701808536227859	-0.0012972046656590346
0.12470132430458016	-0.595351807945433	-0.000083064137522421
0.7592580086598619	0.548373276828608	-0.0013869099760011922
0.4186759908688857	0.816538709254093	-0.0005560464615890488
0.6992004682673326	-0.0378182109426573	-0.00556325352950009
0.958799684158904	-0.81745284880601	0.0092914528269489
0.44394141535201415	0.945705190862375	-0.00002776665656437904
0.44685973741582996	-0.835469513187894	-0.0005145860380536793
0.23760308109227118	0.221340350317344	-0.0016955822440566392
0.452677081751423	0.165381107941878	-0.008712509472322176
0.5736173607392089	-0.853477315024608	-0.0007249082565947833
0.26501341553673713	0.396863481764047	-0.0016945267369070603
0.8793221709390011	0.769838457165407	0.0029230765585841582
0.24229928682511664	-0.185830633227214	-0.0018647575017411563
0.703347030258498	0.105026034925164	-0.005192469627519925
0.6494118878252872	0.566649162752722	-0.005242952850123261
0.4918065491632924	-0.476452721419222	-0.006111924016593462
0.4024041492586336	0.108230499429975	-0.0072364361091678065
0.36746640603246256	0.319517445419953	-0.004740602331443341
0.1444083233188971	-0.953679105952479	-4.185711846409662e-7
0.6330427302807079	-0.865446406700843	-0.0007137123730705519
0.5158214601700274	-0.254380572761991	-0.00954472358537458
0.15590078264703486	-0.405562763551423	-0.00034146708225074975
0.4477516382442775	-0.631142713721189	-0.002912003819630235
0.7457807142796773	0.918861510425555	-0.00027842613445116577
0.40683828759746354	0.467432591950026	-0.0043410537814735015
0.5677368040762503	-0.238102443108564	-0.010116197879606287
0.6074028124649617	-0.800442317798325	-0.0015357286036279134
0.7842967359483137	0.762918045106155	-0.0009025048862649509
0.6472360582281885	-0.958643020510478	-0.000041258450261187036
0.8809765624890095	-0.993274485115895	-8.337952268840922e-7
0.8580562511720061	0.542283932633147	0.008091903617359
0.44165669028863275	-0.885323803344584	-0.00020297266783599627
0.6767764475160521	-0.226564747235639	-0.006977122615889054
0.42802474492171516	-0.497644234372988	-0.004445943545959858
0.5595354548499745	-0.541598878394321	-0.005894375164262579
0.5052810118669561	0.531694058535023	-0.00542716989408313
0.3348641761263078	-0.588252512815737	-0.0017111564133683187
0.8376521237850871	0.707039501875871	0.001794926947013425
0.8044753153805617	0.614626569465484	0.0010854812410550218
0.46009053328403227	0.171090113733118	-0.008905487565283579
0.7470542302100018	-0.55353473192133	-0.002118576817921858
0.09413263775668293	-0.0774479880847276	-0.00012003273662062544
0.7744725558909032	-0.901496703534561	-0.0003918954587971873
0.0681604171155851	-0.86242214030943	-8.414682012261099e-7
0.7300078412749657	0.790728028876493	-0.0015351649196763137
0.5178449819069821	0.226900138697416	-0.009840256605037538
0.623249236512711	0.594108253349217	-0.005064922117783458
0.8000499439960855	0.156104824198746	0.006336907666703938
0.5869271515457702	0.850503828071661	-0.0007929305308974862
0.40213047240323946	0.843539030916925	-0.0003362761448054924
0.5771129463665157	0.509032600184465	-0.006551189304405566
0.3102816613807061	0.326235557333353	-0.0030463111187306606
0.6905629546054546	0.497889543471508	-0.004935179525355659
0.8877164488305942	-0.951033798377008	-0.000030157781476870184
0.8889815886682128	-0.191006866485797	0.023288411184605545
0.5728768466460666	-0.801927575826557	-0.0013904329392813023
0.529420234649225	0.36411627120805	-0.008435941266537707
0.5864095820247582	-0.511416587262949	-0.006526965293310031
0.9588087294352312	-0.270418886972812	0.042569978294363535
0.14207008908034385	-0.744975169924747	-0.0000429309665483252
0.6808526107732328	-0.928599640216693	-0.00018745577955024461
0.9166781599666921	-0.281058821544963	0.0283658520531975
0.5106463426475191	0.981906538893217	-1.916562210859754e-6
0.2149047585267559	0.800645111583409	-0.00008656492823627211
0.1868071861729349	-0.160560586038925	-0.000894364928539609
0.5814206407617103	0.224176543249281	-0.010164390339200744
0.24464274124395527	-0.209858402698446	-0.0018683800910559527
0.6683603890495557	-0.45294361648812	-0.0060908355846320626
0.9432875084670865	-0.900027911680748	0.0020354145008646147
0.6737564666354698	-0.989110316835644	-1.1078544639045275e-6
0.8256557595313103	0.0459915453902656	0.011239573529438631
0.33403338126113113	0.981021758085849	-5.182388553097204e-7
0.4273439903648413	0.0445520836627597	-0.008320790223910456
0.9604171058219021	-0.879995778270971	0.004793307464653284
0.33161272016258003	0.459019238796479	-0.0026747738786191974
0.8207374097393191	0.990671918629958	-1.4754729128429124e-6
0.6415465216476196	0.086457933960717	-0.009263314878964788
0.3418097840252214	-0.787499067009251	-0.0004350825615339637
0.0089301668810815	0.787789636524277	-5.487189574949489e-9
0.36714442175110407	0.983543547248281	-4.7189072943269574e-7
0.6791709803962628	-0.783074713822076	-0.0018649108345415995
0.7764651858120704	-0.750941614898833	-0.001089080269593312
0.27667253148133586	-0.719993615204904	-0.00043532656286821795
0.24621397772512718	0.779734911071308	-0.00017121029800273732
0.5927195415707649	-0.655944564892814	-0.003983924398435874
0.44661404585437126	-0.935158923750336	-0.00004618131198308209
0.8845486416032253	0.602974763179053	0.009631372807993045
0.5934796707311558	-0.492322933124145	-0.006831282326690769
0.7560766863078214	0.850046808747368	-0.0008388872638268172
0.6914862866053543	0.658175607926116	-0.0034248085746559857
0.5875090663869286	-0.557669081781951	-0.005739357851035138
0.7692202191942439	-0.801523712321165	-0.001070218589431829
0.9711245835956835	-0.997579182528997	-6.845200184247722e-8
0.6301632997072704	0.529792492911459	-0.0060113543279967045
0.8917109518164943	-0.256455494888619	0.022647389637402544
0.7942368146570697	0.343941450410026	0.0037240027979700066
0.9568096543517793	-0.298409883970265	0.04083832194552466
0.5261170276845868	-0.901077154128072	-0.00022928610351416465
0.10821209824521048	-0.669486526069532	-0.000034023235206181845
0.7842957360049719	-0.881619671138307	-0.0005040779030183031
0.8542991653699895	0.889401783003098	-0.00005509181529231086
0.598404459098658	-0.606529407194756	-0.004892072279251182
0.6601051219529706	0.947092348272815	-0.00008295496464828738
0.7528324937232921	-0.332228897079617	-0.0008710980613393106
0.8360614869358108	0.85319479655957	-0.0001263618742348381
0.855620479657677	-0.982128966261676	-9.487084585558046e-6
0.7277347302663865	0.801387038553652	-0.0014411550013028662
0.5175022632955076	0.714298493681826	-0.0024209645661007837
0.14580366903856465	-0.927289188822834	-1.5817371150417726e-6
0.44834640719562924	-0.694497900021801	-0.0020368414852284444
0.7465217186367992	-0.995795503605576	-1.0016130382033217e-7
0.18536753001777714	-0.17558690903285	-0.0008619697681512545
0.9168646856902032	-0.718029970568644	0.008874282308435838
0.5692215950041885	-0.459840221265666	-0.007332360495495952
0.23365846338664686	-0.691092439652942	-0.00032304623151647104
0.27211046863873295	0.0592289002218799	-0.002798950879536926
0.7541700266084447	0.352099204684191	-0.0008369174720553018
0.5146297046321903	0.765255438390758	-0.0016170419630920526
0.5485117394149551	-0.956774571218907	-0.000028714620308220134
0.28233195977466197	-0.294318398303514	-0.0024887784415132588
0.4039189251588537	0.731708972929764	-0.001194175980428422
0.8170547847876628	-0.493022345310559	0.004236537668414963
0.5089124725998385	-0.621127445744891	-0.0039193507632917695
0.31660431865699484	-0.319838836326196	-0.0032510575003666833
0.708869962646531	-0.304564861383754	-0.004632166506358269
0.1680243287280702	0.350467994357095	-0.0004899686142374923
0.6697267997484531	0.87624620147691	-0.0006390388251229234
0.7988512478729337	0.382371137091348	0.0038269930423145506
0.26541027327553335	-0.893808281276138	-0.00003265008053575281
0.7408603884756869	0.0555385269670975	-0.00139282567249089
0.7454672050059176	0.801073185798698	-0.0013169053375937554
0.07539465637924339	-0.918363848992705	-2.6689698807088694e-7
0.3873970918399204	-0.556140185551272	-0.0028798567041524665
0.35757665529105664	-0.860472091640468	-0.0001760857142196378
0.8964636716127625	0.603095477936391	0.011422597054748136
0.6631612799423462	-0.341789836386964	-0.007141678006860993
0.799938109662353	-0.316333125742648	0.0048037806810611325
0.08416692025097142	0.740353395298715	-8.683911265188265e-6
0.6609485251133927	0.919660057145307	-0.00023539089267271673
0.6741604798418545	-0.616427929796393	-0.0042072135633343015
0.3644959359021673	0.872397090842262	-0.00014848095560321303
0.716329542157009	0.874996360896231	-0.0006710798021134703
0.6432463039081668	-0.455283923338174	-0.00676686836060092
0.49530848989915277	0.573739534957999	-0.00455071737667525
0.8017798832077414	0.597300647444081	0.0011190035381889586
0.3885905424441836	-0.334347965309207	-0.005265423449405885
0.2822735890170899	-0.784197933340178	-0.00025044336400362584
0.09135540342447078	-0.49635046454759	-0.00004958751693286161
0.4278838259385289	0.969072746329403	-4.998104838012803e-6
0.5175529314194501	-0.740024995483434	-0.0020129938196855996
0.6337345091644857	0.407017410793358	-0.007521512513630943
0.5697860717961066	-0.29667922646385	-0.009534732717254777
0.7821892642534278	0.550615056252202	0.00017364352149293834
0.3008256096023149	0.69149503538782	-0.0006964700210239764
0.7834274019616649	-0.281846748722462	0.002963952861842241
0.5111104784516892	0.131516872755628	-0.010413083352534401
0.5755160746106054	0.404537402614758	-0.008176356169010347
0.5937892757098212	0.93035849647902	-0.00012895668860895342
0.94511298285871	-0.968527610338652	0.00008612913904007946
0.9146359942541791	0.315954740039919	0.026782640175339233
0.8163927110017255	-0.707715378690363	0.0005891565225937666
0.4250927646454003	0.327567437121078	-0.006453076127088405
0.2935479595339357	-0.150589543589708	-0.0032773920100423303
0.3872004265061302	0.701832402217588	-0.0013343744674113075
0.7989669695089425	-0.646152410090754	0.00034591671062108383
0.45531647013251997	-0.310637886816774	-0.007524923798959138
0.3789024336287561	0.309416582156906	-0.005179890171669728
0.919012053242476	0.0582243920267514	0.03287455105563858
0.782052556098264	0.843897071761028	-0.0007314224114044434
0.5819024268473196	0.248015083897908	-0.009959920327044482
0.9024713116766667	0.854071392576403	0.0016517884887942932
0.5001028816687701	-0.21276388990082	-0.00963255839105417
0.8039061282273336	-0.896136581246707	-0.00036127290172807144
0.3055292006379648	0.446871089120065	-0.0022172014096164235
0.7020302944246966	-0.369626077208792	-0.004978336506839884
0.8765618218399418	0.728630895433115	0.004033226073344234
0.29363486731524285	-0.350397158572613	-0.002504953585126237
0.7231596764149996	0.37750560927534	-0.0035419555372282435
0.9745944836671181	-0.469543952097672	0.04103415474938719
0.2928503189712455	0.58342462887624	-0.0011958714602964757
0.19599853036085735	0.730888974233	-0.00013524121014553856
0.8615480824193501	0.913304448235638	-0.00007365786884324101
0.4978503945053147	0.585149390489443	-0.004393272019208031
0.5049994122275319	-0.603996651314159	-0.004167591216894969
0.6158840966748895	-0.568856786582014	-0.005513981183746785
0.052184083775248	0.388818365086126	-0.000012656539586913449
0.18263017206863202	0.871453710888035	-0.00001613855794857386
0.6536725441783043	-0.449256756387371	-0.006573473025148655
0.5117028761812813	0.921139869637439	-0.00011822362137870947
0.19362853622559395	0.101378585868861	-0.0010372361646893212
0.6171734147367671	0.970872818859421	-0.000013760172037627646
0.282006646956541	-0.181011493734046	-0.0028649185012672228
0.4256862416979111	0.279170480352853	-0.006951018181058806
0.9168605217267176	0.723387682479344	0.008589374828029796
0.5036781600882067	-0.774686448153852	-0.0014172286834020636
0.37885340360763203	0.996483475222394	-5.375908855773142e-9
0.7878448626263118	-0.480246225790037	0.0013905462689077484
0.38295784640826425	-0.414239287129055	-0.0043261398207603205
0.42339392949706145	-0.405077766219144	-0.005524418128500023
0.6433562390979584	-0.441483668076762	-0.006919769590950574
0.46931880863951975	-0.298355270833398	-0.008044317678069087
0.10324229671626686	0.567992220963644	-0.00005315498383553814
0.5736841517766627	0.131016943180253	-0.01082412226616229
0.48107674885945817	0.930398343713412	-0.0000705537711112283
0.7730674473447896	-0.980226598459258	-9.3753673921191e-6
0.8535440329120211	0.926132720654903	-0.00011943162534360157
0.440103525274753	-0.258019786377623	-0.007601760207645371
0.21603484749091667	-0.784219624283638	-0.00010739604041556736
0.7040877388696778	-0.725624971088753	-0.0024769182525094784
0.5590541555141199	0.672347875775605	-0.0034955118394897912
0.7014392231713227	0.0338827563575748	-0.0053710202593640465
0.6153488408750256	0.250582021713595	-0.009414792291647383
0.41933881647876714	-0.106807273540298	-0.007864671474577352
0.9359839442727734	-0.996789354677415	-1.7159410889190422e-7
0.8499220156893188	-0.957659514268657	-0.00006214638279264269
0.8266887522049726	0.909033937333967	-0.0002379983092383228
0.8059528330330755	0.7603244134663	-0.00031243503415729956
0.7310310023613313	0.0888012533192213	-0.002513919266049621
0.2546636549415702	0.358688528703322	-0.0016493188590259976
0.3120207864519327	0.832884752882545	-0.00018178931287881
0.22847308032866526	-0.2317747482217	-0.0014947832803531582
0.42136923909979596	-0.816213131798041	-0.0005685879492624249
0.15741298983408217	0.969868210591963	-1.582223443208448e-7
0.1354594710570101	0.386789437404119	-0.0002337551713259803
0.9317796295837518	0.959742912172082	0.00009156842804325186
0.7760487733216157	-0.189385823267812	0.002646235328456206
0.5637016886026964	-0.61892970393346	-0.0045150476469796265
0.8666261728487351	-0.240661124191224	0.017398902751981474
0.8222647892296151	0.623478514713085	0.0022889915834791857
0.890298768907156	-0.865285251065848	0.0009162626852700541
0.19218429537158171	0.565595697704102	-0.0003662513981737624
0.4943885469765858	0.395673874170816	-0.0073934020940491126
0.5260865026106137	0.149752444602359	-0.010544314358200427
0.8542246029235987	0.265151967687581	0.014468205647540476
0.6716950984969079	-0.864867293037436	-0.000770150496824369
0.7714778853079027	-0.252997006189433	0.001669698922816355
0.5323722046240387	0.209244244308829	-0.010193478062804559
0.840147347488264	0.812173392834717	0.00027429555066995416
0.09836432542852093	0.612457903350837	-0.000036261445385747615
0.6274017839890494	-0.500605579107827	-0.006461542782257417
0.6639711839379555	-0.551046096688696	-0.005193807005487166
0.5527351709715244	0.47332232498032	-0.007016847387540821
0.2276136206770801	-0.825240496682626	-0.00007435260088104392
0.8671588708048704	-0.978161314883643	-0.000015331821102586222
0.5047975190960604	-0.46687039779199	-0.0065012935981759645
0.48798200856323476	-0.849014974264034	-0.0005312117725492372
0.5825168863632885	-0.22432631353556	-0.010153803811297536
0.9690082729823258	0.669380298421282	0.024544157384831046
0.2106433876349631	0.481733614181836	-0.0006745176973041822
0.3035442391553677	-0.523226183565658	-0.0017002095019857367
0.06131504568485783	0.74125213914453	-3.222726098878178e-6
0.6704962779766434	-0.668716514709248	-0.0035594222226468823
0.15034553332273215	0.429511560644138	-0.0002858313787557865
0.8686499998019646	0.479411720829012	0.01164069117084073
0.7970360933721738	0.731200487089395	-0.0004435729432568789
0.5008086855040148	0.716601020996024	-0.0022374343151602546
0.5961489978684242	-0.278834035154825	-0.009529965157353278
0.4821081724175154	-0.71017948125182	-0.002160565097030036
0.8129843289697268	-0.235988444700341	0.007673730956544399
0.41356080741747075	-0.847592640504549	-0.00034231134336291675
0.31276054121222846	-0.105574710518756	-0.003988357765027557
0.19073367444024555	0.218026095597966	-0.0008953483625325266
0.6975428174130344	0.526564790903945	-0.004473626190722933
0.37503045173830796	-0.662593978684259	-0.0015795791798759867
0.41179588738358147	-0.0976912102648581	-0.007620667803077521
0.3269305523563777	0.673614412322862	-0.0010040072860589434
0.8288919890618338	0.876110046148972	-0.00026732092005628494
0.8408768299132194	-0.914822688842365	-0.0001752820479278123
0.1877205780562969	0.158145317177173	-0.0009093058363119595
0.7476490211027578	0.691879211915239	-0.0019523724880601047
0.4644228389204015	-0.0734225952606445	-0.00949959883219312
0.504304153915078	-0.17806434355845	-0.009990930445883561
0.6442062446325286	-0.541009487070843	-0.005670687137488429
0.8412951726158157	0.299537466336966	0.01147206517729688
0.15740113427540628	0.727287333755169	-0.00006986873144569503
0.001443605413339323	-0.578708258271234	-1.2316562375873435e-10
0.846218631618005	0.979975195870007	-0.000012292318125966737
0.6464800775073294	-0.268976530930511	-0.008300683564203932
0.070920535253944	0.308980220336133	-0.000038733525782490046
0.17592541676247153	-0.301026762564232	-0.0006208606602878875
0.871491566527781	-0.998105586664347	-2.1206974914367134e-8
0.07063448778932395	0.675232420339579	-8.693291755126992e-6
0.4837202117468247	-0.759743826548544	-0.0014828721258061332
0.3142233928692812	0.200984505362783	-0.003752698659450386
0.6895885098984665	0.511827020157703	-0.00486853662398082
0.16536433384759444	0.676677174941751	-0.0001217649101577281
0.6411423704630342	0.770866322559831	-0.002073937649868557
0.19104961760224512	0.927539061368678	-3.8016261279225012e-6
0.5545455501255814	0.998262744099534	-2.4634500387191513e-9
0.49599912171118726	0.634389720120059	-0.0035264386372975435
0.8096719141716611	0.391812660622144	0.0050680216556242535
0.7686267059484896	0.842135874785523	-0.000834820140679753
0.8492271249760612	0.937243552323939	-0.00011366537826037545
0.9192797178767657	-0.78347613856218	0.0057601323656259786
0.4488277038987854	-0.10616450189399	-0.00889188834725135
0.6104411782589184	-0.914891869368765	-0.00022891639983922934
0.5697946478022768	0.965591115571962	-0.00001713707181022986
0.01904202420407274	0.748335680204182	-8.429619854907474e-8
0.7149191870483386	-0.636778820237181	-0.0031375304142877863
0.7877672985780799	-0.782811199472633	-0.0008273853469589015
0.5649975608727738	0.577993921682546	-0.005276720586606117
0.7320251777684573	0.998634653949353	-3.2946571741040528e-9
0.7833668581565176	0.711634308959521	-0.0008396548926105606
0.14871640597673852	0.65705848703619	-0.0000998912053660024
0.3283578066153464	-0.747701856219096	-0.0005763001399867614
0.45527385254633934	-0.907433302382578	-0.00012746583442899397
0.8121963675083399	0.985243473999955	-4.9892111330105295e-6
0.7970010248136826	0.524423135196272	0.0016953344668830725
0.8050161212843412	-0.903436530198264	-0.0003235377126668391
0.2598156892216628	-0.963085599256572	-1.533912918453288e-6
0.2907143677786903	-0.555234849461475	-0.0013253891765016188
0.8339885993663894	0.200893079350027	0.011648952788007523
0.5597794108775815	-0.773166929845141	-0.0017643879367113932
0.9430884412128385	0.958675798718572	0.00019111881841228499
0.23986140109898887	0.687577822276226	-0.00035936520404829773
0.1400327812465186	-0.7372035482975	-0.00004415416523136932
0.7667360631483208	0.697448083252871	-0.001376698451135449
0.2675712187533407	0.856788593797045	-0.00007463919584103425
0.7114435473879756	-0.313049975567523	-0.004433286190951567
0.2433337422767687	-0.464851067528287	-0.0010954155131305177
0.461533091059233	-0.0544744853898468	-0.009458344680946147
0.2960131292308919	-0.317257689806276	-0.002725994144983207
0.3832982887724901	-0.0292803226073306	-0.006684380101495402
0.4076490640992411	-0.808529445983766	-0.0005703856818890964
0.40417916474709387	0.859932446952344	-0.00025897220219083027
0.9115408980584514	-0.975560837454864	-0.000010528376705083112
0.8909604836048168	0.111794417225928	0.02484242790541802
0.5013250550337718	0.623355951662871	-0.003783466879670435
0.7403381961684196	0.0970062020650947	-0.001496221992100144
0.37366802767247204	-0.738204353786351	-0.0009129529228375248
0.3242731191287254	0.50647239945953	-0.002168189461848492
0.921222489280677	0.982023746513575	-5.982735586933185e-6
0.7007137921601281	0.879367545983568	-0.0006249229145490305
0.22146291724921074	0.577496038855358	-0.0005344190211360585
0.31943996575031525	-0.536276154930287	-0.0018671901869262817
0.254668251344718	-0.541038456403687	-0.0009540333282994146
0.7978179296446947	-0.9333910652551	-0.00017770920577650414
0.44550683977878414	0.544801755426347	-0.004142427671644594
0.519020534290149	0.563441953667332	-0.00507229511180179
0.6888152659617636	0.348706152228706	-0.005830880442155694
0.5938326585578181	0.802133976696859	-0.0014662444609110665
0.5254781275054776	-0.498166156782216	-0.00629956360528881
0.27398771140707495	-0.515953342660907	-0.0013025840848951283
0.1777614663901909	-0.525716168307475	-0.00034227910519132984
0.515490660799571	-0.605886177723379	-0.00427119327888052
0.4935853636920305	0.608238988361655	-0.003937032810320331
0.9029260785903166	-0.793217823126354	0.003812780938225331
0.7463494675220195	0.412047654377065	-0.0017991795116617771
0.43841111367165636	0.903843119905999	-0.00012562818195257784
0.6443905194612374	-0.456773943952491	-0.006724084104823582
0.06830488910364073	-0.82939993731405	-1.5205775489616289e-6
0.6400822941564162	-0.664000328552615	-0.0038385342630698214
0.34387069421623884	0.547001813516744	-0.0021909939691239677
0.49961335440763904	0.958291778588416	-0.00001942601467290209
0.279963971602021	0.892092127446883	-0.00004063768301862079
0.013399504057671765	0.0967815594330403	-3.2814514030941027e-7
0.5249415721040708	-0.343152950537466	-0.008655925820761263
0.7172356597725275	0.787819217609132	-0.0016522914203430249
0.41825733762168155	-0.13563744704996	-0.007704985876668872
0.9312888110757315	0.809743241816254	0.0056854177369590675
0.667575751962162	-0.864942361800546	-0.0007654840420956351
0.6948415594041971	-0.945500552240249	-0.00010058388483457286
0.7908583721036786	-0.268296390744381	0.004073367834503471
0.46201404256861117	0.614246023231711	-0.003375461952932453
0.15882873715536003	0.814248019830844	-0.000027393131465129236
0.4424201146513117	-0.472540761504228	-0.0051195832649474264
0.5500654154654089	0.177163978718346	-0.010578009797163347
0.863224018701026	-0.634770900199156	0.005823223991751607
0.7844335586644937	-0.856283180247367	-0.000650585870369163
0.8229631724760543	0.101443517834999	0.010521758754764757
0.6150238741417429	0.824621329192687	-0.0012019269843884634
0.8028050895549581	-0.443390333625813	0.0034420317508653906
0.9554274685034008	-0.91958805322102	0.0018534063654047572
0.21802841459556735	-0.305762254936494	-0.0011648129072500371
0.2168626092222577	-0.876464807203241	-0.000025375676828455745
0.8585220258987227	-0.926484505709589	-0.00010237201541154753
0.28702034254474573	0.341030177614099	-0.00239641498822739
0.5233875280173276	0.185119112273201	-0.010268822951913668
0.31546275740676843	0.171074901683315	-0.0038993138156905305
0.4280126092139087	-0.340361712468895	-0.006403238573478431
0.16138978712423088	-0.704673109262563	-0.00009141128687608965
0.7152191556494457	-0.539111764660922	-0.0036990802103309107
0.7679996149154108	0.873292012270281	-0.0006120542344245352
0.8829701907261919	-0.888433403872765	0.0003484627357668195
0.5547752239897731	-0.343819831744288	-0.008943697127170426
0.7047402295254485	-0.788358687774477	-0.0017111762861872115
0.7152390219483614	0.343718790600439	-0.004131152909806751
0.6648579748816903	-0.325836370739032	-0.007167327432227341
0.5727721343894313	0.240212216349182	-0.010082643839764397
0.8448134079708508	-0.645914304673098	0.0037012141245098187
0.2610703605203743	-0.229226489924134	-0.002195279555744368
0.5656216897077421	-0.758270208642759	-0.0020335450531352704
0.5496874262707451	0.911525135554277	-0.00019429350116643358
0.842983463497684	-0.995236404795748	-2.501406480259316e-7
0.21269436534325423	0.327934773032213	-0.0010389275351194481
0.7899332678266652	0.855168047131754	-0.0006197389071856983
0.31347115317391794	-0.986822429092108	-1.4189564414693475e-7
0.6785689231452087	0.135174093373858	-0.00707295556460262
0.45959581707727126	0.670326752879929	-0.002500776937563215
0.21986327213386184	0.876365069023438	-0.000026599884116322932
0.7012684369312525	-0.697900196962106	-0.0028281965983666165
0.20489072593149799	-0.777441305780781	-0.00009798051685042258
0.3961473146444218	0.95522488391253	-0.000011118555724906332
0.7815794424691308	-0.51801673623999	0.0004337930226433257
0.1379081166457375	-0.832155293053894	-0.000013355377628808986
0.41521489460050387	0.763657459621137	-0.0009739891081271644
0.6715773967260316	-0.905290404924112	-0.0003554860444653466
0.6812673849535297	-0.371711187711986	-0.006124729495420066
0.8697504077756861	-0.374032814818627	0.014975592735468349
0.3098066926802219	0.658337969278917	-0.0009452033788074324
0.16600793896409452	-0.969722265892881	-1.913189857373768e-7
0.5977768320725331	0.493313159481991	-0.006803555311183424
0.2616846385081398	-0.793607859137992	-0.00017685837998298137
0.07674955577555927	-0.0134044349156387	-0.00006571747650399545
0.3661756002302166	0.690301545365261	-0.0012400431880328273
0.6475180056417192	0.865699224503816	-0.0007327279904637071
0.5860752780521985	0.971816833583856	-0.000010689020489220398
0.4042196519658524	-0.442343082331237	-0.004574619918204718
0.570783153099327	0.0875387310543981	-0.011019238313879479
0.22611338080185855	0.2902464693565	-0.0013309307115093576
0.754366092162843	-0.279133006240018	-0.00045983487215458434
0.17071913946425674	0.959019278762121	-5.084598245607374e-7
0.8148995643052541	-0.873034071608643	-0.00038281846959158013
0.5184497366146493	0.942455853219504	-0.00005295054685877606
0.83914446453927	-0.525101628540332	0.006142013778537634
0.14661111862974022	-0.834256518194882	-0.000015710949212957927
0.3128114664442167	0.713416659391574	-0.000665119272908228
0.4049433462335248	-0.682560237094637	-0.0017099503887354846
0.26130470168084463	0.274599747296856	-0.002067710852242547
0.9799094594590692	-0.972625733827662	0.0005701755661508531
0.5592087963885154	-0.475702544373856	-0.007024562461276569
0.5348640723169096	0.407447364088041	-0.007881087793983926
0.6867116747780335	-0.911323386900391	-0.000315858093050244
0.5490271907376537	0.78896495049989	-0.0014715825350487379
0.5771436371141125	-0.727322871521809	-0.0026213287192019116
0.931964962413293	-0.954223855899252	0.00014869379060643252
0.6277744995754195	-0.669260065489245	-0.0037832149376414363
0.6648293323664826	-0.222997328366673	-0.00767498031318738
0.701337586566093	0.0250236450475382	-0.005380615447636797
0.7576678759947175	0.974686148103715	-0.00001711710705437641
0.9347840452032846	-0.567808694157649	0.020915761845588136
0.9592070067703854	0.810725751209046	0.009909447840967594
0.17992552815106225	0.824037008723116	-0.000035497710709492115
0.7133955568966609	0.179809349559762	-0.004302222704285239
0.7563042591062775	0.966846361317192	-0.00003441021355419169
0.8533759300418089	-0.256547091232528	0.014458156243881791
0.8554767176368407	-0.614465758178413	0.005606415530961336
0.11105147198495513	0.443912784159461	-0.00010825146101520665
0.667389071262792	-0.934069827736201	-0.00014831159265650244
0.7103594704376743	0.530397840466155	-0.003945599576179619
0.7569184954874786	0.842351948922786	-0.0008985929220050298
0.5379949735168201	0.783651632545214	-0.0014913807107989209
0.23257335671886878	0.927429642525154	-7.331847277059853e-6
0.5953289154618502	0.146676072886703	-0.0104881739219271
0.8140559905872435	-0.434825169051016	0.00492271453493909
0.9117582454177787	-0.0494379769221135	0.030831167002309253
0.9062900104138373	-0.695984320012732	0.008539616775182118
0.2643042937223692	0.700632033415289	-0.0004402437803667016
0.1946810657387733	0.125348049527631	-0.001038589069136047
0.4379327103033359	0.986408543758208	-4.929172327100383e-7
0.8000929961777591	0.411312174205935	0.003585820241182733
0.7008052760010907	-0.358574216337671	-0.005084312701452231
0.7890628903313698	0.523472254800591	0.001006118677999967
0.41721447983220966	0.0933506919679221	-0.007833933150355405
0.20389889976882772	0.284975989337411	-0.0009908902750965663
0.9217639322197816	0.083951197319198	0.03350228930207553
0.43289629731530416	-0.0520434445116443	-0.008506262065488348
0.32019167869280174	0.515743395156664	-0.0020273780166795707
0.27896952120162494	0.613059932490671	-0.0008966874043351776
0.46389289186126575	0.584423604568424	-0.0038695975415609985
0.16316343967530195	0.848245501641139	-0.00001752031280793164
0.3730041657163813	0.962836472134611	-5.337780138059722e-6
0.3659450169204719	-0.687154731977965	-0.00126441389827998
0.3131976078908357	-0.840138306003888	-0.00016435821549977707
0.6514811645011958	0.0443406974140529	-0.008836847763694462
0.4829547916074109	0.53881333146845	-0.004933698522201559
0.6494711969632885	0.864210712651483	-0.0007528758776960675
0.21625793512630725	0.572479304893498	-0.0005089241624206962
0.24763523590361294	-0.821476025214757	-0.00010297387959187232
0.1409887243842657	-0.174008290737306	-0.0003803416323682143
0.8241798527494277	0.736646240855636	0.0005943088505194913
0.8308300287896395	-0.989581194412914	-2.10630038355478e-6
0.7686127729874587	-0.839398952420937	-0.0008533711185824803
0.609317455312623	-0.911345042492907	-0.00025203571148063017
0.8852961502451354	0.961017808085482	-0.00003446932084517534
0.6655422710008627	0.677789930024841	-0.0034728439423759557
0.5470261467443616	0.588513984443379	-0.004938462706943731
0.9867282278702741	0.303519403488981	0.05670504504997418
0.6644015685188519	-0.902091503007991	-0.00037731148750112407
0.12386193448626381	0.391912820829705	-0.00017554432509135406
0.13333989152207257	-0.360076491421027	-0.00023773032320473854
0.615420340372126	-0.729633008610788	-0.0027266230860204573
0.3305703101616528	0.479311660355012	-0.0024959713895340305
0.8281798453767277	0.249032210959546	0.010010457622397634
0.7024062375436393	-0.98573971433603	-2.7683409751946146e-6
0.40722616012370266	0.965633397814152	-5.731138496235344e-6
0.3268851089078237	0.875387725686353	-0.00009875753549561076
0.6115633936608981	0.479148970981388	-0.00693597785737672
0.050808294504424464	-0.902472343925915	-1.2903530992579293e-7
0.7066304020180564	0.131058598698723	-0.004901378533615233
0.4783036345669999	-0.442480816605617	-0.0063667228560807185
0.49923990303757004	-0.2694625766155	-0.009075355178851037
0.614039603416583	-0.984168883135795	-2.3958681624053533e-6
0.5318817920413131	-0.923634711762572	-0.00012140172598947257
0.8127919496031244	-0.209007578341627	0.007928284592849591
0.7783148700466765	-0.0288579698263046	0.0035031628619586514
0.7025973870710376	-0.104066260703311	-0.0052572361796450525
0.5147206419808804	0.827948966899301	-0.0008224985887413549
0.8393563036602041	0.994827497533703	-3.0955281212321433e-7
0.43613630111531326	-0.283310569962851	-0.007240503115877662
0.8004701860872074	-0.286962351274594	0.005219023765919416
0.34305714451696134	-0.739228780065414	-0.0007073107566446693
0.20944955071907997	-0.617040256600217	-0.0003684029962898183
0.7005092921286918	-0.898031944105352	-0.00043972131039643996
0.7716312099983947	-0.836865451505383	-0.0008488329065273908
0.5723676130818477	0.507050497633626	-0.006568614314990482
0.7855754305038278	0.241580580638072	0.0035837185580460044
0.3045038263936722	-0.939349128544106	-0.000010881408067242453
0.3801004465297161	-0.313445785505273	-0.005184266741902525
0.39492656640584894	-0.963717687449406	-6.040156826916084e-6
0.7026338337128594	-0.484470875341896	-0.004512380698092018
0.24971711822619655	0.802224741502631	-0.00013706488471924185
0.6744609723663121	-0.887409686055809	-0.0005254585708240005
0.713635084387993	-0.862273759876733	-0.0008083536623559339
0.4353357170898729	-0.386659223593831	-0.006074265326763047
0.39265789221465913	0.735557392515429	-0.0010717230680559989
0.4773299118224082	0.512982204999264	-0.005250075935665712
0.8170300202432731	0.350302599430328	0.006734227537866223
0.895420141276495	0.0140688083184673	0.026535352773006154
0.2878789929114831	0.930245702114327	-0.000013367281327981682
0.5673131846448188	0.785581331408607	-0.0016098540502639672
0.9255982463361276	0.491704102095522	0.022618526592536253
0.6827285607065436	-0.763088257045255	-0.0021385374349685202
0.430541728746809	0.993193233233474	-6.007277489969915e-8
0.21247439558546632	0.686093143672756	-0.00024929145616034605
0.7618494084287764	0.37472242594794	-0.00021215894494431135
0.5996161099100108	0.297375099649504	-0.009305637274022388
0.5792730195923651	0.63008863984756	-0.004402578922749421
0.8461817602853168	-0.995971792106649	-1.577170370567161e-7
0.6047181195690363	0.172195757758505	-0.010172030059750934
0.549063012759288	-0.89032463599959	-0.0003312942782461554
0.4399442514941744	0.879314895893032	-0.00022861415953345104
0.04585013164256517	0.486848774793446	-6.2435695874154135e-6
0.16100969201640852	0.858814691551843	-0.000013826927402549408
0.029383640471677738	-0.391348189695748	-2.201090826311581e-6
0.6101670320118255	0.330196613158433	-0.008811862265802056
0.40732501266178545	0.376715079579294	-0.005400356212346462
0.5166873909396281	0.896728928065638	-0.00024336811545829564
0.9000797339538895	0.718585466645234	0.0067184091026808845
0.4460050107735223	-0.943367489221704	-0.0000316785777504135
0.7836231862980644	-0.227088990245568	0.0034287174382031105
0.8427438101170789	0.525736862925603	0.006570964507747287
0.20435933192343025	-0.728835626159561	-0.00015709403686214177
0.34817904333791294	-0.538086429751261	-0.0023441508211558227
0.03093991358975562	-0.987256025764518	-7.181514244594924e-11
0.3012429671245576	-0.351876442681441	-0.0026785173382317027
0.3567790158705624	-0.194127246284337	-0.005197662002601573
0.4657759834679803	0.326433648078011	-0.0076300177616981735
0.3600922974802363	-0.978588572542234	-9.558358278564334e-7
0.6000133633433058	0.480562018035619	-0.006991694051123671
0.8657447511246876	0.440066454150792	0.012367583636548085
0.48340097823049333	0.249596590982431	-0.008912549683649866
0.5056069589329083	0.638296435810606	-0.0035800331602762916
0.9027569438310589	0.95975072633076	-9.668405063158235e-6
0.6241085907462542	-0.989793380359342	-7.073877867905935e-7
0.6546927450249178	-0.884784117284147	-0.0005324958828713358
0.31246821431046334	0.349252355540361	-0.002972036154384326
0.5936065418141006	-0.893534091139166	-0.00037046936228495925
0.24017899520477054	-0.906583842579361	-0.000016520213586336207
0.712347678369298	0.673893090193039	-0.0028904283412528793
0.6263512695613142	0.310220325569563	-0.008653266636167911
0.3024919440609656	0.594243928181037	-0.0012480726876594038
0.33616555241699636	-0.890398957604837	-0.00007690099978372739
0.3760471523456459	-0.524829572698762	-0.0030030908116565535
0.15583666547610595	-0.709173280117658	-0.00007895806248214039
0.841861489999578	0.990906355659942	-1.5318593017935125e-6
0.5762329960295458	-0.226630983171722	-0.010181280153046092
0.7550245406241709	0.812544747369957	-0.0011454628527678527
0.8473197748721282	0.264274800642289	0.013178935132981793
0.4816456510006685	-0.594863710853926	-0.003985427046606911
0.8556802403233925	-0.986025710831504	-5.119154434027781e-6
0.04617446521081666	-0.673746790110562	-2.378227687198437e-6
0.8590000356202245	0.879515285896268	0.00005662298051383114
0.7738068083411002	0.598423280149071	-0.0007493916773931044
0.5745202829850731	-0.680191999333295	-0.0034533778329212303
0.5729421088039811	-0.729205155392219	-0.002565726739040292
0.715572717092821	-0.457660893626664	-0.0039509663871407745
0.27405630779641305	0.767172948182022	-0.00027436404152941687
0.8101418089304574	0.811683528510925	-0.0004234510038120603
0.11068097493796128	-0.568527997461668	-0.00006573289933006788
0.5767383645833313	-0.344832822079247	-0.0089644447102098
0.8783787321139893	0.778526925011528	0.0026012130763154876
0.9232255790582605	-0.933950216902115	0.00033507214803092504
0.7634894277933412	0.30084742110565	0.00042532007552938773
0.7198969004213355	0.26665447600599	-0.0037608854546616025
0.49363575070469295	-0.27436460691695	-0.008902122005470312
0.37091414004943524	0.905906894293367	-0.00007014016161665828
0.5976231171146531	-0.366604141746871	-0.0085719752995935
0.5386399965062953	-0.445801915322575	-0.007330142928318271
0.6041595326511426	0.480926800941821	-0.006963784006288421
0.44093783792575836	0.517620767385767	-0.00444609854130149
0.6369705315970577	-0.813182178263579	-0.001414486167817788
0.8869803279291818	0.823563839826451	0.0017978887729322996
0.3431238886108782	-0.717197337084664	-0.0008478832330970092
0.6234829989045407	0.770511463934612	-0.0020534738452075672
0.6604393482744106	0.881332278394265	-0.000574768370206126
0.33584848041370124	-0.166262373001818	-0.004593364925514862
0.834291109165012	-0.601020728329557	0.003802820042625417
0.5614514891559143	0.726499021478147	-0.002544917291281249
0.8065540940677645	-0.541099769694059	0.0023318431606498295
0.6532453460200416	0.821926097847925	-0.0013110685761565204
0.9450658749751403	-0.635192794865947	0.0194169266701902
0.8109147048229703	-0.913246521723846	-0.00026433207944660597
0.6700369747882621	-0.7512904710363	-0.002353036545312151
0.45018492772984664	0.953852034082272	-0.00001844869840558772
0.43644853799304345	-0.95657642777505	-0.000014047443984169616
0.4779473919102327	-0.770532331261248	-0.0013073021729916895
0.750267747097484	-0.906348956181702	-0.0003730756914783341
0.49769912528996435	-0.882085293731166	-0.00030640593738934257
0.08520309569654114	0.229114728478324	-0.00007735969749013145
0.9532611452251445	0.144024645143877	0.04339373177506971
0.8252361098336449	0.985008260945942	-5.4878868060141635e-6
0.33956814908673294	0.442729466241243	-0.0029803731827715415
0.5088071973219814	-0.602987513999745	-0.004236120979148998
0.8579945467502227	0.75032110424558	0.002104570084713903
0.20438688948107755	-0.558310918133218	-0.0004569531521338231
0.9314899515744688	-0.672377280425415	0.013956116372500727
0.4686976207785284	-0.776035922907377	-0.0011831833174735594
0.17678191525501266	0.429384722300548	-0.00046805162868946885
0.5457433165257943	0.52573090301614	-0.006057383263321064
0.8060622190738257	-0.965673668378799	-0.00004208148172214306
0.5399418876760175	-0.360780707407358	-0.008603978130987316
0.6190100648743256	-0.0114921449398557	-0.01023880728714758
0.23284227144807684	-0.377438018543206	-0.0012198346589405934
0.7453948034173736	0.22488248445995	-0.0012188327129056442
0.5890443338349534	0.982789176457644	-2.6600504628121477e-6
0.044675523811186245	-0.761868020733748	-9.843817238639975e-7
0.5805603798090881	0.955184014229792	-0.00003759611899006781
0.5374516207212574	-0.97610284943319	-5.067681562266689e-6
0.2531922768922338	-0.371696684223867	-0.001576575336615358
0.08396754045374824	-0.890370304695493	-8.621368440957412e-7
0.1847316138800696	0.494965079834514	-0.0004327612673222362
0.750782130355515	-0.842172255417178	-0.0009287844424718928
0.6367410381329108	0.835020975186128	-0.0011044088256347785
0.5781628017282088	0.84698284669924	-0.0008115320129256192
0.8291195600096012	0.940212947448236	-0.00012881484524662642
0.65714865863666	0.323481060366933	-0.007516045379784548
0.5136840033233676	-0.503563859075076	-0.00603779154141573
0.7366902131421351	-0.78157659121051	-0.0015654569268539159
0.43859403391555657	0.921710440688325	-0.00007277167031548302
0.37404561565904504	0.874602749212554	-0.00015388134349745948
0.451003326014659	-0.722717783746406	-0.0016970179138990607
0.5795859618988104	-0.908472907504635	-0.0002422861339050219
0.7341650204302202	0.768624988932075	-0.0017071748671610497
0.9388436574908893	0.289671526889447	0.03470357596747711
0.8483705811556344	0.212973096120344	0.014182192951664186
0.24081922367858144	-0.792712035510358	-0.00013732710778214814
0.4858783867360946	0.814276033018124	-0.0008514513134231489
0.23094847833678664	0.171186833423544	-0.001647929602169595
0.4529323749125601	0.132792445906502	-0.00890436096319127
0.8559828057697573	-0.714690602398857	0.002851398569875785
0.8967970960641859	-0.392531279312862	0.019943112310765523
0.5261867625046053	-0.635876667870092	-0.0038603401968693315
0.9821492314257796	-0.96260219597262	0.0013384481829719686
0.7348836519278039	0.999742395797083	-2.2816403642615524e-11
0.03345717538583278	0.665251722117889	-9.452395372884097e-7
0.32381022204310694	-0.983279367359665	-3.207067612729983e-7
0.2016991913017862	0.563669359893192	-0.00042841363612176946
0.26682545235198907	-0.0269455496366215	-0.002670180469151562
0.707626867694737	0.860997497104217	-0.0008255538418794335
0.6683237743093011	-0.366251023196038	-0.006758050295928808
0.7892368186870592	-0.602681402168564	0.00017779876621853166
0.6275235327794267	0.628257286801698	-0.004479788661394392
0.5663959253668023	-0.56894474782254	-0.005450135218081666
0.8952846460012578	-0.850801672754029	0.0014365702107772406
0.20326785115472137	0.788106441236048	-0.00008449681852564796
0.3844018204189162	-0.96322594113641	-5.7322586624994525e-6
0.6117537099884492	-0.902138643017	-0.0003231323896222256
0.42600100648488715	0.210200413895525	-0.007531782193159338
0.7068911832926745	-0.208101507799159	-0.004855383347309563
0.7472794754966146	-0.900588266889123	-0.0004207184286693899
0.7772137602239224	-0.147217702174044	0.0030184354594287566
0.4440826669344076	-0.746150972059085	-0.0013570528100917275
0.016557337753417087	0.469052133766975	-3.046342392784078e-7
0.6698199729375709	-0.883302256114157	-0.0005635537515287356
0.7119150489764542	-0.993807358267259	-2.601211216916653e-7
0.8221433412303689	0.848643229900743	-0.00031098401042590633
0.95829993991508	0.601715769329454	0.02563132383128862
0.9472376037471986	-0.980771739822401	0.000013915017106018274
0.1134330671311678	0.654416073208948	-0.00004366230248437648
0.810493820639217	0.740145562835124	-0.000012500534866918189
0.7127752198971962	-0.789886241604452	-0.0016536028525131724
0.668762587042368	0.788006797585258	-0.0018085779065023094
0.3082404320377158	0.789587781520833	-0.0003097368491478727
0.35230155139327174	-0.073934740369811	-0.0054470242717576094
0.9488354461051561	0.424455233606813	0.03268757116608166
0.5593049521572906	-0.00608429793532632	-0.011204190762051838
0.6356818574266137	-0.116432849854859	-0.009443194909766384
0.8293601846491738	-0.397396623586118	0.00768447721012466
0.11187575375549429	0.0910931709847661	-0.00020123203620103162
0.2003374810352882	-0.0810342449847664	-0.001157974383271093
0.37477369886152934	0.863064428831208	-0.00019420555772572484
0.4948390889601662	-0.162280567174954	-0.009895584087111947
0.3377803800639279	0.986193007106091	-2.1086521672723045e-7
0.330065823322159	0.361757348383845	-0.003350152607446373
0.5010123717376324	0.203901552905332	-0.009725350021513516
0.6532561570801101	-0.101870736181794	-0.008658384107726678
0.7662825144559764	0.86031360084515	-0.0007159886766505469
0.7186956087780186	-0.860130221315523	-0.0008278932183674317
0.8167735127032926	-0.841096536206196	-0.0003721421793555737
0.5678385366024562	-0.368413480342982	-0.00866698232010963
0.4468946346675998	-0.88933425055047	-0.00019183949529651622
0.6183754366547297	-0.035188889417383	-0.010243272877151799
0.6998286129009048	-0.563725673597717	-0.0041271254623201645
0.6866735431159536	-0.363733797039923	-0.005884971801999273
0.16339602014093266	-0.756539776127136	-0.00005960934638577348
0.9224810062243799	0.875614152030393	0.001890391696982593
0.0832800894106683	0.880591892779107	-1.0660260096247828e-6
0.5202926776908958	-0.813908045368332	-0.0010054615789150936
0.6832154669180125	0.643375546036005	-0.003730819432000318
0.7759341887881862	0.973889187670699	-0.00001977434671215185
0.3038306855031283	0.617798828000797	-0.0011235140447677745
0.4294927711435405	0.835091393578012	-0.0004630000355813383
0.7119476665349685	0.36795017317896	-0.004339376756969908
0.7067005808396265	-0.750476126671117	-0.0021607895714961583
0.6967558432552335	0.975084614445152	-0.000012876327510164511
0.834581954377884	0.648320534341947	0.0027821120818322673
0.593675455947402	-0.601980782156027	-0.004965878140671111
0.7145558585372022	0.961041037578009	-0.000045600000100377264
0.5611114404825759	-0.721557998577728	-0.0026285477829957726
0.5414849103262354	0.250563381765319	-0.009909467560234806
0.5719688052356496	-0.828762231499655	-0.0010181781296036273
0.2867064709050806	0.449115641501002	-0.0018447083077177127
0.8580157573180335	-0.086531462763978	0.0174688915627055
0.9105193587207888	-0.860961413641051	0.0018090497558527117
0.8067784608418108	0.629078160416218	0.001051932963428309
0.3399054323700785	0.83659121841779	-0.0002246315943888631
0.6432912899192963	0.77857788247922	-0.001953070046103082
0.19788149030648572	0.0633721382110647	-0.001124415358088535
0.002850769630924347	-0.100967693556993	-3.127276477273742e-9
0.47085814926979114	-0.545573363097646	-0.004607270992459545
0.04142834668230118	-0.422432940734181	-5.702046211058267e-6
0.5462929626633386	0.67309042465295	-0.0033818412726940275
0.2683073554839162	0.353895801403778	-0.0019334004534106762
0.07369019161346299	-0.627761459776711	-0.000013580310283152862
0.48752307849879384	-0.0959631326245043	-0.010065870168928993
0.7432768895366532	0.46344289711611	-0.0021880293473185305
0.10746839180167875	0.832473639696881	-6.0097250703229685e-6
0.4091568185333338	-0.736774909746277	-0.00118624130019238
0.2691396189700004	-0.297473220662723	-0.00216677427543956
0.3708604833687236	-0.683793757776454	-0.001341416309831515
0.6389739447447668	0.631484719433051	-0.0043722332730778985
0.8219772148658956	-0.854737565063905	-0.00032208233043440327
0.9468195395139724	0.778909491745496	0.009877026322205116
0.9830617816768126	-0.0287248100157269	0.05936470471123808
0.8027547649839939	0.332490909654907	0.0049873045909094695
0.5947588608313642	0.600397849711316	-0.004996188421300866
0.16513852650192706	-0.343000564372082	-0.00047256309545472497
0.356980126854266	0.224750726847787	-0.00504330641138393
0.281555440223886	-0.155110669583747	-0.0029170355771591396
0.5718357276721296	0.985267251319906	-1.5376480332906858e-6
0.6588094727917415	-0.870601114007493	-0.0006906369068139227
0.13562906665495095	0.349334673422559	-0.0002565514788038154
0.8980364580986704	0.915443463775833	0.0002472802537587896
0.8182694896069691	0.298147364155609	0.0077100689749364446
0.5268644881276541	0.46902980449311	-0.006807240932948608
0.7271921939634906	-0.140089389658759	-0.002962742044032438
0.1857901844498356	-0.385509677618079	-0.0006114571799714501
0.032149925335059955	0.00827332869618885	-4.7195334680594e-6
0.8819204011326266	-0.817035650089059	0.001728923302503435
0.05489017702724713	0.126808322466378	-0.000022707856786536742
0.6652587565792515	-0.970018104422577	-0.000018664833574839616
0.7338488769264028	-0.811655559651281	-0.0013003927209051238
0.5349415756296371	0.300128451312707	-0.00931495190380677
0.09335381751024789	0.602677155181358	-0.000032574977628330656
0.2277301850225076	0.140496419674342	-0.0016235138023955446
0.3946304716011992	-0.569833455817918	-0.0028541033581047466
0.6383594597267346	-0.929941335879837	-0.00015638580035755355
0.6791858647136929	-0.390343745462522	-0.00611950376464513
0.7840097869263682	0.706461060194949	-0.0007990136954175556
0.8913763806513348	-0.977357019047939	-0.000014985300757834502
0.43682212710557217	0.969655221283746	-5.071482227797578e-6
0.5588247160034692	-0.353542782604001	-0.008837275348103461
0.8479335496339115	-0.926927516117565	-0.00013522197104852326
0.6183949886340945	0.331388966756373	-0.00864380591384933
0.061332136393746815	-0.43100485418368	-0.000018331426878693422
0.2501301358636997	0.75509282091346	-0.00023271221383559156
0.727778999332827	0.777500494846507	-0.0016854550679000352
0.2742689480772865	0.684564763383053	-0.0005536113485731992
0.6298697231791961	0.270556799974292	-0.008871409162757733
0.4260355974343562	0.892241750790131	-0.00015509538828041903
0.8061010498827221	0.902317725709659	-0.00032595335444477537
0.6724529316910691	-0.881313692106743	-0.0005868897457872738
0.5031931947623448	-0.731542248867429	-0.002029452414415386
0.8799242900422874	-0.474645017909222	0.013724737862650181
0.8664235737902463	0.728359361711172	0.0032438889203512057
0.3815369216735322	-0.689324005629248	-0.0013972224139154178
0.6458903498406771	-0.991109075254234	-5.312238773667908e-7
0.5224944728105718	0.924600450434566	-0.0001115935382736587
0.7614333176037826	0.820952123121107	-0.0010320031722699677
0.90345390687265	0.839070060531676	0.0021680552178623557
0.1496741313561516	-0.247110600210852	-0.0004166826033380625
0.3877834898472489	0.349494211114889	-0.005100224025733283
0.5021790992177333	0.875285974664207	-0.0003606090809447239
0.8638401421762337	0.719018110390311	0.0033163077935601105
0.833432432540387	-0.929761063017846	-0.00015973994298780302
0.7841436267566491	-0.871137840557597	-0.0005683446395256726
0.5316333554478473	-0.276559209847802	-0.009540716795931886
0.44877713074245207	-0.124447181316957	-0.008810639923720715
0.06342510004466226	-0.307928328268954	-0.00002763148837657157
0.068857613176419	0.712143687319429	-6.009729582863398e-6
0.32217497609092866	-0.021160992930799	-0.004418111625693748
0.8280344390428833	0.95835520959201	-0.00006490541432387702
0.6443297204987908	-0.881907063988584	-0.000549613774289614
0.8667828835768862	0.943210233322907	-0.00007318714657035086
0.6687897713879611	0.104394874319063	-0.007760700439284739
0.22346063962868043	0.256888780988528	-0.0013543596045146717
0.7952477962434477	0.931741170656842	-0.00018745400624548987
0.39296345432269886	0.598601391080435	-0.002493977555598317
0.5030736919020748	0.860195363354276	-0.000478264458553412
0.6255424620437368	0.816589203257978	-0.0013419040688291575
0.16476943199658878	0.716054846252211	-0.00008890391118602474
0.04215126212575334	-0.642508088152755	-2.2306931935002228e-6
0.5100984244525002	-0.838397308879997	-0.000697145011418316
0.683577246572858	0.917983534281871	-0.0002620996512261327
0.23650748065976354	-0.782144105434343	-0.0001466883963163069
0.37346332694710704	-0.952513049527197	-0.000010789871649649573
0.11430851564756772	0.289592475294574	-0.0001718286431202414
0.4033211935432087	-0.790235564945582	-0.0006852092284475808
0.723249122666361	0.136899784439312	-0.003355267200114332
0.6167023593909243	-0.931858396925651	-0.0001342607865210661
0.11730868449414232	0.865681530051276	-4.368664522093385e-6
0.28982793159271597	-0.152805295766831	-0.0031613654111080805
0.9355762924634666	0.39980618803556	0.02957349990740624
0.8406622368725201	-0.250620092278351	0.012179748516523488
0.7727996512748374	-0.7311024437486	-0.0011924628595978066
0.9339027720259064	-0.960424046651103	0.00009800471944841072
0.12690018320631033	0.029707087987999	-0.0003007494334386459
0.12869694112590002	-0.677302368524107	-0.0000552959734786801
0.19357477538134876	-0.944002226517448	-1.9027355343719673e-6
0.17783503712708093	-0.907851323879157	-5.909330091598645e-6
0.9743907042203616	0.473417957096339	0.0407034288869969
0.25840766892986944	-0.491636555859556	-0.0011970951798734159
0.30005579773985247	0.919090926231457	-0.00002320214004095448
0.8704250420619836	0.879363574582652	0.00023408315898476394
0.28094248380639875	0.885621977415935	-0.00004810236208898563
0.30989101440239636	0.268231168155853	-0.003333519391938383
0.6341417118424176	0.640560982786161	-0.004248972033349885
0.41813736028793247	0.278230378076364	-0.006716858084839645
0.2197782970486604	-0.880334810594753	-0.000024318447930492556
0.7634073497686857	0.106743636974668	0.0013005624762078257
0.24238972415959084	-0.644063569680438	-0.0004937499766191713
0.17831841744577598	0.236308267282586	-0.0007157509791049987
0.17922230314661497	-0.0615907184960239	-0.0008397905464196363
0.6478843897552895	-0.00978999021793327	-0.00904194590297799
0.44516930403579613	-0.643608915743284	-0.002697634159584842
0.5293188903247531	0.981251792372342	-2.3946983206515534e-6
0.95618821251477	0.657623598927591	0.02099251761084842
0.7011283874753417	-0.267356716140059	-0.005248210661733207
0.9042737933329618	-0.55214804194019	0.015082103482848603
0.6535890484161028	-0.940170812883057	-0.00011094534521583143
0.8585504683941679	-0.343627173243663	0.013652064257950014
0.21379591265751957	-0.617179011235144	-0.0003921203694633936
0.8015993698927506	-0.979093276727018	-0.000012074162878577191
0.8807382530557694	-0.62817966001313	0.008124931677909356
0.21963159072194532	0.94479184635143	-2.7825966513641717e-6
0.49883580202201294	-0.996148769990565	-1.8367614785469506e-8
0.6751443968980526	0.697598629541906	-0.0031110309885727925
0.33004506552239843	0.652625745948302	-0.0011747020051758425
0.3663510289617823	-0.909759791135575	-0.0000602127782516877
0.7618021091003764	0.756282655223889	-0.0013857445179843067
0.4070732823230557	0.207739035000723	-0.006896389857315079
0.8173305711596514	0.0863275894418309	0.009599554933704554
0.4707000103438738	0.610316293213757	-0.0035681849669270756
0.7472296971847542	-0.445500669446977	-0.0018448052357158806
0.3585019758876835	0.810969037249683	-0.00037912234977978567
0.685621477619056	0.757546796824132	-0.002204043569311516
0.7409261828920823	-0.541622593903783	-0.0024458309471724693
0.8318370275257558	0.541808758558965	0.004894297800323007
0.35687293629033306	0.645303433397892	-0.0015257827906492067
0.7016528021558559	-0.88189084600906	-0.0005988575584384926
0.5662319579618447	-0.864755176033913	-0.0005872290140098545
0.37543335836752223	0.807690812788448	-0.00045363836953136565
0.048445466075540344	0.792238067594264	-8.860838584583693e-7
0.013693263713291147	-0.470124962626219	-1.7112942342349355e-7
0.74028931174742	-0.0482291152294646	-0.0014533833980919489
0.9597709541509558	-0.913498660036437	0.002508699053893462
0.4694381936723789	-0.544935469089033	-0.004591570266584146
0.548468788477929	-0.110521437660825	-0.010947515851889923
0.8379994401438605	-0.485107299165233	0.00696781133514949
0.49311479872875325	0.0780557430099924	-0.010264956272569166
0.6037251802504895	0.84003137791709	-0.0009651026992477737
0.8560546095472791	0.759021147734919	0.0017950054802619477
0.8855928023856485	-0.829157739971467	0.001585805401795933
0.6119713842212003	0.924475292742389	-0.00017097799335783967
0.5040701998384416	-0.950630212906653	-0.000031927234785472586
0.9404461081990885	-0.968347938242562	0.00006444386741196977
0.8496593085437641	0.994910206123066	-3.152478947250726e-7
0.9097018137327856	-0.0149076641984697	0.03036492111324404
0.1839103414146034	0.710526654784762	-0.0001315288494871055
0.9148355781360162	0.604556767098808	0.01454043884451286
0.5482603380481954	-0.697370791179941	-0.002963325248755011
0.27388972651396537	0.978143931688962	-3.968991843636311e-7
0.19513565917498504	0.668630623984525	-0.0002159990976019206
0.7689088097603325	-0.91960634099503	-0.000270381246998605
0.9721955521356885	-0.977977177549713	0.00017713587375708592
0.7182055952467031	-0.282249553460472	-0.003909130251856131
0.062017516909673324	-0.272683575259948	-0.000027540423982943125
0.8814377932725062	0.136213209939747	0.022270404802358465
0.5714389506828167	0.0153558121223508	-0.011153885020025532
0.7124671157206508	0.906747721823466	-0.0003673560941655717
0.8113803666426447	-0.761615238263563	-0.00014917142351621713
0.2216660554230522	0.47488438458965	-0.0008042193233674174
0.6143568482336986	0.312890134265187	-0.008905316648090732
0.3764150090565648	-0.286853529031906	-0.005279510864834676
0.37864779954081756	0.320114761254033	-0.00508266881472852
0.946636869949495	-0.754490270626337	0.011562857626948128
0.09358151198897166	0.628128120500446	-0.000028355628633673635
0.9564114755359348	0.883015653614564	0.00408708321505309
0.2943227255369795	0.56041909458542	-0.001343641042328729
0.1333403061532964	0.224232819386395	-0.00030330724506459915
0.2195442128310199	0.489748892847889	-0.000743108663593084
0.7071880016389765	-0.810245912845303	-0.0014308184209653192
0.32766034934447696	-0.0516590817585679	-0.004586848011305407
0.6295725154512205	-0.699313500660983	-0.0032656075187599306
0.7868735500301967	0.888307015056151	-0.0004550202720788934
0.4764023045997661	-0.978137036711988	-2.6315072750575164e-6
0.48835581719871096	0.199422751343105	-0.009475013047890326
0.8117933930282732	0.214091236855542	0.0077163409134376705
0.17441037026000533	0.0538467109575843	-0.0007764514333944124
0.7643149014540168	-0.145792090267625	0.001298198273166805
0.3841523679341762	0.147986094573239	-0.006400535659063731
0.42008547763944104	-0.669023991706294	-0.0020398489569870035
0.3468297874521131	-0.938956092723185	-0.000017119688973970638
0.6263437344191921	0.192645499609028	-0.009476055704991012
0.30092459726725673	0.651148341823604	-0.0009065020278224353
0.6584951777326933	0.397451811111853	-0.0069071595064725926
0.9304531775104649	-0.142890816560764	0.03546368377902327
0.8648496966079633	0.661482418652245	0.005143453884160936
0.7576985831846188	-0.410778859726277	-0.0008188959673379429
0.9745629167304851	-0.346138957841946	0.04712267093557413
0.3379058734192911	-0.441721006498988	-0.002950327717360157
0.1811940053901429	-0.449305502492626	-0.00047524720722969216
0.3979803791851691	-0.925381500704697	-0.00004690758194854901
0.8444972623998112	-0.148175808169656	0.014204157940022524
0.8843893598921462	0.236964244339828	0.021357099691050912
0.4891342145676824	-0.504201132420109	-0.005613159469596407
0.7094169207724917	0.887322757997036	-0.0005458012212733656
0.890760386607751	-0.973216379774435	-0.00001992087336246231
0.9203571643957568	-0.943130411017583	0.00017421121730109798
0.574595711914463	0.444987757933579	-0.007578365633167386
0.8733238057028707	-0.34922130055766	0.016337506248532443
0.8439695819798094	-0.849258257213044	0.000029770473901933823
0.45708357372789776	0.694032143108204	-0.002136622972704939
0.4526549888631168	-0.111202104905311	-0.008995696356044233
0.6766037309794992	-0.976501586753477	-0.00001002020410196572
0.33795248322638133	-0.44952735227922	-0.0028889301372082665
0.4721720627038502	0.46029123434397	-0.005966658348255209
0.6396984582516397	-0.85781502132231	-0.0008150741937741051
0.3245575273301869	-0.699990705208091	-0.0008204164713306105
0.9005946567261034	-0.933608953485069	0.00009703326922425673
0.5101610161735901	-0.914672909214244	-0.00014401964325851956
0.43731950701540734	0.119793758537644	-0.008447634286796731
0.928667816588972	-0.161633394494946	0.034599261697868804
0.7661941573308164	-0.962964419750612	-0.0000467503660569472
0.33746837104516825	0.474280257996915	-0.002678397836617521
0.05714389998030785	-0.654745942464936	-5.224855683086321e-6
0.5793947852556568	-0.629171089669308	-0.004420092745856889
0.6459303976636518	0.317104086881672	-0.007993046078881634
0.49487686898051214	-0.127972885789823	-0.01009725997504322
0.022325781117266835	-0.939322526570879	-2.6442135359562866e-9
0.2810415137300803	-0.635359992342035	-0.000811867732126118
0.5096749990875495	0.964889889965863	-0.000012758753923257563
0.36734408340645375	0.885642086113515	-0.0001142802859172863
0.959063629346209	-0.439957986434337	0.035647690561089844
0.24487366088254256	0.536253346532225	-0.0008656889183276996
0.5199654703026921	0.836511449599297	-0.000749651012903252
0.8731562593243019	0.213537904635035	0.019273153160218204
0.13695567261410047	0.64441752130489	-0.00008379096499064393
0.2264255192480149	0.379386526694229	-0.001118649371152239
0.2651540428537477	0.210813031716787	-0.002343170088604526
0.4760187323171705	-0.287514846746631	-0.008337563112607964
0.8321683336090954	0.570586704549776	0.004280414940785358
0.5396985532169113	-0.212025292497796	-0.010243629964856445
0.530965317148224	-0.830937755096883	-0.0008489758918749446
0.293982484676945	-0.994668256259125	-7.70559499570941e-9
0.7504835444912169	-0.463818555351601	-0.00166280832306131
0.7702661884880059	0.841633933542963	-0.0008277440011056555
0.35932979699582424	0.889387185410835	-0.00009758316102836403
0.34401297016312293	0.725020237372965	-0.000802949586047616
0.517613487910203	-0.0175686816515908	-0.010871111493396512
0.8664285745060689	-0.392352393585215	0.013854928677819501
0.07411774124100891	-0.912522946552225	-3.0793538104569993e-7
0.8487781451554252	0.772779743551825	0.00115510069992885
0.7536710411453645	-0.523051917792507	-0.0016510808573544403
0.24245240730309972	0.703362700657637	-0.0003304456959362303
0.548440988246908	-0.952031985237495	-0.00003820643827787472
0.5852064211116985	-0.0520457990069124	-0.010969746117978975
0.6843195667487876	0.329047560383792	-0.006164212354419655
0.9176272843916801	0.602208314478399	0.01520101483176834
0.21151113048339243	-0.717897181206197	-0.00019214522838425992
0.29440510248417917	0.257443076815747	-0.0029495279827416953
0.12001979379009363	0.578352135675608	-0.00008048574970522329
0.9619675122019968	0.904989883050784	0.003251590989171654
0.6540371282895214	0.276394988189244	-0.00794220336980754
0.9386680170810852	0.719992044123879	0.012350605184976026
0.6972626663243472	-0.816378990329123	-0.0013772833018626388
0.7267622260481476	-0.689966397034711	-0.002464799171019358
0.8679879974569916	0.846860162034936	0.0006005509892242349
0.9062817935168596	0.861842792571966	0.0015892626330342384
0.5340856851249661	0.292789842008394	-0.009389558587700403
0.7172013595514354	-0.844447021625648	-0.0010035895767047727
0.8516307659186193	0.794312126416914	0.0009027182733301435
0.573332299692772	-0.841283581925471	-0.0008659916794773148
0.5535838786643406	0.30553634138478	-0.0094038435328155
0.1137440594089844	0.630262654879389	-0.00005128196018441985
0.09405874567073207	-0.814541007321781	-5.170959132117889e-6
0.5039234713083839	-0.390911573737352	-0.007648285012140264
0.77801194819247	-0.765733900592437	-0.0010398437320926356
0.7352774385929044	-0.934548801633902	-0.0001716956558121729
0.5507380841831108	-0.618492991604503	-0.004420485328903676
0.7286032772312295	0.467206427797991	-0.003166395020301763
0.2730283087348218	-0.609559801582151	-0.0008566458778229148
0.7629259471941157	0.21810215848084	0.0008175559911409084
0.32865266742141547	-0.12460391491642	-0.004480614074181449
0.7125176001113718	0.228500546738482	-0.00438054848424349
0.5365562720266077	0.422047877552351	-0.007679148938373953
0.5842021416457537	-0.947902686011569	-0.00005750609456494227
0.6299147504135558	-0.23710351986214	-0.009099404486862632
0.9026816462454486	0.824633627072006	0.0026155018988961117
0.37685198800846587	0.00845616896373932	-0.00644894711264139
0.23768071096932447	-0.492808600837235	-0.0009318331537696082
0.2288740274199688	-0.703270985572483	-0.00027645804037899896
0.5355435605368521	-0.185391406480256	-0.010414461964114108
0.4399228991979607	-0.748057191186878	-0.001303947986499891
0.9177072232259957	-0.525817404948682	0.019090255409628828
0.5285765038496886	-0.93017633290526	-0.00009420214606033739
0.507441262457282	0.680748885535949	-0.0028792316412783367
0.15874137947955602	0.279236513431925	-0.00047328673304447355
0.8139269211195026	-0.817648124812668	-0.00036833268834970197
0.5367350102065094	0.968910633494722	-0.000010676775981768578
0.6091872580198621	0.329027904357344	-0.008840453075978588
0.09378808102027059	-0.762702934043922	-9.707626160283565e-6
0.16878160759573435	0.935698647267642	-1.7978444456245993e-6
0.5696605018998385	-0.673249694364102	-0.0035512381764788645
0.09789203022530267	-0.371729942639634	-0.00009004577547400243
0.0596910618874473	0.594910702799628	-8.575108360320696e-6
0.7990915280365186	0.729050955626995	-0.0003573159395607397
0.7799202507156217	0.78346481289321	-0.0009741281581351057
0.9453675516198594	-0.585222631708767	0.022699924451910946
0.1400906187303328	0.541261255913325	-0.00015418425253446602
0.2139596827035448	-0.315880991052926	-0.0010818702276804493
0.22463789868267994	-0.584131797910342	-0.0005406667855760254
0.447351030796609	-0.491141576354336	-0.004965745566894004
0.26613186498037933	0.291287494896259	-0.002120843901019267
0.4845852610170331	0.619064275661122	-0.003628787014183011
0.39471074944634577	0.917329569496454	-0.00006037411783105939
0.3849321960860235	0.56019818403927	-0.0027893655501077855
0.3013095617147101	-0.769176890143784	-0.0003606032197218786
0.4050626430146406	0.205840099989743	-0.006838457168690073
0.46057347231960283	-0.991513587997155	-1.4590524058104147e-7
0.9146285482119976	-0.664354717965721	0.011380595934524257
0.9377383310740519	-0.235421848629894	0.035904742666259995
0.3801727945330314	0.253096856670677	-0.0056528422315282505
0.5640540440399929	0.0189055574273716	-0.011188148577060566
0.5588729417069238	-0.93040346010228	-0.00010938892469587246
0.9582820758733568	0.690567568780921	0.019172452998281648
0.9382225847551384	-0.528500217208516	0.024031252051952598
0.4097410977235137	-0.138949054483381	-0.007381567960920152
0.4372370967620024	-0.290633310605032	-0.0072024296410666665
0.60911419660154	-0.049917583906098	-0.010496174615746928
0.4900063943312685	0.328869277400342	-0.008193353660042967
0.556580845043072	-0.797940576577757	-0.0013781413403354797
0.9236757014593762	0.127646263891085	0.03359298483454814
0.7706861996321756	0.794376236822016	-0.0010843948946283953
0.16673045958302	0.948012852980358	-9.373436888719678e-7
0.7488362529683477	-0.728680642486944	-0.0017641510135252586
0.49050679374350237	-0.69786377855421	-0.0024296681071626787
0.6594587737701935	-0.801821048067149	-0.0016069507644967107
0.7255208259427873	-0.538337985450914	-0.0032362984852788335
0.9804633442967651	0.949568888233393	0.0021539764603533116
0.7810861623130319	-0.999630522476341	-8.780036665587283e-11
0.29223978996298267	-0.292329677435126	-0.002744945073415803
0.6339244730746681	-0.917905853548957	-0.00022788529815161458
0.2448647606590306	0.614005758387539	-0.0006035985143400955
0.6059281108021565	-0.22063791850708	-0.009842250653533596
0.7048754629757726	-0.979452584562393	-7.829762188850848e-6
0.7037071467555118	0.854461039520527	-0.0009019803793570143
0.9724158405878366	-0.991451614923374	8.221018652918162e-6
0.07326107846226695	0.35653721892369	-0.00003857420189330187
0.3214885099717397	-0.654319520497986	-0.0010784437417492058
0.841503615791352	-0.581776925073056	0.004994568538939441
0.772220639400985	0.966943519664256	-0.00003574482530887254
0.48420720038162446	0.862681642880434	-0.0004139332690956411
0.35922258868647944	0.81028615412881	-0.00038477561028915213
0.7545874678187008	0.387427515291853	-0.0009766208607850115
0.6405356087573602	0.591262483578457	-0.004989031035975926
0.47632481481845623	0.458875368522975	-0.00607677393843891
0.7549003363282656	-0.698700975987265	-0.0017316402146313815
0.0002669757221097648	-0.229434064630805	-2.247640055611039e-12
0.6648412017455338	-0.0556657900258054	-0.008066409984224055
0.9058452580384293	-0.690562690452634	0.008741706180054279
0.32451864146252984	0.442053919944146	-0.0026478116705987097
0.8686725944165201	0.527996130359321	0.010054129251228856
0.29634721406445863	-0.13563928400629	-0.0033982472765477223
0.8451987202701047	-0.989757657218519	-2.155225258318339e-6
0.5067715016087688	-0.831143976291151	-0.0007593041993649651
0.7234957535688903	0.923040280193602	-0.00024381780332738794
0.8219260199594702	0.47102498951457	0.005229264163734552
0.27748364365341865	-0.99386099590436	-9.610267083094619e-9
0.5369593933506898	0.770250743160306	-0.0016823113281239014
0.9286550431367021	0.96122944683588	0.00006365565944165069
0.8730783571536139	0.86692241002197	0.0004358617858262453
0.8346508096428593	-0.554496304468505	0.004914040279125847
0.6686584330540386	0.127428234629104	-0.00772812658220419
0.8318526204618035	0.992170508734735	-9.587048161036734e-7
0.40661962057257733	0.342260459771666	-0.005740486059031246
0.615144533169239	0.158498351358976	-0.009986413790580531
0.7074874505801337	-0.952734755869838	-0.00007309569878086527
0.31530856375139005	0.912058360022342	-0.00003439047856898567
0.4236397418593074	-0.865150277891725	-0.00027078396518437234
0.9158963945665912	-0.965645046072274	4.255436232004368e-6
0.7316726548106274	-0.630824889603319	-0.0026765290460375245
0.7085126295969565	0.31197799624224	-0.004650533972325756
0.8753090688959665	0.535280491490547	0.010812957944378017
0.4389944282141548	0.355700953336423	-0.006547688317693214
0.6793742686086547	-0.21110251951034	-0.0068589875673860665
0.897064485751267	-0.799022898951908	0.0031605290198749203
0.6011183124142839	0.578542814747796	-0.005385353537240195
0.9695912550706464	0.39565422001225	0.042387656127012736
0.7841933421428284	0.192691669238373	0.0037447400784280153
0.3110908250776016	0.0326176901427834	-0.004031345820408423
0.42299801256613495	0.984698456299178	-6.20078938362748e-7
0.29798548749917814	0.000262045436986012	-0.0036097306578776953
0.7069407538155827	0.125366849710212	-0.0048751371701748186
0.16220271332634217	0.180047494259847	-0.000576244566498806
0.7893380437814507	-0.924707670965776	-0.0002294782225135455
0.7746583149878752	-0.848622469040612	-0.0007552281967196046
0.7677630216833127	0.655541818542077	-0.001289155479900616
0.27612679780508886	0.113804991355398	-0.0028451345736302523
0.4609459634045537	-0.46558737117386	-0.005641312570482891
0.7286057135199718	-0.205375062250119	-0.002900685637354295
0.928504310102004	0.959218247549027	0.00007781239553867617
0.4647320303389988	-0.877381037514518	-0.00027905426445498383
0.26845514174972135	-0.0902912045305486	-0.0026649734144673694
0.7732298195454496	0.447031352873682	0.0003456407620726877
0.6473431959205856	0.112683189162193	-0.008932223108847578
0.10515287017385093	-0.849487939273684	-4.205070757695823e-6
0.7662264830627621	0.0352761874293604	0.0018039332395978149
0.9193635535671999	-0.460949663594004	0.02250064082817345
0.4148902984858757	0.664406622660256	-0.0020324056471133236
0.12953894470430138	0.693571574390298	-0.000050001225402502535
0.8530395252708672	-0.68827641596304	0.0033114909598249893
0.09119890407753632	0.432890539861787	-0.00006127007417069677
0.10374022868508508	-0.873813338945676	-2.4883953091847455e-6
0.8392478671915566	-0.972721754861876	-0.00002541597498602643
0.9760866540349479	0.326559438740878	0.048753385976087096
0.8627953193580284	0.489922990441692	0.010380501753222944
0.35024780943316036	0.929218338415903	-0.00002672376226193041
0.04124447220845852	-0.172537952798124	-9.172044549066682e-6
0.38600590631135756	0.430072477192905	-0.004242129622378849
0.3360138105214728	-0.267532324660371	-0.004116793485905113
0.4598966550062849	0.238129429970067	-0.008381789589935887
0.6430780670192078	-0.97010859250679	-0.00001674389166051373
0.09366775936856894	0.364080735321043	-0.0000801773710852248
0.5847731001638811	-0.929904760897403	-0.00012598560706153798
0.8905988520563547	0.97540413632544	-0.000017423547012586773
0.2449495694484705	-0.306354990860978	-0.0016325950088485626
0.8450622469948291	0.988228692787778	-3.1315212504679177e-6
0.962388047289578	0.921296510700421	0.0022672557212920436
0.3220084353301042	0.498457839610061	-0.0021855947034975713
0.5474893606236695	0.882439365149139	-0.0003895907768337581
0.6550787208563881	-0.405063272091956	-0.006956217191021393
0.38988965110743923	-0.868170286843969	-0.00019903269962358923
0.5247527466182803	-0.644342583423798	-0.0036933882859246916
0.20344227819400082	0.614581720249769	-0.00034139170399140697
0.45058444427910654	0.995644668034049	-1.8623432407669847e-8
0.7420081137445579	0.152357717409239	-0.001401938808696825
0.7716140747044449	0.446601567274696	0.00020010641745141927
0.5178077874458844	0.107960366156779	-0.0106422267688069
0.5080424304284034	-0.694337937074695	-0.002660453309342806
0.6737756968891365	0.973825424357976	-0.000013340688006632615
0.8354572310158551	0.818380495252388	0.00009068878546360656
0.29442755318624103	0.364688774350672	-0.002450251825288932
0.40876252231823834	0.552305768425498	-0.003328344840351108
0.2858645358090017	0.717074970126418	-0.0004925169414929169
0.7174778142037124	0.745163842938543	-0.0021165765642435367
0.8928731374476323	-0.662315459950536	0.008306134472307835
0.6845787390276332	0.56293950362022	-0.004581059388727345
0.7922148692303911	-0.980404144288311	-9.847405883616323e-6
0.34900809527517246	0.868217306311265	-0.00014081046654843476
0.7084335920678428	-0.458280516705811	-0.004338418113031985
0.7512592500196277	0.939775417054721	-0.00014507730640449053
0.6410795117617122	-0.161682451418396	-0.009063659210988464
0.924403010495148	0.628182812490856	0.01513226286388009
0.6594453148821798	-0.616387439682916	-0.004417137920293703
0.2714730958265399	-0.616603376364241	-0.0008117229411258636
0.7299435105453442	-0.826667417512397	-0.0011646205787904115
0.9303857457256688	-0.978647391234529	-7.526729853643862e-8
0.8216714243277239	0.740573700385676	0.00043533737774129554
0.45110222762398694	0.271994185283886	-0.0078057757864827704
0.6935528705062087	0.358915689452433	-0.005520337758793949
0.2932875857016023	-0.303892443430763	-0.002719894181150932
0.43241905375994233	-0.868555965387561	-0.00026972892211286166
0.8753628319610873	0.818383205031951	0.0014002479301301169
0.48273012263532583	0.44144886034397	-0.006476213780456199
0.7244469942615839	-0.936642015084485	-0.0001562536933853743
0.08827786905235953	0.482673152232676	-0.00004696164457309736
0.5532764692456117	0.574364267533384	-0.005253556585817199
0.7509950185275568	0.791538855874249	-0.0013397341808052338
0.7305689215781729	0.0686895164358338	-0.002548665310338047
0.604209332171673	0.521377112629849	-0.0063345294499522545
0.8443575746896719	0.41386581421226	0.00958290702311819
0.168821341180344	-0.58759674689286	-0.0002210328167080708
0.8639619844225092	-0.738634642038099	0.002781480085853328
0.6341824868598502	0.156255531342913	-0.009365529332745424
0.5631004364059717	-0.0680405251045477	-0.011109154459611454
0.8640713862203692	-0.64040328026975	0.005734642648985629
0.7875744555284175	-0.926018968912879	-0.00022279276522607264
0.4077022811578083	-0.870854354863333	-0.0002163824046670033
0.7268733200323638	0.655629656157321	-0.002691961400993473
0.3521399024471609	-0.795957393961494	-0.0004318903653663848
0.5024943334387606	-0.170765326480136	-0.010005261593661056
0.9449860133201684	-0.299194297885709	0.036450033749951795
0.52746095982758	-0.976284619106648	-4.663075048779018e-6
0.2055047646638187	-0.945628877827791	-2.133185582356495e-6
0.21647850193322513	0.890368745779197	-0.000018226346789650752
0.7840051180916767	0.120236618875516	0.004102786563855315
0.842698946233439	-0.00289991359219597	0.014572274435676639
0.8297403562603458	0.506088059516436	0.005447718495265643
0.5299409661374237	-0.403813440878486	-0.007874204414165727
0.6904575302346508	0.328101089523262	-0.00581159752831139
0.7495417234598628	0.590621254179051	-0.0020245007287748393
0.7442741993705554	-0.842391945849185	-0.0009533558520513178
0.2813605145394187	0.302559832218486	-0.0024317711217700126
0.8601869073068417	-0.150858789128706	0.017364668333050316
0.7735127711808812	0.930711172981621	-0.00019895596538101144
0.4798885734577624	-0.844530928170618	-0.0005450999948720306
0.7753484733171839	0.854414519928732	-0.0007145708900157639
0.381405068525131	0.461000327731589	-0.00379968512751459
0.7657971172737416	0.975799924920802	-0.000015646267130817506
0.7815755088031883	0.670494186401091	-0.0007431180882512024
0.41658883908079436	-0.996969537201242	-4.8011697757233655e-9
0.2367376305586655	0.671356264387969	-0.00038624474088212724
0.39673518879050224	-0.237341978574001	-0.006331469511413899
0.5230667173552087	-0.0299260127129136	-0.010940705486561857
0.3097280980443909	-0.766240694412237	-0.0004043503350390219
0.8357899197181929	0.0225299795204781	0.013198268825601548
0.3654827757208982	-0.396353940883826	-0.004027998956972864
0.1554503519661023	-0.696649620561212	-0.00008653026241667251
0.6948547381643265	0.660441287775403	-0.0033439930957855613
0.43626152671419904	0.829810264379279	-0.0005219536427052754
0.4607503711856598	0.599924919626524	-0.003576994985694657
0.295041055135659	-0.817302794868989	-0.0001907216416247574
0.1236911478033957	-0.923850544561181	-1.0588105470301205e-6
0.28869422787135984	0.193231097962871	-0.003017828367846353
0.6092983979244253	-0.49461397106546	-0.006724119196248238
0.5702152649706184	-0.605937257193721	-0.004797874615644048
0.17158661592748362	0.395812180658973	-0.0004686559211314374
0.4374667960496214	-0.188948657643605	-0.008065416238310138
0.4225423272146331	0.813088957585595	-0.0005963494967996416
0.8454923290822269	0.571371989419541	0.005704836634300813
0.5543644753606618	-0.999093970613493	-3.508424430752559e-10
0.7350398057387448	0.794697321394884	-0.0014582203699385304
0.5090743928560434	0.283116186061401	-0.009122456190926788
0.94810416141544	-0.544342887083183	0.0260015947931901
0.7288333761067158	0.158747344886456	-0.002816674409584141
0.7113558007237274	-0.693607522506674	-0.00272252886731589
0.4928533175768354	-0.878926594611812	-0.00031859768531168706
0.8967553901482449	-0.661055347095138	0.008877613357607344
0.23814346479661022	0.360254953728412	-0.0013539567430175985
0.9574638135026561	-0.926346898185089	0.0016437939320323026
0.15555378509310977	0.0169456759876221	-0.0005557563950879529
0.2716042638030602	-0.340182488502383	-0.0020574579286228487
0.5530238369544472	-0.943185171542422	-0.00006196603009553903
0.19874841106854857	0.620981172319897	-0.00030662596103202586
0.3717061253633254	0.0104793400389582	-0.006251314530770086
0.1381334700340836	-0.957782172023399	-2.764002636400239e-7
0.9003322588702786	-0.547983202585323	0.01453195019037836
0.5510326302238829	0.219292274183096	-0.010257499056597405
0.44910860258058066	-0.627302016252353	-0.0029874154232850227
0.2341998901183738	0.737682210423263	-0.0002229234523836044
0.40724722248101886	-0.481873173768294	-0.004174878672099175
0.39706591444728556	0.980073030141352	-1.0829683965954986e-6
0.6809384138912925	-0.201037107501254	-0.006783003589407804
0.11005767214981846	0.984597243034703	-6.765283901124545e-9
0.07169012243625539	0.253971446231953	-0.000044115798634235885
0.5267224153677244	0.641531642540731	-0.003764680052215553
0.5778860285757486	0.956792092385916	-0.00003356541339962048
0.8631058861488069	0.657587817923423	0.005092084206195961
0.38491402560638527	0.135535906185055	-0.006481401980215298
0.10596147262302588	0.614605469937882	-0.00004510796826226982
0.29707009939279305	0.527476725631638	-0.0015743577959023254
0.6403925569793636	0.234201011549982	-0.008745833889629889
0.6770111797689016	0.499194737050626	-0.005397081428876093
0.5580095431277836	-0.218137392526799	-0.01028898188093946
0.7278754082368433	0.121506562043509	-0.0028747763979262743
0.38237811574341135	0.733412891050582	-0.0010136607414613285
0.2406129290677323	0.407974580351791	-0.0012461982688317553
0.6912718724048315	0.888230370577312	-0.0005293781339385533
0.09367891008484354	-0.220457040671104	-0.00010442033099559737
0.97867607567469	0.993007235403841	9.344992504672599e-6
0.8138434764625015	-0.992092169081257	-8.952172966055411e-7
0.7571619162728157	-0.920411797356797	-0.0002671979827907456
0.2204743708610751	-0.594445666838977	-0.0004854407993651119
0.7762742041857154	0.986304836191216	-3.4770305522227313e-6
0.33018965044727955	0.916502738348503	-0.00003471721329679662
0.5615856765389629	0.846576157465224	-0.0007700349334509222
0.4249317219124093	-0.0267207755820725	-0.008256138192563631
0.3541714252052898	0.862220938274251	-0.00016544149756185918
0.6010243960675125	-0.07747381851936	-0.010635364593749698
0.4373633848110081	-0.871029252814035	-0.0002658497667903202
0.8051589621641944	-0.635700697227514	0.0008558322210603438
0.7239922751869005	-0.528382733354768	-0.003335292803429962
0.5623792611407148	0.242052029694339	-0.010084728866139241
0.28945556372706427	0.646643243797714	-0.0008301480332218248
0.9299888808901705	-0.896778140647489	0.0014852622631258603
0.4462265863305779	-0.760324363616112	-0.0012135468644403193
0.5586709167596423	-0.968676801857513	-0.000012382422202090334
0.6989750049893625	0.883829321528736	-0.0005779236636199832
0.951646429642041	0.840868420718566	0.0063256479080816795
0.9447792317831544	-0.216781153212024	0.038763588414638034
0.7732318645099215	0.966631615748287	-0.000036696095506785446
0.6360829889756139	-0.16646619298479	-0.009249487769308883
0.3256392457942573	0.712971492018978	-0.0007518456157608595
0.7731777609932347	-0.796608260896017	-0.0010407400347119825
0.6887557088490587	0.715577843268128	-0.002751163333201937
0.31544943089301347	-0.836168452309289	-0.00017893813857132782
0.5106694639733008	0.0990079719760394	-0.010557782656209148
0.6762467530061327	-0.776199972258781	-0.0019699751356196046
0.13545623952222483	-0.957769922113149	-2.5952266893430786e-7
0.3991251551582299	-0.542024098750444	-0.0032678203528566626
0.7306687938203578	0.772781276934916	-0.0017048742669128793
0.8452486768193248	-0.21516965658263	0.01355316043582658
0.28846716745644685	-0.948868060158473	-5.585606399441038e-6
0.366878681470313	-0.354739475751918	-0.004432960946757069
0.587375568125946	0.635794382244835	-0.004333380696190361
0.8135008419232269	-0.800118146552056	-0.00031333013704451545
0.6496747809568498	-0.731682870508457	-0.0027052572668290614
0.7855816469593834	-0.275398251080102	0.00330101145885443
0.5308045415413314	0.944397331527529	-0.00005178609119426771
0.8199456583542707	0.705629510836842	0.0007999395278424423
0.4501644820184889	0.702729726557671	-0.0019469389572434154
0.952513166884637	-0.288198705833387	0.03952560735258222
0.4458842375292697	0.00961996588127809	-0.009005348330393336
0.28010530867350303	0.252919113799656	-0.0025900277793765515
0.767749339080095	0.683299008762989	-0.0013348484698727009
0.5174181999584401	-0.348797356012668	-0.008467327110660297
0.8650649913214037	0.714321443620162	0.0035467061615464166
0.10727937363996201	0.164367170674697	-0.0001679465891642327
0.007055610274531392	-0.958652695214313	-2.632769356927763e-11
0.6063182074807479	0.911300670518316	-0.0002495249606012751
0.5032887349212888	-0.809454999110383	-0.0009820604892649765
0.2554839234880621	-0.81801926850078	-0.00011949314765416011
0.7736478937506793	-0.513917214745579	-0.0001685315999962504
0.9019687554911162	-0.615524945295923	0.011741676008942143
0.5137976436384806	0.394761191120908	-0.007767472169789825
0.3797737843415448	0.552109312232474	-0.002783371005280833
0.6928453393307372	-0.615131503757846	-0.003862856778766888
0.3183864430187733	0.937743743081389	-0.00001359848648899511
0.6017447345345738	-0.780348100809223	-0.0018324513787642202
0.3594461551362698	0.949196746307658	-0.000011495411474862557
0.9215421333420288	0.909219891927576	0.0008151130654899237
0.6082203592318084	-0.928161429390689	-0.00014840483226782875
0.6715932299014727	-0.217990420956461	-0.007313772841558738
0.40575513380945855	-0.974357013408537	-2.431384351604343e-6
0.2203560130173882	-0.98651534375279	-4.538295475659993e-8
0.1592499302969928	-0.411216364792453	-0.00035872405725414055
0.26488301180813056	0.0734695356743757	-0.0025859121456108234
0.7005215596354488	-0.981213840008495	-5.978715812468138e-6
0.5157177714850544	-0.706639876923118	-0.0025304635956091602
0.13531654498131712	0.211926465743673	-0.0003221181774356566
0.25197410372416984	0.542859804297958	-0.0009175703068816866
0.1344783597001288	-0.599138477884325	-0.00010289497960922766
0.5406132757488661	-0.262344269612364	-0.00978419861184497
0.4812697752696846	-0.888356344007362	-0.00024330255565437845
0.34391340004365223	0.675475229445524	-0.001146953376957801
0.755905835257899	-0.98260740323967	-6.159224507202203e-6
0.7544767008923805	-0.958612638323795	-0.000059795752379214255
0.42739183573076783	0.678012263526434	-0.0020155820940258497
0.7198051675493714	0.63146310248748	-0.0030401780307348506
0.9260587640669931	-0.996738461687633	-1.637605197884458e-7
0.35486677428607233	0.845348578283505	-0.00022347767596005944
0.4764355526080766	0.756339779741582	-0.0014749875006616856
0.7038326596067509	0.123453208794643	-0.00514547997883103
0.582856585613195	-0.0347138558828122	-0.011027019455276165
0.8055876697124444	0.394228354521591	0.004506061207777586
0.099222094754404	-0.0492358964291637	-0.0001422459312551367
0.6153618657920054	0.512276596792733	-0.006412187924309473
0.6323424052027695	-0.35908721525363	-0.008048968266366611
0.1182141663428748	0.909234568384824	-1.5056834789216468e-6
0.018632574112138617	-0.29766303453897	-6.913287078164126e-7
0.3269535360885853	-0.85239433723181	-0.00015353239581722322
0.9293579688986549	-0.947102612798111	0.0002138966557350242
0.454205584236548	0.776211037257235	-0.0010921891130618623
0.6484757795450807	-0.361498147202587	-0.007552475534904939
0.6669076612575838	0.753385860295253	-0.0023300296217808564
0.8656980465722458	0.519686292539758	0.009883062914345325
0.5032603973177932	-0.5233841631682	-0.005536789164649338
0.8069608453028241	-0.197199017947078	0.007106776725236659
0.43120299159071324	0.916174072219847	-0.00008291164731850013
0.631148684579627	-0.863875901429346	-0.000728779970839784
0.6294445823659853	-0.935019526963992	-0.00012508247271190637
0.5336914687364074	0.605597925748105	-0.00449020012587081
0.6343747423445393	0.889021262847365	-0.00046577775597996435
0.9344878555098914	0.918797490716225	0.0009341773570240527
0.37596079783593256	0.338176902634606	-0.004845551545693185
0.5721568684643412	0.576458190692294	-0.0053478011738568795
0.7212455892753432	0.648047606589476	-0.0028909708436531253
0.41429604916173907	-0.913177135866663	-0.00008036044215541608
0.6731284304217192	-0.457802218603312	-0.005885198709630438
0.7265535951313138	0.715810353612234	-0.002267128234775778
0.5367407818140607	0.300940864206304	-0.009325051711561044
0.6080847642836511	-0.304618886837737	-0.009102178138682037
0.09575201023872362	-0.167077762391744	-0.00011864388983679318
0.7961740499480272	-0.968609851959686	-0.00003332493715834005
0.24079391962161617	-0.809717159038422	-0.0001107198019288736
0.3982961853196878	-0.829540172127332	-0.0004034370857385115
0.6334345583149942	0.881594667177875	-0.000538202037855451
0.6926567298967399	0.30399835351908	-0.00575060602845538
0.24396102583554097	-0.863022491677834	-0.000049162985406716994
0.824197414673383	-0.13525653799107	0.010521626621985311
0.9135685230304168	-0.513110522654714	0.018779683177980105
0.1495701381680677	0.0171819779920286	-0.0004940880662481844
0.10222281665784264	-0.779111262216418	-0.000010593658469390712
0.18135048212316446	-0.0723783558407666	-0.0008663229927939494
0.18291025863529972	-0.985529331667813	-2.986716288198336e-8
0.597759603258237	-0.8833188276254	-0.0004670206068544757
0.529571257857752	0.677192680314439	-0.0031597648819711474
0.4524466241608396	-0.850141544048433	-0.00042505908389261316
0.43033337143927197	-0.639570463443684	-0.0025478183387425872
0.34161464036876266	0.369922220172243	-0.0036004540082383465
0.7188056025523222	-0.000813094633334919	-0.0037505994275348867
0.8072504970768454	-0.806085993273087	-0.0004657962721164625
0.08896388070319367	0.780041639045869	-6.777935853041823e-6
0.7601101976125488	-0.281153336229566	0.00016143012615723223
0.9882262383543923	0.96823196917159	0.0016275882605968073
0.45931539137866256	0.631685876616615	-0.003069656972454694
0.37049842363968377	-0.471743338009754	-0.003431781982437364
0.5085206605891912	0.411371450187577	-0.00743157526808557
0.25638500950332027	-0.655660087341761	-0.0005457613473015199
0.5559656791621789	0.638013542693074	-0.004103525408641635
0.7511717775550468	-0.90024488279505	-0.0004217089139309219
0.604982084457403	0.760627268044339	-0.002167286340143129
0.6376971783359344	0.621181382509139	-0.004545016122670345
0.2205127088948395	0.710591532495488	-0.00023238029762188506
0.0657801708083166	0.722922456308575	-4.74988066160784e-6
0.7523781322337318	-0.991628355139494	-7.682015056523522e-7
0.8755414683544518	-0.835802119104057	0.001033343037042633
0.9266128240244291	0.294153875618508	0.030790663958841925
0.16833723882638943	0.136550460055831	-0.0006691754363846166
0.01360315122442882	-0.297144514489351	-2.6814653518177455e-7
0.8931511993163802	-0.211706844513995	0.02392717450333143
0.7996480064331585	0.703874086980389	-0.00015827842128195288
0.3161733160872217	0.173934794175663	-0.003912489936048004
0.14225322522020853	-0.965567479021862	-1.6773075441240207e-7
0.6800151636532424	-0.397625801961802	-0.00603754440456912
0.8793441142594057	0.882208846210605	0.0003616498729029064
0.638616031077209	-0.942501775112661	-0.00009472826289607271
0.10928765881200554	0.688205516070398	-0.000030609440576662194
0.6442041588066993	0.920961177465134	-0.00021495206503467464
0.5424842304459757	-0.770451397134511	-0.0017114396931755392
0.5740734134427891	-0.382274460454695	-0.008484918409042523
0.803417919506122	0.348070784524932	0.004872539432448999
0.8189494114323828	-0.318599667064711	0.007512052109461805
0.7444604507626468	0.54525932600925	-0.0022534235060300083
0.3985218321873561	-0.687750497386998	-0.001585952803261005
0.3373571793595839	-0.162091765646147	-0.0046606728138391266
0.5359593860115884	0.450090638982866	-0.007230859422789531
0.5341762616388357	-0.529312857582905	-0.005869129145769625
0.075714195867493	0.52500079212045	-0.000024842553881384517
0.3828247321708063	0.941333370364423	-0.0000212488161931785
0.6494249339109531	0.177661873356685	-0.008628171600670257
0.2257468209293405	-0.0301713079070708	-0.0016634572234726802
0.2879535345388755	0.915818701210896	-0.00002258993706392934
0.7326389747307027	-0.211181472642042	-0.002511192741557897
0.7034368306012199	0.761397814959226	-0.00205333404460093
0.161810515032229	0.0594347848972454	-0.0006198322370053319
0.6500524511899236	-0.482110047527866	-0.0063052819254345764
0.36283147171509494	0.02464045500457	-0.005906241119869271
0.6477753975995079	0.660191947230956	-0.0038629260601512868
0.1050027406302925	0.843810645796772	-4.6264805720264434e-6
0.8104283499920856	0.905550821945194	-0.0002996832174603034
0.14193019251035008	0.404433050306136	-0.0002573133880459986
0.2744810427884254	0.283058198352706	-0.0023430310094808846
0.5304532935836018	0.426494039901483	-0.0075360520570891
0.6628011439421428	0.617491221615046	-0.0043595394210495355
0.8978615756867624	-0.294708095578879	0.023171020948034093
0.6102200313755273	-0.960514268647157	-0.000030804016124069384
0.8753776950611452	-0.472837136138377	0.012988287669261776
0.4653977007590931	0.825331373242324	-0.0006617929157229547
0.5540934687561265	0.532959987844754	-0.006005267460601878
0.7252619258113212	0.976309858671056	-0.000012637788445310245
0.5687312165730688	0.94120351757404	-0.0000736085066094339
0.3308350805426094	-0.893338849334831	-0.00006790809791347911
0.7630325453952446	0.420514459072207	-0.0003951392254045893
0.9589191151624497	-0.966018165617877	0.00025009787832878206
0.3754799720982879	-0.377310710064749	-0.004479849226144664
0.13513665608783557	-0.500463458909716	-0.00016272516481152512
0.5971362219474325	-0.367059890410344	-0.008571149547702805
0.8082209834674006	0.689002343527331	0.0003924202804592522
0.4826180987848596	-0.919238870028292	-0.00010596848579097994
0.9392754873347087	0.760915042922593	0.009778609851625744
0.4919055541677608	0.295909163913315	-0.008626690966989068
0.2561645067910108	0.302866484015398	-0.00186709593027865
0.22131535935182273	0.648977755342383	-0.0003624530557216249
0.28094164358887413	0.613165824506419	-0.0009150626902411682
0.3672137608969228	0.760807204159101	-0.0007088942575807362
0.08986528949787094	-0.231048976539184	-0.00009071507039737608
0.7482922797895556	-0.811854992721104	-0.001203976658739304
0.014378392592401453	0.312566013253303	-3.072290332525505e-7
0.9285038955675086	-0.88831650037142	0.0017221291721174036
0.16574719712654973	-0.298559896373874	-0.0005213455571600918
0.5848900679632093	0.0533289440774025	-0.010971598420091896
0.1985982076488857	-0.917752357436942	-6.178301551030762e-6
0.8158197809930912	-0.18886665298743	0.00862096147877569
0.4332234624395044	-0.738683060049929	-0.001356079445154068
0.8443654838923653	-0.973790232294735	-0.00002323858752661834
0.7854971089195563	0.755200348478244	-0.000868390595864078
0.348858846425478	-0.411634717152577	-0.003459925322047849
0.6117615010814454	0.826637321476622	-0.0011654685277641176
0.4305191245240949	-0.641343001346352	-0.0025268632489961226
0.4514376313370852	0.638379259127885	-0.002859335084285491
0.27617822009772136	-0.728560388249883	-0.0004031736409088377
0.8305411860958187	0.944210145686506	-0.00011332974914017188
0.6032182812745592	0.485468849883471	-0.006900518409971569
0.5895778909794818	0.509695277417174	-0.006555632582758537
0.15544010719300627	0.232202749663632	-0.00047680380801831787
0.8582988703248972	-0.0174636478728862	0.01779502340934893
0.5802851072015577	-0.879995444757193	-0.0004684045434356609
0.3119127981778534	-0.0546202825244162	-0.004040170976971333
0.9846332755790459	0.356323264114544	0.05299323468276446
0.3530802037612946	0.703598905766026	-0.001019571708421651
0.06149495171136505	0.232999596622852	-0.000028566307196302556
0.3751504579179609	0.972389461975041	-2.307779819560624e-6
0.33352733414721025	0.890444125617383	-0.0000748876617177962
0.6438564751746719	-0.471659778336545	-0.0065627384436157225
0.33723246905104387	0.772864540093439	-0.0004890808365027476
0.9234141495626735	0.00436083493398218	0.03436839030145194
0.9744842131332797	-0.69339028599857	0.024879882769903387
0.8630062453022864	-0.872460047876227	0.00017575888708867601
0.6797096352554054	0.974492632664531	-0.000012754123699409568
0.8745759814501575	0.547667183688716	0.010259610872129362
0.5188159969631787	0.746731449705681	-0.0019194311717813987
0.31960436653763624	0.302778085890184	-0.0034305326888949953
0.3053462900628784	0.992875681422487	-2.0854155209103426e-8
0.3804994087774908	-0.552187547764712	-0.0027959466289877648
0.8725156439204105	0.623648679399495	0.007263273523198817
0.5826787408000917	0.71692666878034	-0.002833303426858421
0.8373625952816524	0.774358921887848	0.0006467472691733568
0.49721805412301723	0.575899255243657	-0.004542767321841145
0.7328139600549821	-0.51071510126762	-0.0028991387769031407
0.9013007071602993	0.590209564548818	0.012802503813793753
0.49425989257798997	0.159791795017129	-0.009898434890970954
0.10981473581589371	0.203058198229238	-0.00017294375387802858
0.8969706919831366	0.671729752785063	0.008429779575365165
0.22871516441909348	0.447438700161932	-0.0009620457116420312
0.6094869335401062	-0.918630197336972	-0.0002040559287553322
0.22899756998305043	0.495529376631539	-0.0008261869970494383
0.6707988686380875	-0.926507393206492	-0.00019542282967986686
0.3395573687069706	-0.18877168645907	-0.004628996989736945
0.7012910200821851	-0.619519840060597	-0.0036243215248761614
0.3677804913912775	0.766377583391105	-0.0006746629341882484
0.4703370057288208	-0.964718951026008	-9.968412705566977e-6
0.6495644302372751	-0.648106305781082	-0.004041181997041566
0.8937437032400253	0.145600433486347	0.025143181641784033
0.9132973337539458	0.790052586180216	0.004840693033622834
0.05302405594914372	0.91277867275976	-1.0727069639306454e-7
0.3056280870715136	0.669977814325853	-0.0008442021462108397
0.2965787489214789	-0.292432025952881	-0.002856818272566996
0.6639111533893105	-0.954533200764375	-0.000056752361974275045
0.33116828820951943	-0.790171273085986	-0.00038351623684584825
0.7557810936699015	-0.73076154560996	-0.001607661233567936
0.8489886575900368	0.95285218524068	-0.00007542667328342586
0.35198429882811516	0.991653174024756	-5.471410854768078e-8
0.39817745424802226	0.299597671106469	-0.005880130394408642
0.9619376519991818	0.861434464096338	0.006414991970781258
0.5450895470027693	0.807549228257773	-0.0011942489662611572
0.543534835688308	0.542479667374652	-0.005738211644616007
0.14423480491052068	-0.533672731538165	-0.00017423517399847406
0.2997810545269783	0.407695419244477	-0.002333453749550657
0.32758871735851575	0.299116188979549	-0.0036801271336042995
0.7251364744204033	0.237963632492222	-0.0032715087123424075
0.8761317875390132	-0.994735148688949	-4.122838542607057e-7
0.7833109229726046	0.939186773921026	-0.00015053923729475163
0.19503496066846548	0.653937137727995	-0.0002374983543293479
0.3382647490137459	0.49385505403468	-0.002534573751510398
0.5127345636138041	-0.404546832263889	-0.0076057342345949705
0.8383858310874395	0.571829954020562	0.004906557176192141
0.7292210768910017	-0.603291856534441	-0.002874599238987485
0.9453366937580161	0.372523760966792	0.033817820839591485
0.4385935303839862	0.999711529553909	-5.01386541699776e-12
0.22859876036209648	-0.589556520080038	-0.0005553046042011928
0.1336396275069278	0.983106198521286	-1.6733407320888872e-8
0.8140754145796792	-0.787786438573723	-0.000237451046266884
0.42292026113118386	-0.717930057566155	-0.001498784663574293
0.26486147591410064	-0.0139862079494091	-0.002619602598177513
0.4656812221145942	0.718483379204952	-0.0018873139000927504
0.8410913621553895	-0.98407062826451	-6.8195702589906315e-6
0.813066288239668	0.122339974430892	0.008673161642071008
0.39459765624268817	0.962249391169352	-6.748080493908452e-6
0.524174345688545	-0.832569778812954	-0.0008065729790822097
0.9557792643700036	-0.952290401707278	0.0005386473190117315
0.3388201017555109	-0.984054114787099	-3.260249336803375e-7
0.6813673793357047	-0.437879169680771	-0.005719831364309729
0.529662549650412	0.110025445291543	-0.010797487999045022
0.8681708613610953	0.35792806448826	0.01510339702804453
0.5541204666413058	-0.722646669469779	-0.002563746309722032
0.6482435352853274	-0.825034394385664	-0.001261075379420443
0.011681231534214985	0.442799747150765	-1.1646282453206295e-7
0.5087119368062839	-0.895376724291492	-0.0002410205984623837
0.7609214490304765	-0.994634747513169	-2.2096699604093348e-7
0.6537690750061491	-0.663619233516866	-0.003772215066458485
0.6595814793009024	-0.106719678778761	-0.00830431184837312
0.7599216232416516	0.84283334009815	-0.0008794705456323283
0.060603788699684615	0.656177506318403	-6.199256728188188e-6
0.6040814207183024	-0.924964619300297	-0.00016295414343103648
0.8291027713792392	0.684399781803312	0.0016737679466675395
0.22037917097889687	-0.64264141600367	-0.00037184999773663615
0.7238481088736345	-0.609964854947151	-0.00303661410718242
0.1437146489927516	-0.0498678103675098	-0.00043560010241994684
0.8173151056388509	0.885989359481244	-0.0003396077606617069
0.5488589236001385	-0.436447469403421	-0.007578712493022701
0.8129504866991547	-0.73766304810886	0.00010552327014182356
0.7509106836556299	-0.425253877385435	-0.0014745837809406344
0.30813476345450674	0.583343080535107	-0.0013849569218327491
0.4205042658086539	-0.208084097532617	-0.007359701889681381
0.6435241506458383	0.377085564607316	-0.007570100645430972
0.7356000969718661	0.79849131957348	-0.0014178148397581665
0.522129870103666	0.655480593846922	-0.003467884516519405
0.6391235710710165	-0.970291358208082	-0.000016161199711576154
0.8564379304226203	0.168125215988803	0.016382783214210342
0.707610261062772	-0.00434415943001945	-0.004821291089411956
0.5984962143457747	-0.718619820677753	-0.002871118710177563
0.9354987403412643	-0.407410145789168	0.029223491272895627
0.9858178057731599	0.95469443024965	0.002529750034164347
0.7218611056811363	-0.879296209377116	-0.0006254749816162013
0.7769392680516829	0.466286444734977	0.0005176850918550559
0.3789996750613606	0.677977538172824	-0.0014777765718894669
0.28339786183601146	-0.994815611450811	-6.242468855876865e-9
0.07400244357808641	0.54205486467046	-0.00002150662844216305
0.21932381381457866	0.164336428370941	-0.001428005301981132
0.48093476429473603	-0.764253996649099	-0.001405553792893666
0.03221566733154024	-0.163785660051192	-4.383865439148082e-6
0.6407835746218424	0.939680582805281	-0.00010803298774154707
0.7927619382600272	-0.649133074060102	-0.00003899988730176135
0.9444145771120289	0.987004458940689	-2.3042080093210352e-7
0.6460038457333632	0.343671330531951	-0.007782992186638016
0.17533398434268285	-0.0867248822117611	-0.0007789145636878569
0.5563978165740965	0.757689856795761	-0.0019917312111365137
0.5636397474148287	-0.78614167472136	-0.0015842098299008738
0.5129490170660294	0.788078364287938	-0.001294010520106942
0.517090344115453	0.116655621171623	-0.010590910913022847
0.4813967002198781	-0.218252453802771	-0.009147022745004427
0.4865838483203522	0.875215692356798	-0.00033154262011980375
0.5327875889138012	0.687868463311208	-0.0030021894719170867
0.5658215921463323	-0.440425086870175	-0.0076239512237291935
0.47227389907227324	0.449206957227877	-0.006135274747819675
0.34739072152230366	-0.951947432028573	-8.754418194760498e-6
0.6561826951995257	0.716811303607844	-0.002927484270791232
0.20687737540386303	-0.727932375294019	-0.00016456379169354975
0.8534456418747267	0.829940776103524	0.0004372591358640492
0.892589180088004	-0.06893448185677	0.025602593605847
0.8783284380259541	0.792754723433534	0.0021930952701754505
0.3956911012680355	0.783640776347857	-0.0006973712834210092
0.4005053775946365	0.885693497543071	-0.00014960113401165046
0.9002443140661663	0.679872884327804	0.008493401880603626
0.6408593387441812	-0.500872461232869	-0.00625816277324722
0.6432845410579658	-0.017821738239938	-0.009265134362070599
0.6844980660237757	0.630165284838343	-0.003865943343316875
0.11226386251658	-0.34937278488188	-0.00014419345855055664
0.6742390838662777	0.323619798767497	-0.0067286087411851285
0.45238542553214284	0.403948634914975	-0.006303519167345703
0.7676024982188594	0.673435508835689	-0.0013284789190576181
0.13364485918024865	0.985170629046963	-1.1366677906454097e-8
0.5842429680147873	0.405793522084795	-0.008146085427153607
0.19963514208234417	-0.801542840793032	-0.00006758618858502444
0.8002590896523478	0.82174560485195	-0.0005986415184867056
0.5414284511582201	-0.476420652764656	-0.006860060310842859
0.09675875921944431	-0.518969125696297	-0.00005412221944062858
0.6579407088819638	0.906948945920612	-0.0003302693578612944
0.7885681800729157	0.72095897211491	-0.0006915435179360162
0.3301886755081748	-0.249310381649734	-0.0040345701102435134
0.4416698322101562	-0.820950866227123	-0.0006092522609300909
0.3894289635012001	-0.398397624505049	-0.0046646778336738165
0.40492384439163065	-0.413929704426947	-0.004920422390068397
0.4873411367216467	0.951747467244586	-0.000026951021233367373
0.23836954481140543	-0.319050400517725	-0.0014749541565428743
0.4297413650770152	0.88714119744406	-0.0001794924742879813
0.5460079075403287	0.29033313047375	-0.00952929919101801
0.6139720679955705	-0.388933301338733	-0.008100210138532012
0.6137837355073511	0.828770855924757	-0.0011410264337687339
0.8238680022871157	0.286999929580556	0.008755306298393759
0.6916048260287084	0.838679278427507	-0.0010984737707046802
0.5637316697007809	-0.661998051485565	-0.0037188057183267236
0.8776393528661837	-0.98345525543573	-8.137285584560298e-6
0.682387049234281	-0.913822716063467	-0.0002931630871291118
0.703900542097305	-0.915298828676057	-0.00029373713134927095
0.5916937439787291	0.634383001856721	-0.004374333584109677
0.8138773788600097	-0.196584599765686	0.008226690589961463
0.19211499003393293	-0.582241419500386	-0.00033814924302046805
0.11778763031424493	0.140877952322181	-0.00022757073965921256
0.08617694805372135	-0.568982077667403	-0.00003029562846058503
0.36513964622695533	-0.929033591768558	-0.000030871653766497925
0.823331357528103	0.16242629895177	0.010146761333494849
0.8206161410072814	-0.590875021768334	0.0027553387622135253
0.7625053638774413	0.22576093576478	0.0007291207947418457
0.671843631879295	-0.889987263784852	-0.0004973407341752102
0.6606475122891496	-0.441416916137211	-0.006445735990598634
0.379382919129652	0.53902515225465	-0.002917126535362415
0.5284400485167466	-0.714445415219832	-0.002510553245806086
0.6108320951897545	-0.0882750787545959	-0.010367939417280349
0.1839612421709424	-0.86271091898628	-0.000019740828013684423
0.7511693072919443	0.261359201555164	-0.0007271362642899224
0.8636028486909317	0.873545823586275	0.0001757607816219382
0.12197676003465381	0.360682431753701	-0.00018095981765091837
0.8037582273202922	-0.573439215056733	0.00160241116447144
0.8939418251553002	-0.923880229552655	0.00011777584071722963
0.8957885178803641	0.354445289475049	0.020958689755808498
0.20853469649637535	0.22393379763519	-0.0011566010173222744
0.8761646721120924	0.40249672682936	0.015380306005612994
0.3975952688791149	-0.261191009194329	-0.006181179150512898
0.5231030886609892	0.696135369702929	-0.0027726539086620765
0.7015912671816172	-0.889982157885928	-0.0005171070944005056
0.27790521180943134	0.263684450638839	-0.002496400868986903
0.38126552380087747	-0.884883066611669	-0.00013073300593493048
0.5909378864957844	-0.856856393861104	-0.0007290014990165067
0.7485883237684009	-0.696543723846796	-0.0019101541740684876
0.5003967523961547	0.767747109647623	-0.0014896197407350384
0.18844052784422702	-0.605676557419804	-0.00028277899206605764
0.2488907349254271	-0.892237689817318	-0.000027508464840091134
0.8461128345795165	0.648499459588101	0.0037514253599366756
0.41932417048829257	0.679449193661709	-0.0019056941550102645
0.5826632204193604	-0.654173004183702	-0.003975091454948582
0.6010989361539784	0.986334461481617	-1.4589172179916892e-6
0.6012190797229896	0.431750721063419	-0.007694938877068291
0.7757942831771754	0.720520268577948	-0.0011043858602255764
0.9585062284573649	0.999946136660465	-1.9675768879852022e-12
0.5951095804977433	0.491328245311218	-0.006842987919843806
0.362349935171767	0.26084553092401	-0.005003359561618685
0.2049763048842903	-0.855116821686079	-0.000032400575758875806
0.30203324318680386	0.134825704230127	-0.0035764524206582083
0.14403075921850703	-0.125958951519001	-0.0004224721589382607
0.09050537715024548	0.3840128217724	-0.00006869482288313953
0.6621662151617798	-0.672458579362789	-0.0035779211975793634
0.04314138641373719	-0.486378226751534	-5.196503358690138e-6
0.7948538144287423	-0.265556521710816	0.004652760902030871
0.4995341880516361	-0.929329986477698	-0.00008235860239886508
0.8042727271337423	-0.0209322196852382	0.007543961837987249
0.06360479136792065	-0.855749710744844	-7.723961205596856e-7
0.5173876864827954	-0.975536025894773	-4.786105533749525e-6
0.7167237076479223	0.772857526552631	-0.0018239998075735486
0.6131790022554708	-0.422132804666067	-0.007701237266533607
0.33881469533946773	0.872885912650613	-0.00011667784711862918
0.3033186774336849	-0.180841672617278	-0.0034869335074102204
0.41676032190095963	-0.580734972843455	-0.003110720019581097
0.38892772399432624	-0.791563416288665	-0.0006086975900149883
0.5434202581123418	-0.432252636356025	-0.007594262998572028
0.6153361732787835	-0.625552634359883	-0.0045560134886378535
0.31972792280915874	-0.234061418067564	-0.0037845091547531223
0.5158759247151861	0.705905281732608	-0.0025439540212311654
0.6869882768591167	-0.981244577453693	-5.592184086387432e-6
0.4402648520594214	0.647396655836784	-0.0025781475935829773
0.2562583837986384	-0.676208890145928	-0.0004767519397163102
0.8994555159705155	-0.928779362379668	0.00012670828970547763
0.6047768914850891	-0.709027849236826	-0.0030620546925109134
0.2636685423140869	0.602153279872214	-0.0008018674171065146
0.38623479855680604	0.9049972232464	-0.00008191443873276346
0.4043059529831975	0.205943517953627	-0.006811189113601075
0.5512619735308094	0.868859738646303	-0.000514371014007284
0.46343438367203693	0.254082885967164	-0.008337154688397174
0.9660214925803043	0.894560898562934	0.0044973496230223215
0.896310767192995	-0.549743453342139	0.01372722345694343
0.6236351468826984	-0.775742873893385	-0.001968634582750905
0.7661741634213087	0.00206120924145662	0.0018131635016207786
0.6722028743642301	-0.329563563603866	-0.006799257855017178
0.41736198631181093	-0.0112017218476212	-0.007988323550685284
0.1431223477474037	-0.0161837520461479	-0.00043287354179042596
0.44975860211063384	-0.922397713915007	-0.00007685037834325151
0.5430370643920382	-0.63433288958883	-0.004059130989864132
0.7538412077682971	-0.354849980296657	-0.0008825804303062763
0.4617858659165541	-0.886280984290801	-0.0002264517445851365
0.7104479329287152	-0.992954285570041	-3.764908723419551e-7
0.5574734289844051	-0.805736012163895	-0.0012722973616007957
0.29488024445465266	-0.866805096384885	-0.00008445847071617812
0.8776924062122625	-0.676757823646701	0.005945831886953766
0.7035355734762381	0.577022101807554	-0.003909476023987645
0.449654714379141	0.866142020277428	-0.00031624032561764734
0.7777168515911375	-0.864269726484819	-0.0006395103539145688
0.2232449994400254	-0.624826148937945	-0.0004291809457333741
0.18506298253596618	0.672059233534297	-0.00017883362115873611
0.6663325514612249	-0.301087469549304	-0.007238956001678512
0.6360207396251426	-0.719558657445129	-0.002918855601703042
0.5054232673146143	0.47526314598147	-0.0063757421666513275
0.24951238350599625	0.913538351185651	-0.000015124843182578084
0.6257282121825701	0.97820895485607	-6.350532575917452e-6
0.6546717933117767	-0.0910163336341541	-0.008603984332478512
0.6128581979485322	0.855083495709096	-0.0007983726309286216
0.9577081662886604	-0.413905551186765	0.03641442385626684
0.3085232977749222	0.104618875297462	-0.003850881505260062
0.5621697426562812	-0.944634089186828	-0.00006063204690890023
0.31210609505224624	0.966626523170044	-2.135957327763088e-6
0.7625395038374262	0.861448921890305	-0.0007213377859025926
0.9245848425236242	0.993044206102275	-1.108977796661389e-6
0.7648109292944908	0.993816665358264	-3.409386430460437e-7
0.9840239219907717	-0.216704367671576	0.057325864740502594
0.9753085405155056	0.996301159644562	2.9881636257869377e-7
0.35438374444705756	-0.76077166319493	-0.0006393256032690141
0.7438216689239202	-0.192452966104135	-0.001296138051568451
0.11457623700541814	0.701095942668817	-0.00003209512132488692
0.21582402701175732	0.225775653669955	-0.0012761301759047932
0.3713870742868206	0.31799878125115	-0.0048741228856723235
0.5995931170112143	-0.0414512354151224	-0.010736627787104769
0.0843864933979769	-0.0017846847878267	-0.00008766353878641973
0.5539326688882813	-0.623008609403815	-0.0043643016478565775
0.164848064657298	0.739403453251138	-0.00007242958879065436
0.5687623540267099	-0.926003386595578	-0.00013459341720251748
0.6080020866244316	-0.731440609152586	-0.0026764381176712917
0.006531105532928578	0.701166151546301	-5.135465021776037e-9
0.8482815251812946	-0.200029267065669	0.014343390861489315
0.7645543281817629	0.253419011935494	0.0008276434006737241
0.8213334035676025	0.467817185871853	0.005219154927649841
0.13874399206133617	-0.951901042250436	-4.097281172818406e-7
0.8611008016648196	0.91570798038697	-0.00008121881789404842
0.9147096227776956	-0.602000647608693	0.014647967665966806
0.7630622474585655	0.760449326366469	-0.0013460285844842798
0.7244774979400092	-0.505559652807278	-0.003361222990410225
0.6582306611661967	-0.169547624584213	-0.008217192151667458
0.6615973863921986	-0.0775515621889073	-0.008236163270074395
0.503076539242494	0.648904508730056	-0.0033678308316807248
0.637957141767969	-0.312850414964283	-0.008295295158564352
0.9281581973905597	0.607185011898541	0.01710850547380157
0.6009120632379276	0.143062070007814	-0.010400657243797958
0.3545586958500083	-0.709204665116972	-0.0009901104309728243
0.9021780171085487	-0.526834658428473	0.01581087618319847
0.7855621091945447	-0.707845759720506	-0.0007473345676280461
0.7175985970845751	0.230992790921606	-0.00394390525293021
0.8058044384029017	-0.561564327481027	0.001950196150802072
0.5679425681110051	-0.411502714226365	-0.008065989314797675
0.517943628216825	-0.942722284915728	-0.00005213358988450671
0.6379133277681179	0.955540612160808	-0.000048100542335749914
0.19076939905313045	0.624448171394177	-0.000264889887568308
0.8056755152954951	0.330828336280106	0.005410497411763227
0.825035962260209	-0.291454977907032	0.0088768951627097
0.7392589427915839	0.940122109484769	-0.00014065134990941754
0.15919148105887485	0.650904936152089	-0.00012858310497928903
0.9467406447945659	-0.639466549206088	0.019574972723372146
0.46699685076262976	-0.887616744214611	-0.00022699661646580495
0.05196768101998057	0.126014924173884	-0.0000192503109074661
0.8348419266167618	-0.273386409338834	0.01079394718110481
0.9205619209687603	0.843240596122362	0.0030601046501409317
0.22321340142379303	0.43291479974276	-0.0009336461041608591
0.4874875712066975	0.546388581032524	-0.004886560214563332
0.7410952147625592	0.935005223615731	-0.00017036929400286
0.662256630919027	0.374884481962073	-0.006946908705389105
0.6468162747023211	-0.69069743227327	-0.00337751824833474
0.7941444741020164	0.569662583183163	0.0008842354693054148
0.5950110015232541	-0.415587561111842	-0.007961251211429893
0.060244061611569734	0.468237258015465	-0.00001535516514721406
0.7428887455860882	-0.914061383076038	-0.00031404763532101186
0.08738437053222584	-0.772368902836477	-6.998525394983842e-6
0.6985188239309409	-0.897245663177116	-0.0004460304499766025
0.06881513602092088	-0.594296808952772	-0.000013314914210156648
0.7692531021352266	0.879915712115263	-0.0005588129582305376
0.8696415301841162	-0.774006206998491	0.002200851196726729
0.7001365582771094	-0.859411219601739	-0.0008456329063588596
0.28588044137350876	0.66402559034917	-0.0007191543821977673
0.25201925535571906	0.584916199689651	-0.0007623034589969461
0.8655704617048915	0.484402536400277	0.010986312241053392
0.2612777145141401	-0.548970008480054	-0.0009961090528243395
0.46755266966982995	0.480168594637176	-0.005566281226611923
0.21192842560648667	-0.200057352329176	-0.0012471202989195918
0.933432609810239	-0.990743793831812	-1.8809477206769125e-6
0.7849042924126154	-0.49091026949453	0.0009985109565374452
0.07623317166393453	0.720880585630119	-7.636593973677292e-6
0.9248404198644591	-0.0700837901331687	0.034545788086633
0.055999279939850766	0.688656600923356	-3.843256723162767e-6
0.1542562765454721	-0.0253782585719543	-0.0005414564135675806
0.8636002320123873	0.000284380515177707	0.018960280042960707
0.6803288537374438	0.814505871617806	-0.0014226488414939777
0.04824882471970441	0.924583758263518	-5.280706558263928e-8
0.4064130703057906	-0.414300608647758	-0.004956369188260763
0.43561534147701697	0.441960702292231	-0.0053738833931035795
0.687183745855152	-0.450839024083593	-0.0053885451130066524
0.6280253772991922	0.623607680935082	-0.004555489865050601
0.3986482295807105	0.13987208783231	-0.006971008753302247
0.18126272021008735	-0.0271173172441497	-0.0008756403847833573
0.2577153907825006	0.468035742885206	-0.0012831608143521799
0.6384319126580629	0.516829191364638	-0.006085943781925719
0.21464563280078375	-0.814187637870188	-0.00007208435183503983
0.40254148369558157	0.737055878877412	-0.0011327424923480464
0.1666735691262843	0.0129572918758002	-0.0006833574914693886
0.5912034621330785	-0.974001138072916	-8.74898992649349e-6
0.49910538119183645	0.0541227095889166	-0.01046575093643089
0.9446930422546636	-0.465937435086075	0.02927660956792621
0.7714897971674265	0.293283670035886	0.0013959640718827198
0.3447016879940069	0.878635433425024	-0.00010917280946508543
0.08447576088824438	0.799693143563209	-4.520259905016971e-6
0.6121308598673688	0.0830502495042281	-0.010346022121920448
0.6367209827597927	0.842715416661928	-0.0010014167710724635
0.012560639791819464	0.520139039257114	-1.0843411112160114e-7
0.5481855581968977	0.0134944602276786	-0.011184411013111387
0.1608692711769249	0.635748707180287	-0.0001459700283773103
0.5096391207070755	0.704514560562576	-0.002509648450832076
0.6963070318782977	-0.905744240324935	-0.0003684027282303857
0.4481277369666842	-0.184042819250285	-0.008446228800277863
0.8275762191482278	-0.104591910178749	0.011339588298196706
0.9014872281265954	0.574122201906189	0.013569945470648572
0.7164301260041106	0.997470788417074	-1.8954239946350454e-8
0.5470287398040447	0.946666890793115	-0.000050598495469320844
0.33141288508794575	0.459925529800585	-0.0026634888126335766
0.3947429152295116	-0.818544888147972	-0.00045722786037998974
0.40535157225642215	0.963686059582315	-6.608865063633475e-6
0.8913895577313201	0.864408023732548	0.0009690868269024342
0.45038227703784384	0.0147436212056862	-0.009153592039964078
0.6181419641898304	0.00632358599017334	-0.010268254522619811
0.44512966703288437	-0.277963686780299	-0.007568177264439832
0.34163523006297297	0.25756317463837	-0.004350711143330881
0.6130472375026722	0.84899973869871	-0.0008732583441449285
0.4372622021889694	-0.631272705830869	-0.0027586834835861334
0.5016469950002795	0.815917946177702	-0.0009019145136682163
0.3710682053853094	-0.906945443066984	-0.00006816724027802844
0.9738462480111328	-0.702905562172583	0.02377007757864772
0.4768594939435767	0.891983828554337	-0.000217917954387383
0.6495076005236812	0.73915576550167	-0.0025847800977418177
0.5254783893524784	0.113859191909026	-0.01072775195051266
0.7106502238352304	-0.720768590419915	-0.002454527634289136
0.7889147151107458	0.888330784993473	-0.0004489515505834886
0.5086406503746431	-0.681765164860281	-0.0028746459681556974
0.8264713533268707	0.273921656303162	0.009371894774397083
0.6660139495694726	0.855589978026183	-0.0008766687191264535
0.30191209566873506	0.141195545615713	-0.003556968314531133
0.2260482022958788	-0.881303038191519	-0.00002608383605920576
0.8282403403910868	0.388336704410765	0.007697765823846885
0.23787663133801398	-0.66499318449361	-0.0004088692105315844
0.009533804819008554	-0.563331620543344	-3.875473532797261e-8
0.5664213725607479	0.252480049860496	-0.00998682373060445
0.03872186147492376	-0.758325109455577	-6.594785649007776e-7
0.2905371908971872	-0.680987192794263	-0.0006751295309966774
0.083761041227313	-0.168899169203601	-0.00007889695413104807
0.5319505812569624	-0.898354089828936	-0.0002528652438386909
0.2688867052752081	-0.965566146070163	-1.4081570992717983e-6
0.2200595355344564	-0.656722496100413	-0.0003392476673185633
0.4984878841132926	-0.947006175250864	-0.00003748535314040369
0.22627700587992575	-0.760444545453869	-0.00016089853843404765
0.3163723937940172	0.661677684955899	-0.000984384691399418
0.41003900164268514	-0.376686924874769	-0.005478719917198646
0.4608955460069044	0.0859072982627392	-0.009352435257886456
0.1373770824621356	-0.637408217968894	-0.00008836169284768439
0.3696648501250925	0.225231458541465	-0.005475398995784433
0.3754917683825137	-0.936999056509234	-0.000024322799964267316
0.46733707812829567	-0.935307489802198	-0.00005292403790339112
0.17239321878777414	-0.756420232816819	-0.00007074397647807953
0.5168945859025897	0.669995116047067	-0.0031598172249879073
0.2681877423767633	-0.966614344841565	-1.275757919185307e-6
0.7727791098325614	0.832712741183289	-0.0008651751032779395
0.758719182842704	0.409760998697307	-0.0007212151573478534
0.20654346782962965	0.717082587361551	-0.00017953661549106474
0.7894195066605483	-0.367721475516723	0.0028565708947492193
0.4105607244558335	-0.432064563414806	-0.004859186481172958
0.4112174347944581	-0.1150267223782	-0.007537162005877734
0.7609876366401794	0.847435124522586	-0.0008381291594052642
0.5597432420258203	-0.176400871107782	-0.01060566533241271
0.3323341632241488	-0.651830904085181	-0.0012037187617183487
0.8080852176391962	-0.405467248268003	0.004652574718582025
0.7824986040722041	0.972262339015704	-0.000023585365997260363
0.6788002817763252	-0.878286390335159	-0.0006246242373386761
0.4498381871494674	0.432342074980714	-0.0058555394656795235
0.9155190736954242	0.903627124335853	0.0007877370468535572
0.3695805309705481	-0.64759492152048	-0.0016567695570506053
0.7605018106100333	-0.0409589367675465	0.0010371315823995417
0.923515270621585	-0.960774826540564	0.00004474615449266714
0.7633005252967698	0.966450749730486	-0.00003620081533296192
0.8414039759573655	0.995369293589955	-2.2836072229711379e-7
0.2723561765371757	0.967428217490154	-1.2512903136056367e-6
0.0005394914673139143	0.288121743177194	-1.6823653394856596e-11
0.762524674607135	-0.920545948704311	-0.00026557181704302
0.24392757073610194	0.0247830613613817	-0.0020772160043726283
0.8137322226862467	-0.521307330002525	0.00336492856734874
0.39277400422812586	0.217103172442791	-0.006332849153531892
0.5256491699846777	-0.863685385186597	-0.0005030273000100465
0.13564426856270553	-0.588347058143845	-0.00011180825952799034
0.30283963757947985	0.3645260984738	-0.002647572371916759
0.7916795030092569	0.25641297912511	0.004296337931355773
0.7402250019391539	0.96282077584556	-0.00004391886362918813
0.648696477427452	0.384172974440369	-0.007347815913705927
0.4564303763427185	-0.661674386395014	-0.002587128492432529
0.6063102898683984	0.538647087941749	-0.006047253543958277
0.13919445095589006	0.569418637440454	-0.00013299952156909208
0.21890298015623477	0.271588196032525	-0.0012475419010734672
0.8896708577236812	-0.650454056782747	0.008391191578782814
0.4205596881967131	-0.707922936373644	-0.001588756229801987
0.5643460578539635	-0.312446467161969	-0.009357919030287617
0.2184284584303768	0.870765019825451	-0.000029342589038268545
0.8304445047528373	-0.787489358781793	0.00024128764288031484
0.4878002263459991	-0.459719877988494	-0.006299028912668764
0.8008627327336932	0.94701817580331	-0.00011122885995872909
0.6768157539148165	-0.450498511844862	-0.005809097954300489
0.5769312409284623	0.502185392602721	-0.006665539906068432
0.9365966573322754	0.782766981178534	0.007963462931425334
0.7891736571599116	0.0926717121495102	0.004977250758368712
0.4104096452019937	0.799585153973778	-0.0006472531824967302
0.2995493947041507	-0.449124553922664	-0.0020856872639440777
0.8385450580541824	0.00574565006594771	0.013749490569147444
0.8131099805140011	-0.502934696073466	0.0036227514532889853
0.9959998538392989	-0.76349531732376	0.035874839074381874
0.6463028722199947	-0.588678766415832	-0.00496849359857605
0.7656719143908717	-0.541372723920136	-0.0009359539792858535
0.44443689486565624	-0.968071402820394	-6.217399429479945e-6
0.7347932506009136	0.749776052673306	-0.0018610477777510344
0.5314764278403845	0.441433792021253	-0.00731467504219184
0.4924739486238121	0.127422714533067	-0.010044188991296065
0.45984445935709783	0.475208079936456	-0.00547450870022052
0.48400142199596413	0.597353195910695	-0.003980038673414852
0.12598392827893246	0.533607769960515	-0.0001148350905775929
0.12733541787766547	-0.685700301205936	-0.00005029602057163892
0.4301269081055023	-0.31584364376161	-0.0067284432214051925
0.27864674485629215	0.432838204729735	-0.0017813239693037083
0.9528345203998891	0.625261427710159	0.022260937255309986
0.6390723495606307	0.529414975891075	-0.005904274464392692
0.24950554064360522	0.807131362295549	-0.00012833249776946493
0.6636480893692671	-0.150422740764177	-0.007974017019928751
0.5454120468058524	0.0520543541366276	-0.011121364969919324
0.6475292343305216	0.219823241851726	-0.008529760137163797
0.1381710661452846	0.0783428903688765	-0.0003830733599913177
0.6854144345692833	0.752551493465021	-0.0022742790764922823
0.46114494070211776	-0.730820770969479	-0.001682987257848607
0.036065606206127455	0.360795397368514	-4.430545785199307e-6
0.9191638751456356	0.348449835406368	0.02691938508783228
0.9604614759218529	-0.0928581315949068	0.04702644263139314
0.29885450789235646	0.926579898135084	-0.00001747716246417252
0.8732675448093834	0.766041718857699	0.0026383278278623683
0.9167205994302928	-0.0438391155972575	0.032278986408706724
0.41099101657469966	0.0531943755403949	-0.0077045945396988
0.7706718904885735	0.929196930650848	-0.00020842534500994668
0.45001625328440503	-0.494395376218089	-0.004976617990110092
0.345125024073064	0.710212725775523	-0.0009095733824631305
0.7036373490508723	0.305253969618879	-0.005009583879233095
0.33937966745304027	0.361781150157905	-0.0036000033445405463
0.8259150418701795	-0.22472187985485	0.009938677937911191
0.21684108625438922	0.0337995387860855	-0.0014799015020139396
0.3276735544749271	0.0618004298274495	-0.0045746599943140755
0.31656193661047893	-0.862766767075414	-0.00011473082157316179
0.1596512167873205	-0.92073325896738	-2.7175613907982154e-6
0.15000566509142227	0.757180211587292	-0.00004516169528923552
0.7215231288579054	-0.70902548476753	-0.0024099044282316425
0.841588162911869	0.750959056274438	0.0012008074179828154
0.5879190236540006	-0.74295193178343	-0.002402059158935333
0.9037249971514036	0.116870047248843	0.028076949319788998
0.12429543939408937	-0.950185639510059	-3.17258583600377e-7
0.7672291922704588	-0.176730723095679	0.0015498376027855195
0.7781779527071073	-0.637711614597317	-0.0007341622281425899
0.911323292276626	-0.758874727054118	0.006109696879773142
0.7098682854480278	-0.426414047320393	-0.0043558575888899935
0.1581878337266635	0.31225256647787	-0.0004415659053005933
0.04844225914939123	0.100243042788022	-0.00001583150704795611
0.7422381479583979	-0.725121674791039	-0.001915333891740138
0.7012119745593083	-0.842050376556671	-0.0010509780896110171
0.5221355493747015	-0.593749961122305	-0.004570810576738579
0.7954933064505441	0.692733336836218	-0.0002571883036290431
0.34932284025865246	0.0693785966737656	-0.005345180408286417
0.5607145362575435	-0.272563434209576	-0.009787420730791517
0.8016032026285848	-0.146727025689233	0.0066419158495686905
0.7198500496595044	-0.578863951888437	-0.0033317085731484125
0.7956351015825446	0.307814034253262	0.004318358865597053
0.632393797434163	-0.920007003080987	-0.00021274896356264942
0.6367146573680622	-0.617942361851149	-0.004603004578281337
0.013359994568599242	-0.249509096544315	-2.7620104329642963e-7
0.9485691655665908	-0.351254757026499	0.03579370204277393
0.8349395965190669	-0.718092465127036	0.001427308717303189
0.44973248812030175	-0.0475629092072122	-0.009092953620798637
0.3912132358768584	-0.323452581273875	-0.005445918354721037
0.9164068748081458	-0.929642756661698	0.00030563175288049905
0.02983351360250903	0.723353714550231	-4.1885457778281276e-7
0.4300384466021894	-0.13804557358308	-0.008110686782963245
0.4198370153523846	0.801461704731222	-0.0006747691046330555
0.14151692112846148	-0.548099033013924	-0.00015439208475395802
0.03014715146766993	0.290546970636695	-2.9960441878002476e-6
0.35553792367602405	0.69427528547043	-0.001111045350021569
0.4424538848678747	-0.345980965916166	-0.006759161711578513
0.7002434874776899	-0.557191099710382	-0.0041620520482006556
0.6728993206295487	0.324646647447402	-0.006790880827684108
0.5651702485001056	-0.081846728835961	-0.011063592448468775
0.09994320875254809	0.774349747879871	-0.000010423049645297601
0.5062061537236503	0.374303818611796	-0.007925772210540466
0.014649347116773659	-0.743261356486761	-4.010126514225788e-8
0.6865286135681	-0.787087177898004	-0.0017914800992350662
0.494824104922065	0.760156349292545	-0.0015549573818069975
0.6400456537844229	0.651237077790114	-0.00404728126078168
0.04891039448154988	0.154770066335085	-0.000015639713139642662
0.8938846267538462	-0.736547909144371	0.0053002451891523425
0.2968395363613447	-0.517158047663073	-0.0016320518986361384
0.47337423164398235	-0.674766543045832	-0.002598115710212388
0.47915157435012956	0.728539377685579	-0.001869617048074775
0.7145961292197329	0.18025843805565	-0.004194914107255047
0.643393100453212	0.776774862538559	-0.0019816545234038834
0.43762013304417385	0.53975163336275	-0.004061488109350029
0.863933547242362	-0.70372281495532	0.0037659628631579634
0.16933002809253705	-0.971647256282937	-1.6846653934724446e-7
0.2207432305032029	0.267163572812796	-0.001287144768589939
0.958140714730568	0.698296730749744	0.018539733708850696
0.7771300179302654	-0.898726063621372	-0.00040756643734667607
0.44313911985895527	0.989860688616788	-2.1628628560286674e-7
0.22825117874106085	0.979773467839037	-1.697376135354002e-7
0.9241695954673378	-0.921063322973668	0.0006005493485807945
0.5833150979105987	-0.152143170267214	-0.010629685308337014
0.8292313573751207	-0.903099804145996	-0.00024229393954656203
0.851778830339157	-0.721625645384732	0.002390544903779968
0.31531750675030257	-0.241528035831798	-0.003616474293067482
0.6724144424137641	0.426721143440439	-0.006159713164487084
0.6551573393856974	0.80190688926318	-0.0016037101340653805
0.3301041449603298	0.521609400950048	-0.00215808137668103
0.8393481148142032	0.390060458034436	0.009341508057020468
0.9813201693297746	-0.3364936493027	0.05151840039133187
0.5320934875215249	0.856865747456977	-0.0005815247574011426
0.8088146064358059	-0.306896775111539	0.006173164007748216
0.5303490530696533	0.498410799018538	-0.006359111427433431
0.11334930994319915	0.166347511767824	-0.000198067459416541
0.5114459936108601	-0.794891032180484	-0.0011981107080828925
0.29865975832208547	0.457056354843385	-0.0020214756882252476
0.6928552413968616	-0.386534532912541	-0.0054517184931784195
0.9307408151776593	0.863562421114852	0.0028787737730987927
0.9129527799695581	-0.904288948274843	0.0007069425756545197
0.4811534011018468	0.139384551802959	-0.009697023662870723
0.2814298191140873	-0.746059202514917	-0.0003660008016376834
0.8754990984798481	0.525939727352324	0.011174512792360218
0.7858511338481378	0.957365053213462	-0.00006821239726499464
0.4717241730771075	0.695954230011492	-0.002264698413350339
0.5981572565171054	0.66726762153435	-0.0037948955240718753
0.9230678795715659	0.962885763801876	0.00003220210996716492
0.7613055865010682	-0.773137775898965	-0.0013194906654130198
0.4295401146595078	0.200786127950975	-0.007718369013038881
0.5235117199782983	-0.903807853489015	-0.00021072174004192138
0.3152681859049018	0.398933377885199	-0.0027339686939786122
0.605506834159461	-0.863139773531238	-0.0006894341370626332
0.7983804768935451	-0.693301488531227	-0.00013042050834405073
0.3705178685822057	-0.211654472294707	-0.005584940171519815
0.7887798160264065	-0.928631390932973	-0.00020725970906538513
0.7079993965077258	0.76472593397399	-0.0019814932465372173
0.5769035786276082	-0.713729770255519	-0.0028602779718597203
0.954347616094252	-0.923989215361672	0.0015755215589903552
0.8419777746983355	0.839067271114791	0.00006789156458156454
0.24231975635377856	-0.699041469431292	-0.000340905106540149
0.35812056208417276	0.755055208509775	-0.0006958412814682548
0.35970294405636843	0.951551442136408	-0.000010072419324158937
0.8102142732804012	-0.3941425197189	0.005102416448759507
0.9430719531238176	-0.721044723741841	0.013161710483634221
0.820552518387639	-0.0992704612859071	0.010103764120772123
0.12538354860586645	-0.61210461321524	-0.00007713132404909401
0.5648663735707043	0.921217643344233	-0.00015529557873813457
0.5408385720559078	-0.935550234169107	-0.00008137963246385852
0.4298662095190965	-0.870882335859266	-0.0002533840536412703
0.6276783933412404	-0.750656962749736	-0.0023901037623865256
0.7627077287505215	0.90578575539298	-0.00037155948190706193
0.6062889639604562	-0.184337829357711	-0.010068739182767258
0.8933609570119089	-0.957154761133183	-0.000023997784092558538
0.05297863770774884	0.282588772790095	-0.000016774870641366303
0.6357436014949813	0.0254215774704714	-0.009601744725489206
0.37462282812633313	-0.674073821575503	-0.0014678370124272643
0.3672134537254883	0.107785566901661	-0.005919664246149199
0.7193680808085733	-0.961178239831282	-0.000045920541117910904
0.14560973675491348	-0.958568924027804	-3.1087705223284e-7
0.5558103152998156	-0.15652632718506	-0.010729231886282374
0.09072297905542444	-0.955349185703679	-8.393816302674805e-8
0.7793906412800291	0.614972623565935	-0.0005291498774906478
0.758159597925762	-0.788105001832074	-0.0012807074507357444
0.28871772036724547	-0.128318878040003	-0.0031837871300611454
0.9052228118915691	-0.718101082297473	0.007346161833923787
0.965173204494207	0.979184770452811	0.00008705180696802074
0.44811643418874525	0.342978484631151	-0.006953834656480725
0.5726179208534886	-0.933295563337128	-0.00010466301023794311
0.18498879946330635	0.439374809988371	-0.0005215053052251158
0.6812121716099567	-0.25923542679042	-0.006603117409635498
0.47147671111560796	0.29673609169816	-0.008119080807063729
0.6443220680534202	0.953186490584484	-0.00005666367006209142
0.343509104738256	-0.71635530290562	-0.000856222834094696
0.7906274551259156	0.869562247931595	-0.0005462032865569674
0.7103144507439624	0.433363688420367	-0.0043116480758460364
0.6442459240133479	0.820927931661459	-0.0013137606772392503
0.8387051955197289	-0.402614768335235	0.00896861969110569
0.8752993617469882	-0.823800920301807	0.0012765221061070825
0.6088786417223847	-0.743375299270063	-0.002472423650016772
0.6799011386458396	-0.466315356945148	-0.005571183060344047
0.9542955839375713	0.948560972638711	0.0006124742197699619
0.9300436208709308	-0.563452160003178	0.01999369156012689
0.6613565476661026	0.192969536311034	-0.007972156461205348
0.27094343040284	-0.597734775720581	-0.000888921761213951
0.7795426160126108	0.529532875827499	0.00016257600254074493
0.4945865236202399	-0.41682059897318	-0.007088602225517875
0.35770148923015616	-0.2814908687518	-0.004714055967244119
0.06291111638327346	-0.275985208804825	-0.000028600908754393917
0.9522790589379367	-0.971899672736181	0.00009280535534849866
0.45913734287089264	-0.615564625541782	-0.00331174301925397
0.31154297948692183	0.804886930714126	-0.00026627956734853384
0.6066719785111059	-0.86050921360008	-0.0007217147259671042
0.10721351549279452	0.347843354994712	-0.00012573711717507472
0.45568019647288627	0.67404700890705	-0.002400619298628118
0.7603940695258312	-0.733333707771102	-0.001495707434081733
0.4058744970102886	-0.796376970657123	-0.000650962290172536
0.6700244500893038	0.824687314535467	-0.0012842585112398453
0.9254966643242314	0.998641024366298	-1.4032969984439147e-8
0.29686112237958395	-0.91395552421667	-0.000026544969518752914
0.8621220464230486	0.783051567530845	0.0015820718016489154
0.8103076025794684	0.810663851861729	-0.00041762776487791725
0.8181023075823798	0.191790096783777	0.008974707025676534
0.4000618217643557	0.521088832248756	-0.0035386596523157504
0.284456361522223	0.00364098443160518	-0.0031869508459619004
0.3996465514851008	0.699462638630475	-0.0014764789770690115
0.6092008957189492	0.406979289564861	-0.007944389242451373
0.17105524273271477	-0.279555600961181	-0.0005922416799122618
0.6355142300217791	-0.543708591082709	-0.005747812977842908
0.6411445841113452	0.91019166793978	-0.00028968932931180665
0.32539140442983905	0.578774842105759	-0.001649074555893334
0.32337738021396045	-0.283283045133271	-0.0036470447435496133
0.7334827590424832	0.748404295062902	-0.0018902885929582799
0.42289408657660016	0.250403587359142	-0.007114130602924311
0.1295101517573776	-0.500088891234412	-0.00014297707307832916
0.7112119658353308	-0.619968574064634	-0.003362732834985504
0.43442831923362535	0.324662737941805	-0.006764396159772692
0.22481621575714011	-0.886328607692805	-0.000022777658132770645
0.678892822117182	0.579695548869653	-0.004546428955716322
0.09767420541704733	0.847722295960287	-3.436212314086076e-6
0.636584936357861	0.456167422482351	-0.006895922877627508
0.5775827487405906	0.634885400509793	-0.004305443255452719
0.118689047865361	0.987574364653365	-4.562487074641534e-9
0.9711373144220579	-0.922748679515465	0.0030556575161379365
0.1686073691654675	0.966086749857833	-2.808148089016269e-7
0.22778044814112974	-0.101662224133863	-0.0016654095538530846
0.3926138379284553	0.339244970983419	-0.005343205757715322
0.7478953963985846	0.381637981635559	-0.001552891902120677
0.3657658008342919	0.957942516424193	-7.121054926355592e-6
0.764563247333689	0.765104282319138	-0.001300826922061857
0.02926614596559341	-0.551294940379127	-1.2164632772753789e-6
0.1804987786693305	0.264350068012088	-0.0007127248070204917
0.23458563619079986	0.815852796403385	-0.0000936923794078794
0.12684284538717303	0.862949730087681	-5.92458553722695e-6
0.23456980659730603	0.758262995301449	-0.00018427030880101066
0.5073394681685612	0.0217675221097342	-0.010686133656536633
0.9402478269331798	-0.676999752663924	0.015502105527848897
0.6255794941989152	0.653703496167008	-0.004053666211371288
0.8255121770026637	0.145662582195417	0.010675059013250296
0.09301962795681556	-0.453352512606996	-0.00006100685892670138
0.5611540904115071	0.730732558655643	-0.0024700896785973692
0.1020814167803462	-0.149773400520998	-0.0001463945496370429
0.4159805921385456	-0.990190859164923	-1.5765274162511545e-7
0.7436957285958826	-0.458622399446553	-0.0021462597025659956
0.3625933309546693	-0.528727094221658	-0.0026990538339390054
0.5688790598549561	0.900674342138055	-0.00028341376117955894
0.8229261966142424	-0.264569074647474	0.008921535653898078
0.8418686475642941	0.840660040207046	0.00005319840038248746
0.9556136017657709	-0.969350827542657	0.00015142575214358798
0.7008108511316634	0.529988154591422	-0.004328797662543879
0.7757168548732921	0.74538131470844	-0.0011107002213003344
0.19797206835303985	-0.794595444568015	-0.00007180402533659585
0.597216510372204	0.512778073084803	-0.0064949423657386434
0.965385040583822	0.915045831788365	0.002943971503464099
0.507138035760291	0.498024437686534	-0.006027855545618922
0.3749042500286439	0.795447395345446	-0.0005233509214129566
0.9348926523257011	0.908349050880191	0.001286862265197657
0.807045432737648	-0.788805168865384	-0.000417872748273958
0.8493498001190642	0.982922419670641	-8.348858775713231e-6
0.3788877971884461	0.919850794872631	-0.00004864681349654142
0.284495605350127	0.865433033020809	-0.00007727291702026726
0.5042041883078227	0.714944267020259	-0.002293681212763348
0.6967086467324791	-0.719386360251625	-0.002627862656323231
0.9607879726019346	0.796885452045654	0.01138016832578799
0.7444350905909979	-0.732033327160412	-0.0018318650884233943
0.8903048062170177	0.789250090721498	0.0030383570709068353
0.6588590849213745	-0.0233729742200917	-0.008443913576800691
0.6753430733838591	0.50186538485227	-0.005424973711261755
0.11836143425881177	0.681301336692166	-0.000041343581842259215
0.3171479111424658	-0.811732618941953	-0.0002577494917737305
0.4838644032420708	0.19462021766908	-0.009401250974008232
0.7371637110280439	0.913539352443207	-0.0003177473324410342
0.3151977371487135	0.818957512122019	-0.00022944588724780617
0.8039499740605793	0.835084547283031	-0.0005401103533622074
0.8291450857815221	0.907020850340122	-0.00023420719830971064
0.7363172757827362	0.627235342424348	-0.0025305607338717666
0.29406007920873983	-0.454988709244198	-0.001947403979216573
0.4952620820083429	0.880344374377309	-0.0003135560687219361
0.677428887617083	0.919415610623842	-0.00024782993825718817
0.5692357668090329	-0.0268031627453528	-0.011158471554246823
0.4441433386931253	-0.996407098563356	-9.978096328438176e-9
0.22993353916478482	-0.691505444123247	-0.0003064083261578161
0.5360174152886912	-0.712490447449303	-0.0026046989899110536
0.9711541860868391	0.582152715704606	0.03208720201616073
0.2997302683943109	-0.364683725493954	-0.002573230254333384
0.3508721171484373	0.546104931972316	-0.0023203701695453808
0.5996435020796284	-0.548526278835896	-0.0058997516784863495
0.9486382219530064	0.951842947834958	0.0003967869504508756
0.11673344780880002	-0.453737154132343	-0.00012224863158926918
0.7206598091290402	0.865646146648437	-0.0007670703464345997
0.35058294343640695	0.902015055728631	-0.00006522864944362325
0.9009671652798973	-0.782733410613565	0.004073664801082566
0.5731805396627803	0.479723321620102	-0.007025414957613102
0.6867374230365137	-0.281133073037235	-0.006192271046036768
0.18979193053439086	0.229723738369798	-0.000869340996592931
0.7948940299809387	0.832244984012442	-0.0006534174083673374
0.8236857368094809	-0.835590510286776	-0.0002534303673648005
0.5831347357817056	0.47596248154744	-0.007101796675014732
0.5611847814225253	-0.0594362104412311	-0.011134216613551365
0.07192841345190705	0.744399340510411	-5.122725590019891e-6
0.7007014243269396	0.630297635866256	-0.003538933083420111
0.023662492499026303	0.736275627598557	-1.8354862790442112e-7
0.47241899738615006	0.575836386078112	-0.0041483035496205
0.5006204396687455	-0.736318483538688	-0.001937125335447712
0.9577694840611308	-0.857290228092492	0.006061893790974922
0.08012091134644095	0.451584900819128	-0.000038845072723009626
0.8236242792589752	-0.440043838072141	0.006050840645137226
0.6333133680544498	-0.481668019867761	-0.0066337033112501475
0.6713313442184967	-0.94267742886111	-0.00010589809778362677
0.5966913179321941	0.748550889473685	-0.0023422588208799416
0.8663094636963811	-0.795215240786616	0.0015152464429506224
0.8055060108323492	0.275029491789245	0.006083043274781016
0.7570924880647788	0.591618161725379	-0.0016461617321036723
0.32935297685301523	0.199798278609299	-0.004241488057106242
0.9552233904624017	-0.914928265466227	0.0020786707146069265
0.2709559181164496	0.356562825686683	-0.001976849629700807
0.4390864076525552	0.0392261288283666	-0.008745055655545278
0.341328299561858	-0.685370398004183	-0.0010516421438065027
0.13059948729399462	0.227205806852309	-0.00028370607427192243
0.75773365389076	0.890877765506943	-0.0004928221776807715
0.160536433861029	-0.613647278089254	-0.0001648107932030071
0.6720606005083283	-0.538182942953541	-0.00515549619404511
0.6841374678681508	0.349841308545959	-0.006084107133897061
0.12844928439057912	-0.952627890198034	-3.050209844026829e-7
0.18583573613403484	0.90587317189347	-7.243754965085166e-6
0.28449557492839816	-0.862396776766772	-0.0000819480259727072
0.7711835675247846	0.381251719540938	0.0006878544290863556
0.37909770847083446	0.647945280018139	-0.0017699474247123137
0.2598539664344332	0.6426802869156	-0.0006150711642250145
0.8215170650685119	0.364415819421113	0.007151591313391683
0.31496192497286735	0.622617177122557	-0.001215241053718362
0.6830634420125903	0.870657221102572	-0.0007119574831914212
0.24779936017491636	0.774979950905513	-0.00018410433283994488
0.5098489149626698	-0.447509895035517	-0.006897382407642746
0.4956199818361765	-0.952127716505999	-0.000027805719501138325
0.47194755370833985	0.189061886497232	-0.009125897311814584
0.9218184735872925	0.970632523782755	3.3484373399361205e-6
0.13494498875894745	0.715579961732669	-0.000047603930646554705
0.6014490843865284	-0.338672012657652	-0.008851552037038813
0.7476015634227694	0.159746268716038	-0.0007845376182354555
0.07368771672651603	-0.678795148228371	-9.652294055458362e-6
0.2835843855077972	-0.357287767872564	-0.0022429796032958907
0.785604633778143	-0.786718549405183	-0.0008662172959387834
0.8993268086030454	-0.352258452420718	0.02184044581269195
0.386922158161555	0.557857507705352	-0.002851804312334395
0.14004002023150453	-0.696474639735629	-0.00006243019139872317
0.6587270992464737	-0.264098915448255	-0.007797532964851182
0.39962544065073596	0.95667054735321	-0.000010428928037969376
0.6774723742920646	0.677155345135836	-0.003372196347235077
0.7731296129958638	-0.60771354303477	-0.0008407637529382848
0.6952346271995151	0.150456035901256	-0.005835214981729023
0.8756738093638917	-0.952139775050276	-0.000051786517697355845
0.6984420235927998	0.409586856592346	-0.0050543132680941445
0.8283435618451461	0.649291672267364	0.0022756341667083853
0.772820775127823	-0.478399569229723	0.0000485844609886281
0.587956746643651	0.760531366552099	-0.0021042678819755065
0.8634816761204649	-0.976632404248152	-0.000017871154248993036
0.31908019161185247	0.441988064330793	-0.002530450032606932
0.9215832537345198	-0.854090381367065	0.0026741778426670297
0.6888790984062241	0.718324603117011	-0.002714087111912366
0.8297083680668387	0.53603262789795	0.004786068893479628
0.498991587025427	-0.415625310115106	-0.007192584255174699
0.7711262171769317	-0.033692839345904	0.0024777186957144486
0.6090865234013813	-0.881613124699609	-0.0005014703474743873
0.6057905852015888	-0.670953008308812	-0.0037469175971822162
0.9690608283318789	0.95616561666724	0.0008433454309543897
0.2666058731727822	-0.276978623866816	-0.0021801307833794786
0.4211573228986775	0.493462826647506	-0.00434748955553831
0.09974395773780423	0.931180007379717	-3.9744637984798384e-7
0.8349351344081682	0.452168387216743	0.007317537621756564
0.042244511994911374	-0.842460893940076	-2.7708020043908624e-7
0.5488782680334972	0.379243779008199	-0.008429279220166884
0.5456518143687666	0.401306277514215	-0.008084902509556947
0.5819307192085295	-0.961635776128244	-0.000024721432536024547
0.689570589443376	0.145225891105734	-0.00627436737410374
0.1920233580638595	-0.480268528737575	-0.0005125300709966387
0.18544086531515144	-0.583761227193597	-0.00030103317586429364
0.8473504779090547	-0.115718356769995	0.015055882446053137
0.12348875050606561	0.366046766822207	-0.00018552615311066275
0.08313283793711473	0.265347729685657	-0.00006796093388205073
0.8161550377221682	-0.726958731307976	0.00035045099076729935
0.291534317263145	0.566721050079542	-0.001272297539722132
0.3277953780201141	0.112241740751237	-0.004482906675086535
0.20521246037726995	0.952255533119111	-1.4601389951119182e-6
0.49595582226017915	-0.76668431059646	-0.0014747089450291918
0.9422066693437845	-0.984428148635574	1.079764795038601e-6
0.43907005646640523	0.677934036106705	-0.0021520681311423253
0.8376626519424611	0.318208814621226	0.010509110683944224
0.6573682582660559	0.848750468160101	-0.0009534015356476125
0.9522163170810662	0.517722841563888	0.02889390222059733
0.6362004170437271	0.115787415556232	-0.009423705153932736
0.44349631179365284	-0.463332610401468	-0.005273474213426149
0.3949483664526938	-0.593858461941613	-0.0025803808930127633
0.6949941693748453	-0.734702414416668	-0.0024510352888153994
0.06379549439751503	0.00242947272089496	-0.00003754013747123442
0.3856650969270112	0.491813478522109	-0.0035647932976237795
0.9401812559978661	-0.118753308944035	0.03900645804030663
0.3024302883086499	-0.832502329801523	-0.00016566564699434512
0.7771633726769446	-0.232072511713437	0.0025316263085096696
0.03675518154718839	-0.271744373669253	-5.644758408368875e-6
0.7032987309270864	0.586923916155218	-0.003842110281121406
0.32229730457711003	0.666600263091213	-0.0010074477288141395
0.46821633634834386	-0.702099543699741	-0.002139935391255239
0.8505817892402524	0.516596467182223	0.007833753612309273
0.08814432631888083	0.864882542115723	-1.7936729498971204e-6
0.7995440022650218	-0.14973025366454	0.006298908889219583
0.5870922954374427	-0.796229803400682	-0.0015309004632052248
0.5057871921524215	0.673109004124517	-0.0029894883264023455
0.6228746154330458	0.264071366722315	-0.00912091913050743
0.4185282476902794	-0.536395996863946	-0.0037256246235404093
0.6607453411571208	0.53638009248515	-0.005435345967874629
0.6178441012511058	-0.885499060853432	-0.0004771034927715149
0.6850707593168438	0.653959612515597	-0.003574115662426754
0.9362159299000711	0.937544649981183	0.0004858792186317313
0.6427599579197422	0.556375297856838	-0.005476712261936014
0.7326329714002271	0.797686550741134	-0.0014469417136663443
0.3359933596347665	0.601374994802698	-0.0016239588544811592
0.8181846794173437	-0.965930531916643	-0.00004187949814609739
0.648472706076953	-0.103003298077938	-0.008899624334088281
0.32540018871241744	-0.603527978757746	-0.001469331466120504
0.9536373561441859	-0.997235876725471	-1.3268712238572604e-7
0.7803443204709206	0.330107679012655	0.002151682123286251
0.7746903390950546	-0.768006058373176	-0.001103311692606208
0.7223252832570862	-0.0874724319196011	-0.0034168713898154674
0.5853983256842604	0.898256315274869	-0.000321816099427092
0.5010973096292931	0.922199289786109	-0.00010731902465535
0.34842899845056857	-0.231297446893387	-0.004719383528965614
0.8662520135321211	0.795061137706339	0.0015159651985076153
0.6551531481419172	0.584043954390321	-0.004922434148035325
0.4646512122032576	0.591504783703415	-0.0037709215971180174
0.37580060236697205	-0.923208682683075	-0.000042141337169105795
0.2591340772635167	-0.235191645383983	-0.0021337282356540237
0.13786772834322183	-0.486297466142906	-0.00018229524736326126
0.6550246955178639	0.415019847524602	-0.006867477674650075
0.24762281721453314	-0.451579437160345	-0.001200884154027501
0.15855152360220648	-0.0731309836470216	-0.0005803440491640939
0.696160880216879	0.936655699641527	-0.0001462426030309461
0.8070119401328937	-0.764429838449895	-0.00030365727771476187
0.6090157054494907	0.063604353717585	-0.010474561813382861
0.7845927524120512	-0.978392204094534	-0.000012405832481084529
0.8508678381500245	0.306563072146743	0.013047709440869642
0.6870892786849168	-0.347250511434054	-0.0059337574700716
0.36314272639412637	0.470404615182301	-0.0032763709665782786
0.3240676130182465	0.282795988163659	-0.0036699837805309237
0.7757086860747004	0.561254451257913	-0.0003801976242092278
0.5728889306064656	-0.650247358747377	-0.003995095617543868
0.2419834747014033	0.305493918578677	-0.0015786695824042138
0.6621092668856764	0.644365276651843	-0.003989682016027385
0.5872251804736637	-0.930062858683386	-0.0001266413047095386
0.8162741170461157	-0.647595834625114	0.0014339534699659361
0.03856712060349546	0.0461522536008954	-8.130176520765568e-6
0.47962551595497227	-0.541968905731357	-0.004823066690778349
0.2503758632733822	0.359071308230853	-0.0015694092378049508
0.6768990507007502	-0.337221877632926	-0.0065240616840729895
0.9452384641525937	0.985921681625265	1.0151604609610785e-6
0.5881871182369318	0.733630638919682	-0.002564810704046281
0.8823150081396319	-0.136660807709994	0.0224722879913772
0.906593469184872	-0.53506884272302	0.01631148910412494
0.6272845157792424	0.376170686746846	-0.007996347611938697
0.5280887360863165	0.347753119642877	-0.008638861387144838
0.45628186362287587	0.905532409077521	-0.00013534717008255412
0.1250588594110735	-0.504095472324838	-0.00012644894977136874
0.8792400841225553	-0.189915708476552	0.0210226615261366
0.7902222993629385	0.948285252426495	-0.00010600499372463277
0.1426944327073268	-0.92609712292814	-1.5444937564323235e-6
0.32116579374975995	-0.929377237647563	-0.000019927745869724196
0.8672086150105145	-0.601215868730769	0.007386169394941848
0.32773552181059956	-0.739039362245891	-0.0006189784862578367
0.3304743217743317	0.16106881518621	-0.004429271416961891
0.15462625066682162	-0.682907768119239	-0.0000943433885392798
0.5686396162937651	-0.871879137608297	-0.0005224762433120475
0.837026127044019	0.915198112910203	-0.0001884724016350422
0.8078072465689536	0.214538520380818	0.007079323936911761
0.31598764729141543	0.911640999511517	-0.00003508730304343244
0.08510724927936296	0.382857825183154	-0.00005710114829305201
0.08867798556624973	0.138815373853041	-0.00009639068875588665
0.49983464805706623	0.199340603430376	-0.009737192501022172
0.7259214543456665	0.990369773283284	-1.0079108457717734e-6
0.5195447965016484	0.272246632980209	-0.009419677479698503
0.9217874019998005	0.9029159496864	0.0009876791292674945
0.1581445758994038	0.0710498463518041	-0.0005763709971690037
0.17970130403437468	-0.602243175179256	-0.00024865583993030047
0.5366601982059839	0.9383160363666	-0.00007077007196360947
0.20103861837758918	-0.983392494886002	-6.170700737525333e-8
0.5266322901091667	-0.302664521527366	-0.009182250325237836
0.9203907650802262	-0.982637563981578	-6.028808574402542e-6
0.520836137585471	-0.645121537644666	-0.0036370798278623946
0.7720703278400818	0.803247791578873	-0.0010268100891370976
0.14342876066839025	-0.185198021008961	-0.0003959675684182731
0.41238298812173174	-0.595437376400905	-0.002847668910798454
0.684021739697089	0.773789851464544	-0.001983588029590578
0.5134098324093349	-0.450922129813294	-0.006901807353279104
0.8207306691106315	0.917520136946605	-0.0002262007168240305
0.33339356282000193	-0.945235570289861	-0.00001104979211363758
0.11026992837431562	-0.836469348135566	-6.112605386830551e-6
0.3248427117955128	-0.957207742498113	-5.012407905312531e-6
0.9539920505414577	0.370180705115198	0.036981613688639954
0.528528403604843	-0.663842259679283	-0.0033853218208444065
0.016671576603346547	-0.873762175903744	-8.805177413082651e-9
0.7368197635436187	-0.486067021610593	-0.002656435368560784
0.7171415494977155	0.0387593358969194	-0.003918231292813728
0.8861808899030877	-0.979338716924686	-0.000013021315312710428
0.5562239750808906	0.981107734468982	-2.8838849483298872e-6
0.07784152443004534	-0.712732392219133	-8.742993029047508e-6
0.8854978344654707	0.0065155622932505	0.024047813959961493
0.7194459552585919	0.80145229546262	-0.0014859795620323559
0.5473324779374799	-0.399837798137856	-0.00812117155445789
0.10749982255253161	0.915491166273617	-9.072918526302052e-7
0.7765992184399491	0.862932322531531	-0.0006532940028047701
0.6420658747754677	0.745282285058961	-0.002489612515698099
0.5730104842113081	0.00700798413670136	-0.011146153643223567
0.6490654106411271	-0.653234826036823	-0.003964608370715797
0.6798916089980185	-0.349971867189266	-0.00630654930241918
0.7227495786482402	-0.973688666894027	-0.000016628788748216413
0.7376210885110583	0.00784051435157568	-0.001743686696290059
0.8572496900032466	-0.948840442491524	-0.00007868463066660106
0.0736523036704363	0.725481997690812	-6.587252178088484e-6
0.32456100074858235	-0.455312270832594	-0.002552222004570891
0.6260338932678456	0.947633528356482	-0.00007053641801915876
0.6658328135059808	0.59339019945568	-0.0046352004686945995
0.5752976378455534	-0.495903626258526	-0.006765587241655271
0.8757842040837045	-0.0943139866444018	0.02135614697404431
0.28167623384464385	0.736778165506831	-0.0003989926850399219
0.8424415788465079	0.704714799723483	0.0021503017009042594
0.019650692312029892	0.833208419045706	-3.125726300314745e-8
0.5010963712844234	-0.253049483746842	-0.009282064771568394
0.8573107014472762	-0.692471577050457	0.0035432845378857982
0.954545272772563	0.94559897459831	0.0007146629951882223
0.6850388820760379	0.689915804150511	-0.0031223491535145053
0.7549457394093501	-0.393033632671921	-0.0009725595983578203
0.5761333592808933	0.659023037950413	-0.0038517716206772383
0.7600256615484948	0.0852732811414571	0.00091039227852078
0.025730316987400286	0.0435789229761815	-2.3962927190470804e-6
0.8047662230059246	0.835596568458338	-0.0005294412817105993
0.7582946256744271	0.638377090253042	-0.0016625433352762077
0.5775120024008791	-0.928911208369078	-0.00012639449743229208
0.3143552409987536	0.027267055365907	-0.004145128610148899
0.8595010057925557	0.596102968652539	0.006617691337575701
0.3930193384359071	-0.819738745444517	-0.000444280297464928
0.308580564917281	0.267516053632359	-0.0032995784832427644
0.2814759956049767	0.781251104796477	-0.0002565564356001662
0.28966772986753847	0.262635121524644	-0.002801937253809733
0.27099886585474725	0.565779666947099	-0.001032380959236404
0.7461136128804268	-0.842550541210907	-0.0009447913314238246
0.6370795854873234	-0.614825242516381	-0.004650321229386923
0.7355494798451409	-0.929940067366399	-0.00020050011014300186
0.9163577115679383	-0.549413644021783	0.017638210623648898
0.724018997901095	-0.783429669084845	-0.0016547912309213745
0.7194981905639235	-0.679981971445729	-0.0026939751771901275
0.46545813830237154	0.452635934430311	-0.005933254185301432
0.7193404951767534	-0.946764107848232	-0.00010169380522621077
0.8198964986732579	0.948886494311182	-0.0001001688454853815
0.11649732714760541	-0.893715553262678	-2.2374125829963836e-6
0.9210939285808997	-0.646990732422548	0.013444335006823458
0.002148056261581653	0.21953483230285	-1.1891383082877343e-9
0.7228296053888875	-0.764245454524436	-0.001864533438947981
0.7909946536112412	0.673279750516325	-0.0003241297249227846
0.8223544848815381	0.333795722926632	0.007789568747464812
0.6234927740913762	0.225540367478872	-0.00937208778778219
0.4718715357725598	0.812339136206471	-0.00080993151474306
0.8593545512523674	-0.988803420837566	-2.9184369432317365e-6
0.7043183810612805	0.212685769744232	-0.0050617682024307505
0.936975233275517	-0.77933761215332	0.008233427096117102
0.2956147058380997	0.134678026272735	-0.0033780459577603256
0.8317309350998667	-0.95919006976159	-0.00006182015043048221
0.6185911994373258	-0.979744831149244	-4.974043176399649e-6
0.8738697340218688	0.744654908321274	0.003311677965677654
0.6718375737419496	-0.244774915487403	-0.00720522052176151
0.8601150108598051	0.988479761107869	-3.1554349996522415e-6
0.017560989280762083	0.248189271138715	-6.307082289387509e-7
0.4547250227260196	0.21801592049689	-0.008398446096808558
0.4868778952476277	0.163642953596867	-0.009696948864900202
0.6404151179143548	0.520435119973304	-0.006007131159760308
0.19301987314252184	0.768152714585756	-0.00008967694091558973
0.7838789266453259	-0.969658627727903	-0.000029726134811124598
0.5120578117606206	0.453628609693873	-0.006836563900119219
0.4196280921295627	0.786582494438887	-0.0007961594994076249
0.6166147268596223	0.623835672195072	-0.004583846400413494
0.6432415005662697	0.381862235402625	-0.007533698083156935
0.6612296045516712	0.860368700460996	-0.0008133657209000404
0.6667553333618934	-0.714593322907891	-0.0029175495070324063
0.9748439649809152	0.628693755819152	0.030374646747216346
0.38500985946392186	0.927562648399273	-0.00003884450484213949
0.8448837244685479	-0.557693813516251	0.005997194786795393
0.7700790603730521	0.763382110623222	-0.001204397507640686
0.7203939384026707	-0.964498515745861	-0.000036535304528185575
0.6893838773122413	0.317827898914221	-0.005911200113413641
0.1292518391242115	-0.706753555631838	-0.00004473404779233993
0.18773067703579013	0.646310097320012	-0.0002212855964272257
0.42469421141227226	0.875822764810019	-0.00022137548846166893
0.4947224946456777	0.247725856388555	-0.009197436175812305
0.4963013186067631	0.619837866611518	-0.003777206243055527
0.3665494568100952	0.914779074707323	-0.000051647322501982654
0.6766306424735696	0.160844202325096	-0.007154550412724399
0.5521822243579436	0.537141264006331	-0.005914919389294556
0.4593401783727331	0.356045785603974	-0.0071013238396283145
0.32518533060089505	0.631345195726776	-0.0012705383635517311
0.6104639958771069	-0.323594319956191	-0.008873850948534212
0.08698966116576635	0.692211357052696	-0.000014583979100737917
0.2002168333084946	-0.421594779992682	-0.0006966061069852526
0.9323356178091274	0.71067354600956	0.011763661233927034
0.6505397174285642	0.397648428281516	-0.007167660262216954
0.4948262437568467	0.953306616749744	-0.00002581525642522511
0.7452823511956664	0.883244974100014	-0.0005719462027884984
0.8416646303936081	0.033142841269323	0.014330410145554131
0.7909426962719689	0.812321283956311	-0.0007441017932795047
0.40418786129001416	0.684026204645394	-0.0016857873515386452
0.5699459337504539	-0.516261874605906	-0.006401039571358886
0.8230777387804188	0.464235609150369	0.005505282237233964
0.06411815953016611	-0.682620084836967	-6.105632556523553e-6
0.56937240364465	0.650175459044307	-0.003974723814383292
0.3363557196870967	0.879873051674178	-0.00009826027805136314
0.6957845552755042	0.888855786389175	-0.0005255951416970762
0.44143704987286553	-0.00693395210046113	-0.008854243717948145
0.8305968964577489	-0.748419564839512	0.0007245746474250587
0.5237384769138926	0.430223044235333	-0.007386521805130001
0.15806846388353077	-0.00212155722708819	-0.0005835366886585629
0.3744407728467209	-0.259575680413477	-0.005414270793327652
0.3281133957072725	0.578192966581265	-0.00169218154516854
0.874351208621628	0.816015899962594	0.0014106143835373936
0.5389814646512201	-0.998046334253119	-3.1689197730628247e-9
0.9664350725995237	-0.715432858601227	0.019810336497054274
0.5199448332571872	-0.807812852147973	-0.0010779890937390665
0.3233416882697071	0.486580658488614	-0.0022979413430896612
0.6964442455761415	-0.794636374486616	-0.0016618882254667952
0.574740070219528	0.0897049878090274	-0.01098474130463292
0.8784829942049547	-0.075994261706394	0.022116182030188496
0.6249638788413736	0.114366153478555	-0.009854866405132947
0.4573094462808882	-0.224519177477872	-0.008422760224479835
0.693007340218025	0.197896429680078	-0.005948771712982137
0.43303197029371343	0.21502068796757	-0.007731408816011977
0.19903340439470674	-0.225894169141943	-0.0010057023639414308
0.543519240934213	-0.764440705533547	-0.0018095803527951929
0.27326505221689135	0.815500235575042	-0.0001533317040896422
0.9067523559634588	0.959878262087989	-1.5696750096212517e-6
0.17730668628922852	0.869920885712066	-0.000015138350618212828
0.574131046641612	-0.814788474550247	-0.0012126703145811835
0.5199876161412732	-0.0771879660242306	-0.010792367339418038
0.3146029679858985	-0.418511267371068	-0.002591218644235819
0.7746968980456442	-0.88454792123743	-0.0005117779972045297
0.3827739863340715	-0.062596736868612	-0.006618093123280334
0.19588442814885587	-0.492933480316372	-0.0005209301177839593
0.55455518635849	0.539201842547977	-0.005898317469310771
0.8991944329107564	-0.779560429172876	0.004054386003038094
0.11012829507458048	0.665445927296802	-0.00003696159378984582
0.1969145169164484	0.854516334489026	-0.000028758864643964965
0.7996866059154053	0.829823867818697	-0.0005995350946615518
0.618769501871825	-0.0447092785920741	-0.010219510970779196
0.5573086783972353	0.99880759174925	-8.132462091293328e-10
0.6352248899843549	0.796354498627062	-0.0016649620690429737
0.4337155035033105	0.907331836952904	-0.00011025727051570493
0.7041191183388816	0.777895886121107	-0.0018446218994097347
0.224778367187434	-0.34949950306268	-0.001170152270157791
0.22850074631717204	-0.494685522531844	-0.0008232832553159581
0.7189543760414184	0.33709264196583	-0.0038556376652147816
0.3637259602467447	-0.772361445151073	-0.0006152588897562301
0.47499231609271997	0.843168649396119	-0.0005416295686264038
0.9342350798036335	0.926247523594957	0.0007165890832708015
0.9167761562139004	-0.747342453831052	0.007321980269057699
0.6342551949336551	-0.566595353971919	-0.005422250972812434
0.6204602568955816	-0.654100933964254	-0.00405397793691643
0.6320102731344445	0.336160918658714	-0.008272369100032336
0.31985650901962837	0.286372020537104	-0.003527845260257705
0.6033779808348932	0.0263053740440502	-0.010668513665264924
0.4447027977556786	0.567641133824484	-0.0037912838321485934
0.27595550944254466	0.999159718110994	-2.4540618826643483e-11
0.5831135842952168	0.487589590238199	-0.006915557259930529
0.12859427504229531	0.644752553739233	-0.00006870485815029143
0.7334791145821646	0.402431374680338	-0.002791541450185967
0.8717041181996518	0.781540914286432	0.0021223555201288383
0.5177207101332202	-0.158852322839889	-0.010365133956774046
0.5015772780136514	-0.452399602010065	-0.00667555954368271
0.2853542261334239	-0.15653894654372	-0.0030220350051824774
0.6470365539386691	0.923020325508159	-0.000203398217215218
0.8260661263247089	-0.887380113552267	-0.0002842964262230226
0.8721448894067281	-0.86461140017436	0.0004465456386821105
0.8131788042877041	-0.945603118030104	-0.00011520365160075732
0.9132984357152185	0.495838183487203	0.019512947960029423
0.3900428375381466	0.770284507788336	-0.0007682094152933651
0.4937804494822436	-0.857063174068396	-0.00048052763127932137
0.6501888643278845	0.0133059254650009	-0.008922898043178673
0.5883425433355713	-0.192135565443661	-0.010327799854933378
0.7571394611623335	0.953772667355766	-0.00007876396413242005
0.4612234538699972	0.876092624690397	-0.00028034390375909735
0.85943218777002	-0.409309478558479	0.012156933731246811
0.9797733634204631	-0.865508574945796	0.010342600637868416
0.45724770876434073	-0.23965087991407	-0.008290342660421137
0.47179802689219813	-0.731409652086808	-0.001766732493164899
0.4279683124226538	-0.927870146513029	-0.000053954697944553076
0.40253539466943494	-0.643270608313678	-0.002121929986041011
0.8971318914344403	-0.927657283480556	0.00011554661860191078
0.8923258733506932	0.88481278785035	0.0005953788265378238
0.0823081167513991	-0.241102470199599	-0.00006846128493499214
0.2616524915176444	-0.992492542022962	-1.4301145698166566e-8
0.8478936629320712	-0.970732499191026	-0.000029749967533896743
0.38119160933213025	0.37026785537663	-0.00470963615445965
0.8247887494106487	-0.721320621027187	0.0008310218440085812
0.504013590933463	-0.599944564279601	-0.004224774755893198
0.8641533719162839	-0.445354934576103	0.011942103253575675
0.6930938535606079	0.40685225355735	-0.005349669262961701
0.9449709639941465	-0.113750756350232	0.04074876777543059
0.48761503500850806	-0.383462990026587	-0.0074230711782701546
0.6488398009360573	-0.866489342009555	-0.0007253472825666066
0.3021878537485638	-0.85667322435012	-0.00011070800774503137
0.41517839916540944	-0.00760448351374295	-0.007908330370913512
0.5465275099597747	-0.797036802192499	-0.001344460532830585
0.4611752168572207	0.777963989594861	-0.001115382637813947
0.4379158135959678	0.865264025355349	-0.00029780352899769935
0.3903210709112366	0.602467453493871	-0.002408628451552436
0.3314988199948276	0.948637887978239	-9.038112249089839e-6
0.5361965892168894	-0.371693246547048	-0.008413733233889015
0.5500478116701135	0.383231153680362	-0.008382056960921475
0.020549257337314795	0.173017957047603	-1.1178053320303746e-6
0.4171727292830676	-0.641143814614316	-0.0023454644775703286
0.7077744605472912	0.178555054115117	-0.004792064215458869
0.7687632133627126	-0.600135450617402	-0.0010468913087302348
0.6233455784626208	0.268182906215481	-0.009076898123918334
0.41321099371862763	0.878220448471719	-0.00019391128468200313
0.7520074342862346	0.852767040417983	-0.0008310605287787268
0.47578621702777046	-0.256113714688134	-0.00865497992372822
0.8746472763194767	0.923215177965816	-0.00002196459172700674
0.2937546987155028	-0.829096449696161	-0.00015897763409317449
0.637021905661902	0.502069550056173	-0.006305772325117364
0.5399131761731046	0.941470533628631	-0.00006256845723301918
0.5024614080707759	-0.884405522186443	-0.0002992658545917294
0.8693621612504538	0.7101594471916	0.004023706239200452
0.2481466543165634	-0.351189064980644	-0.001555150153315174
0.7611856419321056	-0.792663999784512	-0.001216258439368674
0.7717429402724139	0.902472475762222	-0.00038814327702386275
0.77435390946819	-0.98946646497852	-1.650537127003715e-6
0.8484204652485753	-0.294848703336173	0.012829681044956487
0.4907875652727046	0.100167441059455	-0.010129423287402902
0.7758972349488207	-0.0150947863837459	0.0031646279562336952
0.8840381547568859	0.673021298540375	0.006786939700733146
0.9462097935583758	-0.747375373124525	0.011979034943327046
0.8781537895073187	-0.458712283848002	0.013952936516616603
0.34891388945995416	-0.984145553023808	-3.5472121225449697e-7
0.432622124967101	-0.34907561936346	-0.006441365309454222
0.7123092098348335	-0.889402914118158	-0.0005259350329110434
0.19904609859098313	-0.612505638256404	-0.0003227840587835614
0.4071361578585434	-0.135905273443839	-0.007300368321534309
0.35302152450312213	-0.735626669511997	-0.0007929348851383867
0.57894680120739	-0.754719174201433	-0.0021604275891276693
0.8761641228412755	0.800963140729119	0.0018592292478152503
0.7863713718914483	-0.876411472797847	-0.0005279719041914648
0.7160318889777882	-0.394609468017402	-0.004031270432873667
0.799041954742592	0.514135049376617	0.002024847261318064
0.7540580736699208	-0.0581606414780562	0.00019339696672122076
0.8010994779583016	-0.732847510197491	-0.00030790220743773234
0.6371234578339661	-0.356223613994429	-0.007947688260173386
0.9421001071800742	-0.834013212597014	0.005521454732573395
0.14290443372916423	-0.43115340318567	-0.00024360945982573263
0.7827654668115488	-0.979155332376539	-0.000011203744994195377
0.24543767525275287	-0.736240513669431	-0.0002615189013329891
0.3805576455024122	0.00830230111230136	-0.0065911403538905546
0.39232339795835736	0.928292239173443	-0.00004015942879509365
0.30166125982201775	0.0977011823917553	-0.0036421766032709436
0.3632436897141969	0.847944600836823	-0.0002301307085739453
0.22491088694131942	-0.202636429905505	-0.0014787257410966627
0.40838240374315726	0.545996207601299	-0.003400408622774361
0.6152393822360201	-0.828049305262653	-0.0011546050474045342
0.18875531190255818	-0.652461851774843	-0.00021653335330871294
0.8737109217043141	0.697510374776248	0.004821538165014766
0.3100946402081036	-0.527314712501469	-0.0017781106176774806
0.5676934738995614	-0.289139888750043	-0.009617832166406718
0.28706338766652456	0.695179734406569	-0.0005893518006246518
0.7515126446582181	0.590460229380105	-0.0019275717202651122
0.6925716056592099	0.437423503091525	-0.005224062702978263
0.37371459702526316	-0.983914433421094	-4.6909027663955823e-7
0.06678084098336251	0.298590303804722	-0.000032912486765699064
0.12326908666215329	0.446255315213719	-0.00014796976189235608
0.5196386260931573	-0.329905062000632	-0.008747334095733547
0.11941779316778037	0.98079305635392	-1.6963062556444353e-8
0.3346271558027538	-0.66633512068069	-0.001124272375826833
0.19799640954826067	0.678747102167904	-0.00021078878749114567
0.3760636896797372	0.952647315035023	-0.000010954738973430173
0.5876948106671582	0.0703625798152386	-0.010895170357307188
0.8578283829889416	0.975078353044699	-0.00002070521992879543
0.8201065474543112	-0.737177294010668	0.00040768041730773584
0.8609589025246356	-0.882468877551475	0.00006279782270925154
0.8168369407726999	0.657086229907501	0.0013247358020817591
0.09429688896227033	0.267178803968886	-0.00009941685407243178
0.6519807838144375	-0.00223913576607481	-0.008830369524987185
0.4816616571247847	-0.0849293755008987	-0.009955030210726235
0.5913245046992629	0.307728237660998	-0.00929891776927095
0.5930483903355984	-0.496310343153063	-0.00676868714961965
0.9307049107375347	0.861782654052603	0.0029577214183871847
0.10331155846673552	0.866103775555161	-2.8907630072408365e-6
0.18531557146909422	0.587793215483984	-0.00029446869747479286
0.30894881314160194	-0.351568156522902	-0.0028698244286019846
0.5200710974191246	-0.394760533496089	-0.007867918108678106
0.6282262885027706	-0.501218913203702	-0.0064425508398920075
0.7385458021910697	-0.935009921139186	-0.00016974642659682576
0.8175628128200857	-0.326382020916543	0.007185020451425586
0.5672646933232718	-0.520289352282323	-0.0063180146134336835
0.6835520130604279	-0.883358446445425	-0.0005742712517941265
0.6487990942278006	-0.700282199492738	-0.003215634361087922
0.49946304647756246	-0.898467086127729	-0.000212257784514886
0.4705138278006144	0.790469349212975	-0.0010313139591886517
0.6862148944955865	-0.759855234364773	-0.0021693956534145162
0.18728354418770995	-0.721348197096983	-0.0001272958345374176
0.010808545392139851	-0.935246750723881	-3.5335744529173797e-10
0.8787645269976914	0.787106099280056	0.0023765912049272344
0.24345018518138212	-0.694823456124285	-0.000356906898570866
0.6921927736749194	0.727213779240781	-0.0025702225454149255
0.2737028080204949	-0.983404244853954	-1.758977732840965e-7
0.7097346899440781	0.902376620350702	-0.0004043277299726582
0.6861246115584565	0.0338854112223719	-0.006618768510054275
0.18870117769463524	-0.923753189048154	-4.215600157831267e-6
0.2120287429474077	0.333425000581027	-0.0010182473404112566
0.6854991606104688	0.982608370258584	-4.4878642657730575e-6
0.47833684502976875	-0.50727431854719	-0.005360717672060386
0.9285447734026676	0.0959802029990435	0.03546444431144454
0.8188467306800221	0.51278077259432	0.004064681775159597
0.5674733025652084	-0.897608746494357	-0.0003035865072707093
0.6040531965080758	-0.712399999994403	-0.0029999711115771023
0.7022976344936736	-0.222215094490482	-0.005213764345925131
0.8401601773953264	0.353624154227118	0.010237797596416336
0.40993947122089985	-0.815228454123314	-0.0005326150130681874
0.5700903121209555	0.113811774101527	-0.010924211921652015
0.8253945311726635	0.863241020006523	-0.0002924020052732457
0.2417483711548851	0.1322184940423	-0.001938228961397356
0.5550795146671176	0.372482079417743	-0.008565185101418148
0.781870806363698	0.691780210813181	-0.0008247543537498969
0.8752321919832873	0.857833415790906	0.0006237162187933306
0.42558831919599593	-0.460534093239994	-0.004882625887095066
0.5014546384815041	-0.449178619730982	-0.0067241133010078535
0.8651391484365304	-0.642689914470061	0.005775306195428705
0.18160757281696072	-0.542181342515748	-0.00034143320771405763
0.696501174317517	0.612737951050617	-0.0038022698700106595
0.537475342885389	-0.58267129672355	-0.004948760069385785
0.7880149242694549	-0.180111085125402	0.0043699251083404896
0.1515670045864702	-0.760048615271343	-0.00004530968281438505
0.24522383582639723	0.740947851455738	-0.0002499622665003011
0.31763887880634445	-0.771125440750865	-0.00041544727041980455
0.516548130419553	-0.829780210724326	-0.0008094215847709829
0.6121101630316772	-0.369837052536202	-0.00835063363589261
0.7087866120247971	-0.829487378322693	-0.001192832950783189
0.5587151963349575	-0.724793500814397	-0.002557016084586702
0.4370650396455601	-0.756522311259696	-0.001190965029067996
0.8071087018504751	0.152886954651582	0.007483509791044487
0.7420396721271509	-0.135376653194962	-0.001364754339367546
0.7586502864629793	-0.81854487819283	-0.0010715137810297227
0.3407895160753958	-0.500213968345678	-0.0025318309317113293
0.5121112047345052	0.476297439730142	-0.0064692096328702094
0.8890547364175991	0.749338586354422	0.0043614012094893165
0.5000731385683601	0.688311842103489	-0.0026787299880418323
0.21818675927860673	-0.945940804102284	-2.562553958396815e-6
0.40089938799394065	0.697580635458041	-0.0015081421140113755
0.5407320050458955	-0.659529384354327	-0.003578524879178749
0.834197489248019	0.962719630894125	-0.000050934899910756316
0.462550311665249	0.862060248939403	-0.0003690717207254112
0.41207304749594437	-0.313278646980212	-0.006195777679272562
0.20314970975429955	0.8691646426722	-0.000023942702224350804
0.9440720988505668	0.81238958679003	0.007152209479679417
0.6163913114061328	-0.70255322180344	-0.003202076549587738
0.7429128045641759	0.913794081397209	-0.0003160887438579304
0.7728389413892961	-0.786446692092928	-0.001083982930256602
0.628613811110525	-0.67325018571222	-0.0037136042630125793
0.259145555214072	-0.462627146779587	-0.0013261186773308755
0.7327342138472689	-0.746202581166486	-0.0019189734017238333
0.30928946748372665	0.8694420181908	-0.00009345542040648587
0.746896044418065	0.870616541080102	-0.000684067866398879
0.6031861860027707	-0.449540221302802	-0.007430090217621681
0.5831251179145798	-0.900548813381242	-0.0003016883716931025
0.7886792209254162	0.93106015007177	-0.00019364694814624322
0.4160935631473933	-0.362441560866853	-0.005810303070390094
0.6934790158627806	0.815774548683544	-0.0013914069122033244
0.37255891731365914	0.756309815853895	-0.0007709864725703952
0.6899610017346397	0.0656101995054797	-0.006310015135586344
0.8296334841799289	0.948426379677995	-0.00009867898639965573
0.8826910633706074	-0.324368590745877	0.018933717866159057
0.48718752730397213	0.0405096228255243	-0.010210765707265042
0.8330094789745038	-0.36492787710985	0.008870894405865382
0.3482156616817342	-0.0321703885184961	-0.005351749281792489
0.10165594677336565	-0.588933560808201	-0.00004562252161859372
0.39622192106723525	-0.94956898746244	-0.000015572251888445783
0.8885250549917051	0.909610167300633	0.00018933651955999804
0.5019836875429754	-0.979957524121463	-2.4360250575471848e-6
0.09750427388912242	0.773548761376682	-9.733217113832563e-6
0.8178263590242834	-0.144757546192122	0.00933453587298336
0.7849332598919699	0.976349538949698	-0.000015744930883318424
0.03471013908882153	-0.489300902058949	-2.6541890054320683e-6
0.16726260190597253	-0.16012342015878	-0.0006438653087697352
0.6804868324294265	0.39805462921231	-0.006013263936917186
0.006017069397352032	-0.399616949120709	-1.8063024208761407e-8
0.29960717773296586	0.684930702831072	-0.0007203786380280468
0.830218069752986	-0.734151560953244	0.000913791600216728
0.2836871720869906	-0.875880889560665	-0.00006179949150690168
0.4283589590937609	0.199870583287028	-0.007684846011599874
0.36962391682144524	-0.477568680963335	-0.0033533539597982065
0.7797877998133328	-0.835269512833534	-0.0007931461334187379
0.31665217673845886	0.578743515572808	-0.0015279274097681663
0.46853500565365047	-0.077428232381511	-0.00961090558859361
0.2968303675255306	-0.556136973526962	-0.0014018395285620162
0.9545731152233606	0.690687454842097	0.018095079175334726
0.625804856412506	0.726688657960791	-0.002794174218722668
0.8090792327485793	-0.845032911264752	-0.0004713086747106655
0.414861222754986	-0.297803432161903	-0.006431533800455195
0.9617580108436756	-0.995495821543333	-2.3793937711805581e-7
0.5323730726661912	0.982391438610123	-2.0350462524540216e-6
0.6521653962066019	-0.127566384276277	-0.008654960835661828
0.6928941132427716	-0.672903610772494	-0.0032328079896581643
0.6572672838945697	0.860641907397415	-0.0008054798042009652
0.49866488626748406	-0.423495818948935	-0.007068169892436723
0.7283179112149711	-0.764802335620495	-0.0018046141906926773
0.6370370135869058	0.50893581246695	-0.006213653817717001
0.8707830877622961	0.509503486416101	0.010997431938360221
0.8846661740493967	0.58923489045204	0.010196064945317218
0.8237315523902213	-0.644813506739108	0.0020134961140378872
0.12807713556319872	-0.316503266782283	-0.0002308778342395787
0.8960487432943786	0.710896942025972	0.00659849151581049
0.666818967408298	0.14530486466764	-0.007801290676697381
0.6160075851507067	-0.819191493598527	-0.0012815967737432293
0.811095648859332	0.537304876497363	0.0028247587312065217
0.0360304951339511	-0.528101474022401	-2.539487118807965e-6
0.696509985522404	-0.777572384497666	-0.0018853446079930443
0.4214309634327432	-0.602404760195092	-0.002905780614126041
0.695193337907593	0.329332919123061	-0.0055175667967240286
0.8170433853434674	0.458324290427577	0.0048737850052070425
0.6523939869879835	0.431106186466267	-0.006792598173036759
0.6599281113765513	-0.831227758147257	-0.0011882588791741803
0.19119574438268525	0.257246338316825	-0.0008552224910184528
0.41114413184394216	-0.332739813429044	-0.005974599645653016
0.3644573982539666	0.475040730238019	-0.003261434081438972
0.965390493576854	0.339735535010185	0.04289613489655027
0.8422920945646213	0.32296761276881	0.011205676086568075
0.34188492050792213	0.75322706523554	-0.0006176259854705504
0.4752783847637097	-0.546403945030554	-0.004673533215524679
0.9166498544855273	0.491450635574207	0.020474811772229984
0.8242374996644687	0.146657016767436	0.010440043638257781
0.9626849191946497	-0.598334554732694	0.0274341153040185
0.7175716608119399	-0.894406428312064	-0.0004790954412256234
0.9519385592652516	0.798541729011987	0.009405432120988764
0.24575448379429077	0.949561750052386	-3.1301197435558226e-6
0.895692711529256	-0.70361870422881	0.006871199746083606
0.82408434681409	-0.611365021489299	0.0026667584754086053
0.7065305323830416	0.437896692105485	-0.004510057077270038
0.7115050177039713	-0.967803174956322	-0.00002734572647988733
0.8092712861177052	0.344442183898124	0.005722176354487078
0.8464038574995258	-0.680987145362304	0.00297279003269625
0.6455717370604015	0.184284000096256	-0.00877749164390652
0.6277169640660033	-0.109755831180966	-0.009771203630984817
0.0938664992685208	0.254150002725303	-0.00010010181137305733
0.6647638801858763	-0.915123213362559	-0.0002710780950376403
0.7105258172640877	-0.272916467560932	-0.004529931852194502
0.12389978396097748	0.0433819084180783	-0.00027900794082898797
0.709960140259031	-0.881526184024618	-0.000604245529814796
0.42846592039982073	0.232878250714681	-0.007441550709133711
0.7146987207715512	-0.621303458627553	-0.0032548978958986015
0.24520190815871437	-0.591973818703108	-0.0006784470131349196
0.7017576825906388	0.813221838991632	-0.0014082597156814174
0.21223158886615265	0.857789438557337	-0.0000345216714321849
0.5370001549527418	0.905530637563257	-0.0002156078321726402
0.956092195426053	-0.964086761291989	0.0002501650402408528
0.36247837398087945	0.88743377111734	-0.00010508368730561178
0.33828827989029225	-0.995792450093052	-6.18917222254095e-9
0.635825543015355	-0.518102887791939	-0.006106224976441364
0.6400908433197803	-0.843017606686998	-0.001003223604204906
0.10969485684313413	0.908798150129815	-1.2009198569180186e-6
0.1151531347192294	0.647785502163262	-0.00004777821225198164
0.1309580865120122	-0.469582155712726	-0.00016503703025984244
0.7850944004409949	-0.629656083884614	-0.0003086295506858273
0.8240943609621693	-0.941478958925728	-0.00012747506277034903
0.6139822316925632	-0.244054694077924	-0.009496022198147222
0.876748236558876	0.66563730180411	0.006246932882656275
0.07494521353588701	-0.91519665138577	-2.9192909271849976e-7
0.8308469036044982	0.314332229111377	0.009450436971655155
0.56764533044725	-0.0230762275460818	-0.011170345123233946
0.39570593996593556	-0.480095440757913	-0.003926897361411807
0.2899773958850484	-0.555125732041788	-0.0013163222917216694
0.6757973841888433	0.455359222413574	-0.00580904766890589
0.40058576182467814	-0.0212924565960853	-0.007351738001583318
0.14955660927262118	-0.99367720378332	-1.2979441279202756e-9
0.9806303022563359	0.959344503041735	0.0014249811497618501
0.9455716097837137	0.913050115559861	0.0015913780401904378
0.6235182528981514	0.635447296592853	-0.0043703703282991216
0.37092388286103856	-0.762044317591063	-0.0007211876406703208
0.7166656261649088	0.305181750127581	-0.004035640667765277
0.5067509837993562	0.897074095891825	-0.00022879706530029597
0.9205405676577011	0.966855828682032	0.000010429886810260276
0.6603752609990609	0.734239574851832	-0.0026414296724613104
0.8349345228399103	0.306264472910771	0.010264380742174863
0.6530034126289438	0.169075341733016	-0.008486645223835904
0.20882949865796907	-0.353105736918427	-0.0009344618173258007
0.031181450079448277	0.620095931813405	-1.0236260221292365e-6
0.8097534823949448	0.10981239964547	0.008185685828453604
0.5308866088570997	0.659583509526166	-0.003484328550069517
0.21914965867381841	-0.614246691213619	-0.0004298497995063643
0.5322582368995169	0.32403449551946	-0.008996411858732985
0.5818167198144751	0.280953829098569	-0.009651296752230977
0.3455715305675885	0.520634154599159	-0.0024494531615738735
0.9198732246203579	0.961901908703795	0.000026497869517536868
0.3743324709597361	0.824398328977619	-0.0003607690696704555
0.204118284149643	0.924310833122411	-5.352687468352824e-6
0.5040132224060465	-0.910715939603	-0.0001564896864995786
0.8185511373222462	-0.673180025336297	0.001189022462192442
0.9147131620536372	-0.978121549990006	-8.782586336347023e-6
0.09314093246219811	0.83626970306252	-3.5967501040906646e-6
0.3631379350927747	-0.287780295535217	-0.004844070961872521
0.2201380334840008	0.746964504334847	-0.0001683591357443343
0.853849843538984	0.455769284623649	0.009988397787288824
0.44335380872658436	0.396744181806632	-0.006163389292909761
0.650759962270804	-0.0887477449102665	-0.008813401481984855
0.3708810521948718	-0.162386473247276	-0.00585042137645147
0.48112306303909436	-0.963044195216507	-0.000012242040857744885
0.13880235124578613	0.986658678650794	-9.399011930772384e-9
0.7393282939706016	0.289775307573933	-0.0020333675060635412
0.1281959875559003	0.739830479616841	-0.00003260965915512313
0.5436402572992985	0.382211211886489	-0.008342595865776448
0.7313984511928037	0.942712781749064	-0.00012487400264085964
0.7174509170260985	-0.236232135966918	-0.003958770061394087
0.4256059746793463	0.653503892609468	-0.0023024520718756313
0.9414389837922456	-0.99854980606576	-2.111809434816632e-8
0.1986111263062059	0.833290805334876	-0.000042380042251529706
0.8007623328080139	-0.508022050415447	0.002276739475941055
0.6793671158620754	-0.65944091880199	-0.0035844964293698877
0.3185848358252439	0.830341438396378	-0.00020163887037593639
0.7035473670092334	0.307671595670867	-0.00501197083034696
0.3142594242434317	-0.124600050998183	-0.003994900151641219
0.5832056388668396	0.870299800035879	-0.000567538918548305
0.35920054236296733	0.849564473818431	-0.000216367766747298
0.6364017958824459	-0.794708973150521	-0.0016922667269019163
0.21668351950613304	0.958473000634767	-1.169861565883773e-6
0.5959011734180395	-0.91626161727113	-0.00020770170238692995
0.6302565543046093	-0.952891646859756	-0.000054294984687891554
0.8769296026498524	-0.13191304078655	0.021268253115011387
0.23915488160312723	-0.840257950145333	-0.00006908763185153194
0.8463163021927442	-0.73946830366805	0.0016664385945306173
0.8718901068654022	-0.70707243429245	0.004339852533341986
0.6983339242427804	0.826649762474636	-0.001244711664351252
0.7126113123430831	-0.836984076177614	-0.001097042191313308
0.5716903305810646	-0.714254050628475	-0.002821695590512324
0.6191521540362096	-0.701395444879563	-0.0032258554885752594
0.5273325004934152	-0.666416233089658	-0.003327973625500496
0.9294788263409596	0.879083165849134	0.002130320994660847
0.5750475966588888	-0.99210960047562	-2.515695279918727e-7
0.8000085302284984	0.475267825927752	0.002671116882216741
0.9808678954921969	0.470820556933188	0.044604270606697645
0.6407765010571931	0.616316833811977	-0.004600713536534404
0.022004070400012284	-0.22027744798639	-1.2972784482707804e-6
0.5834429200685927	-0.367964221308641	-0.00865291814867606
0.26900870878039645	0.693080793146646	-0.0004912781151670454
0.750677989612536	-0.95297238937152	-0.0000809947336951165
0.34518658218478354	0.525249168722183	-0.0024021546661986
0.7201684678268316	0.675822347379271	-0.002713184983335271
0.6502426446264363	0.129628979897294	-0.008746085594542305
0.4832058181713206	-0.138021132764464	-0.009758179599148938
0.15100788185079825	0.164110357320498	-0.00047215651411850113
0.29882623358290794	0.127970873806202	-0.0034922188982072226
0.6842960604514777	-0.558874918002263	-0.00462794540476739
0.6534348690871568	-0.803305631025803	-0.0015817774418282833
0.6705134131969339	0.800897603940296	-0.0016195727983791637
0.11102701424610105	0.815621169827698	-8.592289074654076e-6
0.055336787131147036	-0.784576593524497	-1.4680368658991168e-6
0.8206153605030031	0.951040062834368	-0.00009175727650110491
0.8249697366743286	-0.746206395564679	0.0005083023949138637
0.653018010536763	-0.507873933857735	-0.005937943581328311
0.6884357774370414	-0.151622336081515	-0.006350623839168553
0.1472443117239673	0.710152584259399	-0.00006552658180580104
0.7328089685362806	0.875914123291035	-0.0006525193112844132
0.6023606867309799	0.974520204294696	-8.765603257003721e-6
0.06166424215725949	0.276026012100767	-0.000026911042204172747
0.20354640132419477	0.853112549735942	-0.00003285226009552015
0.3061658734704508	-0.406034216245624	-0.002482453649123151
0.703584241484962	-0.915702843186844	-0.0002904388778000534
0.42611988751288404	0.488359935558958	-0.004527804738791476
0.7680996729207571	0.819447440906871	-0.0009841002901480188
0.18878584027645812	-0.42108833754627	-0.0005845012481703383
0.3903588963993174	-0.46907107338286	-0.003926307697395439
0.7398561265629799	-0.530268755513679	-0.0025012612908138707
0.4009530386927453	0.638852848253316	-0.002151323283936031
0.23108889909093816	-0.176973485211334	-0.0016419215882107403
0.8416041574539286	-0.0134226719112396	0.014348452468817177
0.4656578853998827	0.856365709161497	-0.000415196477717648
0.0005264384059254758	-0.575921449860227	-6.052736279927582e-12
0.7985938188105782	0.607218633569697	0.0007639773532542296
0.3967011080478419	-0.658985103424667	-0.0018717666089253114
0.3920321500074548	0.781275878769447	-0.0006964700443867794
0.4459884903468795	-0.761147291620195	-0.0012028671859758055
0.761846375788248	0.928635493750274	-0.00021239719777188399
0.9382533220989439	-0.966134159203974	0.0000718876294318579
0.40824398221065195	-0.230308311387848	-0.0067785827313405
0.8185697435821309	-0.541433504928823	0.0034923429029749794
0.204263287525812	-0.366017722981728	-0.0008504059063358589
0.7455656890317813	0.809947888932471	-0.0012403745915585923
0.7209875332381935	0.0162576145458942	-0.0035319560340375854
0.6579499379891808	-0.896763896906477	-0.00041934399854684956
0.13040411581007916	0.955973080249754	-2.5890488444810494e-7
0.06659516933998187	0.410059481399123	-0.00002507981888262584
0.6874000227658075	0.935285464948259	-0.0001504134445735234
0.9162577011482694	-0.966833630923664	2.2389017752923636e-6
0.6359368570992333	0.0241624133555106	-0.009594243300305668
0.21825575023848076	0.0970389000627578	-0.0014755818400476858
0.9319675623466084	-0.715577973471248	0.01139551989396549
0.2725916758849	0.913480878349327	-0.000020319060427904505
0.008876786816203405	0.148112486925215	-9.152934324255654e-8
0.6860003653607717	-0.847767514030282	-0.0009853978191216143
0.6059033263945487	-0.950506999564977	-0.000055558705037153834
0.3972712815600515	-0.590468263085043	-0.0026580062013526772
0.055522922569551936	0.179567845795078	-0.000022404087758616578
0.18256549692241056	0.420703987703999	-0.0005288350573300257
0.06136544570972461	-0.158454226819934	-0.00003100071254575993
0.7786686860706347	-0.911838184351037	-0.0003168605695448829
0.5832603677524861	-0.420001530565482	-0.007948008510636383
0.8060829226466243	-0.99405971967806	-3.792864852681712e-7
0.5545759699977066	-0.46443189160091	-0.0071770368686484174
0.5332444839254813	0.622765855226498	-0.004172888361210463
0.6499614780595292	0.0793541162709045	-0.008870695291366922
0.9115593399595737	0.668361171936245	0.010681972128978355
0.9147694689826327	-0.888821170406381	0.0011434612866915465
0.8196208814110404	0.917605312540537	-0.0002281999819983776
0.8771274483293767	0.857655318866461	0.0006777800383176992
0.019816439383097656	0.194858133999835	-9.774600885649234e-7
0.6250246168768513	-0.318843863334382	-0.008610651312754129
0.2005148814242416	-0.937840446875202	-2.8842118685148327e-6
0.663288786541475	-0.744628255626324	-0.0024728485217842544
0.3595412586355167	-0.545762074721592	-0.0024779234479229907
0.8023609080383141	0.857367100219919	-0.0005168068073960107
0.7147355491345453	0.494177687628916	-0.0038930472982507303
0.4440160468667635	0.909637892304727	-0.00011085226857039006
0.5400851863802493	0.758801317355736	-0.0018762808858860038
0.7716235743433179	-0.266486298546582	0.001598478900540949
0.8315336160203778	0.481648668596916	0.006208009610004424
0.19352581254288592	0.777785946507559	-0.00008137757765069071
0.5207063420906443	-0.0716200345059035	-0.010820084334782881
0.2799743946388754	-0.00215222169529789	-0.0030525799149028953
0.3979159146385362	0.66563762790331	-0.0018141972549974982
0.7502797042339562	-0.967129646475092	-0.00003304020622243401
0.7250114015943748	0.782761843288481	-0.001654319191169248
0.9178208387053666	0.848293579763281	0.002668941164596166
0.34139864167554934	-0.5411968623135	-0.0021977437015657884
0.7550980555778362	-0.670889152641689	-0.0017775127243682544
0.4085053272719925	0.0385881675351491	-0.007634106145802845
0.5878981926399893	0.966393095456217	-0.000017667685337864952
0.41374715807776485	-0.467591300380706	-0.0045057554419009015
0.6164375858018075	-0.216163382135321	-0.009628413906100013
0.04578119493551032	-0.907853127112101	-7.956513637254686e-8
0.6774269803194471	0.072374225670267	-0.007229763613484052
0.9598369482773931	0.914697959978108	0.002443642649395325
0.7616500819653977	-0.588993059900156	-0.0013955958415526961
0.8231820056142447	-0.694092090676484	0.0011479707097152075
0.7706083333609184	0.446731371582597	0.00010709739659668416
0.6694407224013996	0.264429540572973	-0.007257589850971963
0.1001862683790443	0.523338368662046	-0.000059168831119853285
0.9528990749052906	0.914838015971734	0.0019283740927729452
0.702716742432757	0.327671376270581	-0.005032622309041365
0.717945349088599	0.920972234662106	-0.0002567973083788954
0.8999388963958663	0.593322645596417	0.012429449258252368
0.6104618083867488	-0.954144605650888	-0.000046241535993856456
0.15123677255421994	0.731626951674355	-0.000059248624088314324
0.9872950603200584	-0.995528580042267	9.181937942616506e-6
0.682889773962499	-0.836104855831862	-0.0011333717491375738
0.4535461437072581	-0.170274038181389	-0.008708934009646577
0.6192557701898702	0.971272411883222	-0.000013377168284498418
0.5301347021055319	-0.259753517507654	-0.009698947734999476
0.3864081370233124	0.769884239059379	-0.0007510641806153798
0.6192024107389117	-0.716972095212398	-0.002953725861182471
0.6707740716670202	0.578032950259602	-0.004735733776769278
0.39937052877507195	-0.492639128238789	-0.0038639748296910694
0.22061666990441853	-0.28074066648443	-0.0012580437027761623
0.08511828213767275	-0.796049435412113	-4.8521288813713585e-6
0.3230651993136176	-0.102310695747888	-0.0043427968548867685
0.1266132785337419	0.905424429948487	-2.1080418594030135e-6
0.8557200726955652	0.304351210689856	0.013991367862805701
0.4089676330138999	-0.95651441458545	-0.00001137772277952687
0.4145399800113233	0.153325499603308	-0.007484581512057443
0.6037827382375048	0.948168556222983	-0.00006222623469579909
0.9628420120899095	0.886622240695694	0.004643433289515922
0.36289268506125744	0.582282199094188	-0.002184978287933379
0.400798747942329	-0.267022980257676	-0.006241934133929429
0.6758297571706521	-0.913531389511329	-0.0002910928466192178
0.4130142757288909	-0.832290177437686	-0.0004310932415592382
0.9395122041941046	-0.529390552876791	0.024340472198560135
0.6725596759938436	-0.958411322282453	-0.00004642088414738105
0.4055393076803568	-0.409963288276754	-0.004982008855517623
0.22490323808448756	0.0155086273994146	-0.0016484859744312777
0.9445521446528744	0.0463311931513207	0.04120720788286186
0.1427533024256871	0.1501364252263	-0.0004036391057394053
0.8948522382396463	0.798731340235509	0.0030201071909104187
0.5140944621160859	0.743315749436776	-0.0019366875651760961
0.6134688660856875	0.871729049166992	-0.000610142644226137
0.9346270093871157	0.137841270630861	0.03687980698499876
0.6701617534163391	0.0828919866074612	-0.007703759919697168
0.8927532127438004	0.973091291091674	-0.000019472492650403852
0.6877140904560326	-0.800787911218904	-0.0016011291431418278
0.7780556743810115	-0.977713348288488	-0.000013149828706518078
0.14626460241009928	0.115577983347875	-0.00044560609778215843
0.8610255057264773	0.596360934682891	0.006790993427650119
0.3834787331899982	-0.728136085043974	-0.0010664765859012505
0.47921780412984566	-0.92827135760932	-0.00007560414318616285
0.3847541122136485	-0.829320435815497	-0.00036531306046827647
0.6761535889850057	0.37113444889339	-0.00637478343069008
0.7971136962276651	-0.925749263409015	-0.0002186827721264704
0.3804405867762073	-0.909705222926028	-0.00006809683313751901
0.7073168284536153	-0.967312755411187	-0.00002801978043232797
0.9345297712421732	-0.949728002992652	0.00023289686195533354
0.7412695452162692	0.626777752237786	-0.0023505434099772354
0.3424536265997181	0.901218308055152	-0.00006179156971185433
0.335145721609742	-0.603073923950236	-0.0015994200230094223
0.46791120494340444	-0.096719490879962	-0.009526197153341435
0.7847058225373257	0.973352668353457	-0.000021424841190836365
0.8915406498905465	-0.738743234601959	0.00498894894490983
0.8194252989330189	0.972083067812494	-0.00002621507638070597
0.9537246269035364	0.922723653362543	0.0015994457216424183
0.25510522951044484	0.729317935044205	-0.00031340688808248067
0.9015732266448087	0.943795544191335	0.000038523224098248425
0.1715170851266114	-0.474296325925682	-0.00037097900926761447
0.017627689089275766	-0.664400187314957	-1.3603619501182366e-7
0.0911206222209355	-0.581084306881327	-0.000033877446028301195
0.13880027657417934	0.955479086520128	-3.277396490631662e-7
0.7461620607544304	0.41726194648049	-0.0018326900415067977
0.34542494218833253	0.0405559798299074	-0.005240885511500435
0.9210132928089678	-0.674090599017747	0.011923251580151983
0.625983831046898	0.258410642974144	-0.00907538368716364
0.9000169283686112	0.172082933769192	0.02634704752488312
0.5855553382547305	-0.982841669160616	-2.5858164950883833e-6
0.08957918368936361	0.290499076796082	-0.0000816800672550362
0.45520467776673235	0.540588161553492	-0.004392332877180677
0.7173742013749287	-0.953472414390719	-0.00007239180142990628
0.5524926702691448	-0.811427411918114	-0.001173890114095433
0.8181885729608143	-0.366375415315269	0.006639248776933992
0.5043286613113096	-0.622511078868154	-0.0038369027758143005
0.2318439025926064	-0.429873017414551	-0.001053611935185066
0.42450059094131065	0.962576872111517	-8.402900935324794e-6
0.7095478131804822	0.0169953218349744	-0.004642573001485023
0.4535749170124029	0.731210198070002	-0.0016129730543702782
0.28208186179686284	0.600376975991634	-0.0009882673294325701
0.4328335741407905	0.134473889808846	-0.008225241047607329
0.9004521380484313	0.981018435776807	-0.00001005183189611186
0.9408862919500313	-0.938274499448109	0.0005673212652958518
0.9396647996069163	-0.915710486714083	0.0012202229730877614
0.3792279197884775	-0.701290410725766	-0.0012657066350181298
0.5646877746727287	0.211777462965896	-0.010342623655414869
0.40157391389188474	0.369646960349848	-0.005308846687968977
0.8622177508908464	-0.624249507362496	0.00604679514439225
0.8259784637315123	0.926173262230057	-0.00018415651020047216
0.8237042271968978	-0.997821562184708	-2.261729848402598e-8
0.8868453155536974	0.418119973913946	0.01697692317120582
0.900038713203367	-0.956582916323024	-0.00001006070586586381
0.5852321619773421	0.624785215430473	-0.004526756485434445
0.39165845596211013	0.842016640078624	-0.0003184051726848544
0.2748165102539969	-0.821081813276303	-0.00014446331096207863
0.8847127495646728	-0.816386872974459	0.0018822213185288885
0.7671859667910541	0.863069295974111	-0.0006917736167565273
0.7331321383227664	-0.805391818430988	-0.0013671911206707985
0.6208512148042755	0.117195201447572	-0.009982996720894456
0.9469357445892445	0.282520678757973	0.03767615421483146
0.2261126684049843	-0.33546646733669	-0.0012253693769222545
0.8491336529341775	-0.233455274458656	0.014024486208176213
0.9304352785752542	-0.645817951806042	0.015342580071411685
0.25653209196249893	-0.631086838136327	-0.000632633251515284
0.9392016106965639	0.633268090466604	0.01807274185405421
0.9210060002085109	0.959089572094373	0.000044299383452748636
0.818543219872607	-0.867613250453509	-0.0003602040057677756
0.8703107472360689	-0.852882355243004	0.000571275460297645
0.5781991407182027	-0.790832481120784	-0.0015776587599091942
0.42525392317643385	-0.643335325958631	-0.0024283705847771395
0.35583419298671004	0.548084042613353	-0.002389798929264606
0.6552065624354779	-0.20476445974779	-0.008242633109963891
0.41376551657312716	0.0913580361439125	-0.0077136304527428475
0.03507108268008995	-0.577259884326616	-1.855396046006138e-6
0.5552980668511595	0.0571267817234897	-0.011141449074830261
0.5332074094346068	0.852557699710596	-0.0006263688628173321
0.8972750658635805	-0.965392875573512	-0.000021444439113819877
0.11405917234593653	-0.843101932039496	-6.088964413676244e-6
0.18837685405594384	-0.351988116941231	-0.0006888386897176046
0.3571816471129697	0.312875299054163	-0.004475147638821058
0.6967342621077062	-0.605083860207037	-0.0038682703484005346
0.8552614964743022	0.934379551430231	-0.0001065654923070703
0.34146092900067704	-0.693045781539376	-0.000998835897107557
0.9247478041674174	-0.970971823805401	7.234858600204524e-6
0.6196947117776913	-0.234694374616002	-0.00941865538139064
0.09930229240628193	0.649832802839263	-0.000029749494490843105
0.5413943128591934	-0.935355749405108	-0.0000822784817537661
0.11494177019107649	0.882389020281433	-2.840114893069691e-6
0.7700755817436016	-0.984341472838755	-4.9014458129377925e-6
0.3510403595558712	-0.254592036559237	-0.004671496731674293
0.2107173944889987	-0.36344898492874	-0.0009381872315342666
0.25827487102963037	0.898247450886399	-0.000026565401179471683
0.4375983892189052	-0.469475101474781	-0.005049849162851658
0.7826173794939592	0.696720663276621	-0.000814837527482518
0.685950368905095	-0.372075656926045	-0.005884448312751816
0.5769358610774205	-0.20371239863851	-0.010356072919042907
0.10613907361228865	-0.720645467671764	-0.0000214595015678643
0.8637495481327678	-0.148608544620867	0.018148404956969354
0.15066299658752585	-0.841467130906164	-0.000015233944446759832
0.4749493111306664	-0.990017357279728	-2.621229948922837e-7
0.9515615955623068	0.329870633258788	0.03769743104378388
0.28347308039851116	-0.963837656803668	-1.9425470550272814e-6
0.5543107259277242	-0.312906396334753	-0.009321487015010533
0.30985825527038846	0.675166538043475	-0.0008499037513383316
0.28635329475578525	0.197685802498669	-0.0029385071154526595
0.6705764217388791	0.0609662444674531	-0.007699857111677314
0.025148499779892832	-0.750106625092241	-1.9259570978692057e-7
0.53471174046154	-0.650585877334409	-0.0036834002927771817
0.42071524817291395	0.817121430933561	-0.0005594904642355663
0.9108040968874199	-0.738160445411903	0.007055343133333825
0.5841066781490049	0.993158322188573	-1.74214145762111e-7
0.6104076464158349	0.902375515969958	-0.0003197437172043367
0.034931630247315784	-0.663978688487443	-1.0877122888238074e-6
0.8613539483881648	-0.974935107460184	-0.000020894891324816733
0.31249671737072793	0.36666110657356	-0.002869177660356863
0.6028884140816854	-0.0815952353871156	-0.010583299401109357
0.8110049629600476	-0.150679883202459	0.008138596251775057
0.2630357034328075	-0.747765721811326	-0.000292128501001661
0.8377608181583538	0.868645876907081	-0.0001627511362032299
0.6098071595374792	-0.310052838788228	-0.009019179169940383
0.781034482814424	0.621063879651752	-0.00047662277739665194
0.7889369533341749	0.715785410447533	-0.0006571496765381195
0.6710134710849379	-0.321860161604752	-0.00689914379223987
0.7884488687109175	0.974341435758419	-0.000019665891742752935
0.42825250682090105	0.0607133689506376	-0.00832289582195698
0.66309219191327	0.869780637519789	-0.0007047785728106411
0.7492830113925558	-0.0202463612926578	-0.00036970661105223423
0.8905500743048049	-0.675019700861363	0.0074754000751495265
0.8534280051651885	0.378012201623118	0.011923564267300556
0.593886729640039	-0.103919905501386	-0.010694828861491373
0.8916937996885784	0.991388413615757	-1.6958358534527275e-6
0.80706740657624	-0.7633612689507	-0.0002958408558287533
0.7333601330127956	-0.69885765057134	-0.0022624599322618047
0.4077110919921574	0.598858091034574	-0.0027284150447352325
0.5110266673124148	-0.440724694472483	-0.007024173274071885
0.15218777404810477	0.737867065362604	-0.00005707215351618804
0.20575030014111778	0.90712447583068	-9.753462968603344e-6
0.27602326525673687	0.614935501280009	-0.0008604117368912378
0.9495763954913291	0.993748431329643	-6.853830902402052e-7
0.29102694966900006	-0.174190415610813	-0.0031402895513069733
0.9268563166392624	0.975165053705261	1.527400674443792e-6
0.33346648770843995	0.413712132186269	-0.0030629982382871764
0.2784875542312994	-0.80207259773989	-0.0001940782334605664
0.3707693130865699	0.978057462014242	-1.1351112135318629e-6
0.2526235493719679	-0.428545046683343	-0.0013598535564595183
0.27511793338310564	0.154398237178138	-0.002739372747331397
0.24208699671577993	0.751064566822675	-0.00021837737164533965
0.3874402212923345	0.502111266318942	-0.003489357573330019
0.7700219516321157	-0.413671249895015	0.00031300890055916786
0.280365566748103	0.817667845567156	-0.00016146974718785198
0.31211484134483297	0.61635107502508	-0.0012234322413938695
0.1006340499950386	0.208550578056035	-0.0001317930344539646
0.589303335776703	-0.600307795607584	-0.00498568538964214
0.3874740960593928	0.246426231855785	-0.005948575462437356
0.9164610706387584	0.895458461646284	0.0010197993157950922
0.38853099375200256	0.403723044871276	-0.004584941980094077
0.5804026147135735	0.414498279116073	-0.00803150752005609
0.6011381197691172	0.737630773292395	-0.0025467903411089993
0.038187859168945223	0.0858521459383852	-7.769756022101354e-6
0.5760052379676559	0.816784135075014	-0.0011919096787824225
0.3594514007201279	0.73372414976513	-0.0008487596748399318
0.26732469590924524	0.00718027458623232	-0.0026885870955514718
0.6537108477633741	-0.945288391475507	-0.00008830664266186484
0.5619773219466588	0.139040823920139	-0.01083003575524244
0.502124388233594	-0.858998871100133	-0.00048577571950929
0.22869880310538107	-0.797471435523348	-0.00010990665192520848
0.9118660694784745	-0.404091269001885	0.02301722424407731
0.6820654797919808	0.508944247316746	-0.005148629279219554
0.8128680332613724	0.939926877739339	-0.00013982974391342043
0.9159780277639453	-0.0918434546214409	0.031731516443267764
0.2107890749828271	0.625248828148104	-0.00035889562067376984
0.791243022603335	-0.915159438805951	-0.00028395710190229194
0.41693486620132914	0.552012875815064	-0.0034890313776379423
0.8577745788671416	0.27566911238724	0.014957758657632835
0.8984841738651516	0.455752286275327	0.018001319651984652
0.4320385782131661	-0.984827761956578	-6.502636127703431e-7
0.3440900924102535	-0.0703192446683778	-0.005151361296778357
0.07543713969898229	0.842729934137096	-1.6646406896342327e-6
0.09517715774581463	0.295512533798649	-0.00009733994498947453
0.49739722472387293	0.658857300298128	-0.0031332308336710344
0.790270291817309	0.836039652664912	-0.0006923742979374001
0.9042045260063826	0.98784400172878	-3.996495331347519e-6
0.2804977332087222	0.499383035001461	-0.001478697539498253
0.7942403906346007	0.532387243240755	0.0013470386790614775
0.670839683772568	0.834976081752275	-0.001145414569094926
0.3905585027493569	0.140013745976456	-0.006671764332719
0.36100478949794934	-0.801594289972281	-0.0004350950716241015
0.7583587473342646	0.983438278138319	-5.438419860877856e-6
0.8474099642354355	0.74382317047598	0.0016396230207699077
0.7459089986120884	-0.0540674637305909	-0.0007991571948901368
0.10685021660915626	-0.607334187034595	-0.000048222704289916406
0.4384520953016303	-0.725861759940017	-0.0015466216258701688
0.905033398902322	-0.290470337220465	0.025048936357189078
0.8447496976411226	0.42592738723882	0.009355794122567138
0.9000463357613401	-0.647289014139522	0.009967901071348028
0.37195675517885785	-0.571460277269739	-0.0024413216025256515
0.3803930741589645	-0.445175459945824	-0.003941072917129552
0.8139710319664112	0.669431925185719	0.0009618915331663508
0.6055389327800019	0.196655729253749	-0.010010065411971764
0.33416933964682954	-0.899475268993306	-0.00005982627530981202
0.2817212171579715	-0.686871243209367	-0.0005908244929945857
0.9619620856220411	0.0853075497073119	0.047751623473918994
0.28825766751499543	0.944741961414871	-6.9513759274373406e-6
0.5269672540979193	-0.575135670844961	-0.004964656018029599
0.10980307649955608	-0.486536836037907	-0.00009050051011180931
0.21484768428928452	-0.583120135875363	-0.0004743476581449477
0.7737900582462726	0.85323138932403	-0.0007307275529450413
0.5663095323378454	0.248242805123701	-0.010026479220267042
0.6566802934372549	0.437068807319165	-0.006608635688678971
0.5306142713704711	-0.129152523276166	-0.010716097531809767
0.49157302750107645	0.728378293168532	-0.0019790297075365907
0.9635350571058559	0.325752595582024	0.04262791519661064
0.32991087852713147	0.0400743784170181	-0.004678473203288076
0.8980173611555133	-0.997626212521268	-5.148277025021256e-8
0.5887420410547934	-0.66844990785016	-0.0037399257541039857
0.6824167232070183	-0.317654666072137	-0.006318169787714952
0.25943852072327106	-0.497466095323498	-0.0011870525145223063
0.13896916225941178	-0.79436179439214	-0.000023273116652765205
0.04906491462111045	-0.621287525254879	-4.049252054370164e-6
0.9833455749581156	0.931093882554852	0.004410789241470107
0.35730680208749244	0.313604593083995	-0.004473601214112114
0.6788731823883479	0.0240869188643013	-0.0071555090888187475
0.1708817670669921	-0.0207145461917053	-0.000735543017571587
0.1693108520933166	-0.983173912422252	-3.6093552032777186e-8
0.5434177900572931	-0.380360398806633	-0.008366722867599978
0.595670850782952	0.384043322525121	-0.00837315833017315
0.34546130989487	0.206867065579026	-0.0047460284689599804
0.018146373271094383	-0.122576703157678	-8.040052134527032e-7
0.265227830552886	-0.313154338110891	-0.002023898570846068
0.24749313649828952	0.39209039883383	-0.0014076335268391393
0.3866008205472658	0.888452554411133	-0.00012573177466290288
0.33118919918365025	0.851581921077023	-0.00016217373377957602
0.5566933866720941	0.871561579350098	-0.0005009253394354285
0.31934921538233507	-0.463805597949608	-0.002383145302406176
0.5270814611426003	0.447873789593561	-0.0071542472789205315
0.8175646608063921	-0.313803141212275	0.007374169905992534
0.48867105572786296	-0.781323347209522	-0.0012411249721673285
0.5818283344860559	0.844061930300296	-0.0008564786270485529
0.8837484328859723	-0.929163619946601	9.379917156990756e-6
0.19226065605809198	0.768622154416003	-0.00008811680795834195
0.17897782914977223	0.947015284261594	-1.2513657106212674e-6
0.3725757188958029	0.811976844378933	-0.00042004015640509476
0.4854335748766957	0.859514105002597	-0.00044051486025410003
0.908495551737408	0.20162935870737	0.0280449520647991
0.1249385386823005	0.2290152008632	-0.0002474619881466819
0.8365382628957585	0.681319944083871	0.0022359931246344143
0.9544367161113487	-0.889550546664288	0.0034614243139820815
0.42677505446860914	0.850348468603044	-0.00035868477143788683
0.3454884306967991	-0.833934533835247	-0.0002460322302915267
0.5725519296562218	-0.580806462860842	-0.005271069482415019
0.04583070503815938	0.715260582056007	-1.6705247952594316e-6
0.7114020413604902	0.23222828378412	-0.004473563367582824
0.03994276186520648	-0.0641559453197514	-8.986374713831505e-6
0.3598706910217908	0.446986483107088	-0.003420664736837504
0.5821844938998156	0.56337095492437	-0.005625626853648689
0.7560829849511576	0.881322732452234	-0.0005743114461141813
0.7903905585443393	0.821580552239726	-0.0007327063081636605
0.4103291722538645	0.956239088509472	-0.000011711623965715617
0.08999503340038784	-0.620747106652023	-0.00002625177267480988
0.6487012419173882	0.16388861536245	-0.008713142839169392
0.5772437171007442	-0.698233975685686	-0.00314038928005438
0.7853472315959295	-0.966088284248889	-0.00003934407171905406
0.19832236988743682	0.699035160126906	-0.0001825187166944537
0.9382600087762869	0.846958750155709	0.004349071397762808
0.5091590835968656	-0.855307331704717	-0.0005354018448936277
0.6857285871022266	0.0431513091317014	-0.006645649140455782
0.5115093116500082	-0.899867019022011	-0.00021895430140967653
0.7256041923630902	0.687986300841779	-0.0025038876788548736
0.08537199852626519	-0.760271236768552	-7.425508515022032e-6
0.3093749165684872	0.22124913290354	-0.003524532852805698
0.14800446515026872	-0.309092580456494	-0.0003632458786639496
0.6136711128680746	-0.405122106450522	-0.007908965347265434
0.06437638337765438	-0.81221172463356	-1.634387854115959e-6
0.03059138343008257	-0.0858676195657007	-3.9749677623213124e-6
0.9328029293595554	-0.854249720161332	0.003477542897384512
0.37477002983729035	0.340332538388773	-0.0047908949701487985
0.7073930722160328	0.852332289261096	-0.0009245489397654634
0.5866881386467897	0.605362419432789	-0.004886332235277275
0.09772970838089545	-0.330173092851394	-0.0000985196847131613
0.7476774490714189	-0.450646782432688	-0.0018279641373297219
0.6966910924870932	-0.396099699550677	-0.005202973190534121
0.6195162228963362	-0.801919034090687	-0.0015464808916626203
0.6874392065050603	-0.188773395878179	-0.006365654223806537
0.36755799658151783	0.530822764774201	-0.002774070811836994
0.5981856910083012	0.512635931401837	-0.006494828122456199
0.013794340368946119	0.66928747337577	-6.259710509640568e-8
0.43974875248702416	0.313869116764141	-0.007038512596505583
0.01353963302124731	-0.412999350489932	-1.994452015923679e-7
0.7328792446859392	-0.24754004921011	-0.002555515361681678
0.41896820481561337	-0.600620771656538	-0.0028891636978801245
0.8306477707787232	0.187499704388181	0.01119881907358157
0.9707302028302928	-0.781084730224087	0.01554720845288628
0.25876302953251196	0.951153289350431	-3.3964485815771896e-6
0.13905022495779912	-0.142141658841351	-0.0003753697901845601
0.727570237930254	-0.32124940658586	-0.0031555618675836146
0.839853428191955	0.949505179335949	-0.00009020408851230411
0.8553056812514234	-0.112491784275133	0.01670965892159206
0.6410117176920914	0.506568141330661	-0.006181574027362431
0.41948871653632697	-0.964229648345755	-7.099186772679107e-6
0.8507196656402345	0.973617697935031	-0.000023595828483513168
0.6180733454715454	0.942162236924704	-0.0000884677873349892
0.8896323051292	-0.184764970897573	0.023549067975826583
0.8867619424038227	0.767174107314314	0.0035381730987705264
0.5584785620838979	0.646178966563162	-0.003972274005142069
0.6966069785766805	-0.597035946584646	-0.00394494563569209
0.776848744662475	0.68283433136416	-0.0009912620947897886
0.8463759278538856	0.312879229824894	0.012114547881486106
0.3571531589673364	-0.558099929968561	-0.002319356149025057
0.670080886541922	0.125093977356874	-0.007644232714359355
0.8618772890096531	0.937169662901159	-0.0000883002924179255
0.6178279281054171	-0.478382419608204	-0.006886326263459293
0.0946854796134606	-0.996511727516191	-4.9507475198768395e-11
0.973422255399368	-0.98436115650171	0.00007221589073563796
0.5995112631281101	-0.56777152326377	-0.005572103600464855
0.2214888057772543	-0.122115980953268	-0.0015175659734960522
0.33686508249957703	0.688612436886842	-0.000990576666316113
0.2867574150547149	0.233706767123861	-0.002832111388354064
0.20777450972278283	-0.0657265860014445	-0.0012960581469556017
0.6873887087346885	-0.746073603140618	-0.0023528370282451033
0.5358258218788828	0.715816137001791	-0.0025467964794148304
0.4681909453597176	0.964602522305483	-9.912531819085427e-6
0.17786386275464502	-0.784871486360152	-0.00005731902581098153
0.4593478382786911	-0.108333538096883	-0.00921981690029826
0.8446811189559683	0.970650041439685	-0.000030003887893957475
0.2013391396327031	-0.79003785492445	-0.00008009710448299101
0.05686071695801626	0.083105692027382	-0.000025960590685791782
0.012269252374563855	0.578579256951776	-7.672751296502494e-8
0.33305952091377483	-0.491709431364425	-0.002448595836774487
0.341228615107307	0.977544953315744	-9.133912207567186e-7
0.4837201977723429	0.728884574353997	-0.0019042621529899335
0.8781526214818066	0.993077390286457	-8.86809682591699e-7
0.2574029279225469	0.212084823178658	-0.002152814940261344
0.12414510648437875	0.875351200072237	-4.26585799296743e-6
0.7278066604406062	-0.903380902575048	-0.0003998883340778261
0.34304704750164	0.991749666784775	-4.83386922221763e-8
0.7007173300628791	-0.907055166388429	-0.0003595147279940012
0.46464932340347115	-0.915083735883734	-0.0001079739895143625
0.14758927901211422	0.454034661817109	-0.00025057622305185977
0.05821461059913113	0.717954871002016	-3.4037575856152035e-6
0.8374521553194222	0.465818440196618	0.0073501034413703
0.825961200452378	-0.952783667761288	-0.00008423340777816467
0.44158647776983045	-0.520703755898656	-0.0044152280494418675
0.7998988722204433	-0.675034622946337	0.00010549695808721238
0.5692071645879304	0.940133270852222	-0.00007740648510579006
0.7693395246312972	0.892202941689693	-0.0004665492851660215
0.8858319440414971	0.971825383575026	-0.000022956842547749446
0.9549337751323678	0.906664538308402	0.0025031494663593553
0.939516288505303	0.0277737610733112	0.0395193923931693
0.6462819187239225	0.673391765816767	-0.003659580628952365
0.5256991508769963	0.0200392592653238	-0.010986351685871814
0.5132070661676589	-0.768963548569737	-0.0015553618527665298
0.5109873221862766	0.511622284137473	-0.005859347221181258
0.6101797867458186	0.780162571378224	-0.0018623584439716515
0.5503968204361567	0.874849808997415	-0.0004586414562071821
0.31672112367154315	0.156798240664818	-0.0039860916052283394
0.8149362133731878	0.516911237311325	0.0035687918874875144
0.27567985918207605	-0.902851677793951	-0.000029016714966428443
0.27752313550144053	0.949824238745615	-4.644828812742851e-6
0.7421071688047435	-0.278463209053908	-0.00172839606183378
0.5914170966614728	0.709938687137978	-0.002998214738834415
0.013100231957043084	-0.572647798052524	-9.639018237958477e-8
0.2422448843999713	0.1435968021789	-0.0019335894707107788
0.5455272774801392	0.561174412307955	-0.005422060372330283
0.1589656301430815	0.791499781413543	-0.00003699689397075248
0.8089252350385174	0.375203838230755	0.005223320006901484
0.10185861831916676	-0.877993811580034	-2.139288011088469e-6
0.22265560550786656	-0.527406253906704	-0.0006743384758116356
0.4621704791488064	0.308924415785368	-0.007734282426461435
0.86002211324368	-0.957900086400636	-0.000057146236558416794
0.26638258816041627	0.83242878920703	-0.00011064819849791364
0.786199734156031	-0.774036300983345	-0.0008612082585987428
0.002265272967973852	0.395193280364137	-9.72261399381039e-10
0.15566676809540525	-0.737249765494725	-0.00006164957626370821
0.6708648422300406	-0.563215006788759	-0.004906704143690571
0.8404954930984634	0.78944683878119	0.0005588753947020373
0.18614437615198387	-0.488482500406517	-0.00045325760739089554
0.4830856504899707	0.960123340591419	-0.00001537524624214439
0.5049320060705885	0.0188069229065537	-0.010641042826003819
0.09193772418357583	0.4850522038852	-0.00005273737358649504
0.7893230764685772	-0.24284436007585	0.0040883413186174845
0.9150552126378318	-0.589363940703099	0.015361562923121547
0.7981861409123753	-0.817988774425792	-0.0006312232078212798
0.141771070417285	-0.780068184935587	-0.00002944409297415123
0.19645416711119287	0.81399067123207	-0.00005438104703331783
0.3504631636110033	0.358926241365805	-0.003928128874329215
0.8374259830314363	0.0693282952604604	0.013380061919777864
0.8380319335069353	-0.872538995815623	-0.00017096934853821967
0.4909372784022713	-0.470503586532403	-0.0061903026887582995
0.6889672216486691	0.988284512888754	-1.4767703988595557e-6
0.41312429344946333	0.996320610211587	-8.324729573180348e-9
0.7429025061707123	-0.835395062686118	-0.0010246521287614282
0.5968586536549867	0.906508917525873	-0.0002738137120837379
0.8950610656169212	-0.943772138841709	8.620306044014618e-6
0.18875527748001925	0.700527706363136	-0.00015451098840892413
0.7500438588327282	0.89553015358249	-0.00046132801369973953
0.21677298042543228	-0.817949608227954	-0.00007060071299619194
0.8077725069962173	-0.00744682258498639	0.008139226938568212
0.34051591895855016	-0.847279146949637	-0.00019036415419411087
0.03997317714968801	0.586420058956772	-2.6345057439879764e-6
0.3818109952840011	-0.709275777072124	-0.0012174613124786109
0.8527828310216464	0.872703797710487	0.000014463504279167388
0.7144696859036941	-0.679081725497957	-0.002802485224423175
0.7805741327256955	-0.981000192540577	-8.672227059864543e-6
0.691186234657735	-0.998131803810516	-6.712870875078719e-9
0.5787911661260705	0.458223976327565	-0.00737871537890178
0.2989046692770911	0.385790264494957	-0.0024382485659368044
0.6515588965382012	-0.29635233949715	-0.00792340544444679
0.22931013025460256	-0.660670363806781	-0.0003755991512709473
0.7909563681799151	0.871833372385765	-0.0005328889190836637
0.905828694345557	-0.944670589300536	0.000056130046817884875
0.26027225755607203	-0.651211054536257	-0.0005871788117885114
0.8936406910704566	-0.992594069422785	-1.1576103277184038e-6
0.560716155200998	-0.398940587222864	-0.008222125834179764
0.9039726470460497	-0.73472350004834	0.006429436936708753
0.8618996764554885	-0.956536490602572	-0.000058968959239542386
0.45800084711247274	0.843817588274829	-0.0004859714534059863
0.8737831857138415	0.536252240700116	0.010543854331307851
0.22557725527634284	0.586057419595784	-0.0005424896916517801
0.6697965380996028	-0.710487044664188	-0.002961993161817756
0.8014040777182625	0.398394850940423	0.003924260836280401
0.1951177699326008	-0.690678528687855	-0.00018472375008267932
0.420849734335026	-0.970799689811125	-4.006341338379279e-6
0.6839069570223784	-0.822816048247649	-0.0013080781021433062
0.2219851595060247	-0.209213642931012	-0.0014130626469706013
0.8583901728256357	0.0015829986971546	0.01782587808540681
0.8494411960356486	-0.940911145982605	-0.000105260177708538
0.7193490626751987	-0.456686818931843	-0.0037355297066617938
0.9763250518078794	-0.957641669146407	0.001179060977520786
0.9632731087436273	0.987659079566382	0.000011520289882592389
0.8036622372586398	-0.283757499416648	0.005712498600259946
0.7975527782395768	-0.600811286968652	0.0007671531446336636
0.15278761109916086	-0.969504130626224	-1.4855280242356678e-7
0.9111821067693961	-0.36876973511507	0.02414378142840492
0.6515292703733119	-0.549378145856207	-0.0054440718299383776
0.7991202666178312	-0.518865901745664	0.0019663716013200504
0.31484405048076997	-0.749792209060484	-0.0004982570516621257
0.18549307539294307	0.398322169798609	-0.000589191048505349
0.42063980302776904	0.652315884643709	-0.0022526222776355622
0.14180111034062487	0.89859038544542	-3.694497502400375e-6
0.6588332049107994	0.916641881501099	-0.0002555201948516399
0.37752662804631404	0.476192787558635	-0.003548114495918291
0.10217051154534461	0.517820619180085	-0.00006429006723234038
0.3768685762616139	-0.877084329883603	-0.00014957373833855505
0.8720359147921068	-0.72784417165245	0.0036909484215390622
0.9545865108340881	0.0665238988739856	0.04485539126719144
0.482172115157332	-0.88130450880521	-0.00028538971780533935
0.9023509350725232	-0.688945943458384	0.00835126942804432
0.9807897378306398	0.766981700854317	0.02109945614079508
0.8560210317464416	-0.976428666612296	-0.000018278008725324188
0.3517577730804482	0.0483902687514988	-0.0054668682074192725
0.421505482011853	-0.606443435893216	-0.002853914580498041
0.4737763970702799	-0.987021775209049	-5.63155418183741e-7
0.23683913184679814	0.515637202555402	-0.0008491114579800254
0.7357404713901936	-0.746133604456341	-0.0018771517914180729
0.7375006312560818	-0.501713129147815	-0.002624974847115231
0.799422430688099	0.276907844894127	0.005181058355158759
0.8780268258432474	0.0820818608781567	0.02196854221728898
0.07005100825979166	0.306971001749878	-0.00003745416219692927
0.816711587783683	0.132483794612457	0.009230497744856372
0.5529366917169275	-0.491407395991742	-0.006715867226990057
0.3352044419193097	-0.190298222956513	-0.00447566397661235
0.6667864042372982	0.883380665111351	-0.0005598271177918565
0.08034299071127157	-0.192061912941169	-0.00006781886168528653
0.3714982866446289	0.622027903880078	-0.001926548342099545
0.2739720640635488	-0.72483060571975	-0.00040589493143860405
0.6767086849323013	0.487977061442529	-0.005505860855259935
0.8458898238413458	-0.515893753195217	0.007230041451705235
0.8188117563955832	0.100116098131436	0.00979191898889468
0.45664155361801756	0.232754805856713	-0.008332750637573208
0.8625642009785567	0.594996314828778	0.007020015794395183
0.9004469324397429	-0.920911050144708	0.00021464396707438976
0.6122055402218776	-0.0953874865743868	-0.010310317080802576
0.2747082702603874	-0.847088178631286	-0.00009643110147852563
0.9100203435794015	-0.457224050709433	0.02045537598967031
0.2183931749337771	-0.429147386952744	-0.0008843588539467685
0.3515746052156434	0.618935445681333	-0.0016868631047904012
0.5439841190414446	0.119094049069822	-0.01088492554551439
0.4408277017248302	-0.462610983413144	-0.0052205681104145075
0.6076668554295227	0.213628059221511	-0.009854081721361553
0.8165026558907953	-0.989009501955936	-2.2772465951479653e-6
0.2090662620812427	0.616632533921543	-0.0003671531290140053
0.38300441861537055	-0.317840024981954	-0.005238335182336093
0.015013356499193692	0.731663166244902	-4.831465017239896e-8
0.43331880866741157	0.938503845258077	-0.0000362604642413611
0.7667124862267468	0.519985288630245	-0.0007367427373876628
0.5762038091581694	-0.426730796423129	-0.007855206438045029
0.4644158510630814	0.292155939796017	-0.007979509931191515
0.46247379223491436	0.494989101038917	-0.00523360379096907
0.2130429644192255	0.235236670721073	-0.0012137591510553401
0.3817614924957881	0.908051868710882	-0.00007230296250426273
0.5335416208910186	0.0863831200049346	-0.010933912717843114
0.27476559964505354	0.546292161908274	-0.0011676090675251174
0.7463471248927684	-0.357339367451729	-0.0015974306069015131
0.8260457622173548	0.941092483404568	-0.00012773670769859348
0.0029100452648873607	0.320400572864847	-2.4797994876669843e-9
0.801612481847995	-0.941897293120387	-0.00013449529566717842
0.7846972543920471	0.392727326013	0.002037812872476034
0.9829173801928113	0.948303149641597	0.002624884849854149
0.49335652337037716	0.000361885056293111	-0.010394877443850028
0.9327404743921629	0.961980435006328	0.00007797170312365158
0.6173386031745003	0.73428141860297	-0.002650307309103107
0.8019198841541086	-0.200205160034657	0.006294495310458892
0.6155266444469388	0.51641096275637	-0.006348001109175062
0.819367464716115	-0.934939001819101	-0.00015735805348436417
0.6406278394525046	-0.619691470699001	-0.0045488482991934785
0.462375237347146	0.230474401875132	-0.008521137930585608
0.37470025262803597	0.321240064643387	-0.004950448775250745
0.6142597935380429	0.824286862244495	-0.0012047095908286043
0.6346535894366953	0.82110176590159	-0.001295226318577205
0.5895081418594281	0.193913648746733	-0.010300969961756124
0.8177004228985078	0.372636511696125	0.006465965910444478
0.8344833950207083	-0.6413232945148	0.00292467583704262
0.10214302559880307	0.525854248178209	-0.00006214613744417283
0.5386434575188317	-0.208572943050702	-0.010262908619268936
0.7787513454747073	0.865448532042031	-0.000627274594123866
0.6915187636824704	0.353145062825831	-0.005659304080947869
0.5185568634822821	-0.148126314482296	-0.010445082784099861
0.7258186218763725	-0.416573923114525	-0.003355940127921688
0.2448309768178445	0.55239090391683	-0.0008093802776560155
0.14787054331150953	-0.704375420197589	-0.00006959218937247962
0.3962636433636177	0.453592695889169	-0.004244626378856392
0.8057653320478926	-0.989464686599638	-1.9230901830166848e-6
0.7058533726293157	-0.0635817271845363	-0.004978724092396988
0.237281600603015	-0.65232713926564	-0.0004398398561702589
0.7859839802062284	-0.853488089546819	-0.0006549218129584548
0.5740370234260188	0.020064805633473	-0.011131619644007015
0.09439895914371974	0.832396724478133	-3.994932576912641e-6
0.7795668816051021	-0.186066158189931	0.0031429420564940014
0.8488740093346788	0.996383659866668	-1.1761756100601323e-7
0.6695767137106864	0.0186217946694797	-0.007789208150979081
0.647148359592819	0.257549664513649	-0.008342626784932384
0.03406480121304154	0.335758641718341	-3.951885274494413e-6
0.23107060628618156	-0.815430201117191	-0.00008978606065107712
0.6943378308271115	0.329295216360479	-0.005571027844920926
0.9276244222595769	-0.920020538244962	0.0007065190468918131
0.37220169877812237	0.203368831148976	-0.005690978139135109
0.9306657605248944	-0.707981388073955	0.011630697720609
0.7415940666172894	0.497170797437113	-0.0023663540474486537
0.7564728526315879	0.94105898958037	-0.00013898557597675132
0.6960649811072589	0.573927105066262	-0.0041612911214146285
0.37282674737102345	-0.170556300617051	-0.005883111186300202
0.7415497346459794	0.982504476206176	-5.884265457033074e-6
0.41507649538122054	0.443836540606396	-0.004832927004491285
0.0825929915810157	0.931606440345452	-2.143625914532415e-7
0.9782861626026778	0.940462168373187	0.002604936807451515
0.37918621965510574	-0.262854958341447	-0.005549921560474063
0.8186050776541488	0.0312500499955781	0.009995458852082782
0.2801114874287205	0.529660114201005	-0.001319022589115536
0.49357275856683835	-0.511824013322336	-0.005567343075900233
0.5692127514122246	0.34365066885766	-0.008987043737712882
0.6576858114202522	-0.752990868188707	-0.0023541034186388295
0.34206771810415243	-0.879428771345092	-0.00010471143244689269
0.5886889458938253	-0.929081297277098	-0.00013213309839632913
0.17429154099137534	0.423982871333651	-0.00045533643124346
0.5101885114001433	0.948047073064124	-0.00003814127179569457
0.638513365177022	0.30507292207654	-0.008338270182393814
0.21820439862425606	-0.587346399466563	-0.00048720576020076464
0.8035294593395791	-0.648675990155888	0.0005924757427478562
0.7748938827618512	-0.13978225099622	0.0027302033692237384
0.8660290144419566	0.350919603976171	0.014874005890402142
0.31742482102416575	-0.453291913980835	-0.0024172034043336
0.6569185309480738	-0.7177992979509	-0.0029094694583416147
0.007870030134956348	0.860191312667117	-1.2094527739547637e-9
0.5168436968283788	-0.109512326388652	-0.010619821541787767
0.5836506016590494	-0.626883769942348	-0.004481751352470984
0.6172355841952095	0.704672180004236	-0.0031660184837553015
0.3023502022397446	0.615325618060536	-0.0011220705376774217
0.5323260052399578	0.276394763061201	-0.009550727917233097
0.8492068730848058	-0.636821270466661	0.004340004878358065
0.37147190119588036	0.111152752859927	-0.006068268305388287
0.3732865203571944	0.934169729605016	-0.000026955401061439215
0.2174977623432546	-0.856012938843543	-0.000038640598650987855
0.8424898421275154	0.854533565084697	-0.00003106612503318895
0.4532277971664346	-0.655276076676059	-0.002638635780454681
0.0734079839169912	-0.0209168095879096	-0.00005737716682354577
0.5485475017213958	0.801846860768201	-0.0012869821395436098
0.5814037256093194	-0.635521413959789	-0.00431277975214067
0.7851424589027198	0.889512361629747	-0.0004522817617111129
0.58735593432575	-0.376445524245207	-0.008525901032050556
0.6880722411156849	0.966321857685549	-0.000028153406557496805
0.18333271517672176	0.0974060083429641	-0.0008844626916154836
0.9219316309901208	0.775163333151992	0.006488295425174829
0.3358100101733883	-0.39073930891938	-0.003292886721790386
0.4282348745606798	-0.690537628588956	-0.0018710012314787756
0.39961053984228384	-0.463145548345796	-0.004216849336489867
0.3809236356726357	-0.0577882870956643	-0.006556227777474442
0.538571842406325	0.512063066990364	-0.0062215041146478686
0.5476663492671041	-0.360100801898591	-0.008682858450439866
0.48035338397934935	-0.376623247803084	-0.00735425512158051
0.9431658549866516	-0.931387947077992	0.0008212794495531137
0.41930581202229	-0.482693434003178	-0.0044453687511741315
0.7038004746087959	0.852133824818787	-0.0009290852657708437
0.9165226354704085	-0.493991302673965	0.020328497857837677
0.770468535662762	-0.828508470752312	-0.0009089979477514505
0.3201939539715645	-0.414520674631299	-0.0027445388714050123
0.4725464447233129	0.550455614279723	-0.004559391679012181
0.8213966768058198	0.354867362869467	0.007296486508989824
0.9524534205629357	-0.939837951774822	0.0008431475565476495
0.14221541730939655	0.724345585238918	-0.00005207158924683433
0.8377505954779179	0.499160739636834	0.006598889729334845
0.31227183752643045	0.616149443562043	-0.0012264803161993927
0.7013144582898113	-0.175179280595468	-0.005330533851011381
0.8381049555462448	0.435708364581237	0.008137989234848993
0.5341843155401703	-0.842848359098651	-0.0007289208070648351
0.2913524445422944	0.940697832143624	-8.805083717064097e-6
0.7940748041770149	-0.940142544496804	-0.00014441857517281972
0.29397305446473854	-0.209178540008469	-0.003117154415940053
0.6728774827806155	0.555863477874065	-0.004944466438418177
0.34560112862866255	0.978780561540212	-8.084664917107581e-7
0.005152819229714003	-0.506079300143546	-7.86951781141818e-9
0.24118473899465792	-0.601789703413769	-0.000614488005406451
0.17161037945291477	-0.315918723381551	-0.0005605073259743304
0.07951148422041211	-0.871641379781692	-1.125858228306316e-6
0.2655968444909294	0.305167564332548	-0.0020604451541348227
0.7552413474457379	0.800274770239832	-0.0012330613744539528
0.7079737363679578	-0.335173680474917	-0.004659131801420748
0.468652915809699	-0.806992313318808	-0.0008486312620127384
0.45059592941846427	-0.721527160109015	-0.0017083623919789714
0.5815495323244416	0.135995087374865	-0.010731954672754626
0.9732053795988866	-0.235892391609786	0.05024146602835451
0.2027477177416498	0.773218662160435	-0.0000992794148695498
0.9157407370754286	-0.119060929657469	0.03137140486578747
0.5907396094916454	0.723969580816438	-0.0027456706140182134
0.8420839286304564	-0.646553170135661	0.0034469145382053385
0.6580581175557652	0.968252695952016	-0.000021145914586828348
0.7095760326079249	-0.133283511870494	-0.004640871209736875
0.8341388842774026	0.859145150641039	-0.00017771083514961201
0.16088625793247815	-0.813677510805379	-0.000028774238716091354
0.34549155012538235	-0.588547009859058	-0.0018619719731581988
0.8500823943982082	0.995852480466511	-1.76010370552989e-7
0.7354081402499623	0.480016254778974	-0.002741482915404612
0.00044750081653588603	0.866935046220741	-1.909920530126261e-13
0.12461840876093738	0.296646303529238	-0.0002205986400315016
0.4344295668739297	0.0503667033157225	-0.008563609817548896
0.6815479556566676	-0.561671661773721	-0.004672403149738696
0.0786724823676096	-0.767151785821605	-5.343917189392729e-6
0.3646833608685311	-0.714692400497961	-0.0010290475831495798
0.8904583447493372	0.840492521118891	0.001505102446768585
0.11852110870353103	0.587334171858796	-0.00007397970387791779
0.5801761033711454	-0.726815093300234	-0.0026459353727253275
0.8863300458068941	0.998904468639826	-4.8357019569939e-9
0.7415629194607349	-0.854849678553081	-0.0008434973583155569
0.710542893935816	0.90799973027155	-0.00035600834604676893
0.8698200017314599	-0.0481381771981897	0.02025877585689372
0.1629672911660471	0.431962606923783	-0.0003628164913895568
0.6160586994369298	0.176942546206616	-0.00986862537166705
0.2472005806798291	0.840020926730595	-0.00007717606000533457
0.605730005951384	0.704040961173161	-0.0031535391114837752
0.43947763850562005	-0.441671791230968	-0.005473500163010451
0.4495181467018641	0.0117237860110007	-0.009126434536580645
0.32933067583305176	-0.636003330802152	-0.0012838985860124308
0.15284054017408905	-0.0562959169547036	-0.0005230634942895626
0.8407414725291827	-0.966763754210608	-0.000039509243711176474
0.9275695343497604	0.364259526231208	0.02866701007014375
0.8346001607739781	-0.988172698367984	-3.0271150762692445e-6
0.013860264599326771	-0.979453264360075	-2.5693113702918547e-11
0.5915031060077827	-0.229781594160677	-0.010013179014443197
0.809608773630937	-0.611218280441971	0.0015104923070669077
0.6986535310155422	-0.592996345915579	-0.003925841764508772
0.5912131796549385	-0.561890459745509	-0.005671245767481049
0.9083802783236848	0.747719648543171	0.006316295271828927
0.5193785092183882	0.148473935279282	-0.010455825347906206
0.7164102754704078	0.0345717603280618	-0.003989334464385533
0.7791363319002204	-0.912855379534469	-0.00030976509082800277
0.7219323138103932	-0.539347481547517	-0.003401053332459254
0.7310919274896649	0.858567251140229	-0.0008284872351668402
0.5553570141879236	-0.337820828701006	-0.009022905307282761
0.9098066553307973	0.832914676281413	0.002757117859782595
0.9298330952320228	0.876402996289162	0.0022605608863849784
0.4672625067745727	-0.720382910674005	-0.0018760761459807624
0.512647329627417	0.887297418921042	-0.00029660231396272553
0.4997993533516672	0.781417574026484	-0.0013056749995361305
0.7833177357244437	0.265690653271149	0.0030862856794781814
0.5008000842697296	-0.857606122310554	-0.000493980749920907
0.28117587534556626	0.45970597580023	-0.0016920449411431996
0.8296995062934209	-0.0208714625964814	0.012039796503829601
0.7153587150168467	0.998810744235396	-1.9909371293798718e-9
0.6206020818699765	0.301601287240006	-0.008871961940338464
0.601744436244815	0.978681687453809	-5.267290924157008e-6
0.7503210583098131	0.110294643855733	-0.0003499687324559275
0.11657348785545558	-0.585583285306943	-0.00007091207445102899
0.522226774046493	-0.227607828697131	-0.009901460955048968
0.5890372936087708	-0.650390419683891	-0.004072150322293716
0.2654073910106733	-0.674507816334494	-0.0005367076694464231
0.11244617763203495	-0.0121580056653155	-0.0002091093499843124
0.22091289199941128	0.392355392230259	-0.0010082242571087987
0.7923981731452386	-0.734765593229116	-0.000617646835139355
0.8954005314306763	0.490783174735095	0.016000949875310685
0.7379593427194366	-0.807734242064451	-0.0013134067008692093
0.53611943612007	-0.726512379279484	-0.002369770239992132
0.6840719687318524	-0.869262496263305	-0.0007283558097868222
0.34049494202327435	0.32855584728622	-0.003866561567694857
0.13941926389912473	0.319394880326991	-0.00029707022551981834
0.34457490162285764	-0.893773658240436	-0.00007660620914329432
0.20155078673123314	0.49662003755597	-0.0005605137523859087
0.45897900829163135	-0.687318730340819	-0.002250862162097362
0.266703411142356	0.218418644605449	-0.002361026616910258
0.55849854803326	-0.986265632906096	-1.1586745941063253e-6
0.6644896947193623	-0.782962857566365	-0.0018869653684529897
0.6650915940770037	0.835354201672521	-0.0011367319785670052
0.7967771295994562	0.834946802227574	-0.0006259635293424255
0.36590858067729154	0.974942843326392	-1.5982868445981322e-6
0.6811586279450579	0.107717418821242	-0.006931758290135961
0.5577866731987816	0.328573026462278	-0.00914871704315264
0.6117335265459154	0.984692235058223	-2.1476328637876452e-6
0.3615397237463667	0.894299270409986	-0.00008820811762132039
0.9470443761880457	0.00634752615324012	0.042230197586830893
0.24590562259042645	-0.932058079598912	-7.3305775302485485e-6
0.6406655036300027	0.843028816361032	-0.0010040306596727784
0.5169656071506903	0.368415437218567	-0.008194165539528344
0.2734015542957172	0.655591546647609	-0.0006631690311138307
0.9695886089649579	0.979506586400719	0.00011715066184898832
0.2507880157397986	0.784518704327387	-0.00017194031341937082
0.04025565079017761	0.577612874667122	-2.8178564237867858e-6
0.44324600119826213	0.0681635367480033	-0.008829979750064674
0.0637553369946761	-0.875000761522269	-5.241503464626173e-7
0.5640078327895965	0.982611985754283	-2.3752880028451142e-6
0.024544984070602027	0.254606281174529	-1.7139996501552046e-6
0.6496764374039805	-0.729990490884347	-0.002732613045904883
0.34332179830528053	0.799461411165314	-0.0003837452675008783
0.25037490990387196	0.657430313604484	-0.0005021134151969123
0.8504142484510361	0.67033836455398	0.0035632378389984475
0.7683331110959816	-0.635270295601873	-0.0012078662166441106
0.5217488554721135	0.472655356883752	-0.006675951900147929
0.8519586996621935	-0.307022419970328	0.013238222228384793
0.4370629842458076	0.43681050191461	-0.005478367009932889
0.8755911109473367	-0.274985988787451	0.018605447775683882
0.7215405519156048	0.987838709232077	-1.9268095803914854e-6
0.7647184853245164	0.00427513668685504	0.0016164950640420574
0.3871833058511016	-0.676999759781575	-0.001574688817845693
0.16677088570958482	0.276677998014398	-0.0005513968278217097
0.7215541233006711	-0.901798704077396	-0.00041277917920274596
0.1378436735379421	0.689303249326726	-0.00006275978722350222
0.8126369679305354	0.736328885438607	0.0001055296533894129
0.9188451731396904	0.899576959593055	0.000985498391668173
0.5263615447240193	0.955752418184936	-0.00002698066146617237
0.6141641744788627	-0.497629879293359	-0.006641918540930235
0.14282746099427124	-0.653245787124678	-0.00009027272208121419
0.6887552643537701	0.0197582901924954	-0.006419147982541822
0.4352105197646506	0.603138485575829	-0.0031187390205504937
0.7239555655852297	-0.207740324021437	-0.0033496415887598412
0.40748453673585205	0.813656873941316	-0.0005341996236699086
0.5416706739976832	-0.731912522206608	-0.002320433803176059
0.6400687181502849	-0.304281264054831	-0.008292750502554569
0.8947822873097886	-0.986789912206279	-4.856850379970497e-6
0.37254949971993173	-0.406381998618857	-0.004125077488017754
0.7049980034029042	-0.984205888582366	-3.7448000835869893e-6
0.004079995870698849	0.524983846841288	-3.6033840504336193e-9
0.7640743951859024	-0.704198274426269	-0.001456705039583915
0.4545798559202888	-0.970810160029827	-5.181724095023779e-6
0.44835243478676406	-0.73059910501044	-0.0015757204391483833
0.8606854217361618	-0.910679676165355	-0.00007297370130080861
0.6897625534475801	-0.900951303593851	-0.0004068814604022056
0.4846150402393203	-0.438831464660502	-0.0065551301769669655
0.45971223197320166	-0.0195012048809333	-0.009452009318662446
0.11823708182018829	0.647324654700193	-0.00005203002422148696
0.8692144980051303	-0.975475758081607	-0.000019650887031782915
0.851779990144111	0.316457567772709	0.013012559682420908
0.09626982685976027	0.0831114192269245	-0.00012815352231816004
0.11244808352087243	0.798416395889703	-0.000011297212003894519
0.6257944159874774	0.958202341130978	-0.00003864531365486064
0.879517971790062	0.621964442097674	0.008204819248203429
0.3155078330778325	0.654755459271754	-0.0010187115132483722
0.595480565598402	-0.599563948095747	-0.005012244356790155
0.6831053118857761	0.489551795399779	-0.0052726361014829234
0.7282990619581787	-0.850356689283554	-0.000918977779128228
0.920702698813949	0.967777787843872	8.186812750469343e-6
0.7775157307823705	0.306768148237994	0.0020137497771085576
0.8661922327471255	0.0580973820417506	0.019403088562655626
0.809259310482154	-0.953943760702687	-0.00008201553329511466
0.44981341024147525	-0.288720247522725	-0.007599999492038119
0.4795257970710406	0.36970896415187	-0.007427961217151157
0.1064140702137825	0.671266323173982	-0.000031889957946816515
0.04967379277028836	0.917316462177003	-7.521720982808304e-8
0.6362152370493623	-0.404863240949547	-0.007487491722036785
0.4903789385811616	-0.662803640585635	-0.002985760518318741
0.6869855298736565	-0.886919408667091	-0.000539952462935099
0.33821079536469656	-0.409218045086837	-0.003213053074957515
0.5984842610115026	-0.802572617356716	-0.0014753626903253692
0.13855466957225043	-0.247067556902664	-0.0003300152063074878
0.38494801490825753	-0.621215463835165	-0.0021234333862822116
0.5395442604380749	-0.856569409521539	-0.0006038131580667931
0.5040155258730582	0.712986574348561	-0.00232272686596176
0.8317619516184518	0.608014475247318	0.0034113520876395487
0.08499209001819794	0.729282593512654	-9.930087833262137e-6
0.8706936142128577	-0.00615285059387763	0.020548798645699747
0.34726714045785284	-0.944906337708394	-0.000012882358603367895
0.6196436342280313	-0.175437806189348	-0.009774153119418752
0.7891610500228409	0.149683043958303	0.004719009575797337
0.3384329305590407	0.373913604342552	-0.003485678994873191
0.44124714354475447	-0.998432123142763	-8.176403723275944e-10
0.8948871354504077	0.268815559244219	0.023114907840256382
0.37008522989988585	-0.854586119803507	-0.00021769876045224458
0.44313612618667503	-0.380326908741859	-0.006364826974672261
0.6584776863778555	-0.979516332672417	-6.265897627742249e-6
0.6488424304399495	-0.00328526609541963	-0.008994123512408915
0.9175581911604854	0.121806935027279	0.031861226507048604
0.6795397118400502	-0.0116150595639642	-0.007110410602807391
0.6656099289020183	-0.364126515065491	-0.006887928758587609
0.30282331635174875	-0.574259387229452	-0.0013729314835009886
0.2647143309800178	-0.50005640321835	-0.0012476013898083675
0.1633246757773014	-0.705266656853324	-0.0000944541773611959
0.7203178132570569	0.908990064162745	-0.0003510830678717627
0.3511792203237754	0.427814619007515	-0.003380819606244635
0.4849468105980719	-0.130315534332186	-0.009844299670541621
0.4605003505243987	0.745077812948499	-0.0014970906933883153
0.7447703928726198	0.64388797761678	-0.0021833455741497618
0.681609246414899	0.428871287468273	-0.005769888332180483
0.8264037394098571	-0.486698508407254	0.005459450607489646
0.12535061943157166	0.891287741101478	-3.013631930176635e-6
0.7083256810888333	-0.982640375721896	-4.96390947781203e-6
0.6240617727078931	-0.312054199375244	-0.008695425648896526
0.7754088375512979	0.131190039831254	0.0028359977840532774
0.5481782282497146	0.489025906357417	-0.006714874910879029
0.14378519379656568	0.575776863212874	-0.00014260682289159429
0.270821435443427	0.81135356390334	-0.0001575854861399906
0.7764667378554805	-0.11587096598512	0.003040952965822085
0.4091815639243556	0.599811840683719	-0.0027404759491369813
0.8715563630855883	-0.871603387872511	0.0003430656713437497
0.822064566064741	-0.950058017266436	-0.00009513625033793465
0.7224305713217037	0.802523985299794	-0.0014587456377257932
0.8867209036829055	-0.732133854261909	0.004795693067165812
0.4495108806856054	-0.331795718233895	-0.007122726065476796
0.4595159416891776	-0.693155246092338	-0.0021748885180545626
0.2980187595837367	-0.848634396592756	-0.0001219812772873044
0.3114231798305983	-0.860463719656778	-0.0001137016854384625
0.7803919184725545	0.0902913741610773	0.0036842245535177688
0.9604172591169707	-0.791613750367539	0.011723061779446532
0.7656005078473956	0.651481992636142	-0.0013720467191899995
0.401740179280448	-0.998050260460225	-1.131264769437407e-9
0.7828819501558798	0.793077762789316	-0.0009042761192238832
0.40672991193005725	-0.318190092677562	-0.005980938007119062
0.8639325574115408	0.350887689061297	0.014478048836080592
0.43967505803134277	-0.339588453127971	-0.006753006588463336
0.41844596214062796	-0.858910335219596	-0.0002924698095434625
0.8889312415349931	-0.628359460941865	0.00921386220475547
0.8816543091710642	-0.941379064564958	-0.000034775040268263874
0.7462060286398686	-0.981654522392112	-6.844789487332436e-6
0.4668924588954076	0.447065386129451	-0.006047421941316089
0.24241030606479935	0.161668864210116	-0.0019093609308499717
0.6136874417228908	0.619794828880651	-0.004658078419924183
0.26934558617778653	0.898586443319987	-0.000030228129473579582
0.33085312601103356	0.219205296300485	-0.004203849501245559
0.46878150579194466	-0.207109655580049	-0.008898925648314472
0.7183649371599218	-0.693144587333194	-0.002604817660612975
0.08249570994041129	-0.869178200597947	-1.3321903344358523e-6
0.8820308109940781	-0.980419267027432	-0.000011812142759952537
0.3937252372773169	0.999966485567743	-5.3938102136498574e-15
0.7634845864252955	0.999937483143701	-3.851623441186097e-13
0.929353808847682	0.974186543434469	6.615231567137489e-6
0.5623470983110155	0.466256341995638	-0.00719796616925609
0.23586533523587186	0.995692016572408	-1.908889097504511e-9
0.7795589117596372	0.226571393513397	0.0028849856676082335
0.36040048306846606	0.771697085455255	-0.0006029798705421232
0.1089592590235799	-0.106175718207642	-0.00018419762795277725
0.5832315779465584	0.054599662562016	-0.01099057502911086
0.31332586476169283	-0.924986713820407	-0.000021712877435188415
0.14759411291516766	0.913021326076798	-2.7348566468922822e-6
0.38605374556385985	0.563262929250494	-0.002775540623188624
0.7662830070639761	0.583223045552616	-0.0011105338517281736
0.12866160075668492	-0.51233790724908	-0.00013365114299171307
0.84010141976342	0.692673411440852	0.0022476084195243717
0.9640988009386846	-0.881649755107192	0.005199330188234028
0.10319119467504051	-0.94611752475618	-2.187550091833183e-7
0.049088911136679896	-0.562396624135972	-5.567131283025327e-6
0.6379847645548916	0.552887142060783	-0.005585709673308839
0.8047320604457942	0.167158437428613	0.00699805206296124
0.9670453040647929	-0.989932142655313	7.88648295888772e-6
0.4603632971571722	-0.547404864318981	-0.004385212314458862
0.7996389842008966	0.541641586212469	0.0016980342221840617
0.8684637519593047	0.994678524560473	-4.0368031360598214e-7
0.7822770307078858	-0.392389179195791	0.0017734613613705214
0.34960593226642406	-0.0340490877667192	-0.005401840864472866
0.7716584426832683	-0.307962794840679	0.0013089125283891065
0.1908544412895109	0.854030520936722	-0.000026218017739386022
0.3872628651364549	-0.879770489936399	-0.00015372075439235464
0.23352395396310346	-0.547968337130052	-0.0007157043346775509
0.8348616877172786	-0.0191590178024457	0.013023570327211272
0.5407774461731449	0.805223115953662	-0.0012061280803820408
0.6922735301921461	-0.974939113938736	-0.000012834133665594153
0.3290295981394449	-0.661691626959929	-0.0011024806917432507
0.6353198031958195	0.635879207409069	-0.004320578024545161
0.9884285924204005	-0.456848831976469	0.051109712705059006
0.37457377695129174	-0.461061829078297	-0.003635432981570876
0.8163664659549973	0.975225521363799	-0.00001944075154985531
0.845018849792939	0.191916673607692	0.013817494719349097
0.5672511038286375	0.722080325525911	-0.002657425869286332
0.40623203364498833	0.806171257788068	-0.0005813208354331717
0.9294113107147041	-0.82184455867253	0.004829425750567823
0.21980929582841993	-0.981760497863715	-1.1007890196664361e-7
0.7572867987309888	0.378730710501104	-0.00067819787961427
0.817916326846787	-0.833171277944063	-0.00034042016773732953
0.8949263911498826	-0.875421756236413	0.0008422642095618866
0.8822196317387047	0.927438494152937	7.520272331477073e-6
0.8622848315455165	0.817287622532351	0.0009089825781266759
0.19092935120064566	-0.81818071444009	-0.000046781705410330326
0.7499813260703011	0.969818827720217	-0.0000264586045627102
0.495883621880942	0.163196969520916	-0.009913267981709028
0.8008705765010272	0.801923646340156	-0.0005815540374316571
0.08368592616037568	0.70984071770946	-0.000011217067981395698
0.8495283864357495	-0.993966111902899	-5.100623648877498e-7
0.8281600067126926	0.312970044250119	0.009039083235864368
0.2778215526573946	0.561454375191401	-0.001131572447934965
0.7297741297780398	0.102402758554715	-0.002659199671337539
0.6351758234411344	-0.977294522628521	-7.479043282927201e-6
0.7459741005433704	-0.136454238330422	-0.0009175321256173554
0.3677108505537246	-0.270485472894297	-0.005114654051614982
0.629695700128289	0.817770317704501	-0.0013335893410125546
0.7839251626992563	-0.919326051542872	-0.00026499579052889746
0.8845285912622569	-0.116461589114226	0.023221030768270548
0.48992441297109535	-0.952349326545763	-0.000026466696990561854
0.49550797834103955	-0.978413913230669	-2.892122967140535e-6
0.8282768952948903	0.71734631404101	0.0010715391962569213
0.14046246427142137	0.868460529842478	-7.348503615206069e-6
0.44013184642918435	-0.66808405766184	-0.002295344043933429
0.79815787945054	-0.693690218325871	-0.0001437869004661742
0.9027477654478817	-0.458591601847226	0.0187919409153858
0.4517103955346434	-0.561582914088895	-0.004008764511671024
0.4991171343485747	0.835902075916887	-0.0006846981216056405
0.8890590014688656	0.960553647708	-0.000030772624168626834
0.2116665896449049	-0.143449929336191	-0.0013101051727545895
0.020310949015546018	0.783074471710416	-6.976409470536176e-8
0.5795878498469972	-0.820974611728681	-0.0011470385978866104
0.1569843403598727	-0.608288485305594	-0.0001583467534296564
0.5340847235062622	-0.0953422332306219	-0.010906520211471907
0.6834499531914717	0.987959143168504	-1.5548311063014274e-6
0.8481004829471699	0.985640889552565	-5.3457171229527625e-6
0.6475394212223969	0.397198935211018	-0.007262851766194043
0.7469528490949425	0.551645293773541	-0.002121851085058045
0.5725991333141238	-0.855820142233071	-0.0006963863802320199
0.7131269859823226	0.491125487569815	-0.003983685290566982
0.33527008212259335	0.383024222040942	-0.0033359134950307202
0.2615104751341397	-0.0128185630806839	-0.0025287654786303854
0.7130382929005294	-0.833385778379098	-0.0011383154917228358
0.8934938942004893	-0.825605734287875	0.0020657836008382948
0.5568052530845045	0.619754347581664	-0.00444786053376862
0.5655288007199804	-0.839454480698493	-0.0008646596125543363
0.5807891693122902	-0.642962087920065	-0.004172669690978778
0.27125403204837906	0.361978381857284	-0.001960439051562703
0.46630534260628437	-0.880412382963178	-0.00026455936494895
0.12210048924177434	0.74027707269908	-0.000027854786166848887
0.9271064916961295	-0.469799616692565	0.024051849004963287
0.6141828183183072	-0.759466795548627	-0.0022141426537207846
0.5386616474977417	-0.37247620824377	-0.008429844664909042
0.6045384691477824	-0.727320220266437	-0.0027380474232747464
0.3126301923652584	-0.183475636180265	-0.003766839919185815
0.23142797034973986	-0.831831679816186	-0.00007102059132770983
0.6131971373326143	-0.138836519879271	-0.010128073924821677
0.5995116056093004	0.360138468001167	-0.008629700656407991
0.5219813382104453	-0.684253035129646	-0.0029650325125456603
0.7215285120889131	0.734269377674999	-0.0021772765252975764
0.6957959634995824	0.63582858344292	-0.0035895726477968995
0.661644998702824	0.306938614486636	-0.007425596579193999
0.23579942301747248	0.806058372742645	-0.00010865204634672414
0.12329977990993767	0.285332334242003	-0.0002179361181482071
0.7517486538332853	0.372668586410281	-0.0011661551671586703
0.46761613479589453	-0.914119517246686	-0.00011340300365226971
0.5131498664429524	-0.653322650710504	-0.003408072018603556
0.7988618867382917	-0.136518680475552	0.006271533993171822
0.5638280285893948	-0.868213810237774	-0.0005477117308207407
0.6559744528564727	-0.332656523245933	-0.007500831699427665
0.8072998663170037	-0.66027060011665	0.0006801332259906583
0.31330960604453323	-0.363588096054204	-0.0029078754444643554
0.6771141238739106	-0.502551547595373	-0.005363642467816293
0.849093104584789	-0.948172040407717	-0.00008775990802297925
0.7498352071895622	0.693079543442195	-0.0018885802069674021
0.42429900961651223	-0.635757431620727	-0.002513161914116317
0.4349852829729192	-0.713764405099341	-0.001658776001232931
0.7859547216211636	0.778820575175313	-0.0008651571575204006
0.7706847514103553	0.982443568932741	-6.726159756402708e-6
0.7116106727116721	-0.857754214285691	-0.0008598485637407783
0.34398956744872333	-0.321097439997753	-0.004019871575181822
0.166027381760955	-0.58471661969558	-0.00021296177769253985
0.010893129309746718	0.788263606568974	-9.934827756812067e-9
0.44623615489676716	0.897291320945526	-0.0001574767133289965
0.6570818488908822	0.751121567209014	-0.002384278651664497
0.6314408651324587	0.861860988741699	-0.0007528904161221049
0.6706127377184217	0.202839329898479	-0.007419719875502447
0.5906004426252192	-0.591110829447119	-0.005154038815656233
0.44977735565266913	0.200584888046436	-0.008380776814643703
0.7043391576342185	-0.597714695515	-0.0037274970921363205
0.7043978852485131	-0.784995377399476	-0.0017547021485787547
0.11822290130784376	-0.123945471020162	-0.00023308891504315225
0.8032335608087297	0.769468174949139	-0.0004375638519604644
0.9297438311545448	-0.448439427542414	0.025749304990357477
0.1864791132891978	0.000894646180286389	-0.0009542026828387884
0.9110970573970424	0.105466011414845	0.030212112596611017
0.854196766097109	0.793063988535657	0.0010270121529077734
0.16220970421584816	0.800990241893952	-0.0000350225351938359
0.8349839326736981	-0.869481344274646	-0.0001972552441707426
0.5121141611890493	0.67431349593063	-0.003036187159830888
0.8521064778178994	0.0179263946260394	0.01648294868827418
0.7950001357989003	-0.921064400580035	-0.00024624737091315056
0.865902615563845	0.937796275370208	-0.00007805922568251875
0.29015360346667896	0.913268015283747	-0.00002515796175795966
0.16767997054929837	-0.0236201798624905	-0.0006949988903190768
0.6606198368732125	0.705297180101132	-0.003089375844375329
0.9393052075291392	0.577349261798087	0.021525054725320163
0.2834860592909378	-0.572523241067695	-0.0011433279216355855
0.8906069640015603	-0.801414404109049	0.0026565523621424033
0.13514930445335638	-0.351067496724729	-0.00025282103438654984
0.2906044149412979	-0.117801126253977	-0.003261355486272954
0.5929893287231401	0.745755175783796	-0.002375483588990245
0.5435851613367544	0.721901366651337	-0.0025024232085299114
0.8156301736901969	0.986498194874227	-3.982249474775668e-6
0.07172619388688098	-0.971134683266116	-1.1080453139437246e-8
0.5521398059333905	-0.68330298653309	-0.0032445792684019843
0.7146015883765098	0.293512812420446	-0.004200551810311132
0.34413908007949057	-0.545907988644404	-0.0022049874902953974
0.44576455177090857	-0.11662742202279	-0.008746762796936149
0.5460951125703909	-0.690700959884284	-0.0030646338020460973
0.5007381143788501	-0.380465265115322	-0.007735807455484194
0.794497743595734	0.317270824139504	0.004061691325847581
0.678660179772196	0.0619322313338089	-0.007151863336942621
0.27708620257002936	0.63724146547245	-0.0007699827676252869
0.2796403251872036	-0.0890022145033618	-0.00298293099384562
0.36397216302404617	0.533993867962389	-0.0026738677366813573
0.3270650325284377	0.982143787286837	-4.0284904526573103e-7
0.5249871025477383	-0.714954283826686	-0.0024735682445291528
0.9433390287913072	-0.0179129346076479	0.040877532275937406
0.5225620306591859	0.279419356276372	-0.009388001015906715
0.6261694358442664	-0.718825139009132	-0.0029295110274266964
0.9048396709799438	0.760003451447342	0.00538307544650351
0.08347032319341371	0.00356909888897072	-0.00008480712567426645
0.8071203377069799	0.999226672769531	-9.386173027878848e-10
0.5921070325120265	0.989398074524032	-6.617286937884071e-7
0.5916405579510066	0.952835095287053	-0.000045626568224948004
0.7102013229456584	-0.904541377626958	-0.0003854883929417226
0.16834570343801106	-0.670833727297974	-0.0001341372902062759
0.7461556008002517	0.942419359913306	-0.00012986635690706471
0.865877309296032	0.361906180810013	0.014565171605053124
0.7066098406161144	-0.756799188597225	-0.0020863628147825258
0.02597672761239102	-0.862249009156994	-4.323018593479904e-8
0.793798573078617	0.795891233700495	-0.0007102628185232977
0.619735475326376	0.859991342834568	-0.0007537602419597704
0.3635806344015447	-0.595646255860347	-0.002067677693284152
0.49964675871938175	0.357789117011924	-0.008025098235511669

==> code/grids/Fex1sq_TITjTKTl.dat <==
0.7454250006175936	-0.816959240429836	0.0008309851839729698
0.5805791607230969	-0.228744139471112	0.0051970594977245365
0.9300114582128602	-0.398437791683345	0.021843577367801684
0.44504222671154986	0.37532095696805	0.0013177028496243314
0.6388513862807669	-0.256534259036776	0.007155423862204624
0.22046026151190218	-0.806448478740948	2.1455042448758505e-6
0.6908598978945517	0.690973724529076	0.0020460880602458558
0.9501887695150117	-0.959551261702622	0.00023519323028922153
0.740958468179499	0.734319741455492	0.002032351839605643
0.8700254689178221	0.8996693877689	0.0005559874346697514
0.9148953772972287	0.0978973659121261	0.026419621481414284
0.1291609863192816	0.296295195424476	7.661777488332904e-6
0.4422501565711531	-0.0884205100751204	0.002007526062512291
0.17498159285492365	0.922169341356797	2.696658178872106e-8
0.8181476738088665	-0.375629533171955	0.014077247749867568
0.11279848361847383	-0.32050281289415	4.056635485384253e-6
0.7941865362288592	-0.00553207535156661	0.017487797375336105
0.7802864054922254	-0.333391492189153	0.012854530256422091
0.2900558912080525	0.30530647786852	0.0002461858835889578
0.903497753560199	-0.590350316725698	0.012421739931219658
0.906687635989516	0.905357957835497	0.0007870094216949906
0.5644071034046065	0.936941396801586	5.011009301984238e-6
0.3504288316359882	0.0379521938128892	0.0007706857179122389
0.7084159985995521	-0.323204503801698	0.009341341990799897
0.5612146367640612	-0.932191037278859	6.290217059529285e-6
0.30438732651341216	-0.905983745875511	7.749700829636013e-7
0.735574928715102	-0.574255536094695	0.0052749824113178054
0.7397501880622173	-0.628031570700045	0.004173970093560829
0.4721370322959865	0.851739053488459	0.00003624789261268508
0.8329124141219018	0.944383821291146	0.00006156358458197009
0.7440350964682021	-0.969924386304318	2.4031066712298603e-6
0.06219313953872164	-0.955472763164746	3.313328637750994e-11
0.18579611589201106	-0.226395416972692	0.00004190604954350444
0.1960496929488933	0.770917610000627	2.2090589713721957e-6
0.22930085155061566	0.812665648963997	2.304089575442676e-6
0.4563093572818641	-0.692190111517718	0.0002876741806610616
0.9309959841419899	0.326366550017564	0.024028972062863845
0.8085746543952436	-0.479558001464801	0.010698071558542058
0.24319175215910227	0.704981869630515	0.000013342137525058512
0.8254790563098949	0.416163998174107	0.01343493715489645
0.9705517241083258	-0.834350529138817	0.006659120099917037
0.4761050149622441	-0.526585239220504	0.0010220204649548535
0.7061158665038341	0.895867574113129	0.00011391478101873975
0.5591664322871841	0.741163525234196	0.00047136292552408415
0.7236137816630698	-0.464058258619039	0.007315335953407932
0.43047708864179945	0.947881476192087	5.26531482306727e-7
0.31715901455412704	0.916638088704105	6.114964606751575e-7
0.6522650756303487	0.030611512628277	0.009154787713541812
0.5052746751310238	0.716754450107071	0.0003709039308115128
0.8374309606744141	-0.952593223911091	0.00003916577929259735
0.23032536222069935	-0.9217161118099	1.0040730908535378e-7
0.5136956334577243	-0.792844553736255	0.00016206209490059954
0.6676751053120212	-0.141101461966802	0.009467134076500485
0.3578668417934641	-0.250143612670202	0.0006851747776957666
0.9662169114557569	-0.961581498796865	0.00037211584298609825
0.6511407407642953	-0.818812574434056	0.0003747683113682026
0.6826647008388088	-0.109583601663764	0.010425572880261745
0.4965799946977688	-0.460969269029872	0.0016042165662406278
0.24543778630970367	-0.907055517449208	2.58636052130454e-7
0.49276965410538853	0.327570810770628	0.0022748659815861544
0.8963710276920238	-0.0876357916679479	0.02485692885058708
0.18508439466211293	0.631005018412646	7.618640351650653e-6
0.5981722463819159	-0.933198084657679	8.783225012683088e-6
0.4767078835483415	-0.0106046230494678	0.002791067198416718
0.09647150483902045	-0.105980203252018	3.0444475068450676e-6
0.033409752869660615	0.72564758796803	2.1068147603551415e-9
0.4733229429848393	-0.412011713908744	0.001539509636440747
0.15927979982139032	-0.93562867970037	8.500726315538234e-9
0.195380286038175	-0.231824409463639	0.00005153828580456789
0.35878359966319073	-0.521546961810549	0.00029680195214541955
0.5394056242960226	0.636774982614923	0.0009637075045433519
0.21363063108349342	-0.769489068376126	3.339775052126124e-6
0.5115761510954064	-0.223168222688969	0.0031891947865266153
0.3208323872455759	-0.708043263378463	0.000046805154004519894
0.6911877715131669	0.958287135047502	4.318612421998791e-6
0.7553675621444375	-0.367349648736705	0.010804591548260939
0.6073307835374737	0.946399659392983	4.385136091263398e-6
0.33145137837885597	0.926013945365384	4.91173676428403e-7
0.6557794454474711	-0.843794989809571	0.0002520659448824677
0.6815178909837314	0.597300096994989	0.0034240335046241853
0.3857286681908977	0.934776961205947	6.750612834261116e-7
0.4109931812911824	-0.659124120424679	0.0002330338948496174
0.04766515299697019	0.897020614662954	2.7124428524479583e-10
0.8507260098423998	-0.331482857649333	0.01729378873267236
0.8541744350943719	0.976249091438014	4.866792869562189e-6
0.6347119238748816	-0.307450723936728	0.006437101138962423
0.9570794907891071	-0.713793568425951	0.011561425693209847
0.8893873606934445	-0.93485395521654	0.00022529285751799204
0.12355504909470273	0.285536725282201	6.513803149718066e-6
0.7886900171096529	0.416949949670783	0.011369324464877047
0.09906351458206414	0.0854139879261172	3.4530834493153733e-6
0.46127662662207936	-0.896452095491031	9.388216297985064e-6
0.9468774673276027	-0.943545791552669	0.0004933300727257232
0.11010859241634804	0.768491952877819	1.7705353428721862e-7
0.930865314132172	-0.883973048007908	0.001807127712451633
0.603182290973038	0.983246476213106	5.228296213791754e-8
0.7095374166643094	0.859126039688424	0.0002956934557265454
0.468626759352507	0.825468711478649	0.00005946282498601881
0.8105814630442373	-0.449374738954761	0.011663863325771354
0.7887461901812973	-0.979039280272267	1.1316202505331163e-6
0.9283153192181384	0.244004873926311	0.025657758348287953
0.4662517179030443	0.12553346902418	0.0024330691576361497
0.1780995159021186	-0.524117983102594	0.000012942050161849928
0.15603087207459768	0.999231055142861	1.8719934479711963e-16
0.9189749204201088	-0.952386822182499	0.00016145863969280292
0.6967799554276727	-0.980557015069183	2.6908726059418053e-7
0.512558876746237	-0.942275501324501	2.0565784433694285e-6
0.6363872440209513	-0.00168310081386944	0.00841280582533966
0.6353598616883395	0.876468494703359	0.00010155652168769249
0.6333069764358678	0.283558180836446	0.006649468515385875
0.9098326672278167	-0.811674716045324	0.0036553315060046106
0.2949567571646906	-0.723939052664765	0.00002660681421870061
0.28259072197784607	0.00365685691170584	0.0003078407433778716
0.9101486496837505	0.882282160111988	0.0013791180490039785
0.3449548710589238	-0.816592800432722	0.000015120697487306241
0.8565506255670489	0.0429390856327217	0.021889162159968008
0.30073372391737924	0.421583078157499	0.0002056267553583253
0.7468305862076583	-0.536059444087963	0.006540127635848411
0.8431261983442132	0.106109611520483	0.02050966036813024
0.8919855974944628	-0.978434019170375	7.289889482642115e-6
0.11244220783065154	-0.125834905320295	5.682860940224287e-6
0.7640025830852611	0.136677077682291	0.014884448983898948
0.10429433234911382	-0.362996911824655	2.5709297452229713e-6
0.7368033955482234	0.999730581417431	2.0257106680465435e-14
0.5298544813643005	0.955321378415376	9.661997584616253e-7
0.18516486952018957	0.468853797745837	0.00002012011121659682
0.31157528923547656	0.867429018057018	3.0025541257414475e-6
0.9035650616051456	-0.420591540091669	0.01871702578984542
0.36721091900255304	-0.296232581483675	0.0007000534514352897
0.42685497191282146	-0.891877690576926	7.240816941403956e-6
0.9412769346963724	-0.483242534782903	0.020096167530304285
0.6742907900169031	-0.576126772399762	0.0036269700761176137
0.49761383607604043	0.860774569792436	0.000038770648809442366
0.14791815216957624	0.103123753679317	0.000018460205833512547
0.5143926907706097	0.88376695267634	0.000025250680405317622
0.7214733420171633	-0.430963985804546	0.00792162516701982
0.4718238544893826	-0.7949497324433	0.00010244330359106813
0.46995891099082604	0.252296380222278	0.0021611488395951186
0.8612054373753291	0.782687706464495	0.0031329953116693244
0.9627636246611798	-0.796936940611331	0.007806511543586142
0.3995539313564163	-0.180731701272049	0.0012137071704763538
0.6493224219261766	-0.597355288254475	0.0027782635103200345
0.620378505593057	-0.526494183467816	0.003181568984681958
0.537217978055743	-0.687042296420791	0.0006488244469916557
0.4969588179877666	0.717466844755392	0.0003402016080902366
0.817955321722848	0.896809125527508	0.0003325193563879459
0.038682548885422156	-0.718311665183904	4.199807710022142e-9
0.962874176955204	0.771462212970356	0.009210176370393723
0.8376540142863734	-0.651418664630186	0.006589505252059181
0.5851943805230261	0.858583929904936	0.00009792121420157133
0.2605847775104729	-0.651645044332084	0.000030089976437662872
0.13733184091057826	-0.954604371267573	1.127601547325245e-9
0.6263450829933552	0.435439947084223	0.004542821505744154
0.669824439559468	-0.590357854209005	0.0032915195997471835
0.8477610744796834	-0.982584852161253	1.427761906224193e-6
0.5326237503999728	-0.417433622067808	0.0024859746297823376
0.8043497524495703	0.420823924123355	0.012106296108774133
0.206396726405374	-0.598740134799477	0.000015711325582408726
0.6856518917012953	-0.620493020591471	0.003109798982585894
0.39152389213763583	-0.367741896274276	0.0007754143192702619
0.8773240797346954	-0.811614870004697	0.0026710835528272717
0.6821864933148853	-0.218845705208912	0.009498910676793352
0.12065918912372574	0.441114377351108	3.5798396644179543e-6
0.25146573403286904	0.923514889739934	1.4060730710046495e-7
0.5012849348314465	-0.908405504580034	9.59279508287156e-6
0.8668294502237304	-0.215177597068475	0.02090716787893777
0.8157490689236808	-0.971604328742893	4.987396360489912e-6
0.762263807711933	0.660139324403369	0.0039931590268135414
0.75123650965717	0.228949179366223	0.013039913905806015
0.803395600727374	0.912562720637999	0.0001752467571496096
0.579547447024972	0.249245655393417	0.00501597517915698
0.5759896323697624	0.044209897016719	0.00581242215332199
0.4921244041447734	-0.369423857289263	0.002046399632014319
0.6063896453137247	0.577332934746865	0.00229169506926628
0.5471901879262907	0.891968886854762	0.000027707446333870787
0.7403261801228099	-0.984330258932176	2.0047963537604491e-7
0.6916034002202783	-0.346985651799558	0.00819916151038193
0.3874417242733397	-0.482325254027734	0.0004995227679737605
0.7846570021000797	-0.00559189703786954	0.016850309861394394
0.5278722915155274	-0.564830380791666	0.0013353150431462705
0.5201047704888296	-0.812572780677108	0.00012701540143170842
0.6409047536437324	0.209140576075838	0.007691110935443991
0.8098586295370157	-0.254959374137279	0.016197067183346504
0.7232998045938903	0.172725360625774	0.012134300141064884
0.659804188149721	0.597658484588734	0.002972642077473211
0.6517557151715173	-0.00989652394625448	0.009149126831601127
0.28247253702784625	-0.474738079016923	0.0001263692120866933
0.6180979703556486	-0.357223422680797	0.005270671107137335
0.7793161265132367	-0.868990570381401	0.0004463050145636268
0.28032772492189123	0.274839528477624	0.00022683606125698381
0.029035902497586308	-0.407188209750332	1.1201506131464552e-8
0.6601453218187452	-0.666563074213579	0.0019729625851075015
0.6260104496420269	0.058802275802594	0.007862382218778444
0.239370921818554	-0.849690162001962	1.3103797534199637e-6
0.3674975831872147	-0.854115894689648	9.533487429428513e-6
0.916104688808787	0.698696695788742	0.008677399478254461
0.6298534074788151	0.275630745260854	0.006598799132024635
0.6188092141430339	0.704094737131259	0.001093848256157323
0.7338282263888293	0.00522115573233001	0.013639722042349567
0.7657705410328325	-0.799607411442705	0.0012317648378773205
0.8021758294732932	-0.682382196935752	0.0044639672477466835
0.254825349744885	-0.655134038294694	0.00002638879653839008
0.6928077640664594	-0.0577762939382192	0.011195009910217345
0.5476521016419874	-0.692320344459896	0.0006792940478261648
0.7611485158323927	0.890884447877412	0.00022158985792294347
0.6436429989701894	-0.59043197096425	0.002772379060061198
0.8148416631008876	-0.66476175595142	0.005353017884639011
0.9076858419585675	0.048068635645132	0.026066284373567665
0.9063856757239461	0.904317052364829	0.0008046095565384532
0.7853689695146181	0.794095949748484	0.0015319576184456166
0.5762789063121848	0.646493821969949	0.001218773830085303
0.077710173656457	-0.36568360887685	7.428666077743441e-7
0.14972504452282648	0.398736474779377	0.000010608649905002514
0.24947216535778158	0.247812040984785	0.0001440819587861443
0.6880710648249279	0.954678786316018	5.629838925502433e-6
0.06508633493332136	0.485515169609964	2.1834356859932645e-7
0.8153677857855117	0.872977597393435	0.0005758178100844769
0.8126486790272381	0.993629644508811	1.7427434950408303e-8
0.11283557361733597	0.99656213460706	1.7123019223693068e-14
0.7187324549151808	0.348755758307964	0.009386312445112226
0.4620932728776112	-0.911132835634869	5.512471396523865e-6
0.6438785880648247	0.864895773160574	0.00014561246767286418
0.9222675020557152	0.52571736795297	0.01654869287343931
0.33265813852077947	-0.477120879898644	0.000259168145600936
0.18851753026185908	0.28326099653222	0.000039838982438958704
0.6246598393028207	0.188659806080201	0.007161863674843229
0.49483436132119046	-0.850458964835974	0.00004766963777473533
0.5930593525967279	0.975782680634188	1.9285773806983773e-7
0.9216889659663349	0.256779483965881	0.02475021134451374
0.7608169288157175	0.368271127888499	0.011062627489336426
0.3114933943802885	0.828125843199543	7.383326677044776e-6
0.3669069600627198	0.77196163592157	0.00004142998797419571
0.5987444751352704	0.109059869405012	0.006535921768262771
0.09283119395236664	-0.684732347468509	2.3492989381428362e-7
0.8124968058622369	0.180751799293552	0.017536536534544116
0.7701116692864048	-0.919807925129746	0.00009401152081925978
0.2613237818372872	-0.686831060116752	0.000022267540115726553
0.9452038265159519	0.967658315291227	0.00010902333849054816
0.7708525860636046	-0.460840529893014	0.009383054907489469
0.8629344818022522	-0.259262034496678	0.019793446696280255
0.7560209472161684	0.334060059741817	0.011516404942365367
0.4243725333005915	0.951766411364813	3.6360359853563704e-7
0.47019468567016326	-0.617184544728541	0.0005871169155218871
0.36272234841763384	-0.56859300006062	0.00024280213512798413
0.6179593292378721	0.961101130545257	1.5153039338032836e-6
0.5172563950898861	0.674262716404719	0.0006034039689937137
0.726232631121209	0.813493656636884	0.000749380509171446
0.11849831536571083	-0.644323467818423	9.71647305895185e-7
0.9494749387428475	0.344491991002537	0.025590781515464504
0.300271687171494	-0.785426464695051	0.00001298366188043304
0.4773673957800535	0.775857155204852	0.00014261933932143914
0.6225852028258366	0.993729546853142	1.3903001796016524e-9
0.7193630917364836	0.548445215363573	0.005354356101555321
0.8664549288776494	0.941738152745567	0.00011407606510576512
0.6646813562540224	0.257874833643726	0.008246569781131452
0.44129523011739286	-0.177475818651461	0.0018471289119732107
0.6285199902325042	-0.409466796135781	0.004951913966800099
0.9545556196578239	0.420528541203238	0.023927762927966636
0.39883931057936806	-0.955612333589882	1.8926720261827443e-7
0.35836968390340174	0.988351942729842	5.793452242751827e-10
0.6018693352626057	-0.553440855887652	0.0024904679861137745
0.9048215164547884	-0.302100779477523	0.02219042273863238
0.4927163124717149	-0.37497325389667	0.002026991932708684
0.30481046255172933	-0.281995919051	0.00032171772002128344
0.8829546490290486	-0.841734821504525	0.0019375704283916997
0.31317989765859855	-0.145786759374646	0.00044547130026462774
0.5698401603274131	-0.653203629996651	0.0011053577472225492
0.7125116109858626	-0.0806224087653711	0.012201901472103762
0.591413399756051	-0.709338962569851	0.000842657978929616
0.35866681170130693	0.872594355586232	5.267193531191753e-6
0.4141490710302413	0.878772328152273	9.235982280725257e-6
0.812832060697798	-0.997637158304296	3.5573265573257344e-10
0.4859937441331034	0.136002944240531	0.002854891017572579
0.8868815508350468	0.13239361066263	0.023656756336696828
0.862349360328207	0.99596484654508	7.361100557002533e-9
0.776788757187415	0.537142134690383	0.007638621853641107
0.8927640358035765	-0.708887402142523	0.006907492215562844
0.45728040462408953	0.993889074106133	1.7542107866513041e-10
0.6431359615090805	0.783213955652983	0.0005822645727211517
0.9428595234290491	-0.826233225339222	0.004634779438542721
0.2002847154082337	0.240470574081724	0.000056459139395906164
0.20954814303132213	0.583025889244736	0.000018686750584534884
0.8433062358613211	0.426468134358703	0.014221910939053508
0.9348588444029219	-0.992342094831186	6.628835048038691e-7
0.38055141935447323	0.389399432427919	0.0006436087339759923
0.808229206245214	0.831361251358883	0.0011276331751313839
0.1984803893286474	-0.694361112554562	5.908940854778511e-6
0.6402091236295949	0.814918838927951	0.0003635083216740464
0.5092391768031547	0.809182450663992	0.00012052302813470688
0.5050297905554607	0.221650943854824	0.0030347029440700875
0.7401871393657244	-0.609301229163387	0.004607533766041288
0.794141804053832	-0.870781684699834	0.0004928184084328031
0.6156609504784033	0.989683215724079	9.106033677286601e-9
0.6775908609064025	0.454468430274258	0.005842589830576261
0.9370465107237268	-0.427701095342735	0.021618644452904665
0.30746191645233634	-0.118824579475198	0.00042171191175008034
0.9264175988778298	-0.506756331408581	0.01767377683894577
0.6661593589279555	0.864103258648655	0.00018108802444870913
0.28884422403094684	0.481362742742342	0.00013558260201907983
0.6766249010239723	0.977258543462341	3.866923049951809e-7
0.4669967158196041	0.330658931168373	0.0018067389367092267
0.6878475847608709	0.565232013864043	0.004144421410527709
0.3293689700635216	0.55708977845054	0.0001674400266466273
0.7625030339221247	0.88680309982655	0.00025036998360626866
0.8383705369015266	0.513902535816508	0.011210833356939221
0.56289759702273	0.735471166226166	0.0005168885105099997
0.7934846624496663	-0.39050545726394	0.012285392959252772
0.11536546853387952	-0.778442532907868	1.866588296489983e-7
0.8248322097899343	-0.813436659610682	0.0016578676238980048
0.7220504842231981	0.680377225146151	0.0027195088929214163
0.17583720275812656	0.0733552178102412	0.0000393171332242522
0.6445298672649508	0.70328833541924	0.0013362316505791348
0.7952398709794861	-0.302322492002311	0.014371365735298328
0.9810596157051972	0.927340733793131	0.002520395287570735
0.1208499809499446	0.852265916022257	5.481580474082372e-8
0.6171489827929473	-0.398137324377821	0.004750215147515241
0.9100729281922356	0.757633816323161	0.005797337018335674
0.1912925622597932	-0.266971450343202	0.00004395735434130142
0.8720281241147442	0.0304862026435639	0.02313153716582655
0.22128077884161715	0.106686443620721	0.00010312718728981556
0.8874846084875124	-0.263883520646535	0.02160342222274818
0.9012185729197189	0.747060118355814	0.005794081964466542
0.44104570116020086	0.709149390515607	0.0002088305213571827
0.9412840195006469	-0.989702190038986	2.47630066066766e-6
0.8524368991339819	0.194242854836136	0.02016267447382782
0.5088893687738099	0.479993825551531	0.0016597967178664083
0.27300287898211656	0.488746364240978	0.00010201556011765207
0.7205863525017682	0.877518717066571	0.00021498330573329095
0.3066642267955488	-0.772352499681923	0.0000173993952947826
0.9146837229546692	-0.767396852959142	0.005626739310583254
0.5126922291649393	-0.940601316539315	2.2879642536857055e-6
0.38331023442952844	0.289908937684099	0.0008532981617261691
0.11044856673308995	-0.858624233119354	3.149022294385123e-8
0.26650057383063747	-0.110066095587777	0.00022929150885952506
0.7837830871760726	0.645302988651183	0.004946053090478247
0.7036013861057437	-0.973549084965009	9.295927468252948e-7
0.763824671723666	-0.69222496096687	0.0032839596246399556
0.9484547499305408	-0.910692465239785	0.0014396783083408214
0.3722424519376626	-0.275123194649494	0.0007749625263119401
0.929919183633123	0.831618324073102	0.0037124034822410877
0.29026070691332007	-0.761853554873985	0.000015495895482257492
0.5501015509125375	0.261579340638267	0.004019122466226225
0.8370285226755455	-0.70524694265472	0.004824891149085198
0.4351638679868112	-0.106497240059785	0.001857494133417658
0.32581870279260217	0.765223435795658	0.00002564982633284968
0.5668750190604652	-0.774338053112815	0.0003426531316089041
0.15110674790461318	-0.613106609584828	3.5785324283824036e-6
0.20678117988939237	-0.347990070319433	0.00005038832422699831
0.6439793071730672	-0.793901001996921	0.0005094521405662873
0.6223148189999803	0.734488924709212	0.0008509793449671434
0.7786373520139807	-0.857313761161976	0.0005619626546420868
0.539226729787128	0.0298845657247004	0.004533758425240851
0.14054000475032602	0.126722124180403	0.000014556925201315889
0.7673186699240658	-0.375438766613811	0.011241648034303685
0.02733295231056031	0.719662307727989	9.956419912366524e-10
0.2502472865810884	0.179283897280428	0.0001626754969638418
0.8731685751915267	-0.651343151863074	0.008166136527515806
0.32779210104371054	0.113362399144242	0.0005576697706146078
0.8351171648149357	0.844390131756774	0.0011720014411367677
0.4955972720772732	0.26187046065631	0.0026447625591633295
0.6825821425275426	-0.362320512547062	0.007574770612478192
0.9394251539505065	-0.466626959077249	0.020508426364185355
0.6001567326310049	-0.443690182293974	0.0037367792073726186
0.8568334017868963	-0.101171620197603	0.021575838531349978
0.16454617019688617	0.0492677216253132	0.000029943910095118473
0.8336967006561922	0.909305710648183	0.00027359902940902894
0.053027484701626985	0.507985813697781	8.320149942061118e-8
0.5976715556317189	-0.979670377355257	1.0374007638668653e-7
0.6156143615247128	0.953523706603285	2.847658428622244e-6
0.5531656151373207	-0.846618075647255	0.00009341894183952165
0.549414966406892	-0.886640597164984	0.000033361110262811056
0.2548072747896476	0.262887604806583	0.00015343808432834988
0.6726936103198718	-0.972908199743924	7.158077860785588e-7
0.39234213466955337	-0.869505005224133	9.033593737097336e-6
0.36220835929969086	-0.0199912720434201	0.0008900772192742719
0.9368308494770596	-0.95081611669088	0.0002683599280496582
0.3410726833235898	-0.647591873762521	0.00010733696716277023
0.42693475107998896	0.81984344009363	0.00004109166101343437
0.9123754813675226	-0.969568699965203	0.000036383951647383286
0.32030775681823204	0.649136740816014	0.00007929019151414617
0.0737594770275518	0.30568286442578	7.128742607839694e-7
0.12344901855359844	0.804646753320368	1.6247336644300515e-7
0.887276294286815	-0.487919823862573	0.015161316885875771
0.562217993969412	-0.92523239715635	9.008061442508056e-6
0.7379467880143851	-0.971522338444816	1.8286438326127861e-6
0.3859692690799836	0.396805632200506	0.0006691946998963435
0.7888839579174286	0.713800640309385	0.0033143159386542567
0.2734426955564738	-0.629672362895979	0.00004463036063555209
0.49089494174104364	-0.331454217228581	0.0022199999649263466
0.6536102251072937	-0.879560194041984	0.00011087545672903872
0.9194750645117603	0.82270269476266	0.0036149332047861675
0.9081293075612419	0.626887561878154	0.011234998402661919
0.5238545733347779	0.182235173357336	0.0036859847893383523
0.5953596672337556	-0.0797335509692851	0.006496836754204104
0.4713553991696804	0.0570788482520852	0.0026415080706130535
0.30890356643243094	0.464630890054469	0.00019634551297212957
0.4041796048754753	-0.761977454822376	0.00007572968279535768
0.571867176062583	-0.502747026608241	0.002491259410818376
0.21672804050871353	-0.287627273352391	0.00007210233528911735
0.3961452206098085	-0.866606326524632	0.000010240651025536969
0.6456874718193871	-0.0561203627755972	0.008785128509861292
0.6438235983728438	-0.316324808187242	0.006680062484554256
0.7425992671125842	0.345384093036834	0.010604453615145741
0.6003618243222475	0.828567405396469	0.00020491838830054922
0.5760013423550429	0.568330318785421	0.001919805354105946
0.09015824140538868	-0.740849297302059	1.0957251443034562e-7
0.7645006358360232	0.542598214565519	0.00701998490750375
0.2640861721622743	0.233983079418165	0.00018908851052693864
0.8964150128268443	-0.921130207408613	0.0004239285556271146
0.5705505544465297	0.780995345014221	0.00032472669421291725
0.46651333956622204	-0.365164672079421	0.0016535752138072209
0.2693617370827379	0.450329394947091	0.00011327881078802626
0.7091314873970929	0.953187724077082	7.941517409840053e-6
0.5256049573243641	0.933115540075014	4.073974063864647e-6
0.3786724221570549	0.673470807435936	0.0001410984906885297
0.26605889554122114	0.494254003429736	0.00008867062126164788
0.7003840999329053	0.542209740838592	0.004920276836514103
0.768552018867142	-0.940236322408305	0.000035566740618809646
0.7712196007643244	0.859446671610735	0.0005046918404516232
0.7345343319721344	-0.690393596528112	0.0027514154802218767
0.8477424609241891	0.639813599439785	0.007399904479238413
0.503384894226471	0.154760307945979	0.003234201442899148
0.5995162315464466	0.356781914107472	0.004687841032442521
0.7918551166909323	0.736780834906655	0.002825536966396004
0.21617050662904444	-0.230116675447387	0.0000799704593048093
0.7592731917793079	-0.97732229444067	1.0254522831005792e-6
0.6007471358615615	0.401757555564392	0.00423225490727074
0.7502159588882968	0.453514218875293	0.008640689162301301
0.9238236442701016	-0.575307588751745	0.014662196293603926
0.4685582224389068	0.673441545915904	0.00038275987698391435
0.4489118765696796	0.335305772418759	0.0015137831010737543
0.2161917102338642	-0.920183442921393	7.982851163157174e-8
0.4630976024674363	-0.513641141589384	0.0009595739134572324
0.704909001763515	-0.946814817913365	0.000011904148573675716
0.6825697536652507	-0.889262951559777	0.0001110195627957512
0.784232950276725	-0.770812661527987	0.0019589145655934657
0.8336517303738014	0.781165540402147	0.002556773110678967
0.46626082901785454	-0.776899032370919	0.0001251502766629252
0.5397714725090916	0.175501655778072	0.004175871353388511
0.21134133677944308	0.528492719635524	0.00002684506004758269
0.47851740374932766	-0.795680241283946	0.00010873053460334087
0.400436915114014	-0.224367327552	0.0011551660054530096
0.8942003279300331	-0.88482875437833	0.001062895933761858
0.345216749700896	-0.0623813555996991	0.0007171706631582319
0.8861013951858362	0.0793046311287852	0.024051886033646764
0.09109132384646892	-0.587671382387098	4.889788903832288e-7
0.6831640347492397	-0.179275120581294	0.009939043821094538
0.8511602237534931	-0.968635052215473	0.000012148306569927355
0.2548456604735619	-0.67596378926097	0.00002197456618297656
0.5441801175849754	-0.183025976321254	0.0042765774698622205
0.2820246368244724	-0.904693646277926	5.582984775026395e-7
0.3247569207584157	0.666916661091458	0.00007292635970112731
0.9594823125998589	0.959051830725665	0.0003333818447571804
0.9153611912961956	-0.961422360345465	0.00008081822415223548
0.6177605155885589	0.803593295875309	0.00035690634550952647
0.8122634253708455	-0.82898287982467	0.0012085663836672895
0.8421681486897258	-0.957984941599842	0.00002822338861520075
0.4544641167349257	-0.788659954908918	0.00009331410641273203
0.6401991602455415	0.851165172943525	0.00018995427823873342
0.9278237465960951	0.8498335441182	0.0029103864826636643
0.19679798097310267	-0.665392990480836	7.498082187484801e-6
0.12451180782480831	0.234491439278209	7.493369304724436e-6
0.7742276500794808	-0.897914444125942	0.0002062267210136546
0.3429651931685136	0.185101734755025	0.0006296147934287145
0.8733943212757976	-0.970731357352374	0.000014140456873527507
0.2834624599386296	-0.970182226864078	6.868511921389633e-9
0.8547449409353178	0.0568541315014754	0.021696081686283564
0.1520488201427811	-0.559699115960304	5.285655329745149e-6
0.41314278944585825	-0.270850695837697	0.0012196916707384816
0.7977053412330911	-0.301308846373264	0.014541352346060889
0.1026478107619665	0.908477098514093	4.553813476470557e-9
0.6363754066374542	0.30935541536024	0.00647814892351669
0.2402071235415178	-0.180415763739164	0.00013608081010244255
0.18157636972649188	0.485565734059689	0.0000171101145760348
0.2588601333698298	0.534140662679479	0.0000642214749985269
0.4915702900120025	-0.879687835327387	0.000022214277375876687
0.8139526759303484	0.988450610345998	1.7551060361375658e-7
0.19070039158222943	0.869068657551187	2.7621225037424496e-7
0.5457274029539909	0.600110129670193	0.0012765374035483923
0.5346954082057843	-0.0486366215697603	0.004369647711013199
0.8720354515387219	-0.997882299181037	7.275153288208425e-10
0.21964236651428953	-0.339167996075915	0.00006715966013122517
0.9256123877861889	-0.772864816911238	0.005992486131346174
0.27317390613751047	-0.70066034966807	0.000023842654535113023
0.18320667664249482	-0.654913137574012	5.974800798736211e-6
0.6829236191147061	-0.357122610653327	0.00767130544058615
0.3926340733106531	0.593334267618464	0.00030021909899114455
0.6345811596054944	-0.512656447500093	0.0036910223914874154
0.5131592953711969	-0.690573728974516	0.0005076913338143204
0.8845854149497494	0.581544799154327	0.011498490642556482
0.4916867834068895	-0.964442919478253	2.625688750520296e-7
0.44999232004135914	0.308273895287083	0.0016243887569140833
0.507549155854983	0.910371573481514	9.520987681331555e-6
0.5343686257927429	0.487615317296193	0.001984836623660366
0.5740633943292647	-0.953833142650576	1.7784071288376624e-6
0.6647599685566165	-0.718194708895437	0.0013650727584491437
0.43126998283524665	-0.924488334639367	2.1046884577195866e-6
0.23086604146613557	-0.752475600760619	6.026997216301248e-6
0.5128740567137433	0.764490200351166	0.00023564627804421073
0.5514918101398772	0.10459476114433	0.004805799988781613
0.4890255307317434	-0.577834127972335	0.0008879033687682505
0.8500905105464778	-0.875453925917696	0.0007763641828924693
0.706816024591543	0.728094006176769	0.0016911223025742627
0.8361532079129751	-0.911354809351434	0.00026361447149570697
0.05869290687937658	0.290736894536768	2.8769236891545216e-7
0.5712548556122947	-0.429986246495855	0.003191124492164419
0.4304637641747084	0.424299305178591	0.0009846956918683188
0.18038703871998232	0.316043854958591	0.000030436957201019793
0.25408662182136893	0.432806979711832	0.00009369897948029542
0.8965546996883541	-0.169457110606365	0.024010038401626785
0.4104125968467737	0.538366374563773	0.0004991277566363171
0.5465275052609341	0.962153241766104	6.25138941814332e-7
0.9477228737659973	0.766403237089962	0.007891369980423378
0.6236005428101823	0.243963565630571	0.006662167675494734
0.905895464913301	-0.90708263175036	0.000743513347274552
0.4567635319717332	-0.450094734183699	0.0011646937833199973
0.6162673965081239	-0.914892367248393	0.000024593216819276458
0.6377981510873209	0.842970889013892	0.000218881685698325
0.5357924784446995	-0.997962724549408	5.810018643551116e-12
0.7500976234112613	0.488514518690982	0.007807648004132355
0.9560820808112702	-0.980293978213936	0.000039334677618909483
0.9370714096616201	0.805260004526804	0.00523258740794961
0.6332192807495348	-0.572041109295877	0.002832052292890386
0.5082700339102281	0.200064606739599	0.003201967866131549
0.0897081840438449	0.313659361522445	1.5782048132866234e-6
0.37452520483971635	-0.876618616439817	5.859463032818792e-6
0.7080305073173344	-0.839423709597615	0.0004265779969890529
0.6073958258180748	-0.00838821328600255	0.007111129510439097
0.6269964375664671	0.585508895251744	0.0025394324020543073
0.14588158842322754	-0.466688473918287	7.224068810502495e-6
0.5147211428265601	-0.821841097986587	0.00010277192331269175
0.6737086457666073	-0.563473446709797	0.0038292427441402946
0.05089004513037147	-0.73106880146433	1.1187519162449547e-8
0.8527110729890847	-0.64827155727913	0.007320931367749019
0.7805101875012386	0.992942226378157	1.589730640665787e-8
0.7560875746151845	0.855710714405785	0.0004752256217934962
0.13343418869059046	-0.336778575855743	7.903474067712917e-6
0.2510182853621729	0.12934861053456	0.00017423571795316408
0.19550016218754712	0.567013955160318	0.000015211530294989619
0.21922956579586794	0.688184269960362	9.849850875009915e-6
0.8109784415754362	0.966991228761324	7.92774799067614e-6
0.8518891358553747	0.833350131152169	0.0016115883906408974
0.4457155377947943	-0.960925254786105	2.1464729710534916e-7
0.25602716775643275	0.720642569405912	0.000014280803240232683
0.8979473657493917	0.378206691595071	0.019563699238865504
0.8307046664455237	-0.909412834624475	0.00026349291839924125
0.47225399314313743	-0.937529814400363	1.7269103192239295e-6
0.00837097297999545	0.602983012652217	2.5046281274208976e-11
0.8242201391423434	-0.966005623925276	0.000010596925984374754
0.11743075171661592	0.917438125230153	5.570435223512869e-9
0.96761230677592	-0.620598823457059	0.01775209110602714
0.32401414895096564	-0.839316001991069	7.111721611515257e-6
0.8451952604429115	0.774013379804617	0.0029956133960494452
0.5575392073718723	0.506236599898083	0.002207705121862707
0.20557290854410243	0.457571683560521	0.0000333883119598586
0.2546824738017261	-0.197369133081021	0.00017122995068627646
0.8033962146611067	-0.327032095619059	0.014341170577702582
0.6823669714550173	0.773435536334345	0.0008927837100777102
0.20838136177134417	-0.0642160972338045	0.00008176218846103795
0.8882984513312547	0.997474757507102	2.1642640675885136e-9
0.7594711899289928	-0.0792878277357686	0.015012017281934907
0.5674009457204521	-0.811340077707313	0.0002031308451682651
0.43495716188476163	-0.93193583854997	1.5053588917843094e-6
0.94429241290194	-0.619807311923443	0.014689065274551327
0.1922646474646989	-0.893176441866558	1.3629547910018084e-7
0.5322480776233646	-0.0182746314391472	0.00431735998216171
0.5242664907415658	-0.351141561710673	0.002780127193876043
0.7285026316198125	0.760049076294962	0.0014577937776483565
0.6639781889075576	0.860322900280118	0.00019317042356563997
0.6877842876646445	-0.0614897911179558	0.01091152037335131
0.9184046630555787	0.833791460923531	0.003155364351380649
0.19777627921506277	0.865266997992434	3.625882122307323e-7
0.948977911848238	-0.719201207611232	0.010384760814978047
0.3165128980803106	-0.988136567341081	3.231080561102738e-10
0.20172694795869314	-0.598529740311109	0.000014209783565674853
0.308411969783262	0.885529521177065	1.6914862157831841e-6
0.188940173676693	0.123312674044472	0.00005157981672971307
0.015035381146277987	0.992596365417825	7.806582768890221e-17
0.5199662119053762	0.93305901285102	3.839654137167004e-6
0.6231395726201377	-0.976043490457505	2.586716659232022e-7
0.7273014575015342	-0.461081376322981	0.007523088073335431
0.4326766559993268	0.734099409661903	0.00014697603724811344
0.7323425301995837	0.963606349786608	4.1841719908729445e-6
0.4016730502725892	-0.836146879349096	0.000022109566281789582
0.6773525939690915	0.403829024527964	0.0066949609742204316
0.6629392828126973	0.829973868877341	0.00034422507463485665
0.5229704499335862	0.958036746176816	7.066080196780716e-7
0.4845306889246573	-0.0494363087265854	0.0029595238692238252
0.5470319865898213	-0.266379948585365	0.003901127059668554
0.9691197231264894	0.987127732153467	0.00002239340630635169
0.8855227391003244	0.644399274227832	0.009091082783741341
0.14269590409703195	-0.617424202693362	2.6983480678040033e-6
0.6216536979397451	0.0532358732791483	0.007679663230568562
0.21585307024657707	-0.928785002947898	5.1539154236197075e-8
0.950320409726793	0.118109398275263	0.02988410173602278
0.0523806801324495	0.0240512951901398	2.5363005204113293e-7
0.6519271007152911	-0.745982350389773	0.0009537214726894079
0.666860554537997	-0.0559471862231174	0.00983297356919691
0.5891814414355943	0.59343797764298	0.0018586394265521263
0.539318727400725	0.433718622465133	0.0024901603053598498
0.021131433488578308	-0.230147832742582	5.100246779601843e-9
0.44513278586910365	0.557682153577161	0.0006500841442555093
0.5389453642321801	-0.192117626298451	0.004076882338223761
0.7424082746150933	-0.874413982431452	0.0002823449156857452
0.6824285744040668	-0.64429961308281	0.0026515335119977053
0.9413206290882795	0.700965925179328	0.010539393693734515
0.00793170589397463	-0.201556687884735	1.0361874433261356e-10
0.6835578883146607	-0.302942607264156	0.00851170851763338
0.3789603052057107	-0.697832733475181	0.0001134881122413238
0.32303545510698317	-0.360617563761165	0.00034196102442138045
0.6143431904106313	0.495464137742688	0.0034480920928470883
0.28234076117752727	-0.786687242457226	9.499139056009137e-6
0.7326909441800029	-0.765538844439525	0.0014197702421586255
0.4227525408379093	-0.839923273085201	0.00002649740285554816
0.8854618402069412	-0.947735227734593	0.00011138880722500916
0.06892961035842639	-0.700663606378914	5.650067326300376e-8
0.6992105575109536	-0.355608936234152	0.008386765556654859
0.7364656682600003	-0.203568288854392	0.012531985780111015
0.9380873856197182	-0.88508022614373	0.0019910146763960704
0.9065538344647588	-0.949746070240767	0.00014568800108303852
0.774151895135592	-0.989272695226707	7.347203295680467e-8
0.6617056324728863	-0.283891268823707	0.0078068534476971865
0.13034627002466911	0.217969655647875	9.36948123064516e-6
0.41655080804595346	-0.467235774398111	0.0007310439228334305
0.845723262817934	-0.609465689371983	0.008360780563974844
0.6212679811318401	-0.900859968723777	0.00004330115424062721
0.77144014542897	0.0197912447651884	0.015972483832271542
0.8781043071914962	0.898623646795441	0.0006318118513525566
0.9176637866009537	-0.979190857981828	0.000012182103294517608
0.28500564818006136	-0.874674249555554	1.5878727190116125e-6
0.4769924691113626	-0.65109073653006	0.0004952754385752109
0.8634910562022672	-0.593787326598672	0.009808615464191978
0.34380794202870046	0.827517930424994	0.000012108857461093982
0.7110339084454115	-0.130230729253567	0.011820411898586453
0.07841135653054629	-0.750520604437911	5.327210499270568e-8
0.9259581930140512	0.865750390162413	0.0022714602845320887
0.9726441169078218	0.751035566747076	0.011784965178756324
0.7744872821575228	0.885390410344116	0.0002910406644751578
0.7728836602965484	0.010695936263729	0.016075461788027687
0.14785771322725993	-0.260226932316918	0.000014774551769923298
0.5998828765488236	0.685175476685304	0.0011037819489867638
0.3774745216617449	-0.252344034220726	0.0008581649031004905
0.578287061420656	0.0618717007907948	0.005869730433758688
0.49638981070560634	0.286861079545039	0.002546882898646631
0.7402799408578349	0.790655999893756	0.0011310468295975611
0.30509698942943836	-0.898161178013715	1.0499864885427135e-6
0.4982994283409573	0.172163899460327	0.003052356356889692
0.5245165372345989	0.972261150340713	1.492956335215602e-7
0.4992623629617124	-0.139389910856311	0.003172298197409939
0.4129876325459998	-0.216987335695778	0.001330552680376512
0.23325333633161383	-0.401020572353803	0.00007214180224708347
0.771920968242587	-0.0939093077864651	0.01571525756509593
0.4928475434463413	-0.99973456413422	1.0067701371841e-15
0.409148073584604	0.968158363504544	6.089661502283664e-8
0.28677102880456196	0.523087630947823	0.00010767596143294935
0.787912757952677	0.575708900355669	0.00700588991801118
0.8043273768933991	-0.0579570130985576	0.01805612745744607
0.2424457952419383	0.865141743895167	9.46834264679729e-7
0.6074884220800236	-0.979175236813723	1.2704758443304484e-7
0.7860534491507584	-0.3496534543139	0.012827501002207142
0.5849546310287176	-0.361013453590661	0.004216276790219866
0.05803750488641173	0.296353448377677	2.7084244504074904e-7
0.8314509904400188	0.871575352837363	0.0006945528341027738
0.4711033885194495	-0.979386911136636	2.5040030368254053e-8
0.2705412822647829	0.297061819410019	0.0001851800089532381
0.64963335136309	-0.118606266339975	0.008728705835611588
0.49815586479309915	-0.727999008145019	0.00030937774358417525
0.37533240188816686	0.0587367258281384	0.0010248553587688405
0.259319602657047	0.942703337590961	5.478353485798436e-8
0.6320224020602312	0.125265310710421	0.00788082319727102
0.6814577902384551	0.631197062552634	0.002848731620530077
0.5796298167812401	-0.846552858191544	0.0001203546814691034
0.2764074958601556	-0.209298714151705	0.00023982204087570543
0.3906416594291521	0.120303915251976	0.0011709751223194632
0.729647081743177	0.896540800767117	0.0001394818676820546
0.07044337035411496	-0.437765762507412	3.7743122651584557e-7
0.6134259250959725	-0.585453387214906	0.00231110112829038
0.2814317426092365	0.72822921990112	0.000020348578872053914
0.2090044598923225	-0.249646222801048	0.00006670111807977587
0.7359141428568714	0.830797421330252	0.0006225790156871133
0.9396726265291341	-0.2993568273361	0.025625685617455023
0.915325983507925	0.674567445729624	0.009685332284557192
0.4920687069155264	0.485577384939587	0.0014059087323084827
0.7220674629696985	0.969080141931389	2.05190900382283e-6
0.4641760537181773	0.181449606687828	0.0022652774882805995
0.6075251085943668	0.0333349016460098	0.007097078553054674
0.6258017871438136	-0.242195892079333	0.006765810100651372
0.8289220334220296	-0.945922839850126	0.00005336675315368414
0.45493238284387166	0.932332585453351	1.8834749530447692e-6
0.6823651801272067	0.34864095721858	0.007781063441448131
0.4264277152656527	-0.0897125909729707	0.00172536308159771
0.6304735580229429	0.865485851943543	0.00012716260329144274
0.4864420176536306	-0.63647582681571	0.0006022441427372037
0.9162302909021591	0.921047153315396	0.0005869720351935648
0.662919462072301	0.205594082185275	0.008714239865729268
0.36585853544824576	-0.0526560239551566	0.0009216417912372481
0.9223224442919052	0.49605178514812	0.017701127226079343
0.25959821891272516	0.585720439844712	0.00004796688262419551
0.6660062453610694	-0.504857603242528	0.004624855571327969
0.8994475697586036	-0.289283892422948	0.02203284820323828
0.8527908120539609	-0.987725340982951	4.299712786102142e-7
0.7986751199096137	-0.667921071713334	0.004765038818017796
0.7096418578678628	0.848207883764696	0.00036796461461179215
0.6666297047926928	0.806187975459466	0.0005159141136314168
0.8498052815591033	0.891869197780805	0.0005346628691779765
0.12042157286482234	0.946103650717506	1.2166004720060083e-9
0.6470394309596282	0.894786630040204	0.00006747680454349326
0.8849071663655387	0.964848176563824	0.00003213030096371873
0.9347951800066324	0.910605516734645	0.0010991002562420749
0.4544123497449562	0.967453907047812	1.1897239785668621e-7
0.773863609627861	0.956118005603291	0.000013240974795493086
0.8251028652706333	-0.782323832332335	0.0023656053668003373
0.7828597245691614	0.700445933298346	0.0035066443899490285
0.9354181722708625	-0.545100673760674	0.01702273871044102
0.786715035785426	-0.343691968478353	0.01299664224777253
0.6375731199455196	0.772895589951703	0.0006325095890407322
0.9423756047909948	-0.336547489803196	0.024976443661889083
0.08638352273751682	0.517382956263801	6.037579687997608e-7
0.9160625239111981	-0.32531909826545	0.022611053554242352
0.8687023906180495	0.939790814741918	0.00013019781439048222
0.7913298437948878	-0.678228799786042	0.00428094326831482
0.3641287215019026	0.836759709660903	0.000013358474262230197
0.5870679741419036	-0.0621167240478924	0.006209204778720736
0.5490800548730241	0.699381726606369	0.0006470341044620882
0.7317064209810287	-0.915668117940172	0.00007447796791078533
0.7154879603237757	-0.130880965009736	0.012064101280783798
0.07788369510912772	-0.882727244928949	3.500044229736308e-9
0.2692353098885034	-0.22040701142298	0.0002103164809128472
0.7144043540113301	0.443620173141677	0.00738084289640053
0.7976421932512491	-0.92355533305465	0.00010905021082190241
0.6599453842767471	-0.981282595407957	1.5226913448129114e-7
0.4707970351744162	-0.956756971462838	4.29564441606038e-7
0.7024761645435295	-0.669499961744006	0.0025749648305055054
0.938306320349825	-0.959126416685984	0.00016973927617913213
0.1868137063869122	0.466880443155156	0.000021097936625690308
0.9044395421960076	-0.765546855838061	0.005207494888614741
0.6520023395368575	0.490866868445024	0.004462656782415421
0.09033081351836557	0.227937104057998	1.9696087997023534e-6
0.2343347867837068	-0.41545720436895	0.0000699706894502663
0.4785264553175361	0.690000924687825	0.0003670979190163314
0.9210837973206512	0.364073321830604	0.022012671357343534
0.2666762658013975	0.177737525864996	0.00021459518757766994
0.09245441138943344	-0.922381799344319	1.5464388253532679e-9
0.6549276481423604	0.84627714266025	0.0002384751595152231
0.7091021172571494	0.989423775978201	2.9951313236103306e-8
0.6108020820020749	-0.417885977349465	0.004325095206855154
0.7761199395351078	-0.419402728285984	0.010665599223075015
0.31380999631199064	-0.923031436938071	4.310982677836312e-7
0.4315645837701843	0.267551946921748	0.0014755298924100189
0.326140542089226	-0.514154094098198	0.00020051081991486136
0.8563225468326237	-0.768248813831926	0.003440168237408775
0.6107769545097219	-0.696622208245055	0.0010948065753688535
0.6049741257361689	-0.299816613493566	0.0054446085952225476
0.8999945057091333	-0.982782141088702	4.026849860700377e-6
0.6739315233503452	0.650776806131236	0.0024066784139714836
0.41257606387000717	-0.0868710498589211	0.0015059861390990567
0.915099364986108	-0.893497002078505	0.0011787416508532477
0.24980001132564214	-0.836147659405637	2.170218924973875e-6
0.5657245577794129	-0.569900974000184	0.0017614767010049558
0.6273276702279903	-0.676862282224635	0.0014485527012797214
0.7914285666830853	-0.320592713113341	0.01376646735619424
0.3731441178019938	0.982226844934711	3.805410860834433e-9
0.5882709268362087	-0.451379673276945	0.003363348615658577
0.509210174005442	-0.136073169757157	0.003441352381732384
0.8227190255388567	-0.759997671364248	0.0028772296091534814
0.71794506178836	-0.900804898089583	0.00010932767488546559
0.4683106946979661	0.473239369658665	0.0011910012478328327
0.7094188202260151	-0.719388600549118	0.0018563360061445763
0.7497132769476746	0.00411353636282627	0.014609277584811462
0.6458877036077815	-0.146244643694657	0.008390941754044142
0.07916810575611648	-0.643954936988317	1.74852149707109e-7
0.48253410641872807	-0.902928134167088	9.545270972820905e-6
0.3831687278049727	-0.701808536227859	0.00011506589653521758
0.12470132430458016	0.595351807945433	1.770148266369403e-6
0.7592580086598619	-0.548373276828608	0.00668005145690775
0.4186759908688857	-0.816538709254093	0.00003952065746131564
0.6992004682673326	0.0378182109426573	0.01159838765810656
0.958799684158904	0.81745284880601	0.006290478947571316
0.44394141535201415	-0.945705190862375	7.2728625061634e-7
0.44685973741582996	0.835469513187894	0.00003849086539471146
0.23760308109227118	-0.221340350317344	0.00012218032359536724
0.452677081751423	-0.165381107941878	0.0020793363345308923
0.5736173607392089	0.853477315024608	0.00009825469323618194
0.26501341553673713	-0.396863481764047	0.0001281922242898367
0.8793221709390011	-0.769838457165407	0.004073259634377417
0.24229928682511664	0.185830633227214	0.00014026019157260656
0.703347030258498	-0.105026034925164	0.011561578157853138
0.6494118878252872	-0.566649162752722	0.003233820269517254
0.4918065491632924	0.476452721419222	0.0014532604746438692
0.4024041492586336	-0.108230499429975	0.0013385904005326912
0.36746640603246256	-0.319517445419953	0.0006665033425628233
0.1444083233188971	0.953679105952479	1.530761156052277e-9
0.6330427302807079	0.865446406700843	0.00013029845878637263
0.5158214601700274	0.254380572761991	0.0031476814478205114
0.15590078264703486	0.405562763551423	0.000012316836263180772
0.4477516382442775	0.631142713721189	0.0004271104667611513
0.7457807142796773	-0.918861510425555	0.00007582751348668468
0.40683828759746354	-0.467432591950026	0.0006584778902672764
0.5677368040762503	0.238102443108564	0.004708365129419476
0.6074028124649617	0.800442317798325	0.0003420524092014521
0.7842967359483137	-0.762918045106155	0.0021196153292835193
0.6472360582281885	0.958643020510478	2.603256581833415e-6
0.8809765624890095	0.993274485115895	8.018415875534558e-8
0.8580562511720061	-0.542283932633147	0.011351926843619181
0.44165669028863275	0.885323803344584	0.000010650216653977075
0.6767764475160521	0.226564747235639	0.009154925983963856
0.42802474492171516	0.497644234372988	0.0007274563655757218
0.5595354548499745	0.541598878394321	0.0019252129418540894
0.5052810118669561	-0.531694058535023	0.0012953296205610529
0.3348641761263078	0.588252512815737	0.00014991308312463952
0.8376521237850871	-0.707039501875871	0.004788510181015585
0.8044753153805617	-0.614626569465484	0.006493366881359303
0.46009053328403227	-0.171090113733118	0.0022096903655936437
0.7470542302100018	0.55353473192133	0.006127193165125124
0.09413263775668293	0.0774479880847276	2.803823879394123e-6
0.7744725558909032	0.901496703534561	0.00018567698314915577
0.0681604171155851	0.86242214030943	3.5814610935535272e-9
0.7300078412749657	-0.790728028876493	0.0010448033224944846
0.5178449819069821	-0.226900138697416	0.003331257205629104
0.623249236512711	-0.594108253349217	0.0023663202198526316
0.8000499439960855	-0.156104824198746	0.01700386618719722
0.5869271515457702	-0.850503828071661	0.00011869460769557404
0.40213047240323946	-0.843539030916925	0.000019048055794290196
0.5771129463665157	-0.509032600184465	0.0025247825145051305
0.3102816613807061	-0.326235557333353	0.00031414545532075803
0.6905629546054546	-0.497889543471508	0.00547799930058616
0.8877164488305942	0.951033798377008	0.00009523148130386742
0.8889815886682128	0.191006866485797	0.023059175178241936
0.5728768466460666	0.801927575826557	0.00024698964727734905
0.529420234649225	-0.36411627120805	0.0028041961503454086
0.5864095820247582	0.511416587262949	0.0026740851787612186
0.9588087294352312	0.270418886972812	0.028592416159127457
0.14207008908034385	0.744975169924747	7.455723354118994e-7
0.6808526107732328	0.928599640216693	0.000025699567930572066
0.9166781599666921	0.281058821544963	0.023748583462798973
0.5106463426475191	-0.981906538893217	2.431681026680826e-8
0.2149047585267559	-0.800645111583409	2.1082526873314383e-6
0.1868071861729349	0.160560586038925	0.000047239346684137696
0.5814206407617103	-0.224176543249281	0.005257303315850347
0.24464274124395527	0.209858402698446	0.00014121109066119573
0.6683603890495557	0.45294361648812	0.005564430899106586
0.9432875084670865	0.900027911680748	0.0016408707889109743
0.6737564666354698	0.989110316835644	2.1997242418023888e-8
0.8256557595313103	-0.0459915453902656	0.019596136818056945
0.33403338126113113	-0.981021758085849	2.7296123565047804e-9
0.4273439903648413	-0.0445520836627597	0.0017740373163951197
0.9604171058219021	0.879995778270971	0.0032594998170527955
0.33161272016258003	-0.459019238796479	0.0002753283797803375
0.8207374097393191	-0.990671918629958	8.667777576360951e-8
0.6415465216476196	-0.086457933960717	0.008492847763045501
0.3418097840252214	0.787499067009251	0.0000234563642776465
0.0089301668810815	-0.787789636524277	4.1214730285572506e-12
0.36714442175110407	-0.983543547248281	2.576956697398233e-9
0.6791709803962628	0.783074713822076	0.0007761400645514125
0.7764651858120704	0.750941614898833	0.0022438821228311714
0.27667253148133586	0.719993615204904	0.000020615822229159638
0.24621397772512718	-0.779734911071308	5.543654989043015e-6
0.5927195415707649	0.655944564892814	0.0012979022964112951
0.44661404585437126	0.935158923750336	1.4542914675674164e-6
0.8845486416032253	-0.602974763179053	0.010664038646850775
0.5934796707311558	0.492322933124145	0.003025933840703777
0.7560766863078214	-0.850046808747368	0.0005289994012510018
0.6914862866053543	-0.658175607926116	0.002579786691665531
0.5875090663869286	0.557669081781951	0.0022022127954262724
0.7692202191942439	0.801523712321165	0.0012351093437881556
0.9711245835956835	0.997579182528997	8.615908257059458e-8
0.6301632997072704	-0.529792492911459	0.003349597988918156
0.8917109518164943	0.256455494888619	0.022103683008573894
0.7942368146570697	-0.343941450410026	0.013422760168699394
0.9568096543517793	0.298409883970265	0.027696549558635108
0.5261170276845868	0.901077154128072	0.000016434163767420495
0.10821209824521048	0.669486526069532	5.249232259239392e-7
0.7842957360049719	0.881619671138307	0.0003509564528668437
0.8542991653699895	-0.889401783003098	0.0005969689815518134
0.598404459098658	0.606529407194756	0.0018501689636781463
0.6601051219529706	-0.947092348272815	7.279495683964728e-6
0.7528324937232921	0.332228897079617	0.011384414724337554
0.8360614869358108	-0.85319479655957	0.0010233736437627236
0.855620479657677	0.982128966261676	1.806167289957402e-6
0.7277347302663865	-0.801387038553652	0.0008961105940550874
0.5175022632955076	-0.714298493681826	0.000425833160296024
0.14580366903856465	0.927289188822834	9.048616565890298e-9
0.44834640719562924	0.694497900021801	0.0002592389683888545
0.7465217186367992	0.995795503605576	1.3003022325125747e-9
0.18536753001777714	0.17558690903285	0.000044840965133375675
0.9168646856902032	0.718029970568644	0.007876164923961726
0.5692215950041885	0.459840221265666	0.0028580900694198034
0.23365846338664686	0.691092439652942	0.000012792943637873001
0.27211046863873295	-0.0592289002218799	0.0002584752458762836
0.7541700266084447	-0.352099204684191	0.011058957339852092
0.5146297046321903	-0.765255438390758	0.00023738656013578765
0.5485117394149551	0.956774571218907	1.0519796089286115e-6
0.28233195977466197	0.294318398303514	0.00022440422035888475
0.4039189251588537	-0.731708972929764	0.0001084417352801365
0.8170547847876628	0.493022345310559	0.010735480509837775
0.5089124725998385	0.621127445744891	0.000820234387622716
0.31660431865699484	0.319838836326196	0.00034849568347087125
0.708869962646531	0.304564861383754	0.009661055314105535
0.1680243287280702	-0.350467994357095	0.00002037801210504803
0.6697267997484531	-0.87624620147691	0.00013995504649201825
0.7988512478729337	-0.382371137091348	0.012783776719800596
0.26541027327553335	0.893808281276138	6.16639203058238e-7
0.7408603884756869	-0.0555385269670975	0.013968373126490867
0.7454672050059176	-0.801073185798698	0.0010329102862157952
0.07539465637924339	0.918363848992705	7.789196731948753e-10
0.3873970918399204	0.556140185551272	0.00035075875958223083
0.35757665529105664	0.860472091640468	7.1245686137086565e-6
0.8964636716127625	-0.603095477936391	0.011417420775465236
0.6631612799423462	0.341789836386964	0.007101069887821031
0.799938109662353	0.316333125742648	0.014364050821919517
0.08416692025097142	-0.740353395298715	8.227330736367648e-8
0.6609485251133927	-0.919660057145307	0.000031460514635161364
0.6741604798418545	0.616427929796393	0.0029530733267567064
0.3644959359021673	-0.872397090842262	5.745350512618522e-6
0.716329542157009	-0.874996360896231	0.00021997188491999978
0.6432463039081668	0.455283923338174	0.0047538963014329685
0.49530848989915277	-0.573739534957999	0.0009612477907717743
0.8017798832077414	-0.597300647444081	0.0069071760841626275
0.3885905424441836	0.334347965309207	0.0008189380258109471
0.2822735890170899	0.784197933340178	9.85791561651623e-6
0.09135540342447078	0.49635046454759	8.538823285849431e-7
0.4278838259385289	-0.969072746329403	6.972041691739407e-8
0.5175529314194501	0.740024995483434	0.00032750381223299363
0.6337345091644857	-0.407017410793358	0.005146965505565827
0.5697860717961066	0.29667922646385	0.004344401803478272
0.7821892642534278	-0.550615056252202	0.007485132950809886
0.3008256096023149	-0.69149503538782	0.00004084295665526642
0.7834274019616649	0.281846748722462	0.014060137264840754
0.5111104784516892	-0.131516872755628	0.0035052763202108226
0.5755160746106054	-0.404537402614758	0.003539508550564052
0.5937892757098212	-0.93035849647902	9.729746890980972e-6
0.94511298285871	0.968527610338652	0.00010063561867521519
0.9146359942541791	-0.315954740039919	0.022721003752101187
0.8163927110017255	0.707715378690363	0.0041455994112892195
0.4250927646454003	-0.327567437121078	0.001223146461853167
0.2935479595339357	0.150589543589708	0.00033533903676639877
0.3872004265061302	-0.701832402217588	0.00012087879742805389
0.7989669695089425	0.646152410090754	0.005386435005843692
0.45531647013251997	0.310637886816774	0.0016980871705976578
0.3789024336287561	-0.309416582156906	0.0007786146933340649
0.919012053242476	-0.0582243920267514	0.02705853651083618
0.782052556098264	-0.843897071761028	0.0007379645046582771
0.5819024268473196	-0.248015083897908	0.005103765816150507
0.9024713116766667	-0.854071392576403	0.002009005709333319
0.5001028816687701	0.21276388990082	0.002952228974259836
0.8039061282273336	0.896136581246707	0.0002926262514370664
0.3055292006379648	-0.446871089120065	0.00020075645355128248
0.7020302944246966	0.369626077208792	0.008268309493883727
0.8765618218399418	-0.728630895433115	0.005431183929872256
0.29363486731524285	0.350397158572613	0.0002316305431944581
0.7231596764149996	-0.37750560927534	0.00905676802198982
0.9745944836671181	0.469543952097672	0.025395730528877926
0.2928503189712455	-0.58342462887624	0.00008398509942528839
0.19599853036085735	-0.730888974233	3.736736954067297e-6
0.8615480824193501	-0.913304448235638	0.0003370833885987122
0.4978503945053147	-0.585149390489443	0.0009232519363038364
0.5049994122275319	0.603996651314159	0.000881559290496486
0.6158840966748895	0.568856786582014	0.0025544578939338414
0.052184083775248	-0.388818365086126	1.3194904437010418e-7
0.18263017206863202	-0.871453710888035	2.1169194329051998e-7
0.6536725441783043	0.449256756387371	0.005158345837830558
0.5117028761812813	-0.921139869637439	6.324157475883958e-6
0.19362853622559395	-0.101378585868861	0.00005834192072732751
0.6171734147367671	-0.970872818859421	5.084089156771364e-7
0.282006646956541	0.181011493734046	0.0002721373464247897
0.4256862416979111	-0.279170480352853	0.001362877611224273
0.9168605217267176	-0.723387682479344	0.007640753426089039
0.5036781600882067	0.774686448153852	0.00018904056535249493
0.37885340360763203	-0.996483475222394	6.732268147830243e-12
0.7878448626263118	0.480246225790037	0.009664376678461904
0.38295784640826425	0.414239287129055	0.0006116218371758048
0.42339392949706145	0.405077766219144	0.0009749570222837469
0.6433562390979584	0.441483668076762	0.004959609956414346
0.46931880863951975	0.298355270833398	0.001976535594715682
0.10324229671626686	-0.567992220963644	9.493074851951194e-7
0.5736841517766627	-0.131016943180253	0.005489386387680083
0.48107674885945817	-0.930398343713412	2.8468332798959683e-6
0.7730674473447896	0.980226598459258	7.367940527227574e-7
0.8535440329120211	-0.926132720654903	0.00019264660874539015
0.440103525274753	0.258019786377623	0.0016292103362111894
0.21603484749091667	0.784219624283638	2.822001280195057e-6
0.7040877388696778	0.725624971088753	0.0016952504466819678
0.5590541555141199	-0.672347875775605	0.0008791119932889116
0.7014392231713227	-0.0338827563575748	0.011730745694871607
0.6153488408750256	-0.250582021713595	0.006281942032320046
0.41933881647876714	0.106807273540298	0.0015921784975347082
0.9359839442727734	0.996789354677415	2.6946630666628036e-8
0.8499220156893188	0.957659514268657	0.000032521601219442696
0.8266887522049726	-0.909033937333967	0.00025481704273613555
0.8059528330330755	-0.7603244134663	0.0025399235523310654
0.7310310023613313	-0.0888012533192213	0.013231824430683702
0.2546636549415702	-0.358688528703322	0.00012123023101709965
0.3120207864519327	-0.832884752882545	6.764619096651591e-6
0.22847308032866526	0.2317747482217	0.0001013081752948706
0.42136923909979596	0.816213131798041	0.00004104690728833547
0.15741298983408217	-0.969868210591963	4.2447122839593175e-10
0.1354594710570101	-0.386789437404119	7.203497606592953e-6
0.9317796295837518	-0.959742912172082	0.00013651868143677303
0.7760487733216157	0.189385823267812	0.015060068714571774
0.5637016886026964	0.61892970393346	0.0013186354687807678
0.8666261728487351	0.240661124191224	0.02043421866092247
0.8222647892296151	-0.623478514713085	0.006893538913032103
0.890298768907156	0.865285251065848	0.0014613075283348926
0.19218429537158171	-0.565595697704102	0.000014228385406792047
0.4943885469765858	-0.395673874170816	0.0019421870081498067
0.5260865026106137	-0.149752444602359	0.0038699630782507034
0.8542246029235987	-0.265151967687581	0.019034431490845043
0.6716950984969079	0.864867293037436	0.00018698542878474838
0.7714778853079027	0.252997006189433	0.013853923655601326
0.5323722046240387	-0.209244244308829	0.0038060608192518252
0.840147347488264	-0.812173392834717	0.001914860207364232
0.09836432542852093	-0.612457903350837	5.655869736998768e-7
0.6274017839890494	0.500605579107827	0.003687235296971872
0.6639711839379555	0.551046096688696	0.0038053391876421835
0.5527351709715244	-0.47332232498032	0.002413433670917268
0.2276136206770801	0.825240496682626	1.7519690895208943e-6
0.8671588708048704	0.978161314883643	4.583155496135496e-6
0.5047975190960604	0.46687039779199	0.0016841438624078874
0.48798200856323476	0.849014974264034	0.000045732801910122305
0.5825168863632885	0.22432631353556	0.005294165945742557
0.9690082729823258	-0.669380298421282	0.015569671334007313
0.2106433876349631	-0.481733614181836	0.00003340005585397505
0.3035442391553677	0.523226183565658	0.00013887034554826286
0.06131504568485783	-0.74125213914453	2.1381618990073955e-8
0.6704962779766434	0.668716514709248	0.0020879620577551974
0.15034553332273215	-0.429511560644138	9.6220621460727e-6
0.8686499998019646	-0.479411720829012	0.01417153336084702
0.7970360933721738	-0.731200487089395	0.00306322533607926
0.5008086855040148	-0.716601020996024	0.00035601561493217105
0.5961489978684242	0.278834035154825	0.0053367818508914784
0.4821081724175154	0.71017948125182	0.00031595553359506563
0.8129843289697268	0.235988444700341	0.016734035808295248
0.41356080741747075	0.847592640504549	0.00002010104507859712
0.31276054121222846	0.105574710518756	0.00045850279737036625
0.19073367444024555	-0.218026095597966	0.000047582314454339344
0.6975428174130344	-0.526564790903945	0.005143200921222718
0.37503045173830796	0.662593978684259	0.00014782276917974218
0.41179588738358147	0.0976912102648581	0.0014846985327696886
0.3269305523563777	-0.673614412322862	0.00007095950736593256
0.8288919890618338	-0.876110046148972	0.0006156230836200303
0.8408768299132194	0.914822688842365	0.0002485109241114534
0.1877205780562969	-0.158145317177173	0.0000483769149050824
0.7476490211027578	-0.691879211915239	0.0029655125953476726
0.4644228389204015	0.0734225952606445	0.00247128835538176
0.504304153915078	0.17806434355845	0.0031825664195838984
0.6442062446325286	0.541009487070843	0.003502838989454787
0.8412951726158157	-0.299537466336966	0.017391556494266346
0.15740113427540628	-0.727287333755169	1.4604672501168582e-6
0.001443605413339323	0.578708258271234	2.5921207772610963e-14
0.846218631618005	-0.979975195870007	2.306819416195787e-6
0.6464800775073294	0.268976530930511	0.007338414433907471
0.070920535253944	-0.308980220336133	6.0048358174234e-7
0.17592541676247153	0.301026762564232	0.00002837202318938781
0.871491566527781	0.998105586664347	4.629179632172599e-10
0.07063448778932395	-0.675232420339579	8.127815296760433e-8
0.4837202117468247	0.759743826548544	0.00018734270771092102
0.3142233928692812	-0.200984505362783	0.000422783511355303
0.6895885098984665	-0.511827020157703	0.005186250584124611
0.16536433384759444	-0.676677174941751	3.1116098632357194e-6
0.6411423704630342	-0.770866322559831	0.0006667745340059602
0.19104961760224512	-0.927539061368678	3.094646246726202e-8
0.5545455501255814	-0.998262744099534	3.842241079224984e-12
0.49599912171118726	-0.634389720120059	0.0006679658643940432
0.8096719141716611	-0.391812660622144	0.01316371331241048
0.7686267059484896	-0.842135874785523	0.0006778758620745231
0.8492271249760612	-0.937243552323939	0.00011178323442041825
0.9192797178767657	0.78347613856218	0.005189056944431939
0.4488277038987854	0.10616450189399	0.0021106626998282575
0.6104411782589184	0.914891869368765	0.00002320566804501751
0.5697946478022768	-0.965591115571962	5.657508640069645e-7
0.01904202420407274	-0.748335680204182	1.5894043080056075e-10
0.7149191870483386	0.636778820237181	0.00341497008369274
0.7877672985780799	0.782811199472633	0.0017725479495607306
0.5649975608727738	-0.577993921682546	0.0016801361368144808
0.7320251777684573	-0.998634653949353	1.2371275059923419e-11
0.7833668581565176	-0.711634308959521	0.003247443666196771
0.14871640597673852	-0.65705848703619	2.3344188380430208e-6
0.3283578066153464	0.747701856219096	0.00003339562156924985
0.45527385254633934	0.907433302382578	5.883481584318183e-6
0.8121963675083399	-0.985243473999955	4.308256782456468e-7
0.7970010248136826	-0.524423135196272	0.00884726564949204
0.8050161212843412	0.903436530198264	0.000239460059598632
0.2598156892216628	0.963085599256572	1.0190702947227367e-8
0.2907143677786903	0.555234849461475	0.00009624222432761318
0.8339885993663894	-0.200893079350027	0.018731796527068408
0.5597794108775815	0.773166929845141	0.0003264992474005069
0.9430884412128385	-0.958675798718572	0.00020032642236896448
0.23986140109898887	-0.687577822276226	0.000014923443705570335
0.1400327812465186	0.7372035482975	7.722812696362587e-7
0.7667360631483208	-0.697448083252871	0.003226780387315862
0.2675712187533407	-0.856788593797045	1.8791293020092002e-6
0.7114435473879756	0.313049975567523	0.009649620754416798
0.2433337422767687	0.464851067528287	0.00006803041745500383
0.461533091059233	0.0544744853898468	0.0024270211610544815
0.2960131292308919	0.317257689806276	0.0002614907156003432
0.3832982887724901	0.0292803226073306	0.001129347687751624
0.4076490640992411	0.808529445983766	0.000039729686864512457
0.40417916474709387	-0.859932446952344	0.00001342260089123937
0.9115408980584514	0.975560837454864	0.000017615111113669474
0.8909604836048168	-0.111794417225928	0.024201439259170426
0.5013250550337718	-0.623355951662871	0.0007551284134479297
0.7403381961684196	-0.0970062020650947	0.013738179480892633
0.37366802767247204	0.738204353786351	0.00006937094213163868
0.3242731191287254	-0.50647239945953	0.00020273372269009277
0.921222489280677	-0.982023746513575	8.265646368204565e-6
0.7007137921601281	-0.879367545983568	0.00017135229668889366
0.22146291724921074	-0.577496038855358	0.00002478247868708838
0.31943996575031525	0.536276154930287	0.00016332867864335594
0.254668251344718	0.541038456403687	0.000057491478627937186
0.7978179296446947	0.9333910652551	0.00007078740331330765
0.44550683977878414	-0.544801755426347	0.0006973796401649797
0.519020534290149	-0.563441953667332	0.0012484496549828442
0.6888152659617636	-0.348706152228706	0.008052118308201505
0.5938326585578181	-0.802133976696859	0.00029661029694650075
0.5254781275054776	0.498166156782216	0.0017728599835089432
0.27398771140707495	0.515953342660907	0.00009101168805568196
0.1777614663901909	0.525716168307475	0.000012724364005129905
0.515490660799571	0.605886177723379	0.0009560212673018471
0.4935853636920305	-0.608238988361655	0.0007747663994945644
0.9029260785903166	0.793217823126354	0.004079032317917721
0.7463494675220195	-0.412047654377065	0.00940678184392958
0.43841111367165636	-0.903843119905999	5.503346078737695e-6
0.6443905194612374	0.456773943952491	0.004765331131240068
0.06830488910364073	0.82939993731405	7.892978638606584e-9
0.6400822941564162	0.664000328552615	0.0017433813415751109
0.34387069421623884	-0.547001813516744	0.0002151014061128009
0.49961335440763904	-0.958291778588416	5.276519183599966e-7
0.279963971602021	-0.892092127446883	8.481605158706147e-7
0.013399504057671765	-0.0967815594330403	9.699332851524753e-10
0.5249415721040708	0.343152950537466	0.0028470989421569056
0.7172356597725275	-0.787819217609132	0.0009820123130625759
0.41825733762168155	0.13563744704996	0.0015405302081873296
0.9312888110757315	-0.809743241816254	0.004700147629948535
0.667575751962162	0.864942361800546	0.0001799374189027667
0.6948415594041971	0.945500552240249	0.000011652581177026004
0.7908583721036786	0.268296390744381	0.014757893545240633
0.46201404256861117	-0.614246023231711	0.000552397528420799
0.15882873715536003	-0.814248019830844	4.1686514236077326e-7
0.4424201146513117	0.472540761504228	0.0009324175354520734
0.5500654154654089	-0.177163978718346	0.004486809381088833
0.863224018701026	0.634770900199156	0.008292236237166142
0.7844335586644937	0.856283180247367	0.0006034516539581573
0.8229631724760543	-0.101443517834999	0.019093356605858453
0.6150238741417429	-0.824621329192687	0.0002498673917104208
0.8028050895549581	0.443390333625813	0.011415570913808156
0.9554274685034008	0.91958805322102	0.0013575108427642624
0.21802841459556735	0.305762254936494	0.00007092315676889012
0.2168626092222577	0.876464807203241	4.0733989293286256e-7
0.8585220258987227	0.926484505709589	0.00020293595297616001
0.28702034254474573	-0.341030177614099	0.00021504522566485483
0.5233875280173276	-0.185119112273201	0.0036613959700471095
0.31546275740676843	-0.171074901683315	0.000447073754391661
0.4280126092139087	0.340361712468895	0.0012215498197227757
0.16138978712423088	0.704673109262563	2.105832481510317e-6
0.7152191556494457	0.539111764660922	0.005425347982996361
0.7679996149154108	-0.873292012270281	0.00036595745951811137
0.8829701907261919	0.888433403872765	0.0008548534527116261
0.5547752239897731	0.343819831744288	0.003553246384666733
0.7047402295254485	0.788358687774477	0.0008862316338330768
0.7152390219483614	-0.343718790600439	0.009312779754070605
0.6648579748816903	0.325836370739032	0.007391886470703824
0.5727721343894313	-0.240212216349182	0.0048570482122083985
0.8448134079708508	0.645914304673098	0.007065036546376701
0.2610703605203743	0.229226489924134	0.00018136698639721003
0.5656216897077421	0.758270208642759	0.00041211094964412027
0.5496874262707451	-0.911525135554277	0.000014286648595269193
0.842983463497684	0.995236404795748	9.545357186477857e-9
0.21269436534325423	-0.327934773032213	0.000060201772060451834
0.7899332678266652	-0.855168047131754	0.0006471810432030134
0.31347115317391794	0.986822429092108	4.654898984263857e-10
0.6785689231452087	-0.135174093373858	0.010054750692103058
0.45959581707727126	-0.670326752879929	0.0003587323433172324
0.21986327213386184	-0.876365069023438	4.3583110060174774e-7
0.7012684369312525	0.697900196962106	0.0020849025015423914
0.20489072593149799	0.777441305780781	2.453748484732486e-6
0.3961473146444218	-0.95522488391253	1.8860672349008102e-7
0.7815794424691308	0.51801673623999	0.008354970107419282
0.1379081166457375	0.832155293053894	1.5527830404311052e-7
0.41521489460050387	-0.763657459621137	0.0000844797916410636
0.6715773967260316	0.905290404924112	0.0000604237158640196
0.6812673849535297	0.371711187711986	0.007371168382059821
0.8697504077756861	0.374032814818627	0.017517041906672796
0.3098066926802219	-0.658337969278917	0.00006303802809988065
0.16600793896409452	0.969722265892881	5.528209980803426e-10
0.5977768320725331	-0.493313159481991	0.003106014319383746
0.2616846385081398	0.793607859137992	5.943719649119757e-6
0.07674955577555927	0.0134044349156387	1.226786318716747e-6
0.3661756002302166	-0.690301545365261	0.00010366307828040946
0.6475180056417192	-0.865699224503816	0.0001477097169642973
0.5860752780521985	-0.971816833583856	3.182049834978063e-7
0.4042196519658524	0.442343082331237	0.000703352032717774
0.570783153099327	-0.0875387310543981	0.005529379247955989
0.22611338080185855	-0.2902464693565	0.00008615179183880746
0.754366092162843	0.279133006240018	0.012434853909503765
0.17071913946425674	-0.959019278762121	2.0502494902485153e-9
0.8148995643052541	0.873034071608643	0.0005725158189164469
0.5184497366146493	-0.942455853219504	2.172444212392348e-6
0.83914446453927	0.525101628540332	0.010887193219270501
0.14661111862974022	0.834256518194882	1.9501979254962755e-7
0.3128114664442167	-0.713416659391574	0.00003929638666061484
0.4049433462335248	0.682560237094637	0.0001785383379278553
0.26130470168084463	-0.274599747296856	0.00016716223915186367
0.9799094594590692	0.972625733827662	0.00035159162820398254
0.5592087963885154	0.475702544373856	0.002512069148429608
0.5348640723169096	-0.407447364088041	0.0026047742294016793
0.6867116747780335	0.911323386900391	0.00005633412299656628
0.5490271907376537	-0.78896495049989	0.0002398112322143006
0.5771436371141125	0.727322871521809	0.0006333769650382707
0.931964962413293	0.954223855899252	0.00019590731550257753
0.6277744995754195	0.669260065489245	0.001536493484865911
0.6648293323664826	0.222997328366673	0.008632200489707694
0.701337586566093	-0.0250236450475382	0.011739625013280842
0.7576678759947175	-0.974686148103715	1.5093958722077812e-6
0.9347840452032846	0.567808694157649	0.016005720425249267
0.9592070067703854	-0.810725751209046	0.006684622953041131
0.17992552815106225	-0.824037008723116	6.064456163309295e-7
0.7133955568966609	-0.179809349559762	0.011516946488592148
0.7563042591062775	-0.966846361317192	3.969872857967261e-6
0.8533759300418089	0.256547091232528	0.019145063644809526
0.8554767176368407	0.614465758178413	0.00864970395087883
0.11105147198495513	-0.443912784159461	2.4866639864455112e-6
0.667389071262792	0.934069827736201	0.0000170375789035382
0.7103594704376743	-0.530397840466155	0.0054564405338711
0.7569184954874786	-0.842351948922786	0.0006114628652048083
0.5379949735168201	-0.783651632545214	0.00023297227852819318
0.23257335671886878	-0.927429642525154	7.908413914763926e-8
0.5953289154618502	-0.146676072886703	0.006232803302539319
0.8140559905872435	0.434825169051016	0.012260554845178124
0.9117582454177787	0.0494379769221135	0.02642749798604204
0.9062900104138373	0.695984320012732	0.008177958092412787
0.2643042937223692	-0.700632033415289	0.000020473135869936814
0.1946810657387733	-0.125348049527631	0.000058537095221877135
0.4379327103033359	-0.986408543758208	3.2216424093768925e-9
0.8000929961777591	-0.411312174205935	0.012122900102736261
0.7008052760010907	0.358574216337671	0.008405981088306789
0.7890628903313698	-0.523472254800591	0.008525272622343117
0.41721447983220966	-0.0933506919679221	0.001572127665326753
0.20389889976882772	-0.284975989337411	0.00005568877660592833
0.9217639322197816	-0.083951197319198	0.027168153709049524
0.43289629731530416	0.0520434445116443	0.0018672389460521097
0.32019167869280174	-0.515743395156664	0.00018318920080809622
0.27896952120162494	-0.613059932490671	0.000055227088158543066
0.46389289186126575	-0.584423604568424	0.000675125089863526
0.16316343967530195	-0.848245501641139	2.303639992765195e-7
0.3730041657163813	-0.962836472134611	6.693097125269632e-8
0.3659450169204719	0.687154731977965	0.00010641141174042861
0.3131976078908357	0.840138306003888	5.917425375911528e-6
0.6514811645011958	-0.0443406974140529	0.009092657393879464
0.4829547916074109	-0.53881333146845	0.0010273802629444317
0.6494711969632885	-0.864210712651483	0.0001555720149729603
0.21625793512630725	-0.572479304893498	0.000023008108341625856
0.24763523590361294	0.821476025214757	2.8020432991466782e-6
0.1409887243842657	0.174008290737306	0.000013975599386505467
0.8241798527494277	-0.736646240855636	0.0035356084783188194
0.8308300287896395	0.989581194412914	1.5651752484799848e-7
0.7686127729874587	0.839398952420937	0.0007098260988988074
0.609317455312623	0.911345042492907	0.000026391649185670537
0.8852961502451354	-0.961017808085482	0.00004504466095938989
0.6655422710008627	-0.677789930024841	0.001892481783486399
0.5470261467443616	-0.588513984443379	0.0013774369095722575
0.9867282278702741	-0.303519403488981	0.032994713307772525
0.6644015685188519	0.902091503007991	0.000062901797508689
0.12386193448626381	-0.391912820829705	4.832352910002691e-6
0.13333989152207257	0.360076491421027	7.34987393814697e-6
0.615420340372126	0.729633008610788	0.0008451410008634111
0.3305703101616528	-0.479311660355012	0.0002496542493399485
0.8281798453767277	-0.249032210959546	0.017520661708892674
0.7024062375436393	0.98573971433603	8.777661208902623e-8
0.40722616012370266	-0.965633397814152	7.961721967030419e-8
0.3268851089078237	-0.875387725686353	3.058690281623955e-6
0.6115633936608981	-0.479148970981388	0.0035887382691629994
0.050808294504424464	0.902472343925915	2.884805328366697e-10
0.7066304020180564	-0.131058598698723	0.011571179645032667
0.4783036345669999	0.442480816605617	0.0014582535144483516
0.49923990303757004	0.2694625766155	0.002689849144706884
0.614039603416583	0.984168883135795	4.7462766781533614e-8
0.5318817920413131	0.923634711762572	7.029077751599405e-6
0.8127919496031244	0.209007578341627	0.01715508762537117
0.7783148700466765	0.0288579698263046	0.016404380753859683
0.7025973870710376	0.104066260703311	0.011525882062026947
0.5147206419808804	-0.827948966899301	0.00009206214414173902
0.8393563036602041	-0.994827497533703	1.2293472667117818e-8
0.43613630111531326	0.283310569962851	0.0014977833154136522
0.8004701860872074	0.286962351274594	0.014997857233691696
0.34305714451696134	0.739228780065414	0.00004557203582764813
0.20944955071907997	0.617040256600217	0.000014711367068068144
0.7005092921286918	0.898031944105352	0.00010107997812341119
0.7716312099983947	0.836865451505383	0.0007591912950618205
0.5723676130818477	-0.507050497633626	0.002458113037262408
0.7855754305038278	-0.241580580638072	0.01489269406689843
0.3045038263936722	0.939349128544106	1.5140360501468614e-7
0.3801004465297161	0.313445785505273	0.0007821525762886704
0.39492656640584894	0.963717687449406	8.298482646298924e-8
0.7026338337128594	0.484470875341896	0.006132674256330619
0.24971711822619655	-0.802224741502631	4.1318720793856255e-6
0.6744609723663121	0.887409686055809	0.00010853616250555072
0.713635084387993	0.862273759876733	0.0002867396852716585
0.4353357170898729	0.386659223593831	0.00116140529367241
0.39265789221465913	-0.735557392515429	0.00009068775687809059
0.4773299118224082	-0.512982204999264	0.0010989822934293861
0.8170300202432731	-0.350302599430328	0.014635869177353966
0.895420141276495	-0.0140688083184673	0.025084117962435547
0.2878789929114831	-0.930245702114327	1.935618035160093e-7
0.5673131846448188	-0.785581331408607	0.00029669904629235644
0.9255982463361276	-0.491704102095522	0.018170902612665685
0.6827285607065436	0.763088257045255	0.001005850149102937
0.430541728746809	-0.993193233233474	1.901384315313625e-10
0.21247439558546632	-0.686093143672756	8.724095680126828e-6
0.7618494084287764	-0.37472242594794	0.010976175367320568
0.5996161099100108	-0.297375099649504	0.005285701931158339
0.5792730195923651	-0.63008863984756	0.0013897604005454784
0.8461817602853168	0.995971792106649	5.272537643042783e-9
0.6047181195690363	-0.172195757758505	0.006459679164805151
0.549063012759288	0.89032463599959	0.000029729175355684488
0.4399442514941744	-0.879314895893032	0.00001246126455938051
0.04585013164256517	-0.486848774793446	5.099527363570495e-8
0.16100969201640852	-0.858814691551843	1.6733414138393467e-7
0.029383640471677738	0.391348189695748	1.247785811914191e-8
0.6101670320118255	-0.330196613158433	0.005310279696153264
0.40732501266178545	-0.376715079579294	0.0008973417865328267
0.5166873909396281	-0.896728928065638	0.000017248854160036183
0.9000797339538895	-0.718585466645234	0.006889337376747546
0.4460050107735223	0.943367489221704	8.734122213696153e-7
0.7836231862980644	0.227088990245568	0.015001269607648459
0.8427438101170789	-0.525736862925603	0.01106082539849913
0.20435933192343025	0.728835626159561	4.62678382373398e-6
0.34817904333791294	0.538086429751261	0.00023855125128658606
0.03093991358975562	0.987256025764518	1.2941732166049068e-14
0.3012429671245576	0.351876442681441	0.0002580434368430613
0.3567790158705624	0.194127246284337	0.0007371113220405807
0.4657759834679803	-0.326433648078011	0.0018042294889512593
0.3600922974802363	0.978588572542234	6.52024753231384e-9
0.6000133633433058	-0.480562018035619	0.0033034560227762602
0.8657447511246876	-0.440066454150792	0.01526206269905446
0.48340097823049333	-0.249596590982431	0.0024373622000961456
0.5056069589329083	-0.638296435810606	0.0007098970691746944
0.9027569438310589	-0.95975072633076	0.00006991602483517683
0.6241085907462542	0.989793380359342	9.618004468235224e-9
0.6546927450249178	0.884784117284147	0.00009723905668108797
0.31246821431046334	-0.349252355540361	0.00030507349466087416
0.5936065418141006	0.893534091139166	0.000041972439174308794
0.24017899520477054	0.906583842579361	2.3744154930734955e-7
0.712347678369298	-0.673893090193039	0.0026675327178062973
0.6263512695613142	-0.310220325569563	0.006094350006742483
0.3024919440609656	-0.594243928181037	0.00009076735385636139
0.33616555241699636	0.890398957604837	2.2251080054557357e-6
0.3760471523456459	0.524829572698762	0.0003606527052097603
0.15583666547610595	0.709173280117658	1.7176169642736357e-6
0.841861489999578	-0.990906355659942	1.1325630168972965e-7
0.5762329960295458	0.226630983171722	0.005063941795392455
0.7550245406241709	-0.812544747369957	0.0009549179343822912
0.8473197748721282	-0.264274800642289	0.01855701589256601
0.4816456510006685	0.594863710853926	0.0007522570022740788
0.8556802403233925	0.986025710831504	7.349549229446708e-7
0.04617446521081666	0.673746790110562	1.4046905599544999e-8
0.8590000356202245	-0.879515285896268	0.0007850104400892515
0.7738068083411002	-0.598423280149071	0.005884313460112402
0.5745202829850731	0.680191999333295	0.0009387266135260888
0.5729421088039811	0.729205155392219	0.0006001227956720845
0.715572717092821	0.457660893626664	0.007140307717587918
0.27405630779641305	-0.767172948182022	0.0000109870520477835
0.8101418089304574	-0.811683528510925	0.0015022566642471009
0.11068097493796128	0.568527997461668	1.2725632309953e-6
0.5767383645833313	0.344832822079247	0.004136157642101135
0.8783787321139893	-0.778526925011528	0.0037489937533937328
0.9232255790582605	0.933950216902115	0.0004256335858354545
0.7634894277933412	-0.30084742110565	0.012557326450396514
0.7198969004213355	-0.26665447600599	0.010785355538472005
0.49363575070469295	0.27436460691695	0.002546866532909652
0.37091414004943524	-0.905906894293367	2.11805565154403e-6
0.5976231171146531	0.366604141746871	0.0045270037668697
0.5386399965062953	0.445801915322575	0.002382390456993282
0.6041595326511426	-0.480926800941821	0.003393516776338495
0.44093783792575836	-0.517620767385767	0.0007591532203126768
0.6369705315970577	0.813182178263579	0.000363399158733399
0.8869803279291818	-0.823563839826451	0.002550024678818328
0.3431238886108782	0.717197337084664	0.00005837098144407479
0.6234829989045407	-0.770511463934612	0.000580794439745769
0.6604393482744106	-0.881332278394265	0.00011265061335328627
0.33584848041370124	0.166262373001818	0.0005885893542821944
0.834291109165012	0.601020728329557	0.008126828768520434
0.5614514891559143	-0.726499021478147	0.0005590129166116477
0.8065540940677645	0.541099769694059	0.008784463975383577
0.6532453460200416	-0.821926097847925	0.0003628033464042162
0.9450658749751403	0.635192794865947	0.014058840617870598
0.8109147048229703	0.913246521723846	0.00018587534387183108
0.6700369747882621	0.7512904710363	0.001036122304209524
0.45018492772984664	-0.953852034082272	4.2662626304458395e-7
0.43644853799304345	0.95657642777505	2.851590173521938e-7
0.4779473919102327	0.770532331261248	0.000153997696146648
0.750267747097484	0.906348956181702	0.00012495861893468477
0.49769912528996435	0.882085293731166	0.000022170980866768947
0.08520309569654114	-0.229114728478324	1.54016369422667e-6
0.9532611452251445	-0.144024645143877	0.029964084433784656
0.8252361098336449	-0.985008260945942	5.615012246979409e-7
0.33956814908673294	-0.442729466241243	0.00032573776897757887
0.5088071973219814	0.602987513999745	0.000917427796577178
0.8579945467502227	-0.75032110424558	0.004045717340966799
0.20438688948107755	0.558310918133218	0.000019532304478264293
0.9314899515744688	0.672377280425415	0.011022543826896146
0.4686976207785284	0.776035922907377	0.0001299358561326397
0.17678191525501266	-0.429384722300548	0.000019388209204326417
0.5457433165257943	-0.52573090301614	0.0018569648780267592
0.8060622190738257	0.965673668378799	8.497462845540191e-6
0.5399418876760175	0.360780707407358	0.003062791069088532
0.6190100648743256	0.0114921449398557	0.007616062361810079
0.23284227144807684	0.377438018543206	0.00007737097473559619
0.7453948034173736	-0.22488248445995	0.012762530150986268
0.5890443338349534	-0.982789176457644	4.9460610032986074e-8
0.044675523811186245	0.761868020733748	4.319296129556148e-9
0.5805603798090881	-0.955184014229792	1.7096644715178574e-6
0.5374516207212574	0.97610284943319	9.772303339270117e-8
0.2531922768922338	0.371696684223867	0.0001136881221233427
0.08396754045374824	0.890370304695493	3.757900607947895e-9
0.1847316138800696	-0.494965079834514	0.000017635694327833604
0.750782130355515	0.842172255417178	0.0005823396483095782
0.6367410381329108	-0.835020975186128	0.00025158524448308636
0.5781628017282088	-0.84698284669924	0.00011766690698964186
0.8291195600096012	-0.940212947448236	0.00007365387568269501
0.65714865863666	-0.323481060366933	0.007112222747619286
0.5136840033233676	0.503563859075076	0.0015733298593648395
0.7366902131421351	0.78157659121051	0.0012256831114260715
0.43859403391555657	-0.921710440688325	2.6297583075234603e-6
0.37404561565904504	-0.874602749212554	6.162147453264222e-6
0.451003326014659	0.722717783746406	0.000202660033262826
0.5795859618988104	0.908472907504635	0.000021853496960124652
0.7341650204302202	-0.768624988932075	0.001388981879248293
0.9388436574908893	-0.289671526889447	0.025765132991318104
0.8483705811556344	-0.212973096120344	0.019568984176661492
0.24081922367858144	0.792712035510358	4.082882950441261e-6
0.4858783867360946	-0.814276033018124	0.00008716942612410614
0.23094847833678664	-0.171186833423544	0.00011619820131987618
0.4529323749125601	-0.132792445906502	0.002148382652689947
0.8559828057697573	0.714690602398857	0.005151256580201348
0.8967970960641859	0.392531279312862	0.01904160767402201
0.5261867625046053	0.635876667870092	0.0008660209026536938
0.9821492314257796	0.96260219597262	0.0007939358883537868
0.7348836519278039	-0.999742395797083	1.6506756571563083e-14
0.03345717538583278	-0.665251722117889	4.050539057421424e-9
0.32381022204310694	0.983279367359665	1.409805487673158e-9
0.2016991913017862	-0.563669359893192	0.00001783026263974254
0.26682545235198907	0.0269455496366215	0.00023983215553162815
0.707626867694737	-0.860997497104217	0.0002795381857968687
0.6683237743093011	0.366251023196038	0.006946231309205682
0.7892368186870592	0.602681402168564	0.006293555680958051
0.6275235327794267	-0.628257286801698	0.0020101008566421994
0.5663959253668023	0.56894474782254	0.0017791719954737227
0.8952846460012578	0.850801672754029	0.0019422811844516485
0.20326785115472137	-0.788106441236048	2.006287171439593e-6
0.3844018204189162	0.96322594113641	7.552725760110891e-8
0.6117537099884492	0.902138643017	0.00003778718925007221
0.42600100648488715	-0.210200413895525	0.0015304580410287294
0.7068911832926745	0.208101507799159	0.010866964571486146
0.7472794754966146	0.900588266889123	0.00014604290217652406
0.7772137602239224	0.147217702174044	0.015614323236487116
0.4440826669344076	0.746150972059085	0.0001453249885955467
0.016557337753417087	-0.469052133766975	8.806524214223479e-10
0.6698199729375709	0.883302256114157	0.00011647752998229627
0.7119150489764542	0.993807358267259	3.825520806712944e-9
0.8221433412303689	-0.848643229900743	0.0009709937350611693
0.95829993991508	-0.601715769329454	0.01723021618571681
0.9472376037471986	0.980771739822401	0.00002503329960190822
0.1134330671311678	-0.654416073208948	7.375451394819535e-7
0.810493820639217	-0.740145562835124	0.003126025582544403
0.7127752198971962	0.789886241604452	0.0009250472230601601
0.668762587042368	-0.788006797585258	0.0006721812795102923
0.3082404320377158	-0.789587781520833	0.00001380235432428817
0.35230155139327174	0.073934740369811	0.0007780223582019711
0.9488354461051561	-0.424455233606813	0.023073211398980907
0.5593049521572906	0.00608429793532632	0.005228770514366797
0.6356818574266137	0.116432849854859	0.008090843062885041
0.8293601846491738	0.397396623586118	0.01418495439367746
0.11187575375549429	-0.0910931709847661	5.72643182683198e-6
0.2003374810352882	0.0810342449847664	0.0000684405149592053
0.37477369886152934	-0.863064428831208	8.45801482014877e-6
0.4948390889601662	0.162280567174954	0.0029979753286264667
0.3377803800639279	-0.986193007106091	8.274694183207408e-10
0.330065823322159	-0.361757348383845	0.00037456280356572546
0.5010123717376324	-0.203901552905332	0.00300798222632678
0.6532561570801101	0.101870736181794	0.008985962831340205
0.7662825144559764	-0.86031360084515	0.00047477666236165554
0.7186956087780186	0.860130221315523	0.0003136584914169916
0.8167735127032926	0.841096536206196	0.0010462287484743545
0.5678385366024562	0.368413480342982	0.0036824568367586664
0.4468946346675998	0.88933425055047	0.000010010116733069995
0.6183754366547297	0.035188889417383	0.007565964163733901
0.6998286129009048	0.563725673597717	0.0044836793193939834
0.6866735431159536	0.363733797039923	0.007720213605899564
0.16339602014093266	0.756539776127136	1.1892511384198528e-6
0.9224810062243799	-0.875614152030393	0.0018463548619095638
0.0832800894106683	-0.880591892779107	4.9858077083429576e-9
0.5202926776908958	0.813908045368332	0.00012446160642724457
0.6832154669180125	-0.643375546036005	0.0026803865220596705
0.7759341887881862	-0.973889187670699	2.1363560662262794e-6
0.3038306855031283	-0.617798828000797	0.00007883818976588702
0.4294927711435405	-0.835091393578012	0.00003169245091697283
0.7119476665349685	-0.36795017317896	0.008731607383744762
0.7067005808396265	0.750476126671117	0.0013702923539817568
0.6967558432552335	-0.975084614445152	6.868203948317515e-7
0.834581954377884	-0.648320534341947	0.006571777278713223
0.593675455947402	0.601980782156027	0.0018331241831064792
0.7145558585372022	-0.961041037578009	4.369441258154307e-6
0.5611114404825759	0.721557998577728	0.0005849812457305213
0.5414849103262354	-0.250563381765319	0.0038422908151829562
0.5719688052356496	0.828762231499655	0.0001576752825158262
0.2867064709050806	-0.449115641501002	0.00015009581701619745
0.8580157573180335	0.086531462763978	0.02177557515184065
0.9105193587207888	0.860961413641051	0.0019954962009822406
0.8067784608418108	-0.629078160416218	0.006145875856982369
0.3399054323700785	-0.83659121841779	9.532277475639309e-6
0.6432912899192963	-0.77857788247922	0.0006178977435876645
0.19788149030648572	-0.0633721382110647	0.00006551543567017837
0.002850769630924347	0.100967693556993	1.9375771265864903e-12
0.47085814926979114	0.545573363097646	0.0008885473093628393
0.04142834668230118	0.422432940734181	4.498927880764401e-8
0.5462929626633386	-0.67309042465295	0.0007852480270675283
0.2683073554839162	-0.353895801403778	0.00015448307759864015
0.07369019161346299	0.627761459776711	1.480428881715807e-7
0.48752307849879384	0.0959631326245043	0.0029731268156751394
0.7432768895366532	-0.46344289711611	0.00811673825188963
0.10746839180167875	-0.832473639696881	5.1547797131713283e-8
0.4091568185333338	0.736774909746277	0.00010899700031207347
0.2691396189700004	0.297473220662723	0.0001808647248756389
0.3708604833687236	0.683793757776454	0.00011681762803594153
0.6389739447447668	-0.631484719433051	0.0021364119588244265
0.8219772148658956	0.854737565063905	0.0008729947122170767
0.9468195395139724	-0.778909491745496	0.0071901422431980295
0.9830617816768126	0.0287248100157269	0.03534755875501309
0.8027547649839939	-0.332490909654907	0.014181475460483343
0.5947588608313642	-0.600397849711316	0.0018642774537604941
0.16513852650192706	0.343000564372082	0.000019330735547178368
0.356980126854266	-0.224750726847787	0.0007070283976393338
0.281555440223886	0.155110669583747	0.0002787213896758757
0.5718357276721296	-0.985267251319906	2.2222549917325844e-8
0.6588094727917415	0.870601114007493	0.0001456889926053837
0.13562906665495095	-0.349334673422559	8.166683260366252e-6
0.8980364580986704	-0.915443463775833	0.0005210655922974519
0.8182694896069691	-0.298147364155609	0.015893216217758473
0.5268644881276541	-0.46902980449311	0.002003768950612276
0.7271921939634906	0.140089389658759	0.012655007957544312
0.1857901844498356	0.385509677618079	0.000028183032428374928
0.032149925335059955	-0.00827332869618885	3.4652364343149215e-8
0.8819204011326266	0.817035650089059	0.0026216635192642633
0.05489017702724713	-0.126808322466378	2.8918607956360215e-7
0.6652587565792515	0.970018104422577	9.63105825242103e-7
0.7338488769264028	0.811655559651281	0.0008172993040782467
0.5349415756296371	-0.300128451312707	0.003362377092338787
0.09335381751024789	-0.602677155181358	4.873040814872342e-7
0.2277301850225076	-0.140496419674342	0.00011324480699293439
0.3946304716011992	0.569833455817918	0.0003533782577400624
0.6383594597267346	0.929941335879837	0.000015669995936444627
0.6791858647136929	0.390343745462522	0.006986621689449501
0.7840097869263682	-0.706461060194949	0.003385946693051466
0.8913763806513348	0.977357019047939	8.499523433517309e-6
0.43682212710557217	-0.969655221283746	7.273298737862096e-8
0.5588247160034692	0.353542782604001	0.003578149730059495
0.8479335496339115	0.926927516117565	0.00017347864607026076
0.6183949886340945	-0.331388966756373	0.005575872154379179
0.061332136393746815	0.43100485418368	2.1848847484471246e-7
0.2501301358636997	-0.75509282091346	8.440473876754503e-6
0.727778999332827	-0.777500494846507	0.0012012347282761948
0.2742689480772865	-0.684564763383053	0.000028432182157458457
0.6298697231791961	-0.270556799974292	0.006651680821648967
0.4260355974343562	-0.892241750790131	7.083250670988045e-6
0.8061010498827221	-0.902317725709659	0.0002505227656356413
0.6724529316910691	0.881313692106743	0.00012586045237670106
0.5031931947623448	0.731542248867429	0.00031295495210304354
0.8799242900422874	0.474645017909222	0.015099810585641828
0.8664235737902463	-0.728359361711172	0.00505677884614149
0.3815369216735322	0.689324005629248	0.00012692185216077955
0.6458903498406771	0.991109075254234	7.196271133451719e-9
0.5224944728105718	-0.924600450434566	6.064061347242104e-6
0.7614333176037826	-0.820952123121107	0.0008919939541222184
0.90345390687265	-0.839070060531676	0.002497224652013795
0.1496741313561516	0.247110600210852	0.000015981776724951882
0.3877834898472489	-0.349494211114889	0.0007811949023394877
0.5021790992177333	-0.875285974664207	0.000028148510904716745
0.8638401421762337	-0.719018110390311	0.005286414939615506
0.833432432540387	0.929761063017846	0.00012816373096188305
0.7841436267566491	0.871137840557597	0.00044553097589551194
0.5316333554478473	0.276559209847802	0.0034238382124597427
0.44877713074245207	0.124447181316957	0.0020823053885583678
0.06342510004466226	0.307928328268954	3.791777875694262e-7
0.068857613176419	-0.712143687319429	4.9530214103602264e-8
0.32217497609092866	0.021160992930799	0.0005398680003326976
0.8280344390428833	-0.95835520959201	0.00002234893774091375
0.6443297204987908	0.881907063988584	0.00009557098831777886
0.8667828835768862	-0.943210233322907	0.00010610382948888383
0.6687897713879611	-0.104394874319063	0.00974101581480705
0.22346063962868043	-0.256888780988528	0.00008784026220709894
0.7952477962434477	-0.931741170656842	0.00007429687727323177
0.39296345432269886	-0.598601391080435	0.0002915565386235467
0.5030736919020748	-0.860195363354276	0.000041651157903170247
0.6255424620437368	-0.816589203257978	0.00031251134226023655
0.16476943199658878	-0.716054846252211	2.0375335124683054e-6
0.04215126212575334	0.642508088152755	1.2848006305782908e-8
0.5100984244525002	0.838397308879997	0.00007192075485207953
0.683577246572858	-0.917983534281871	0.00004217153553498665
0.23650748065976354	0.782144105434343	4.431328232054078e-6
0.37346332694710704	0.952513049527197	1.7206979665561293e-7
0.11430851564756772	-0.289592475294574	4.643453744021536e-6
0.4033211935432087	0.790235564945582	0.00005048591540049342
0.723249122666361	-0.136899784439312	0.012455811121491757
0.6167023593909243	0.931858396925651	0.000011403591368791524
0.11730868449414232	-0.865681530051276	3.4023437633402314e-8
0.28982793159271597	0.152805295766831	0.000316634324596222
0.9355762924634666	-0.39980618803556	0.022375283792234458
0.8406622368725201	0.250620092278351	0.01835293234693667
0.7727996512748374	0.7311024437486	0.002599495654680421
0.9339027720259064	0.960424046651103	0.00013763575804749163
0.12690018320631033	-0.029707087987999	0.000010009752493621683
0.12869694112590002	0.677302368524107	1.0302576270554426e-6
0.19357477538134876	0.944002226517448	1.2313033097805782e-8
0.17783503712708093	0.907851323879157	5.483777125300795e-8
0.9743907042203616	-0.473417957096339	0.025215270319102097
0.25840766892986944	0.491636555859556	0.0000788254336899333
0.30005579773985247	-0.919090926231457	4.1442531652618305e-7
0.8704250420619836	-0.879363574582652	0.0008945187699675444
0.28094248380639875	-0.885621977415935	1.065600272966028e-6
0.30989101440239636	-0.268231168155853	0.0003554707233409072
0.6341417118424176	-0.640560982786161	0.001952275419309056
0.41813736028793247	-0.278230378076364	0.001265740878550501
0.2197782970486604	0.880334810594753	3.864212389546539e-7
0.7634073497686857	-0.106743636974668	0.015089196177626643
0.24238972415959084	0.644063569680438	0.000023032074524382907
0.17831841744577598	-0.236308267282586	0.00003450946926204429
0.17922230314661497	0.0615907184960239	0.00004290452720590808
0.6478843897552895	0.00978999021793327	0.00896001747930273
0.44516930403579613	0.643608915743284	0.00038034137698112364
0.5293188903247531	-0.981251792372342	3.4778231913072056e-8
0.95618821251477	-0.657623598927591	0.014284821086816103
0.7011283874753417	0.267356716140059	0.009831803639285664
0.9042737933329618	0.55214804194019	0.014013577403495674
0.6535890484161028	0.940170812883057	0.000010525290038714335
0.8585504683941679	0.343627173243663	0.017535189033554093
0.21379591265751957	0.617179011235144	0.000016111239962490662
0.8015993698927506	0.979093276727018	1.343193910273415e-6
0.8807382530557694	0.62817966001313	0.009458356604333794
0.21963159072194532	-0.94479184635143	2.123116835871456e-8
0.49883580202201294	0.996148769990565	4.703661839995794e-11
0.6751443968980526	-0.697598629541906	0.0017439560763489238
0.33004506552239843	-0.652625745948302	0.00008854909625558603
0.3663510289617823	0.909759791135575	1.7069115642233926e-6
0.7618021091003764	-0.756282655223889	0.0019232783858493903
0.4070732823230557	-0.207739035000723	0.0012684059462955096
0.8173305711596514	-0.0863275894418309	0.018804496729720087
0.4707000103438738	-0.610316293213757	0.0006166197647666917
0.7472296971847542	0.445500669446977	0.00869609133591945
0.3585019758876835	-0.810969037249683	0.00002018942941712392
0.685621477619056	-0.757546796824132	0.0010910009916109326
0.7409261828920823	0.541622593903783	0.006202894278914279
0.8318370275257558	-0.541808758558965	0.009962068875338275
0.35687293629033306	-0.645303433397892	0.0001347797047407877
0.7016528021558559	0.88189084600906	0.00016193242474181178
0.5662319579618447	0.864755176033913	0.0000707370323045343
0.37543335836752223	-0.807690812788448	0.00002680683885256698
0.048445466075540344	-0.792238067594264	3.766305343035149e-9
0.013693263713291147	0.470124962626219	4.0697079270207387e-10
0.74028931174742	0.0482291152294646	0.013957659353493796
0.9597709541509558	0.913498660036437	0.0017508236703633886
0.4694381936723789	0.544935469089033	0.0008795104464877317
0.548468788477929	0.110521437660825	0.004688193092191675
0.8379994401438605	0.485107299165233	0.012111749768081515
0.49311479872875325	-0.0780557430099924	0.0031412452517569096
0.6037251802504895	-0.84003137791709	0.00017098854435167098
0.8560546095472791	-0.759021147734919	0.0037155529983245077
0.8855928023856485	0.829157739971467	0.002349404381118299
0.6119713842212003	-0.924475292742389	0.0000155858279016338
0.5040701998384416	0.950630212906653	1.045901654007789e-6
0.9404461081990885	0.968347938242562	0.00008802868992667275
0.8496593085437641	-0.994910206123066	1.4038374151878604e-8
0.9097018137327856	0.0149076641984697	0.026333420373146416
0.1839103414146034	-0.710526654784762	3.538865868750545e-6
0.9148355781360162	-0.604556767098808	0.012679330645569038
0.5482603380481954	0.697370791179941	0.000653860115941587
0.27388972651396537	-0.978143931688962	1.7140158305245236e-9
0.19513565917498504	-0.668630623984525	7.009960186300942e-6
0.7689088097603325	0.91960634099503	0.00009356795239202155
0.9721955521356885	0.977977177549713	0.00012522929517056372
0.7182055952467031	0.282249553460472	0.010466050600039765
0.062017516909673324	0.272683575259948	3.7698815497160583e-7
0.8814377932725062	-0.136213209939747	0.023169984323896133
0.5714389506828167	-0.0153558121223508	0.005668223253791509
0.7124671157206508	-0.906747721823466	0.00008518232313986924
0.8113803666426447	0.761615238263563	0.0026105257306853935
0.2216660554230522	-0.47488438458965	0.000043132608269086846
0.6143568482336986	-0.312890134265187	0.005636782464569922
0.3764150090565648	0.286853529031906	0.0007942248034093106
0.37864779954081756	-0.320114761254033	0.0007576274003304711
0.946636869949495	0.754490270626337	0.00839018723148351
0.09358151198897166	-0.628128120500446	4.0477840970422097e-7
0.9564114755359348	-0.883015653614564	0.0028722600296017787
0.2943227255369795	-0.56041909458542	0.00009876120030612893
0.1333403061532964	-0.224232819386395	0.000010203869942309855
0.2195442128310199	-0.489748892847889	0.00003861790499425762
0.7071880016389765	0.810245912845303	0.0006745183699513915
0.32766034934447696	0.0516590817585679	0.0005760684478098872
0.6295725154512205	0.699313500660983	0.0012354177926245285
0.7868735500301967	-0.888307015056151	0.00030438953695455175
0.4764023045997661	0.978137036711988	3.360008702831776e-8
0.48835581719871096	-0.199422751343105	0.0027277496459313833
0.8117933930282732	-0.214091236855542	0.01701061947098343
0.17441037026000533	-0.0538467109575843	0.000038319556972514405
0.7643149014540168	0.145792090267625	0.014818636107368858
0.3841523679341762	-0.147986094573239	0.0010647945583449041
0.42008547763944104	0.669023991706294	0.00023814138942926334
0.3468297874521131	0.938956092723185	3.019415380917278e-7
0.6263437344191921	-0.192645499609028	0.007202837774599168
0.30092459726725673	-0.651148341823604	0.00005848540381696197
0.6584951777326933	-0.397451811111853	0.006111197808843667
0.9304531775104649	0.142890816560764	0.027469114795967912
0.8648496966079633	-0.661482418652245	0.007389446558882376
0.7576985831846188	0.410778859726277	0.009967887284471457
0.9745629167304851	0.346138957841946	0.02924115658858032
0.3379058734192911	0.441721006498988	0.00031994357424932815
0.1811940053901429	0.449305502492626	0.00001991448812897941
0.3979803791851691	0.925381500704697	1.3115555274032186e-6
0.8444972623998112	0.148175808169656	0.02019313176975812
0.8843893598921462	-0.236964244339828	0.021892126763775284
0.4891342145676824	0.504201132420109	0.0012696545829684598
0.7094169207724917	-0.887322757997036	0.0001503556311039458
0.890760386607751	0.973216379774435	0.0000147932710625569
0.9203571643957568	0.943130411017583	0.0002712413935979667
0.574595711914463	-0.444987757933579	0.003119010495198363
0.8733238057028707	0.34922130055766	0.018458287295316102
0.8439695819798094	0.849258257213044	0.0011777764663197714
0.45708357372789776	-0.694032143108204	0.000285211605751951
0.4526549888631168	0.111202104905311	0.002178206385811699
0.6766037309794992	0.976501586753477	4.376071628517424e-7
0.33795248322638133	0.44952735227922	0.0003108025995459863
0.4721720627038502	-0.46029123434397	0.0012954116104290639
0.6396984582516397	0.85781502132231	0.0001643225008139318
0.3245575273301869	0.699990705208091	0.00005359204405672022
0.9005946567261034	0.933608953485069	0.00028555333366987983
0.5101610161735901	0.914672909214244	8.233106822533294e-6
0.43731950701540734	-0.119793758537644	0.0018781252871891067
0.928667816588972	0.161633394494946	0.027056608693910796
0.7661941573308164	0.962964419750612	6.65418139207982e-6
0.33746837104516825	-0.474280257996915	0.0002796120420797767
0.05714389998030785	0.654745942464936	4.061849872005771e-8
0.5793947852556568	0.629171089669308	0.001399183241011054
0.6459303976636518	-0.317104086881672	0.006752018964503966
0.49487686898051214	0.127972885789823	0.003090284254972511
0.022325781117266835	0.939322526570879	1.5743265360265515e-12
0.2810415137300803	0.635359992342035	0.00004843070782856884
0.5096749990875495	-0.964889889965863	3.0908583734790593e-7
0.36734408340645375	-0.885642086113515	4.059492299113566e-6
0.959063629346209	0.439957986434337	0.023883297143321516
0.24487366088254256	-0.536253346532225	0.00004953000756158277
0.5199654703026921	-0.836511449599297	0.0000825138452841008
0.8731562593243019	-0.213537904635035	0.02142349776198118
0.13695567261410047	-0.64441752130489	1.8172236652795377e-6
0.2264255192480149	-0.379386526694229	0.00006804688011023785
0.2651540428537477	-0.210813031716787	0.00019983831325306138
0.4760187323171705	0.287514846746631	0.00214101690733772
0.8321683336090954	-0.570586704549776	0.009036920846674724
0.5396985532169113	0.212025292497796	0.0040023798717239425
0.530965317148224	0.830937755096883	0.00010240613706813464
0.293982484676945	0.994668256259125	9.216360502298214e-12
0.7504835444912169	0.463818555351601	0.008410635677854652
0.7702661884880059	-0.841633933542963	0.0006932919546672287
0.35932979699582424	-0.889387185410835	3.2221996266776505e-6
0.34401297016312293	-0.725020237372965	0.00005429656216587177
0.517613487910203	0.0175686816515908	0.003872041202351032
0.8664285745060689	0.392352393585215	0.01675685318383282
0.07411774124100891	0.912522946552225	9.415480888537974e-10
0.8487781451554252	-0.772779743551825	0.003115220121555482
0.7536710411453645	0.523051917792507	0.00710681872896154
0.24245240730309972	-0.703362700657637	0.000013380601229539918
0.548440988246908	0.952031985237495	1.548386343428505e-6
0.5852064211116985	0.0520457990069124	0.006155366131610789
0.6843195667487876	-0.329047560383792	0.008163957526221855
0.9176272843916801	-0.602208314478399	0.013000183298382059
0.21151113048339243	0.717897181206197	6.132988474181594e-6
0.29440510248417917	-0.257443076815747	0.000290501887093125
0.12001979379009363	-0.578352135675608	1.6876064612891959e-6
0.9619675122019968	-0.904989883050784	0.0022118744499930714
0.6540371282895214	-0.276394988189244	0.0075706488145769
0.9386680170810852	-0.719992044123879	0.009384016340999444
0.6972626663243472	0.816378990329123	0.0005690577022405072
0.7267622260481476	0.689966397034711	0.0026225798611367777
0.8679879974569916	-0.846860162034936	0.0015452772543774103
0.9062817935168596	-0.861842792571966	0.001868330561753376
0.5340856851249661	-0.292789842008394	0.003387355585312961
0.7172013595514354	0.844447021625648	0.00042096278680642864
0.8516307659186193	-0.794312126416914	0.002579130348175639
0.573332299692772	0.841283581925471	0.00012613675923244357
0.5535838786643406	-0.30553634138478	0.003814320324348384
0.1137440594089844	-0.630262654879389	9.153501286378914e-7
0.09405874567073207	0.814541007321781	4.156370743038822e-8
0.5039234713083839	0.390911573737352	0.002132135966899972
0.77801194819247	0.765733900592437	0.0019701300787724795
0.7352774385929044	0.934548801633902	0.00003353608026649336
0.5507380841831108	0.618492991604503	0.0011912267992000465
0.7286032772312295	-0.467206427797991	0.007441573101066293
0.2730283087348218	0.609559801582151	0.0000513283215830528
0.7629259471941157	-0.21810215848084	0.0138765198821364
0.32865266742141547	0.12460391491642	0.0005589002638302505
0.7125176001113718	-0.228500546738482	0.010919421350227335
0.5365562720266077	-0.422047877552351	0.0025274297157330257
0.5842021416457537	0.947902686011569	3.093397019566061e-6
0.6299147504135558	0.23710351986214	0.006978417388433787
0.9026816462454486	-0.824633627072006	0.00295119581997399
0.37685198800846587	-0.00845616896373932	0.001053941685647323
0.23768071096932447	0.492808600837235	0.00005407940587843778
0.2288740274199688	0.703270985572483	0.000010288024586876545
0.5355435605368521	0.185391406480256	0.004006907789384977
0.4399228991979607	0.748057191186878	0.00013576337039485482
0.9177072232259957	0.525817404948682	0.016141507998221585
0.5285765038496886	0.93017633290526	4.9170847594586796e-6
0.507441262457282	-0.680748885535949	0.0005233645670568522
0.15874137947955602	-0.279236513431925	0.000019206049257619294
0.8139269211195026	0.817648124812668	0.0014340022149058346
0.5367350102065094	-0.968910633494722	2.656401268453479e-7
0.6091872580198621	-0.329027904357344	0.005290057603509115
0.09378808102027059	0.762702934043922	9.645417427424648e-8
0.16878160759573435	-0.935698647267642	1.1046934374535983e-8
0.5696605018998385	0.673249694364102	0.0009525023997012806
0.09789203022530267	0.371729942639634	1.913956866427089e-6
0.0596910618874473	-0.594910702799628	7.895896826293471e-8
0.7990915280365186	-0.729050955626995	0.0031595814961915946
0.7799202507156217	-0.78346481289321	0.0016590766165453278
0.9453675516198594	0.585222631708767	0.01636928644570728
0.1400906187303328	-0.541261255913325	4.138784211974695e-6
0.2139596827035448	0.315880991052926	0.00006373418086523247
0.22463789868267994	0.584131797910342	0.00002530234561056724
0.447351030796609	0.491141576354336	0.0009081402097414135
0.26613186498037933	-0.291287494896259	0.0001746377977677276
0.4845852610170331	-0.619064275661122	0.0006653728478839462
0.39471074944634577	-0.917329569496454	1.828517992019407e-6
0.3849321960860235	-0.56019818403927	0.0003332807313099624
0.3013095617147101	0.769176890143784	0.000016730572039451775
0.4050626430146406	-0.205840099989743	0.0012453970078602807
0.46057347231960283	0.991513587997155	6.719937734068203e-10
0.9146285482119976	0.664354717965721	0.010083668455474704
0.9377383310740519	0.235421848629894	0.026797541166168126
0.3801727945330314	-0.253096856670677	0.0008835669054630175
0.5640540440399929	-0.0189055574273716	0.005394579421323062
0.5588729417069238	0.93040346010228	6.735272654228492e-6
0.9582820758733568	-0.690567568780921	0.012904139726048333
0.9382225847551384	0.528500217208516	0.017993635458061992
0.4097410977235137	0.138949054483381	0.0014092957462309944
0.4372370967620024	0.290633310605032	0.001492246676351966
0.60911419660154	0.049917583906098	0.007138910711744122
0.4900063943312685	-0.328869277400342	0.002216194682841405
0.556580845043072	0.797940576577757	0.0002259518685798024
0.9236757014593762	-0.127646263891085	0.026970845113192657
0.7706861996321756	-0.794376236822016	0.0013640272376017383
0.16673045958302	-0.948012852980358	4.616369891623321e-9
0.7488362529683477	0.728680642486944	0.0022522595722390825
0.49050679374350237	0.69786377855421	0.0003846732224892266
0.6594587737701935	0.801821048067149	0.0005179790376581325
0.7255208259427873	0.538337985450914	0.005767115502032442
0.9804633442967651	-0.949568888233393	0.0012861569011531613
0.7810861623130319	0.999630522476341	1.3342868444986587e-13
0.29223978996298267	0.292329677435126	0.0002619496427700545
0.6339244730746681	0.917905853548957	0.000025908310281628922
0.2448647606590306	-0.614005758387539	0.00003036170757563065
0.6059281108021565	0.22063791850708	0.006171910826451146
0.7048754629757726	0.979452584562393	3.649032293580332e-7
0.7037071467555118	-0.854461039520527	0.0003093401193665443
0.9724158405878366	0.991451614923374	7.980343660663711e-6
0.07326107846226695	-0.35653721892369	5.985804784410856e-7
0.3214885099717397	0.654319520497986	0.00007733724180657778
0.841503615791352	0.581776925073056	0.009110248879160182
0.772220639400985	-0.966943519664256	4.781177136730015e-6
0.48420720038162446	-0.862681642880434	0.00003204678170574429
0.35922258868647944	-0.81028615412881	0.000020633319975601988
0.7545874678187008	-0.387427515291853	0.01033643429814496
0.6405356087573602	-0.591262483578457	0.0027035932040649466
0.47632481481845623	-0.458875368522975	0.0013521508600891977
0.7549003363282656	0.698700975987265	0.002961623381703171
0.0002669757221097648	0.229434064630805	1.243986575709726e-16
0.6648412017455338	0.0556657900258054	0.009731145364368594
0.9058452580384293	0.690562690452634	0.008380982900739336
0.32451864146252984	-0.442053919944146	0.0002671621258367671
0.8686725944165201	-0.527996130359321	0.012489484697871228
0.29634721406445863	0.13563928400629	0.00035459252189151783
0.8451987202701047	0.989757657218519	1.8910846204518517e-7
0.5067715016087688	0.831143976291151	0.00008000738907967247
0.7234957535688903	-0.923040280193602	0.00005087315590463471
0.8219260199594702	-0.47102498951457	0.011650570058647981
0.27748364365341865	0.99386099590436	1.2028455501825653e-11
0.5369593933506898	-0.770250743160306	0.00027522493927632227
0.9286550431367021	-0.96122944683588	0.00011313134420577636
0.8730783571536139	-0.86692241002197	0.001170696628214769
0.8346508096428593	0.554496304468505	0.00968746887718282
0.6686584330540386	-0.127428234629104	0.009604568297084911
0.8318526204618035	-0.992170508734735	5.3431567412648574e-8
0.40661962057257733	-0.342260459771666	0.0009762368190702347
0.615144533169239	-0.158498351358976	0.006965608354238297
0.7074874505801337	0.952734755869838	8.071792383717312e-6
0.31530856375139005	-0.912058360022342	7.232853826233244e-7
0.4236397418593074	0.865150277891725	0.00001500494783593284
0.9158963945665912	0.965645046072274	0.00005766170418203073
0.7316726548106274	0.630824889603319	0.0039152160606881516
0.7085126295969565	-0.31197799624224	0.00952696344876836
0.8753090688959665	-0.535280491490547	0.012644977735564823
0.4389944282141548	-0.355700953336423	0.0013095618893562437
0.6793742686086547	0.21110251951034	0.009443588142965911
0.897064485751267	0.799022898951908	0.0036555750586175864
0.6011183124142839	-0.578542814747796	0.0021934312662855067
0.9695912550706464	-0.39565422001225	0.026949673776422593
0.7841933421428284	-0.192691669238373	0.01552819475133633
0.3110908250776016	-0.0326176901427834	0.00046363921046174564
0.42299801256613495	-0.984698456299178	4.217875919634553e-9
0.29798548749917814	-0.000262045436986012	0.0003867626070159976
0.7069407538155827	-0.125366849710212	0.011629001715850264
0.16220271332634217	-0.180047494259847	0.000025172962292768292
0.7893380437814507	0.924707670965776	0.00009482210394197857
0.7746583149878752	0.848622469040612	0.0006374666386153081
0.7677630216833127	-0.655541818542077	0.004242515124838665
0.27612679780508886	-0.113804991355398	0.000266435944555368
0.4609459634045537	0.46558737117386	0.001144736531704594
0.7286057135199718	0.205375062250119	0.012070104723701965
0.928504310102004	-0.959218247549027	0.0001302158660136651
0.4647320303389988	0.877381037514518	0.00001757191988332393
0.26845514174972135	0.0902912045305486	0.0002399353796496206
0.7732298195454496	-0.447031352873682	0.009841046726822988
0.6473431959205856	-0.112683189162193	0.008650821714778085
0.10515287017385093	0.849487939273684	3.190253560128452e-8
0.7662264830627621	-0.0352761874293604	0.015608298298156064
0.9193635535671999	0.460949663594004	0.01871852832456105
0.4148902984858757	-0.664406622660256	0.00023336862859852473
0.12953894470430138	-0.693571574390298	9.010669803158976e-7
0.8530395252708672	0.68827641596304	0.0059416773774193035
0.09119890407753632	-0.432890539861787	1.133700107495742e-6
0.10374022868508508	0.873813338945676	1.5801670292242698e-8
0.8392478671915566	0.972721754861876	6.179363933248639e-6
0.9760866540349479	-0.326559438740878	0.030028449766130786
0.8627953193580284	-0.489922990441692	0.013439658743692733
0.35024780943316036	-0.929218338415903	5.528985229332252e-7
0.04124447220845852	0.172537952798124	8.491598860388919e-8
0.38600590631135756	-0.430072477192905	0.0006001287802802746
0.3360138105214728	0.267532324660371	0.0005055837350552596
0.4598966550062849	-0.238129429970067	0.0020212767798090817
0.6430780670192078	0.97010859250679	7.453767020819346e-7
0.09366775936856894	-0.364080735321043	1.6304486613258238e-6
0.5847731001638811	0.929904760897403	9.06810630140367e-6
0.8905988520563547	-0.97540413632544	0.000011071398505433486
0.2449495694484705	0.306354990860978	0.00011751345636055426
0.8450622469948291	-0.988228692787778	3.1875917253260896e-7
0.962388047289578	-0.921296510700421	0.00155639011230824
0.3220084353301042	-0.498457839610061	0.00020395190335580128
0.5474893606236695	-0.882439365149139	0.000036974276342939866
0.6550787208563881	0.405063272091956	0.0058778322976846134
0.38988965110743923	0.868170286843969	9.063390127232881e-6
0.5247527466182803	0.644342583423798	0.0008068607171138223
0.20344227819400082	-0.614581720249769	0.000013155027562325976
0.45058444427910654	-0.995644668034049	4.191531826111307e-11
0.7420081137445579	-0.152357717409239	0.013407469038353402
0.7716140747044449	-0.446601567274696	0.009775375647798778
0.5178077874458844	-0.107960366156779	0.0037521956968710243
0.5080424304284034	0.694337937074695	0.0004686476185249517
0.6737756968891365	-0.973825424357976	6.366006656001493e-7
0.8354572310158551	-0.818380495252388	0.0017025389794642209
0.29442755318624103	-0.364688774350672	0.00022506963459350816
0.40876252231823834	-0.552305768425498	0.0004561240211896811
0.2858645358090017	-0.717074970126418	0.0000247878643646814
0.7174778142037124	-0.745163842938543	0.0015597752933184479
0.8928731374476323	0.662315459950536	0.008790323167180378
0.6845787390276332	-0.56293950362022	0.0041040768070269885
0.7922148692303911	0.980404144288311	9.255310218138221e-7
0.34900809527517246	-0.868217306311265	5.168986153825706e-6
0.7084335920678428	0.458280516705811	0.006859260905517897
0.7512592500196277	-0.939775417054721	0.000030115391661514184
0.6410795117617122	0.161682451418396	0.008068731058909586
0.924403010495148	-0.628182812490856	0.01242710902439799
0.6594453148821798	0.616387439682916	0.0026814598359126227
0.2714730958265399	0.616603376364241	0.00004756655401710295
0.7299435105453442	0.826667417512397	0.0006332276514612665
0.9303857457256688	0.978647391234529	0.000019266168829723352
0.8216714243277239	-0.740573700385676	0.0033676593242009255
0.45110222762398694	-0.271994185283886	0.0017623650828690709
0.6935528705062087	-0.358915689452433	0.008087876319767906
0.2932875857016023	0.303892443430763	0.0002592223222074962
0.43241905375994233	0.868555965387561	0.000015285541599648135
0.8753628319610873	-0.818383205031951	0.002427017438211288
0.48273012263532583	-0.44144886034397	0.0015221556427564736
0.7244469942615839	0.936642015084485	0.000026801475121128916
0.08827786905235953	-0.482673152232676	7.91257668250668e-7
0.5532764692456117	-0.574364267533384	0.0015622014237706846
0.7509950185275568	-0.791538855874249	0.001214244597633805
0.7305689215781729	-0.0686895164358338	0.013301162085623897
0.604209332171673	-0.521377112629849	0.0029103839778938123
0.8443575746896719	-0.41386581421226	0.014656396906366087
0.168821341180344	0.58759674689286	6.9719064194485435e-6
0.8639619844225092	0.738634642038099	0.004619517841851256
0.6341824868598502	-0.156255531342913	0.007796561790019869
0.5631004364059717	0.0680405251045477	0.005296984392099246
0.8640713862203692	0.64040328026975	0.008126586131386917
0.7875744555284175	0.926018968912879	0.00008797911401490649
0.4077022811578083	0.870854354863333	0.00001061086352707519
0.7268733200323638	-0.655629656157321	0.00329299279353502
0.3521399024471609	0.795957393961494	0.000023758258921847824
0.5024943334387606	0.170765326480136	0.0031613402616514122
0.9449860133201684	0.299194297885709	0.026225626446491887
0.52746095982758	0.976284619106648	8.454720930006814e-8
0.2055047646638187	0.945628877827791	1.4584646739822837e-8
0.21647850193322513	-0.890368745779197	2.6129232939489503e-7
0.7840051180916767	-0.120236618875516	0.016300387184794336
0.842698946233439	0.00289991359219597	0.020919286379236592
0.8297403562603458	-0.506088059516436	0.010996667697795894
0.5299409661374237	0.403813440878486	0.00253355976667996
0.6904575302346508	-0.328101089523262	0.008446573067922273
0.7495417234598628	-0.590621254179051	0.005313491603621998
0.7442741993705554	0.842391945849185	0.0005490773275552626
0.2813605145394187	-0.302559832218486	0.00021695660438599384
0.8601869073068417	0.150858789128706	0.021333067566780484
0.7735127711808812	-0.930711172981621	0.0000610914200949009
0.4798885734577624	0.844530928170618	0.00004614266103475914
0.7753484733171839	-0.854414519928732	0.000576738499657204
0.381405068525131	-0.461000327731589	0.0005078983062790162
0.7657971172737416	-0.975799924920802	1.4176920790257923e-6
0.7815755088031883	-0.670494186401091	0.004225567080009685
0.41658883908079436	0.996969537201242	6.310169761021169e-12
0.2367376305586655	-0.671356264387969	0.000016368226766203583
0.39673518879050224	0.237341978574001	0.0010882745196459818
0.5230667173552087	0.0299260127129136	0.004027646891929869
0.3097280980443909	0.766240694412237	0.000019864869867429797
0.8357899197181929	-0.0225299795204781	0.02039096867436017
0.3654827757208982	0.396353940883826	0.0005280273984240121
0.1554503519661023	0.696649620561212	1.9413963273679038e-6
0.6948547381643265	-0.660441287775403	0.002599386795902308
0.43626152671419904	-0.829810264379279	0.00003806134869246901
0.4607503711856598	-0.599924919626524	0.0005970592701171842
0.295041055135659	0.817302794868989	6.986138494329315e-6
0.1236911478033957	0.923850544561181	5.159222524227453e-9
0.28869422787135984	-0.193231097962871	0.0002963072293878281
0.6092983979244253	0.49461397106546	0.0033438570369653314
0.5702152649706184	0.605937257193721	0.0014998654338805244
0.17158661592748362	-0.395812180658973	0.000019283302574624015
0.4374667960496214	0.188948657643605	0.0017576610732911338
0.4225423272146331	-0.813088957585595	0.00004395789503047982
0.8454923290822269	-0.571371989419541	0.009663772383841031
0.5543644753606618	0.999093970613493	2.852416982493681e-13
0.7350398057387448	-0.794697321394884	0.0010336349296254984
0.5090743928560434	-0.283116186061401	0.00284211546080442
0.94810416141544	0.544342887083183	0.018449700691729524
0.7288333761067158	-0.158747344886456	0.012583039002121803
0.7113558007237274	0.693607522506674	0.0023054294153665596
0.4928533175768354	0.878926594611812	0.000023016986505502895
0.8967553901482449	0.661055347095138	0.00906833806645128
0.23814346479661022	-0.360254953728412	0.00008998168817751742
0.9574638135026561	0.926346898185089	0.0011909101323396795
0.15555378509310977	-0.0169456759876221	0.000023759995541712206
0.2716042638030602	0.340182488502383	0.0001692703078922897
0.5530238369544472	0.943185171542422	3.0357189927114453e-6
0.19874841106854857	-0.620981172319897	0.000011301564830157552
0.3717061253633254	-0.0104793400389582	0.000994263251711254
0.1381334700340836	0.957782172023399	8.732143201992299e-10
0.9003322588702786	0.547983202585323	0.013881570504411304
0.5510326302238829	-0.219292274183096	0.004301180007435446
0.44910860258058066	0.627302016252353	0.00044476416156449204
0.2341998901183738	-0.737682210423263	7.760552609505856e-6
0.40724722248101886	0.481873173768294	0.0006240612531285836
0.39706591444728556	-0.980073030141352	8.357395390001718e-9
0.6809384138912925	0.201037107501254	0.009621965326870905
0.11005767214981846	-0.984597243034703	5.9959274118375176e-12
0.07169012243625539	-0.253971446231953	7.153875302131629e-7
0.5267224153677244	-0.641531642540731	0.0008370347232034437
0.5778860285757486	-0.956792092385916	1.4503310904851648e-6
0.8631058861488069	-0.657587817923423	0.00745195572669902
0.38491402560638527	-0.135535906185055	0.0010862515893721861
0.10596147262302588	-0.614605469937882	7.640799768992411e-7
0.29707009939279305	-0.527476725631638	0.00012334289625815748
0.6403925569793636	-0.234201011549982	0.007440594830657746
0.6770111797689016	-0.499194737050626	0.005039586235913284
0.5580095431277836	0.218137392526799	0.004523653875865008
0.7278754082368433	-0.121506562043509	0.01283955781691348
0.38237811574341135	-0.733412891050582	0.00008182422863496767
0.2406129290677323	-0.407974580351791	0.00008070907087316258
0.6912718724048315	-0.888230370577312	0.00012393363164020266
0.09367891008484354	0.220457040671104	2.324279132613224e-6
0.97867607567469	-0.993007235403841	7.560554840451857e-6
0.8138434764625015	0.992092169081257	4.104984390264239e-8
0.7571619162728157	0.920411797356797	0.00008014545303987168
0.2204743708610751	0.594445666838977	0.000021725937657730126
0.7762742041857154	-0.986304836191216	1.9267973129092594e-7
0.33018965044727955	-0.916502738348503	7.541978752877346e-7
0.5615856765389629	-0.846576157465224	0.00010139995617128806
0.4249317219124093	0.0267207755820725	0.00173973275879402
0.3541714252052898	-0.862220938274251	6.49953819337593e-6
0.6010243960675125	0.07747381851936	0.006734297051781354
0.4373633848110081	0.871029252814035	0.00001519339795423637
0.8051589621641944	0.635700697227514	0.005893446322874093
0.7239922751869005	0.528382733354768	0.005935751872689548
0.5623792611407148	-0.242052029694339	0.0045130889957590995
0.28945556372706427	-0.646643243797714	0.00005072658017298236
0.9299888808901705	0.896778140647489	0.0013876206855040485
0.4462265863305779	0.760324363616112	0.00012528964373073283
0.5586709167596423	0.968676801857513	3.5020204380476447e-7
0.6989750049893625	-0.883829321528736	0.00015012015968263173
0.951646429642041	-0.840868420718566	0.00452640811449466
0.9447792317831544	0.216781153212024	0.027913038943709147
0.7732318645099215	-0.966631615748287	5.007731311953539e-6
0.6360829889756139	0.16646619298479	0.007812458114443131
0.3256392457942573	-0.712971492018978	0.000047689449292084816
0.7731777609932347	0.796608260896017	0.0013534388489643773
0.6887557088490587	-0.715577843268128	0.0016584903303133909
0.31544943089301347	0.836168452309289	6.6665641497067195e-6
0.5106694639733008	-0.0990079719760394	0.003571270773251383
0.6762467530061327	0.776199972258781	0.00082448889945756
0.13545623952222483	0.957769922113149	8.002841462364989e-10
0.3991251551582299	0.542024098750444	0.0004322958697524852
0.7306687938203578	-0.772781276934916	0.001293888563489528
0.8452486768193248	0.21516965658263	0.01930697480379463
0.28846716745644685	0.948868060158473	6.022656398785304e-8
0.366878681470313	0.354739475751918	0.0006058425264972575
0.587375568125946	-0.635794382244835	0.0014263211724101599
0.8135008419232269	0.800118146552056	0.0017780077812137288
0.6496747809568498	0.731682870508457	0.001079338153566405
0.7855816469593834	0.275398251080102	0.014307967569198974
0.5308045415413314	-0.944397331527529	2.197924216731752e-6
0.8199456583542707	-0.705629510836842	0.0043033501261140125
0.4501644820184889	-0.702729726557671	0.00024482185025337074
0.952513166884637	0.288198705833387	0.027384307180555397
0.4458842375292697	-0.00961996588127809	0.0021261686459224383
0.28010530867350303	-0.252919113799656	0.0002359998222850163
0.767749339080095	-0.683299008762989	0.0035753352567202204
0.5174181999584401	0.348797356012668	0.0026492207151315446
0.8650649913214037	-0.714321443620162	0.005496285924076143
0.10727937363996201	-0.164367170674697	4.467147852721317e-6
0.007055610274531392	0.958652695214313	3.327740675615758e-15
0.6063182074807479	-0.911300670518316	0.000025659702657604386
0.5032887349212888	0.809454999110383	0.00011300872307146456
0.2554839234880621	0.81801926850078	3.4679339205181577e-6
0.7736478937506793	0.513917214745579	0.0081314309690802
0.9019687554911162	0.615524945295923	0.011281241643784414
0.5137976436384806	-0.394761191120908	0.0022867395048775663
0.3797737843415448	-0.552109312232474	0.0003277230411578851
0.6928453393307372	0.615131503757846	0.003351665199466973
0.3183864430187733	-0.937743743081389	2.0951135803748389e-7
0.6017447345345738	0.780348100809223	0.00042906889092698074
0.3594461551362698	-0.949196746307658	1.817216621648563e-7
0.9215421333420288	-0.909219891927576	0.0009008537264157668
0.6082203592318084	0.928161429390689	0.000012592043495761831
0.6715932299014727	0.217990420956461	0.00899948511155168
0.40575513380945855	0.974357013408537	2.5162493911219273e-8
0.2203560130173882	0.98651534375279	8.724632685035584e-11
0.1592499302969928	0.411216364792453	0.000013221530444432737
0.26488301180813056	-0.0734695356743757	0.00022865810823210646
0.7005215596354488	0.981213840008495	2.4668564917191136e-7
0.5157177714850544	0.706639876923118	0.00045025142432702006
0.13531654498131712	-0.211926465743673	0.000011092522114670991
0.25197410372416984	-0.542859804297958	0.000054267602279355214
0.1344783597001288	0.599138477884325	2.3871459209584022e-6
0.5406132757488661	0.262344269612364	0.00374782690515764
0.4812697752696846	0.888356344007362	0.000015332668565441796
0.34391340004365223	-0.675475229445524	0.00008839128105591125
0.755905835257899	0.98260740323967	3.633755606611345e-7
0.7544767008923805	0.958612638323795	8.567642159894346e-6
0.42739183573076783	-0.678012263526434	0.00023935415795270086
0.7198051675493714	-0.63146310248748	0.0036274268879821045
0.9260587640669931	0.996738461687633	1.9073861346069887e-8
0.35486677428607233	-0.845348578283505	9.777901889013372e-6
0.4764355526080766	-0.756339779741582	0.0001813029911120224
0.7038326596067509	-0.123453208794643	0.01147155252328703
0.582856585613195	0.0347138558828122	0.006088505454353959
0.8055876697124444	-0.394228354521591	0.012868132014577548
0.099222094754404	0.0492358964291637	3.5416424209716677e-6
0.6153618657920054	-0.512276596792733	0.0032567597584555906
0.6323424052027695	0.35908721525363	0.005727506947564908
0.1182141663428748	-0.909234568384824	8.206008835316834e-9
0.018632574112138617	0.29766303453897	2.633759740440965e-9
0.3269535360885853	0.85239433723181	5.547641439044713e-6
0.9293579688986549	0.947102612798111	0.0002717512979279785
0.454205584236548	-0.776211037257235	0.00011099252370316265
0.6484757795450807	0.361498147202587	0.006268354936951381
0.6669076612575838	-0.753385860295253	0.0009900407008932963
0.8656980465722458	-0.519686292539758	0.012598563622238728
0.5032603973177932	0.5233841631682	0.0013219035414321774
0.8069608453028241	0.197199017947078	0.016940476066329438
0.43120299159071324	-0.916174072219847	3.0755665335460507e-6
0.631148684579627	0.863875901429346	0.00013281781760631224
0.6294445823659853	0.935019526963992	0.000010990029506756555
0.5336914687364074	-0.605597925748105	0.0011189724303636852
0.6343747423445393	-0.889021262847365	0.00007123199142281542
0.9344878555098914	-0.918797490716225	0.0008783175968772984
0.37596079783593256	-0.338176902634606	0.0007032539846198328
0.5721568684643412	-0.576458190692294	0.0017892897816853407
0.7212455892753432	-0.648047606589476	0.0033270968936009826
0.41429604916173907	0.913177135866663	2.8221648862583215e-6
0.6731284304217192	0.457802218603312	0.0056377285218181215
0.7265535951313138	-0.715810353612234	0.002151394854928638
0.5367407818140607	-0.300940864206304	0.003402595508286818
0.6080847642836511	0.304618886837737	0.005504213767867218
0.09575201023872362	0.167077762391744	2.765186573164784e-6
0.7961740499480272	0.968609851959686	5.423228270790871e-6
0.24079391962161617	0.809717159038422	3.05527168051133e-6
0.3982961853196878	0.829540172127332	0.00002417213204160092
0.6334345583149942	-0.881594667177875	0.00008708443134305133
0.6926567298967399	-0.30399835351908	0.00890852673427919
0.24396102583554097	0.863022491677834	1.0312026048462303e-6
0.824197414673383	0.13525653799107	0.018877479103206755
0.9135685230304168	0.513110522654714	0.016279906604126863
0.1495701381680677	-0.0171819779920286	0.000020112094115675732
0.10222281665784264	0.779111262216418	1.093849678716161e-7
0.18135048212316446	0.0723783558407666	0.00004488786500446021
0.18291025863529972	0.985529331667813	4.740884564891214e-11
0.597759603258237	0.8833188276254	0.000059213221464530895
0.529571257857752	-0.677192680314439	0.0006577396519588184
0.4524466241608396	0.850141544048433	0.000030114850617188435
0.43033337143927197	0.639570463443684	0.00033492509440291183
0.34161464036876266	-0.369922220172243	0.0004253869913026671
0.7188056025523222	0.000813094633334919	0.012752946100664206
0.8072504970768454	0.806085993273087	0.0015743936419878326
0.08896388070319367	-0.780041639045869	5.9362695538156175e-8
0.7601101976125488	0.281153336229566	0.012721594355941295
0.9882262383543923	-0.96823196917159	0.0009152410544594273
0.45931539137866256	-0.631685876616615	0.00047842520792344326
0.37049842363968377	0.471743338009754	0.0004279453069453687
0.5085206605891912	-0.411371450187577	0.0020876521924248393
0.25638500950332027	0.655660087341761	0.000027013879353968175
0.5559656791621789	-0.638013542693074	0.0010964530110825605
0.7511717775550468	0.90024488279505	0.00015330430776293067
0.604982084457403	-0.760627268044339	0.0005603677569919203
0.6376971783359344	-0.621181382509139	0.0022511419009817535
0.2205127088948395	-0.710591532495488	8.03345473992391e-6
0.0657801708083166	-0.722922456308575	3.605853968181407e-8
0.7523781322337318	0.991628355139494	2.0927701682080756e-8
0.8755414683544518	0.835802119104057	0.0019509795142640077
0.9266128240244291	-0.294153875618508	0.02439458492245151
0.16833723882638943	-0.136550460055831	0.00003107133224421085
0.01360315122442882	0.297144514489351	7.409546670199347e-10
0.8931511993163802	0.211706844513995	0.02306779604289618
0.7996480064331585	-0.703874086980389	0.0038169452694915497
0.3161733160872217	-0.173934794175663	0.0004498864438488636
0.14225322522020853	0.965567479021862	4.505302747069702e-10
0.6800151636532424	0.397625801961802	0.006898181375113057
0.8793441142594057	-0.882208846210605	0.0009352162925836559
0.638616031077209	0.942501775112661	7.828329604759041e-6
0.10928765881200554	-0.688205516070398	4.56139436641395e-7
0.6442041588066993	-0.920961177465134	0.000025203943684078735
0.5424842304459757	0.770451397134511	0.00028888616708313793
0.5740734134427891	0.382274460454695	0.0037165775950759065
0.803417919506122	-0.348070784524932	0.013866782306616116
0.8189494114323828	0.318599667064711	0.015491947475940406
0.7444604507626468	-0.54525932600925	0.00623736887093746
0.3985218321873561	0.687750497386998	0.0001580752512429638
0.3373571793595839	0.162091765646147	0.0006028357996857568
0.5359593860115884	-0.450090638982866	0.0023002281613730842
0.5341762616388357	0.529312857582905	0.0016668608398237976
0.075714195867493	-0.52500079212045	3.328707350125457e-7
0.3828247321708063	-0.941333370364423	4.363439259612104e-7
0.6494249339109531	-0.177661873356685	0.008330828318831704
0.2257468209293405	0.0301713079070708	0.0001166760886032037
0.2879535345388755	-0.915818701210896	3.9117048580223066e-7
0.7326389747307027	0.211181472642042	0.012223364146783305
0.7034368306012199	-0.761397814959226	0.0011959596900622924
0.161810515032229	-0.0594347848972454	0.000027766353439415218
0.6500524511899236	0.482110047527866	0.0045442674774489305
0.36283147171509494	-0.02464045500457	0.0008959921633307637
0.6477753975995079	-0.660191947230956	0.0018900401582272726
0.1050027406302925	-0.843810645796772	3.624019135096095e-8
0.8104283499920856	-0.905550821945194	0.00023772563046156728
0.14193019251035008	-0.404433050306136	8.263461036499212e-6
0.2744810427884254	-0.283058198352706	0.0002034096739241257
0.5304532935836018	-0.426494039901483	0.002377668931296312
0.6628011439421428	-0.617491221615046	0.002724981677922359
0.8978615756867624	0.294708095578879	0.021772260818651946
0.6102200313755273	0.960514268647157	1.473413794577217e-6
0.8753776950611452	0.472837136138377	0.014845818188608367
0.4653977007590931	-0.825331373242324	0.00005754629345408944
0.5540934687561265	-0.532959987844754	0.0019196412130066298
0.7252619258113212	-0.976309858671056	7.938200437655536e-7
0.5687312165730688	-0.94120351757404	4.0734952856967945e-6
0.3308350805426094	0.893338849334831	1.8616752740254184e-6
0.7630325453952446	-0.420514459072207	0.009998306807019654
0.9589191151624497	0.966018165617877	0.00020374471267861426
0.3754799720982879	0.377310710064749	0.0006291946573518001
0.13513665608783557	0.500463458909716	4.4231284293073744e-6
0.5971362219474325	0.367059890410344	0.0045077617291316525
0.8082209834674006	-0.689002343527331	0.004448488133308862
0.4826180987848596	0.919238870028292	4.965144541161802e-6
0.9392754873347087	-0.760915042922593	0.0074633772809377065
0.4919055541677608	-0.295909163913315	0.002411943963934874
0.2561645067910108	-0.302866484015398	0.00014401197045080206
0.22131535935182273	-0.648977755342383	0.00001465580531563532
0.28094164358887413	-0.613165824506419	0.00005698457894553686
0.3672137608969228	-0.760807204159101	0.000048321368076348
0.08986528949787094	0.231048976539184	1.9164670422234556e-6
0.7482922797895556	0.811854992721104	0.0009139402269989197
0.014378392592401453	-0.312566013253303	8.890492871508401e-10
0.9285038955675086	0.88831650037142	0.0016062353534125374
0.16574719712654973	0.298559896373874	0.000022092435364871854
0.5848900679632093	-0.0533289440774025	0.006140719398332848
0.1985982076488857	0.917752357436942	5.986005870918206e-8
0.8158197809930912	0.18886665298743	0.017651520405464242
0.4332234624395044	0.738683060049929	0.00014048207826981092
0.8443654838923653	0.973790232294735	5.832719130903381e-6
0.7854971089195563	-0.755200348478244	0.0023001309201290438
0.348858846425478	0.411634717152577	0.00040967602881932565
0.6117615010814454	-0.826637321476622	0.00023454388606605273
0.4305191245240949	0.641343001346352	0.00033126879320205576
0.4514376313370852	-0.638379259127885	0.000421413996240883
0.27617822009772136	0.728560388249883	0.000018564188106441194
0.8305411860958187	-0.944210145686506	0.000060248661308840415
0.6032182812745592	-0.485468849883471	0.003317778109627888
0.5895778909794818	-0.509695277417174	0.002753891973558209
0.15544010719300627	-0.232202749663632	0.0000193148674675189
0.8582988703248972	0.0174636478728862	0.02208470697974462
0.5802851072015577	0.879995444757193	0.00005484128930438049
0.3119127981778534	0.0546202825244162	0.0004658970851912932
0.9846332755790459	-0.356323264114544	0.03117277662574612
0.3530802037612946	-0.703598905766026	0.00007683321294980804
0.06149495171136505	-0.232999596622852	3.9570654358409073e-7
0.3751504579179609	-0.972389461975041	2.1886663136156888e-8
0.33352733414721025	-0.890444125617383	2.1354436541272596e-6
0.6438564751746719	0.471659778336545	0.0045289566409394575
0.33723246905104387	-0.772864540093439	0.000027227519266990926
0.9234141495626735	-0.00436083493398218	0.027616168049739237
0.9744842131332797	0.69339028599857	0.015310163933042823
0.8630062453022864	0.872460047876227	0.000946084041285824
0.6797096352554054	-0.974492632664531	6.176725102590508e-7
0.8745759814501575	-0.547667183688716	0.012146073484713634
0.5188159969631787	-0.746731449705681	0.00030768326374849597
0.31960436653763624	-0.302778085890184	0.0003779138568877464
0.3053462900628784	-0.992875681422487	3.549375952344984e-11
0.3804994087774908	0.552187547764712	0.00033042049533551246
0.8725156439204105	-0.623648679399495	0.00918152866814453
0.5826787408000917	-0.71692666878034	0.0007324614587269382
0.8373625952816524	-0.774358921887848	0.002811336909018253
0.49721805412301723	-0.575899255243657	0.0009664384789692538
0.7328139600549821	0.51071510126762	0.006632547405265469
0.9013007071602993	-0.590209564548818	0.012270854684292199
0.49425989257798997	-0.159791795017129	0.00299114911005619
0.10981473581589371	-0.203058198229238	4.66006860042396e-6
0.8969706919831366	-0.671729752785063	0.008642115366906622
0.22871516441909348	-0.447438700161932	0.0000556427531423961
0.6094869335401062	0.918630197336972	0.0000196892783571755
0.22899756998305043	-0.495529376631539	0.00004527147128722088
0.6707988686380875	0.926507393206492	0.000025632630639449415
0.3395573687069706	0.18877168645907	0.0006003434999098196
0.7012910200821851	0.619519840060597	0.0034517424853976486
0.3677804913912775	-0.766377583391105	0.000045224105766527615
0.4703370057288208	0.964718951026008	1.9719438681493528e-7
0.6495644302372751	0.648106305781082	0.002073005776080483
0.8937437032400253	-0.145600433486347	0.024079087768149578
0.9132973337539458	-0.790052586180216	0.004632931645502334
0.05302405594914372	-0.91277867275976	2.259265446494114e-10
0.3056280870715136	-0.669977814325853	0.00005358075197569214
0.2965787489214789	0.292432025952881	0.00027925577594027705
0.6639111533893105	0.954533200764375	4.39503025177065e-6
0.33116828820951943	0.790171273085986	0.000019318696447497665
0.7557810936699015	0.73076154560996	0.002320875281857699
0.8489886575900368	-0.95285218524068	0.000045465561997371186
0.35198429882811516	-0.991653174024756	1.4060915498220027e-10
0.39817745424802226	-0.299597671106469	0.0009843909561127137
0.9619376519991818	-0.861434464096338	0.004288022624273259
0.5450895470027693	-0.807549228257773	0.0001753137994670067
0.543534835688308	-0.542479667374652	0.0016919325338594468
0.14423480491052068	0.533672731538165	4.903495310280309e-6
0.2997810545269783	-0.407695419244477	0.00021279228842378987
0.32758871735851575	-0.299116188979549	0.0004241946050678309
0.7251364744204033	-0.237963632492222	0.011465040228085624
0.8761317875390132	0.994735148688949	2.8013510342679687e-8
0.7833109229726046	-0.939186773921026	0.00004457070542911459
0.19503496066846548	-0.653937137727995	7.96497897738888e-6
0.3382647490137459	-0.49385505403468	0.0002595673691070227
0.5127345636138041	0.404546832263889	0.002204719788295701
0.8383858310874395	-0.571829954020562	0.009294602127388954
0.7292210768910017	0.603291856534441	0.004448008423542461
0.9453366937580161	-0.372523760966792	0.02429734605228928
0.4385935303839862	-0.999711529553909	7.043792217467912e-16
0.22859876036209648	0.589556520080038	0.000026401017831451725
0.1336396275069278	-0.983106198521286	2.0599766891141496e-11
0.8140754145796792	0.787786438573723	0.002051701329168965
0.42292026113118386	0.717930057566155	0.00015654564642281907
0.26486147591410064	0.0139862079494091	0.00023274773175370372
0.4656812221145942	-0.718483379204952	0.00024672123758050853
0.8410913621553895	0.98407062826451	9.163532937571525e-7
0.813066288239668	-0.122339974430892	0.018227648255409953
0.39459765624268817	-0.962249391169352	9.619987842143249e-8
0.524174345688545	0.832569778812954	0.00009284762044722833
0.9557792643700036	0.952290401707278	0.0004260267422950025
0.3388201017555109	0.984054114787099	1.4837194166925227e-9
0.6813673793357047	0.437879169680771	0.006261267939981848
0.529662549650412	-0.110025445291543	0.004095547802318718
0.8681708613610953	-0.35792806448826	0.017846307791464063
0.5541204666413058	0.722646669469779	0.0005449890173721897
0.6482435352853274	0.825034394385664	0.0003304132134259996
0.011681231534214985	-0.442799747150765	2.431304064310256e-10
0.5087119368062839	0.895376724291492	0.000016559317597122282
0.7609214490304765	0.994634747513169	4.127479823870193e-9
0.6537690750061491	0.663619233516866	0.0019257183559740416
0.6595814793009024	0.106719678778761	0.009270774664385244
0.7599216232416516	-0.84283334009815	0.0006220265066040193
0.060603788699684615	-0.656177506318403	5.1217490920805764e-8
0.6040814207183024	0.924964619300297	0.000014062102274185293
0.8291027713792392	-0.684399781803312	0.005219619995714445
0.22037917097889687	0.64264141600367	0.000015149384848327641
0.7238481088736345	0.609964854947151	0.0041669587951114
0.1437146489927516	0.0498678103675098	0.000016839979024375827
0.8173151056388509	-0.885989359481244	0.0004369111620216712
0.5488589236001385	0.436447469403421	0.002654651215981738
0.8129504866991547	0.73766304810886	0.0032444112158564824
0.7509106836556299	0.425253877385435	0.00932168878322933
0.30813476345450674	-0.583343080535107	0.00010586741056392255
0.4205042658086539	0.208084097532617	0.0014535127396949165
0.6435241506458383	-0.377085564607316	0.005878856000505259
0.7356000969718661	-0.79849131957348	0.000989249394981194
0.522129870103666	-0.655480593846922	0.0007278871880304145
0.6391235710710165	0.970291358208082	6.97371597026874e-7
0.8564379304226203	-0.168125215988803	0.0208316788694139
0.707610261062772	0.00434415943001945	0.01210963113847006
0.5984962143457747	0.718619820677753	0.0008198457227970586
0.9354987403412643	0.407410145789168	0.02212373507740914
0.9858178057731599	-0.95469443024965	0.001446201027165063
0.7218611056811363	0.879296209377116	0.00020809730492919303
0.7769392680516829	-0.466286444734977	0.009524813849265264
0.3789996750613606	-0.677977538172824	0.0001362232328454509
0.28339786183601146	0.994815611450811	6.833174714772283e-12
0.07400244357808641	-0.54205486467046	2.7396615999192683e-7
0.21932381381457866	-0.164336428370941	0.00009377430560237281
0.48093476429473603	0.764253996649099	0.00017214766022494832
0.03221566733154024	0.163785660051192	3.140098085748542e-8
0.6407835746218424	-0.939680582805281	9.491968123025231e-6
0.7927619382600272	0.649133074060102	0.005109995258277935
0.9444145771120289	-0.987004458940689	6.262041489762579e-6
0.6460038457333632	-0.343671330531951	0.006415824785377789
0.17533398434268285	0.0867248822117611	0.000038534131181145286
0.5563978165740965	-0.757689856795761	0.0003825017418119377
0.5636397474148287	0.78614167472136	0.00028489507424678295
0.5129490170660294	-0.788078364287938	0.00017233284042733073
0.517090344115453	-0.116655621171623	0.0037104699487757746
0.4813967002198781	0.218252453802771	0.002510587925962486
0.4865838483203522	-0.875215692356798	0.000023816164997735452
0.5327875889138012	-0.687868463311208	0.0006197896868481854
0.5658215921463323	0.440425086870175	0.0029713280583406674
0.47227389907227324	-0.449206957227877	0.001349210616414356
0.34739072152230366	0.951947432028573	1.2299241302990064e-7
0.6561826951995257	-0.716811303607844	0.0012975538295058324
0.20687737540386303	0.727932375294019	4.943632832892641e-6
0.8534456418747267	-0.829940776103524	0.0017132979609795847
0.892589180088004	0.06893448185677	0.024656400882111944
0.8783284380259541	-0.792754723433534	0.0032818652109101606
0.3956911012680355	-0.783640776347857	0.00005070024207011581
0.4005053775946365	-0.885693497543071	6.318246804859199e-6
0.9002443140661663	-0.679872884327804	0.00849647639592695
0.6408593387441812	0.500872461232869	0.004016204437233019
0.6432845410579658	0.017821738239938	0.00873309095853903
0.6844980660237757	-0.630165284838343	0.0029229127287958034
0.11226386251658	0.34937278488188	3.6599096128263218e-6
0.6742390838662777	-0.323619798767497	0.007812665621256881
0.45238542553214284	-0.403948634914975	0.001300934113725218
0.7676024982188594	-0.673435508835689	0.0038053419293917127
0.13364485918024865	-0.985170629046963	1.2298398603808096e-11
0.5842429680147873	-0.405793522084795	0.003746943460865341
0.19963514208234417	0.801542840793032	1.478620776754959e-6
0.8002590896523478	-0.82174560485195	0.0012110425486934302
0.5414284511582201	0.476420652764656	0.002188188580121339
0.09675875921944431	0.518969125696297	9.657139870330431e-7
0.6579407088819638	-0.906948945920612	0.000049986504052782564
0.7885681800729157	-0.72095897211491	0.0031341846785369783
0.3301886755081748	0.249310381649734	0.0004848577837457789
0.4416698322101562	0.820950866227123	0.000047793804516432824
0.3894289635012001	0.398397624505049	0.000692316567905
0.40492384439163065	0.413929704426947	0.0007810761361829356
0.4873411367216467	-0.951747467244586	7.902981369014633e-7
0.23836954481140543	0.319050400517725	0.00010115488911405171
0.4297413650770152	-0.88714119744406	8.722176311525957e-6
0.5460079075403287	-0.29033313047375	0.003715576889907406
0.6139720679955705	0.388933301338733	0.004765694806103094
0.6137837355073511	-0.828770855924757	0.00023004627990673668
0.8238680022871157	-0.286999929580556	0.01649042811763213
0.6916048260287084	-0.838679278427507	0.0003764494738822709
0.5637316697007809	0.661998051485565	0.0009875835544846338
0.8776393528661837	0.98345525543573	2.1048296680823454e-6
0.682387049234281	0.913822716063467	0.000049140974573773916
0.703900542097305	0.915298828676057	0.00005732665538710198
0.5916937439787291	-0.634383001856721	0.0014875503231818626
0.8138773788600097	0.196584599765686	0.017411304775498723
0.19211499003393293	0.582241419500386	0.000012773595414498158
0.11778763031424493	-0.140877952322181	6.803209782292011e-6
0.08617694805372135	0.568982077667403	4.388646768807204e-7
0.36513964622695533	0.929033591768558	6.92926277422384e-7
0.823331357528103	-0.16242629895177	0.0185124993110631
0.8206161410072814	0.590875021768334	0.007861564573844576
0.7625053638774413	-0.22576093576478	0.013742594500994054
0.671843631879295	0.889987263784852	0.00009839668632583313
0.6606475122891496	0.441416916137211	0.005502012371467105
0.379382919129652	-0.53902515225465	0.00034945662364794947
0.5284400485167466	0.714445415219832	0.00046991506134104287
0.6108320951897545	0.0882750787545959	0.0071118763653325685
0.1839612421709424	0.86271091898628	2.7775603820191576e-7
0.7511693072919443	-0.261359201555164	0.012548567168625494
0.8636028486909317	-0.873545823586275	0.0009322148039863837
0.12197676003465381	-0.360682431753701	5.022746246494216e-6
0.8037582273202922	0.573439215056733	0.007695572966404946
0.8939418251553002	0.923880229552655	0.0003713240164580422
0.8957885178803641	-0.354445289475049	0.02006632813309774
0.20853469649637535	-0.22393379763519	0.00006919884511482686
0.8761646721120924	-0.40249672682936	0.017154610411926726
0.3975952688791149	0.261191009194329	0.001054606565853639
0.5231030886609892	-0.696135369702929	0.0005295111409089921
0.7015912671816172	0.889982157885928	0.00012979608557627057
0.27790521180943134	-0.263684450638839	0.0002233910192419274
0.38126552380087747	0.884883066611669	5.026563358933127e-6
0.5909378864957844	0.856856393861104	0.00010742239391036344
0.7485883237684009	0.696543723846796	0.0028865274755620223
0.5003967523961547	-0.767747109647623	0.00020026576955004335
0.18844052784422702	0.605676557419804	9.983130606834298e-6
0.2488907349254271	0.892237689817318	4.768618522068197e-7
0.8461128345795165	-0.648499459588101	0.007030797427972778
0.41932417048829257	-0.679449193661709	0.00021616895665182499
0.5826632204193604	0.654173004183702	0.001215337086277393
0.6010989361539784	-0.986334461481617	2.313598260852166e-8
0.6012190797229896	-0.431750721063419	0.0039022023134958434
0.7757942831771754	-0.720520268577948	0.0028874971033792537
0.9585062284573649	-0.999946136660465	9.365309255877527e-15
0.5951095804977433	-0.491328245311218	0.0030717267859848222
0.362349935171767	-0.26084553092401	0.0007090974552441593
0.2049763048842903	0.855116821686079	5.55560276655676e-7
0.30203324318680386	-0.134825704230127	0.0003851550286375057
0.14403075921850703	0.125958951519001	0.000016165239943391773
0.09050537715024548	-0.3840128217724	1.3206736445331355e-6
0.6621662151617798	0.672458579362789	0.0019201980602351783
0.04314138641373719	0.486378226751534	3.980177865405434e-8
0.7948538144287423	0.265556521710816	0.015053955460070113
0.4995341880516361	0.929329986477698	3.7182210961894196e-6
0.8042727271337423	0.0209322196852382	0.018159961698896155
0.06360479136792065	0.855749710744844	3.180461047770915e-9
0.5173876864827954	0.975536025894773	8.4762932197536e-8
0.7167237076479223	-0.772857526552631	0.001165345978639887
0.6131790022554708	0.422132804666067	0.004339950573940629
0.33881469533946773	-0.872885912650613	3.9247194674304895e-6
0.3033186774336849	0.180841672617278	0.00037292399920595153
0.41676032190095963	0.580734972843455	0.00042491843217184517
0.38892772399432624	0.791563416288665	0.00004137829343795422
0.5434202581123418	0.432252636356025	0.0025814266269675004
0.6153361732787835	0.625552634359883	0.0018725230238820002
0.31972792280915874	0.234061418067564	0.0004330856946131935
0.5158759247151861	-0.705905281732608	0.0004539822779384567
0.6869882768591167	0.981244577453693	2.093150188047865e-7
0.4402648520594214	-0.647396655836784	0.00035131578134306945
0.2562583837986384	0.676208890145928	0.000022487724385430654
0.8994555159705155	0.928779362379668	0.000338960808044764
0.6047768914850891	0.709027849236826	0.0009398448508518911
0.2636685423140869	-0.602153279872214	0.00004612630127008293
0.38623479855680604	-0.9049972232464	2.704657553303585e-6
0.4043059529831975	-0.205943517953627	0.0012354228319465747
0.5512619735308094	-0.868859738646303	0.000055210381544775824
0.46343438367203693	-0.254082885967164	0.002033814133953919
0.9660214925803043	-0.894560898562934	0.002946845588764795
0.896310767192995	0.549743453342139	0.01352014938039637
0.6236351468826984	0.775742873893385	0.0005456709697136756
0.7661741634213087	-0.00206120924145662	0.015646927919538332
0.6722028743642301	0.329563563603866	0.007642301465540269
0.41736198631181093	0.0112017218476212	0.0016174806490208487
0.1431223477474037	0.0161837520461479	0.00001668537883670304
0.44975860211063384	0.922397713915007	2.9187801113420733e-6
0.5430370643920382	0.63433288958883	0.0010098804231489153
0.7538412077682971	0.354849980296657	0.010986029375261816
0.4617858659165541	0.886280984290801	0.000013099011223229316
0.7104479329287152	0.992954285570041	6.235125000777844e-9
0.5574734289844051	0.805736012163895	0.00020248452742955972
0.29488024445465266	0.866805096384885	2.3294369688764647e-6
0.8776924062122625	0.676757823646701	0.0074216885934614155
0.7035355734762381	-0.577022101807554	0.004320991325365196
0.449654714379141	-0.866142020277428	0.00001993548149036559
0.7777168515911375	0.864269726484819	0.0004855274182143587
0.2232449994400254	0.624826148937945	0.000018472019667806204
0.18506298253596618	-0.672059233534297	5.359094216751311e-6
0.6663325514612249	0.301087469549304	0.007786022536134902
0.6360207396251426	0.719558657445129	0.0010891253164059785
0.5054232673146143	-0.47526314598147	0.001641176021773854
0.24951238350599625	-0.913538351185651	2.1410618752496277e-7
0.6257282121825701	-0.97820895485607	1.8541016224716927e-7
0.6546717933117767	0.0910163336341541	0.009102857908619855
0.6128581979485322	-0.855083495709096	0.00013675416564696985
0.9577081662886604	0.413905551186765	0.02456891665607073
0.3085232977749222	-0.104618875297462	0.0004326814352908109
0.5621697426562812	0.944634089186828	3.0497441162461623e-6
0.31210609505224624	-0.966626523170044	1.737469877855021e-8
0.7625395038374262	-0.861448921890305	0.00044886059577385254
0.9245848425236242	-0.993044206102275	3.1660224555577443e-7
0.7648109292944908	-0.993816665358264	7.596649707941782e-9
0.9840239219907717	0.216704367671576	0.03391202732652927
0.9753085405155056	-0.996301159644562	6.157093937238211e-7
0.35438374444705756	0.76077166319493	0.000040731917986151545
0.7438216689239202	0.192452966104135	0.013086467094035478
0.11457623700541814	-0.701095942668817	4.889152144529215e-7
0.21582402701175732	-0.225775653669955	0.00008001484705153873
0.3713870742868206	-0.31799878125115	0.0007002860341493594
0.5995931170112143	0.0414512354151224	0.006752478813448768
0.0843864933979769	0.0017846847878267	1.8199123395697143e-6
0.5539326688882813	0.623008609403815	0.0011886124993149253
0.164848064657298	-0.739403453251138	1.5475227759368143e-6
0.5687623540267099	0.926003386595578	9.29976943913632e-6
0.6080020866244316	0.731440609152586	0.0007828601887752795
0.006531105532928578	-0.701166151546301	3.765573898598741e-12
0.8482815251812946	0.200029267065669	0.01976905841533759
0.7645543281817629	-0.253419011935494	0.01344046671996026
0.8213334035676025	-0.467817185871853	0.01171349839115278
0.13874399206133617	0.951901042250436	1.4778115404620601e-9
0.8611008016648196	-0.91570798038697	0.00030993050269887676
0.9147096227776956	0.602000647608693	0.012777741050646458
0.7630622474585655	-0.760449326366469	0.0018635699443280435
0.7244774979400092	0.505559652807278	0.006451289901613939
0.6582306611661967	0.169547624584213	0.008803476229731147
0.6615973863921986	0.0775515621889073	0.009497857655797108
0.503076539242494	-0.648904508730056	0.0006434923246505945
0.637957141767969	0.312850414964283	0.0064972073038287136
0.9281581973905597	-0.607185011898541	0.013675997926017971
0.6009120632379276	-0.143062070007814	0.006471248281118373
0.3545586958500083	0.709204665116972	0.00007406454184023105
0.9021780171085487	0.526834658428473	0.014837298379812515
0.7855621091945447	0.707845759720506	0.0033865933483220373
0.7175985970845751	-0.230992790921606	0.011155314720154044
0.8058044384029017	0.561564327481027	0.00813715158103385
0.5679425681110051	0.411502714226365	0.003290434754816436
0.517943628216825	0.942722284915728	2.123574073116674e-6
0.6379133277681179	-0.955540612160808	3.0702494538522803e-6
0.19076939905313045	-0.624448171394177	9.17139302554903e-6
0.8056755152954951	-0.330828336280106	0.014394754346325927
0.825035962260209	0.291454977907032	0.016474450573132415
0.7392589427915839	-0.940122109484769	0.000025916653055971195
0.15919148105887485	-0.650904936152089	3.3212739594195366e-6
0.9467406447945659	0.639466549206088	0.014040653035594108
0.46699685076262976	0.887616744214611	0.000013348279477105078
0.05196768101998057	-0.126014924173884	2.3118883447914147e-7
0.8348419266167618	0.273386409338834	0.01750457165140164
0.9205619209687603	-0.843240596122362	0.0028874275406465207
0.22321340142379303	-0.43291479974276	0.000052948199452720014
0.4874875712066975	-0.546388581032524	0.0010318361717145557
0.7410952147625592	-0.935005223615731	0.000034848010323898755
0.662256630919027	-0.374884481962073	0.00658605343616903
0.6468162747023211	0.69069743227327	0.001503484933479511
0.7941444741020164	-0.569662583183163	0.0074195473678486355
0.5950110015232541	0.415587561111842	0.0039225714509111215
0.060244061611569734	-0.468237258015465	1.72196527661872e-7
0.7428887455860882	0.914061383076038	0.00008852107288786559
0.08738437053222584	0.772368902836477	6.185853834657403e-8
0.6985188239309409	0.897245663177116	0.00010164953162165744
0.06881513602092088	0.594296808952772	1.434898652209605e-7
0.7692531021352266	-0.879915712115263	0.0003172003614669537
0.8696415301841162	0.774006206998491	0.00363264476027217
0.7001365582771094	0.859411219601739	0.00027075819511515847
0.28588044137350876	-0.66402559034917	0.000041445365857594004
0.25201925535571906	-0.584916199689651	0.000042187311381820374
0.8655704617048915	-0.484402536400277	0.013802763031771536
0.2612777145141401	0.548970008480054	0.00006168836720108667
0.46755266966982995	-0.480168594637176	0.0011512082009549598
0.21192842560648667	0.200057352329176	0.00007707288431817561
0.933432609810239	0.990743793831812	1.2408180903199472e-6
0.7849042924126154	0.49091026949453	0.009238895528797848
0.07623317166393453	-0.720880585630119	6.872842639536969e-8
0.9248404198644591	0.0700837901331687	0.027552078350549
0.055999279939850766	-0.688656600923356	2.691675864045786e-8
0.1542562765454721	0.0253782585719543	0.000022898617314354734
0.8636002320123873	-0.000284380515177707	0.022506710975336998
0.6803288537374438	-0.814505871617806	0.000510115418473599
0.04824882471970441	-0.924583758263518	8.738505816958328e-11
0.4064130703057906	0.414300608647758	0.0007927046951743176
0.43561534147701697	-0.441960702292231	0.0009761458828569445
0.687183745855152	0.450839024083593	0.006235088287079559
0.6280253772991922	-0.623607680935082	0.002074185324158596
0.3986482295807105	-0.13987208783231	0.0012546860728534339
0.18126272021008735	0.0271173172441497	0.00004553773987688327
0.2577153907825006	-0.468035742885206	0.0000865412443166559
0.6384319126580629	-0.516829191364638	0.0037231461280486226
0.21464563280078375	0.814187637870188	1.6479013129707758e-6
0.40254148369558157	-0.737055878877412	0.00010045981993004361
0.1666735691262843	-0.0129572918758002	0.000031892934446574846
0.5912034621330785	0.974001138072916	2.477581336413434e-7
0.49910538119183645	-0.0541227095889166	0.003327254118283371
0.9446930422546636	0.465937435086075	0.02112634087157333
0.7714897971674265	-0.293283670035886	0.013149991895924943
0.3447016879940069	-0.878635433425024	3.632639390699188e-6
0.08447576088824438	-0.799693143563209	3.438266975313885e-8
0.6121308598673688	-0.0830502495042281	0.0071842705318825445
0.6367209827597927	-0.842715416661928	0.0002178877647379295
0.012560639791819464	-0.520139039257114	2.21191927955347e-10
0.5481855581968977	-0.0134944602276786	0.004840571318295636
0.1608692711769249	-0.635748707180287	3.9473453717965225e-6
0.5096391207070755	-0.704514560562576	0.0004340272188551867
0.6963070318782977	0.905744240324935	0.00007543985124971481
0.4481277369666842	0.184042819250285	0.0019537182538619247
0.8275762191482278	0.104591910178749	0.01939586811219646
0.9014872281265954	-0.574122201906189	0.012932707646939752
0.7164301260041106	-0.997470788417074	1.1746279300826966e-10
0.5470287398040447	-0.946666890793115	2.255092597799333e-6
0.33141288508794575	-0.459925529800585	0.000273599915129324
0.3947429152295116	0.818544888147972	0.00002841233153249801
0.40535157225642215	-0.963686059582315	9.59430807259311e-8
0.8913895577313201	-0.864408023732548	0.0015018963623928893
0.45038227703784384	-0.0147436212056862	0.002214669996242872
0.6181419641898304	-0.00632358599017334	0.007579375759412501
0.44512966703288437	0.277963686780299	0.0016485451296441053
0.34163523006297297	-0.25756317463837	0.0005534753247641519
0.6130472375026722	-0.84899973869871	0.0001556941379583558
0.4372622021889694	0.631272705830869	0.00038260874350006034
0.5016469950002795	-0.815917946177702	0.00009977924849953235
0.3710682053853094	0.906945443066984	2.0388567812293167e-6
0.9738462480111328	0.702905562172583	0.014674494134477353
0.4768594939435767	-0.891983828554337	0.000013011265429407304
0.6495076005236812	-0.73915576550167	0.0010027265985472237
0.5254783893524784	-0.113859191909026	0.003960435882154121
0.7106502238352304	0.720768590419915	0.0018506344147884099
0.7889147151107458	-0.888330784993473	0.00031034254810205427
0.5086406503746431	0.681765164860281	0.0005247407660484985
0.8264713533268707	-0.273921656303162	0.016928607615112386
0.6660139495694726	-0.855589978026183	0.0002176402619983977
0.30191209566873506	-0.141195545615713	0.0003821587762443128
0.2260482022958788	0.881303038191519	4.28493655063407e-7
0.8282403403910868	-0.388336704410765	0.01436036853139554
0.23787663133801398	0.66499318449361	0.00001771084896459794
0.009533804819008554	0.563331620543344	5.5922852410396786e-11
0.5664213725607479	-0.252480049860496	0.004569468595911418
0.03872186147492376	0.758325109455577	2.5167497896398316e-9
0.2905371908971872	0.680987192794263	0.00003837440525735125
0.083761041227313	0.168899169203601	1.5789756964241123e-6
0.5319505812569624	0.898354089828936	0.000019199840854304266
0.2688867052752081	0.965566146070163	9.226326276485369e-9
0.2200595355344564	0.656722496100413	0.00001337661292168959
0.4984878841132926	0.947006175250864	1.2765566798656398e-6
0.22627700587992575	0.760444545453869	4.938844428691951e-6
0.3163723937940172	-0.661677684955899	0.0000675418596507747
0.41003900164268514	0.376686924874769	0.0009235271422622062
0.4608955460069044	-0.0859072982627392	0.0023812450987769937
0.1373770824621356	0.637408217968894	1.952526800058194e-6
0.3696648501250925	-0.225231458541465	0.0008205736710236508
0.3754917683825137	0.936999056509234	5.146060761462792e-7
0.46733707812829567	0.935307489802198	1.8527742131067806e-6
0.17239321878777414	0.756420232816819	1.514294197230066e-6
0.5168945859025897	-0.669995116047067	0.0006221337469815118
0.2681877423767633	0.966614344841565	8.076481695791307e-9
0.7727791098325614	-0.832712741183289	0.0008192374349807973
0.758719182842704	-0.409760998697307	0.010039992066673262
0.20654346782962965	-0.717082587361551	5.5559609730297355e-6
0.7894195066605483	0.367721475516723	0.01260519157272266
0.4105607244558335	0.432064563414806	0.0007806789783889392
0.4112174347944581	0.1150267223782	0.0014587881901524018
0.7609876366401794	-0.847435124522586	0.0005787369474532453
0.5597432420258203	0.176400871107782	0.004803312504498709
0.3323341632241488	0.651830904085181	0.00009201799826877177
0.8080852176391962	0.405467248268003	0.01271902950942077
0.7824986040722041	-0.972262339015704	2.9006488613321283e-6
0.6788002817763252	0.878286390335159	0.00014431722704136358
0.4498381871494674	-0.432342074980714	0.0011595435223813136
0.9155190736954242	-0.903627124335853	0.0009406543424043002
0.3695805309705481	0.64759492152048	0.00015572302131443475
0.7605018106100333	0.0409589367675465	0.01522993144043535
0.923515270621585	0.960774826540564	0.00010289866306542192
0.7633005252967698	-0.966450749730486	4.51280599156028e-6
0.8414039759573655	-0.995369293589955	8.298506251993943e-9
0.2723561765371757	-0.967428217490154	7.92503527977201e-9
0.0005394914673139143	-0.288121743177194	1.8219186702316298e-15
0.762524674607135	0.920545948704311	0.00008429965514200055
0.24392757073610194	-0.0247830613613817	0.00016301697799573142
0.8137322226862467	0.521307330002525	0.009715675827823612
0.39277400422812586	-0.217103172442791	0.001075776882674421
0.5256491699846777	0.863685385186597	0.000048439769930335356
0.13564426856270553	0.588347058143845	2.6727049285654567e-6
0.30283963757947985	-0.3645260984738	0.000254802903104787
0.7916795030092569	-0.25641297912511	0.015019784081686203
0.7402250019391539	-0.96282077584556	4.9513361031951e-6
0.648696477427452	-0.384172974440369	0.0059607509092766235
0.4564303763427185	0.661674386395014	0.0003722667305053949
0.6063102898683984	-0.538647087941749	0.002745449368981332
0.13919445095589006	-0.569418637440454	3.3892661433566233e-6
0.21890298015623477	-0.271588196032525	0.00007796982720819479
0.8896708577236812	0.650454056782747	0.009085312650834966
0.4205596881967131	0.707922936373644	0.0001685556324943701
0.5643460578539635	0.312446467161969	0.0040610104871915175
0.2184284584303768	-0.870765019825451	4.960543101991773e-7
0.8304445047528373	0.787489358781793	0.0023375073348657445
0.4878002263459991	0.459719877988494	0.0014930809765062879
0.8008627327336932	-0.94701817580331	0.00003487109529529738
0.6768157539148165	0.450498511844862	0.005885330940305909
0.5769312409284623	-0.502185392602721	0.0025907492582387666
0.9365966573322754	-0.782766981178534	0.006236274457422953
0.7891736571599116	-0.0926717121495102	0.016846215862352923
0.4104096452019937	-0.799585153973778	0.00004758195934043183
0.2995493947041507	0.449124553922664	0.0001822931377790622
0.8385450580541824	-0.00574565006594771	0.020611496999543184
0.8131099805140011	0.502934696073466	0.010238893809898026
0.9959998538392989	0.76349531732376	0.019285793888380736
0.6463028722199947	0.588678766415832	0.0028473261625559542
0.7656719143908717	0.541372723920136	0.007095636825924081
0.44443689486565624	0.968071402820394	9.749464429621767e-8
0.7347932506009136	-0.749776052673306	0.0016889149216392312
0.5314764278403845	-0.441433792021253	0.002285530343678644
0.4924739486238121	-0.127422714533067	0.003031797369051677
0.45984445935709783	-0.475208079936456	0.0010919820266408716
0.48400142199596413	-0.597353195910695	0.0007576750090264588
0.12598392827893246	-0.533607769960515	2.738615031717265e-6
0.12733541787766547	0.685700301205936	9.058540403944003e-7
0.4301269081055023	0.31584364376161	0.001320581017808932
0.27864674485629215	-0.432838204729735	0.0001408429652270754
0.9528345203998891	-0.625261427710159	0.01542053914148832
0.6390723495606307	-0.529414975891075	0.0035557189820122513
0.24950554064360522	-0.807131362295549	3.780030748937373e-6
0.6636480893692671	0.150422740764177	0.009205118491170072
0.5454120468058524	-0.0520543541366276	0.004713489268080997
0.6475292343305216	-0.219823241851726	0.007884113543358292
0.1381710661452846	-0.0783428903688765	0.000014061573616768086
0.6854144345692833	-0.752551493465021	0.0011474781768122883
0.46114494070211776	0.730820770969479	0.00020703810434944786
0.036065606206127455	-0.360795397368514	3.195794704765636e-8
0.9191638751456356	-0.348449835406368	0.02227567213416107
0.9604614759218529	0.0928581315949068	0.031357641940562654
0.29885450789235646	-0.926579898135084	2.827787918197533e-7
0.8732675448093834	-0.766041718857699	0.004004664331378727
0.9167205994302928	0.0438391155972575	0.026905023815008637
0.41099101657469966	-0.0531943755403949	0.0015041878668263001
0.7706718904885735	-0.929196930650848	0.00006351344413266916
0.45001625328440503	0.494395376218089	0.0009195343945853995
0.345125024073064	-0.710212725775523	0.00006453906210372865
0.7036373490508723	-0.305253969618879	0.0094010322578104
0.33937966745304027	-0.361781150157905	0.0004230329113479285
0.8259150418701795	0.22472187985485	0.017791902491836452
0.21684108625438922	-0.0337995387860855	0.00009805202837830066
0.3276735544749271	-0.0618004298274495	0.0005739580528391886
0.31656193661047893	0.862766767075414	3.6676592827766343e-6
0.1596512167873205	0.92073325896738	1.89659089717691e-8
0.15000566509142227	-0.757180211587292	8.057830759696774e-7
0.7215231288579054	0.70902548476753	0.00219487619728943
0.841588162911869	-0.750959056274438	0.0035675149293010753
0.5879190236540006	0.74295193178343	0.0005909501960395166
0.9037249971514036	-0.116870047248843	0.025247377307957213
0.12429543939408937	0.950185639510059	1.0330633669598239e-9
0.7672291922704588	0.176730723095679	0.01466885204161463
0.7781779527071073	0.637711614597317	0.004982541573946446
0.911323292276626	0.758874727054118	0.0058094343280174245
0.7098682854480278	0.426414047320393	0.0075428227371858265
0.1581878337266635	-0.31225256647787	0.000017475931128804747
0.04844225914939123	-0.100243042788022	1.773840750130936e-7
0.7422381479583979	0.725121674791039	0.002218029032284614
0.7012119745593083	0.842050376556671	0.0003841546958033355
0.5221355493747015	0.593749961122305	0.001087521244496059
0.7954933064505441	-0.692733336836218	0.004006166994145352
0.34932284025865246	-0.0693785966737656	0.0007519811533994628
0.5607145362575435	0.272563434209576	0.00425518404548492
0.8016032026285848	0.146727025689233	0.017209550244396157
0.7198500496595044	0.578863951888437	0.004719817750119801
0.7956351015825446	-0.307814034253262	0.014282991187795049
0.632393797434163	0.920007003080987	0.000023348075064801103
0.6367146573680622	0.617942361851149	0.002278145471174361
0.013359994568599242	0.249509096544315	7.706462987317241e-10
0.9485691655665908	0.351254757026499	0.02529368976030555
0.8349395965190669	0.718092465127036	0.004364718634937342
0.44973248812030175	0.0475629092072122	0.002187915622100488
0.3912132358768584	0.323452581273875	0.0008653161198261767
0.9164068748081458	0.929642756661698	0.0004397447526041583
0.02983351360250903	-0.723353714550231	1.3623769003178124e-9
0.4300384466021894	0.13804557358308	0.0017260211040332077
0.4198370153523846	-0.801461704731222	0.0000516816585985117
0.14151692112846148	0.548099033013924	4.15357547566558e-6
0.03014715146766993	-0.290546970636695	1.8849351690302485e-8
0.35553792367602405	-0.69427528547043	0.00008692557091104775
0.4424538848678747	0.345980965916166	0.0013875146563595842
0.7002434874776899	0.557191099710382	0.004622402353149927
0.6728993206295487	-0.324646647447402	0.007741611829859289
0.5651702485001056	0.081846728835961	0.005340492978090215
0.09994320875254809	-0.774349747879871	1.0677332937525153e-7
0.5062061537236503	-0.374303818611796	0.002272120899671488
0.014649347116773659	0.743261356486761	5.877843721967367e-11
0.6865286135681	0.787087177898004	0.0007819102770127249
0.494824104922065	-0.760156349292545	0.00020837170472020916
0.6400456537844229	-0.651237077790114	0.0019000945584044355
0.04891039448154988	-0.154770066335085	1.745913609022829e-7
0.8938846267538462	0.736547909144371	0.005868626009537419
0.2968395363613447	0.517158047663073	0.0001295127471752504
0.47337423164398235	0.674766543045832	0.00039716720250724543
0.47915157435012956	-0.728539377685579	0.00025508752680092973
0.7145961292197329	-0.18025843805565	0.011577751504331294
0.643393100453212	-0.776774862538559	0.0006322720267389188
0.43762013304417385	-0.53975163336275	0.0006604700335619038
0.863933547242362	0.70372281495532	0.005826169378598281
0.16933002809253705	0.971647256282937	4.684727902660335e-10
0.2207432305032029	-0.267163572812796	0.00008159867996823387
0.958140714730568	-0.698296730749744	0.012490935147232509
0.7771300179302654	0.898726063621372	0.0002072489824305475
0.44313911985895527	-0.989860688616788	1.0860003451015846e-9
0.22825117874106085	-0.979773467839037	5.131550571522357e-10
0.9241695954673378	0.921063322973668	0.0006756761497249258
0.5833150979105987	0.152143170267214	0.005748632704966824
0.8292313573751207	0.903099804145996	0.00031423654744102157
0.851778830339157	0.721625645384732	0.004777760430857312
0.31531750675030257	0.241528035831798	0.00040266646430929374
0.6724144424137641	-0.426721143440439	0.006136957998722184
0.6551573393856974	-0.80190688926318	0.0004995161334142669
0.3301041449603298	-0.521609400950048	0.0002040812508826756
0.8393481148142032	-0.390060458034436	0.015008923532615402
0.9813201693297746	0.3364936493027	0.030870261489455052
0.5320934875215249	-0.856865747456977	0.00006069878225965451
0.8088146064358059	0.306896775111539	0.015109285295452088
0.5303490530696533	-0.498410799018538	0.001842300787208329
0.11334930994319915	-0.166347511767824	5.6151026925652605e-6
0.5114459936108601	0.794891032180484	0.00015380331412207773
0.29865975832208547	-0.457056354843385	0.0001743135667493894
0.6928552413968616	0.386534532912541	0.007591158602696383
0.9307408151776593	-0.863562421114852	0.002509430607356521
0.9129527799695581	0.904288948274843	0.0008892957812227553
0.4811534011018468	-0.139384551802959	0.0027339942235495786
0.2814298191140873	0.746059202514917	0.00001644224797954984
0.8754990984798481	-0.525939727352324	0.012995524826015936
0.7858511338481378	-0.957365053213462	0.000013879482366423008
0.4717241730771075	-0.695954230011492	0.0003253569201592315
0.5981572565171054	-0.66726762153435	0.0012480869941124057
0.9230678795715659	-0.962885763801876	0.0000865458398229544
0.7613055865010682	0.773137775898965	0.001615922079368716
0.4295401146595078	-0.200786127950975	0.0016045062083462997
0.5235117199782983	0.903807853489015	0.000014502598720056185
0.3152681859049018	-0.398933377885199	0.0002735507312801453
0.605506834159461	0.863139773531238	0.00010671413427101936
0.7983804768935451	0.693301488531227	0.004065223137702037
0.3705178685822057	0.211654472294707	0.0008456912824098647
0.7887798160264065	0.928631390932973	0.00007956379599996594
0.7079993965077258	-0.76472593397399	0.0011939133404786286
0.5769035786276082	0.713729770255519	0.0007193480466314967
0.954347616094252	0.923989215361672	0.0011747718137524097
0.8419777746983355	-0.839067271114791	0.0013546551642202073
0.24231975635377856	0.699041469431292	0.000013953060396587022
0.35812056208417276	-0.755055208509775	0.000046116126980947265
0.35970294405636843	-0.951551442136408	1.5229893306665713e-7
0.8102142732804012	0.3941425197189	0.013134989313521417
0.9430719531238176	0.721044723741841	0.009722218300544242
0.820552518387639	0.0992704612859071	0.01894001386754307
0.12538354860586645	0.61210461321524	1.6038485514238488e-6
0.5648663735707043	-0.921217643344233	0.000011143045323031992
0.5408385720559078	0.935550234169107	4.207691568757919e-6
0.4298662095190965	0.870882335859266	0.000013940903597513181
0.6276783933412404	0.750656962749736	0.0007520193011605506
0.7627077287505215	-0.90578575539298	0.00014408727727677892
0.6062889639604562	0.184337829357711	0.006444705146418793
0.8933609570119089	0.957154761133183	0.00007032899765469637
0.05297863770774884	-0.282588772790095	1.9248414275287423e-7
0.6357436014949813	-0.0254215774704714	0.008368777221162964
0.37462282812633313	0.674073821575503	0.00013347583502211347
0.3672134537254883	-0.107785566901661	0.0009095527841674765
0.7193680808085733	0.961178239831282	4.554274483278468e-6
0.14560973675491348	0.958568924027804	1.0306188637739402e-9
0.5558103152998156	0.15652632718506	0.004764466116712282
0.09072297905542444	0.955349185703679	1.689880043012414e-10
0.7793906412800291	-0.614972623565935	0.005624333616681401
0.758159597925762	0.788105001832074	0.001335613432194601
0.28871772036724547	0.128318878040003	0.00031900653083265684
0.9052228118915691	0.718101082297473	0.007185220564756723
0.965173204494207	-0.979184770452811	0.00007207719144581703
0.44811643418874525	-0.342978484631151	0.0014751528068947944
0.5726179208534886	0.933295563337128	6.6910051169741755e-6
0.18498879946330635	-0.439374809988371	0.000022699914658110167
0.6812121716099567	0.25923542679042	0.008984588405439179
0.47147671111560796	-0.29673609169816	0.00202107994056461
0.6443220680534202	-0.953186490584484	3.966396014349982e-6
0.343509104738256	0.71635530290562	0.000059207589521283736
0.7906274551259156	-0.869562247931595	0.0004894603533803443
0.7103144507439624	-0.433363688420367	0.007424555934126949
0.6442459240133479	-0.820927931661459	0.0003417586475307061
0.8387051955197289	0.402614768335235	0.01462005517668102
0.8752993617469882	0.823800920301807	0.0022722900949530014
0.6088786417223847	0.743375299270063	0.0006987193830877528
0.6799011386458396	0.466315356945148	0.005711441553632622
0.9542955839375713	-0.948560972638711	0.0004871187329585711
0.9300436208709308	0.563452160003178	0.01572931191385085
0.6613565476661026	-0.192969536311034	0.0087563938899371
0.27094343040284	0.597734775720581	0.000053770288007212746
0.7795426160126108	-0.529532875827499	0.007956242215114264
0.4945865236202399	0.41682059897318	0.0018272017692380726
0.35770148923015616	0.2814908687518	0.0006445377382705601
0.06291111638327346	0.275985208804825	3.9689518348240174e-7
0.9522790589379367	0.971899672736181	0.00009419022979973495
0.45913734287089264	0.615564625541782	0.0005322992859064457
0.31154297948692183	-0.804886930714126	0.00001132187197965883
0.6066719785111059	0.86050921360008	0.00011458406854849971
0.10721351549279452	-0.347843354994712	3.0274658431064417e-6
0.45568019647288627	-0.67404700890705	0.0003342723406592007
0.7603940695258312	0.733333707771102	0.002343822088743428
0.4058744970102886	0.796376970657123	0.00004738090420915853
0.6700244500893038	-0.824687314535467	0.000399163802158047
0.9254966643242314	-0.998641024366298	6.159184644552543e-10
0.29686112237958395	0.91395552421667	4.935572777880884e-7
0.8621220464230486	-0.783051567530845	0.003145493100139841
0.8103076025794684	-0.810663851861729	0.0015239302315165149
0.8181023075823798	-0.191790096783777	0.017765694329752117
0.4000618217643557	-0.521088832248756	0.00048452453696062154
0.284456361522223	-0.00364098443160518	0.00031668377477483094
0.3996465514851008	-0.699462638630475	0.0001436415430534226
0.6092008957189492	-0.406979289564861	0.004410422780931235
0.17105524273271477	0.279555600961181	0.000026438584632387613
0.6355142300217791	0.543708591082709	0.0032720015042371404
0.6411445841113452	-0.91019166793978	0.000037720195928756825
0.32539140442983905	-0.578774842105759	0.00013951893703359282
0.32337738021396045	0.283283045133271	0.000414875876449754
0.7334827590424832	-0.748404295062902	0.0016953231689065885
0.42289408657660016	-0.250403587359142	0.001395720399086794
0.1295101517573776	0.500088891234412	3.6919120758339984e-6
0.7112119658353308	0.619968574064634	0.0036624402284208997
0.43442831923362535	-0.324662737941805	0.0013504802983100917
0.22481621575714011	0.886328607692805	3.5664455586164787e-7
0.678892822117182	-0.579695548869653	0.0036707682829290244
0.09767420541704733	-0.847722295960287	2.4163698453288894e-8
0.636584936357861	-0.456167422482351	0.004549296386275868
0.5775827487405906	-0.634885400509793	0.0013300367921021965
0.118689047865361	-0.987574364653365	3.5791844845095222e-12
0.9711373144220579	0.922748679515465	0.0019464097135718477
0.1686073691654675	-0.966086749857833	9.25657280829882e-10
0.22778044814112974	0.101662224133863	0.0001172588012222146
0.3926138379284553	-0.339244970983419	0.000845849584149476
0.7478953963985846	-0.381637981635559	0.010133732874322494
0.3657658008342919	-0.957942516424193	9.694046812805106e-8
0.764563247333689	-0.765104282319138	0.00179844997976642
0.02926614596559341	0.551294940379127	5.651755756054608e-9
0.1804987786693305	-0.264350068012088	0.00003441816693943471
0.23458563619079986	-0.815852796403385	2.416640078521015e-6
0.12684284538717303	-0.862949730087681	5.1681471546668214e-8
0.23456980659730603	-0.758262995301449	6.006889184859054e-6
0.5073394681685612	-0.0217675221097342	0.0035760840146839353
0.9402478269331798	0.676999752663924	0.011590871769980941
0.6255794941989152	-0.653703496167008	0.0016850900387168988
0.8255121770026637	-0.145662582195417	0.018859436841113984
0.09301962795681556	0.453352512606996	1.129360895347417e-6
0.5611540904115071	-0.730732558655643	0.000534460176712986
0.1020814167803462	0.149773400520998	3.6927374550818076e-6
0.4159805921385456	0.990190859164923	6.654226761185741e-10
0.7436957285958826	0.458622399446553	0.008244653531830555
0.3625933309546693	0.528727094221658	0.00030036823903858566
0.5688790598549561	-0.900674342138055	0.000025952455287733114
0.8229261966142424	0.264569074647474	0.01687542130514152
0.8418686475642941	-0.840660040207046	0.0013212919480879676
0.9556136017657709	0.969350827542657	0.0001361638636133812
0.7008108511316634	-0.529988154591422	0.005173687697058414
0.7757168548732921	-0.74538131470844	0.00234693331282979
0.19797206835303985	0.794595444568015	1.600056782347317e-6
0.597216510372204	-0.512778073084803	0.0028704346380806164
0.965385040583822	-0.915045831788365	0.0019585329330851463
0.507138035760291	-0.498024437686534	0.0015230908049469018
0.3749042500286439	-0.795447395345446	0.000032529970587113786
0.9348926523257011	-0.908349050880191	0.0011639676798949816
0.807045432737648	0.788805168865384	0.0019220737354249614
0.8493498001190642	-0.982922419670641	1.3672838224384056e-6
0.3788877971884461	-0.919850794872631	1.3173313911029695e-6
0.284495605350127	-0.865433033020809	2.0280928155521397e-6
0.5042041883078227	-0.714944267020259	0.00037369432260192894
0.6967086467324791	0.719386360251625	0.0016984222789516857
0.9607879726019346	-0.796885452045654	0.007588054002258582
0.7444350905909979	0.732033327160412	0.002123607025493258
0.8903048062170177	-0.789250090721498	0.0037693203263634194
0.6588590849213745	0.0233729742200917	0.009491037886900082
0.6753430733838591	-0.50186538485227	0.004943399103500236
0.11836143425881177	-0.681301336692166	6.893609449727016e-7
0.3171479111424658	0.811732618941953	0.000010955433723295778
0.4838644032420708	-0.19462021766908	0.0026428276656606264
0.7371637110280439	-0.913539352443207	0.00008521654110292239
0.3151977371487135	-0.818957512122019	9.324107866393707e-6
0.8039499740605793	-0.835084547283031	0.0010275631687545132
0.8291450857815221	-0.907020850340122	0.00027902022893527156
0.7363172757827362	-0.627235342424348	0.00410593356947692
0.29406007920873983	0.454988709244198	0.0001640634756291958
0.4952620820083429	-0.880344374377309	0.00002269889607246981
0.677428887617083	-0.919415610623842	0.000037412704032664456
0.5692357668090329	0.0268031627453528	0.005578866856964828
0.4441433386931253	0.996407098563356	1.7927300855781773e-11
0.22993353916478482	0.691505444123247	0.000011840475121264199
0.5360174152886912	0.712490447449303	0.0005123627747787448
0.9711541860868391	-0.582152715704606	0.020161270929474787
0.2997302683943109	0.364683725493954	0.00024341097069285731
0.3508721171484373	-0.546104931972316	0.00023674101993060266
0.5996435020796284	0.548526278835896	0.0025073529950630645
0.9486382219530064	-0.951842947834958	0.0003502713202889697
0.11673344780880002	0.453737154132343	2.9468291228601805e-6
0.7206598091290402	-0.865646146648437	0.0002835291953441243
0.35058294343640695	-0.902015055728631	1.8371666544094031e-6
0.9009671652798973	0.782733410613565	0.004395117110415114
0.5731805396627803	-0.479723321620102	0.0027436166372771594
0.6867374230365137	0.281133073037235	0.008958145821009733
0.18979193053439086	-0.229723738369798	0.00004565485044776228
0.7948940299809387	-0.832244984012442	0.0009935147581968393
0.8236857368094809	0.835590510286776	0.0012106153142041323
0.5831347357817056	-0.47596248154744	0.0029861027716096473
0.5611847814225253	0.0594362104412311	0.005244775716014884
0.07192841345190705	-0.744399340510411	4.013145192423734e-8
0.7007014243269396	-0.630297635866256	0.003239973516667123
0.023662492499026303	-0.736275627598557	4.5063388239969e-10
0.47241899738615006	-0.575836386078112	0.0007691830809212883
0.5006204396687455	0.736318483538688	0.0002901399796804769
0.9577694840611308	0.857290228092492	0.0041703197414585174
0.08012091134644095	-0.451584900819128	6.08442426352841e-7
0.8236242792589752	0.440043838072141	0.012651528687731789
0.6333133680544498	0.481668019867761	0.004098554114200698
0.6713313442184967	0.94267742886111	0.000010877296657099562
0.5966913179321941	-0.748550889473685	0.0005986485652138106
0.8663094636963811	0.795215240786616	0.002888333782799676
0.8055060108323492	-0.275029491789245	0.01554459909761589
0.7570924880647788	-0.591618161725379	0.005521636098787756
0.32935297685301523	-0.199798278609299	0.0005187240054847535
0.9552233904624017	0.914928265466227	0.0015162848818235405
0.2709559181164496	-0.356562825686683	0.0001600552686236964
0.4390864076525552	-0.0392261288283666	0.001987122555089511
0.341328299561858	0.685370398004183	0.00007803627151584534
0.13059948729399462	-0.227205806852309	9.294611762303507e-6
0.75773365389076	-0.890877765506943	0.0002145061252558245
0.160536433861029	0.613647278089254	4.645475994894388e-6
0.6720606005083283	0.538182942953541	0.004222109768017567
0.6841374678681508	-0.349841308545959	0.007836468123201025
0.12844928439057912	0.952627890198034	9.848552129536695e-10
0.18583573613403484	-0.90587317189347	7.27737127846732e-8
0.28449557492839816	0.862396776766772	2.1948855004252773e-6
0.7711835675247846	-0.381251719540938	0.011312022055685548
0.37909770847083446	-0.647945280018139	0.00017475041391006255
0.2598539664344332	-0.6426802869156	0.00003196124150273806
0.8215170650685119	-0.364415819421113	0.01456553457831389
0.31496192497286735	-0.622617177122557	0.0000898030892558831
0.6830634420125903	-0.870657221102572	0.00018099061735602152
0.24779936017491636	-0.774979950905513	6.129656074473207e-6
0.5098489149626698	0.447509895035517	0.001880949510276599
0.4956199818361765	0.952127716505999	8.453153096350081e-7
0.47194755370833985	-0.189061886497232	0.0024033477946089313
0.9218184735872925	-0.970632523782755	0.00004126244373807363
0.13494498875894745	-0.715579961732669	8.490376270847385e-7
0.6014490843865284	0.338672012657652	0.004937370435041604
0.7476015634227694	-0.159746268716038	0.013666503107884613
0.07368771672651603	0.678795148228371	9.376920690493039e-8
0.2835843855077972	0.357287767872564	0.000195028618467059
0.785604633778143	0.786718549405183	0.00167021507667139
0.8993268086030454	0.352258452420718	0.020419448285490357
0.386922158161555	-0.557857507705352	0.0003455648202498503
0.14004002023150453	0.696474639735629	1.2289027069871524e-6
0.6587270992464737	0.264098915448255	0.007913226416973283
0.39962544065073596	-0.95667054735321	1.7449993200523937e-7
0.6774723742920646	-0.677155345135836	0.0020646420190165733
0.7731296129958638	0.60771354303477	0.005616907075159511
0.6952346271995151	-0.150456035901256	0.010808087037656096
0.8756738093638917	0.952139775050276	0.00007232426670126294
0.6984420235927998	-0.409586856592346	0.007405842110781426
0.8283435618451461	-0.649291672267364	0.006302698080120461
0.772820775127823	0.478399569229723	0.00902435973101161
0.587956746643651	-0.760531366552099	0.00048651956928016596
0.8634816761204649	0.976632404248152	5.427996930144842e-6
0.31908019161185247	-0.441988064330793	0.000247947209290399
0.9215832537345198	0.854090381367065	0.0025356772399791907
0.6888790984062241	-0.718324603117011	0.0016216629312924861
0.8297083680668387	-0.53603262789795	0.010041727834818753
0.498991587025427	0.415625310115106	0.001903722605288934
0.7711262171769317	0.033692839345904	0.015926725508251263
0.6090865234013813	0.881613124699609	0.00006919955280124705
0.6057905852015888	0.670953008308812	0.0012878113389706311
0.9690608283318789	-0.95616561666724	0.0005687651749762293
0.2666058731727822	0.276978623866816	0.00018152294010472975
0.4211573228986775	-0.493462826647506	0.0006895421600303643
0.09974395773780423	-0.931180007379717	1.358642851560341e-9
0.8349351344081682	-0.452168387216743	0.012949410084705185
0.042244511994911374	0.842460893940076	7.935761139184872e-10
0.5488782680334972	-0.379243779008199	0.003126396649475856
0.5456518143687666	-0.401306277514215	0.002877048035815708
0.5819307192085295	0.961635776128244	9.73167645534239e-7
0.689570589443376	-0.145225891105734	0.010551030344225106
0.1920233580638595	0.480268528737575	0.000022398873530072876
0.18544086531515144	0.583761227193597	0.000010815937570307951
0.8473504779090547	0.115718356769995	0.02073845823438199
0.12348875050606561	-0.366046766822207	5.203180745101299e-6
0.08313283793711473	-0.265347729685657	1.2917420852533335e-6
0.8161550377221682	0.726958731307976	0.0036048163819408065
0.291534317263145	-0.566721050079542	0.00009116196203606086
0.3277953780201141	-0.112241740751237	0.0005581699283636831
0.20521246037726995	-0.952255533119111	8.78498233784347e-9
0.49595582226017915	0.76668431059646	0.00019424707641475434
0.9422066693437845	0.984428148635574	0.000010436963308676066
0.43907005646640523	-0.677934036106705	0.00027182838098322094
0.8376626519424611	-0.318208814621226	0.016721485395047555
0.6573682582660559	-0.848750468160101	0.00023200900283814992
0.9522163170810662	-0.517722841563888	0.02005094575530192
0.6362004170437271	-0.115787415556232	0.008117657314463417
0.44349631179365284	0.463332610401468	0.0009762466860560726
0.3949483664526938	0.593858461941613	0.0003073739921968398
0.6949941693748453	0.734702414416668	0.0014645219210606517
0.06379549439751503	-0.00242947272089496	5.717841674360741e-7
0.3856650969270112	-0.491813478522109	0.00047005097639917816
0.9401812559978661	0.118753308944035	0.02873846598085337
0.3024302883086499	0.832502329801523	5.857801079732506e-6
0.7771633726769446	0.232072511713437	0.014527901590730682
0.03675518154718839	0.271744373669253	4.419912204434641e-8
0.7032987309270864	-0.586923916155218	0.004121092231337561
0.32229730457711003	-0.666600263091213	0.00007058816102982265
0.46821633634834386	0.702099543699741	0.0002968035906112592
0.8505817892402524	-0.516596467182223	0.011804636117850925
0.08814432631888083	-0.864882542115723	1.0038461566174578e-8
0.7995440022650218	0.14973025366454	0.017040233045921407
0.5870922954374427	0.796229803400682	0.000304706793236688
0.5057871921524215	-0.673109004124517	0.0005485493855159587
0.6228746154330458	-0.264071366722315	0.006444562745673911
0.4185282476902794	0.536395996863946	0.0005502604002205208
0.6607453411571208	-0.53638009248515	0.003966142358220464
0.6178441012511058	0.885499060853432	0.00006744368575818061
0.6850707593168438	-0.653959612515597	0.0025402931161717882
0.9362159299000711	-0.937544649981183	0.00048648248278581604
0.6427599579197422	-0.556375297856838	0.0032451571700602934
0.7326329714002271	-0.797686550741134	0.000976841098006461
0.3359933596347665	-0.601374994802698	0.00013987579644354696
0.8181846794173437	0.965930531916643	9.794784380580771e-6
0.648472706076953	0.103003298077938	0.00875110890787517
0.32540018871241744	0.603527978757746	0.00011909455151153617
0.9536373561441859	0.997235876725471	3.767965560413463e-8
0.7803443204709206	-0.330107679012655	0.012926801016125604
0.7746903390950546	0.768006058373176	0.0018797640532481014
0.7223252832570862	0.0874724319196011	0.012730422892451765
0.5853983256842604	-0.898256315274869	0.00003323243051205263
0.5010973096292931	-0.922199289786109	5.35398299952178e-6
0.34842899845056857	0.231297446893387	0.0006304666953854598
0.8662520135321211	-0.795061137706339	0.0028914776351255827
0.6551531481419172	-0.584043954390321	0.0030890544835698486
0.4646512122032576	-0.591504783703415	0.0006525535137970705
0.37580060236697205	0.923208682683075	1.0782757057556739e-6
0.2591340772635167	0.235191645383983	0.00017381504028910253
0.13786772834322183	0.486297466142906	5.1702165122312635e-6
0.6550246955178639	-0.415019847524602	0.005726150968321006
0.24762281721453314	0.451579437160345	0.00007767200050856803
0.15855152360220648	0.0731309836470216	0.000025291685373587367
0.696160880216879	-0.936655699641527	0.000019934435819961506
0.8070119401328937	0.764429838449895	0.0024632101281552047
0.6090157054494907	-0.063604353717585	0.007105371271966172
0.7845927524120512	0.978392204094534	1.1961103290201488e-6
0.8508678381500245	-0.306563072146743	0.017897056591989875
0.6870892786849168	0.347250511434054	0.008001799859149108
0.36314272639412637	-0.470404615182301	0.00039364747531215824
0.3240676130182465	-0.282795988163659	0.00041915839308404837
0.7757086860747004	-0.561254451257913	0.0069463173448360786
0.5728889306064656	0.650247358747377	0.0011562564103859145
0.2419834747014033	-0.305493918578677	0.00011167067744672232
0.6621092668856764	-0.644365276651843	0.002313778776682737
0.5872251804736637	0.930062858683386	9.227756096034301e-6
0.8162741170461157	0.647595834625114	0.005920328628304884
0.03856712060349546	-0.0461522536008954	7.209791393121782e-8
0.47962551595497227	0.541968905731357	0.0009813884977880577
0.2503758632733822	-0.359071308230853	0.00011241845421037768
0.6768990507007502	0.337221877632926	0.007726295935146779
0.9452384641525937	-0.985921681625265	8.46354823775762e-6
0.5881871182369318	-0.733630638919682	0.0006520507302901024
0.8823150081396319	0.136660807709994	0.023236194092361932
0.906593469184872	0.53506884272302	0.014862526835924662
0.6272845157792424	-0.376170686746846	0.005342143162403046
0.5280887360863165	-0.347753119642877	0.0028864537630151343
0.45628186362287587	-0.905532409077521	6.401027471637959e-6
0.1250588594110735	0.504095472324838	3.1136331778978974e-6
0.8792400841225553	0.189915708476552	0.022285081854507945
0.7902222993629385	-0.948285252426495	0.000028247006685170547
0.1426944327073268	0.92609712292814	8.732631084047032e-9
0.32116579374975995	0.929377237647563	3.5164645162120427e-7
0.8672086150105145	0.601215868730769	0.00973592492255145
0.32773552181059956	0.739039362245891	0.00003675656634248103
0.3304743217743317	-0.16106881518621	0.000552386282127527
0.15462625066682162	0.682907768119239	2.1781086764510223e-6
0.5686396162937651	0.871879137608297	0.00006069955556267762
0.837026127044019	-0.915198112910203	0.00023434708902415815
0.8078072465689536	-0.214538520380818	0.01673990230249625
0.31598764729141543	-0.911640999511517	7.440091334584534e-7
0.08510724927936296	-0.382857825183154	1.0248987336572278e-6
0.08867798556624973	-0.138815373853041	2.0764619384091226e-6
0.49983464805706623	-0.199340603430376	0.0029965096982975015
0.7259214543456665	-0.990369773283284	2.562910373661647e-8
0.5195447965016484	-0.272246632980209	0.0031456161304855793
0.9217874019998005	-0.9029159496864	0.0010572007125680973
0.1581445758994038	-0.0710498463518041	0.000025044394805809904
0.17970130403437468	0.602243175179256	8.292199889183084e-6
0.5366601982059839	-0.9383160363666	3.428046136577732e-6
0.20103861837758918	0.983392494886002	1.2791062447475799e-10
0.5266322901091667	0.302664521527366	0.0031420217852407947
0.9203907650802262	0.982637563981578	7.171232741711551e-6
0.520836137585471	0.645121537644666	0.0007753810889786512
0.7720703278400818	-0.803247791578873	0.0012355899019796882
0.14342876066839025	0.185198021008961	0.000014800924282643224
0.41238298812173174	0.595437376400905	0.00037065493188132595
0.684021739697089	-0.773789851464544	0.0009004682634121015
0.5134098324093349	0.450922129813294	0.0019146658242348775
0.8207306691106315	-0.917520136946605	0.00017856061550852343
0.33339356282000193	0.945235570289861	1.6334634367322124e-7
0.11026992837431562	0.836469348135566	5.289271487608918e-8
0.3248427117955128	0.957207742498113	5.5719138328807214e-8
0.9539920505414577	-0.370180705115198	0.025427524171933755
0.528528403604843	0.663842259679283	0.0007233671499143349
0.016671576603346547	0.873762175903744	7.793989192981434e-12
0.7368197635436187	0.486067021610593	0.007341081296826211
0.7171415494977155	-0.0387593358969194	0.012612244242223073
0.8861808899030877	0.979338716924686	5.5375316991637415e-6
0.5562239750808906	-0.981107734468982	4.8877029322224145e-8
0.07784152443004534	0.712732392219133	8.24908957664852e-8
0.8854978344654707	-0.0065155622932505	0.024258269920181978
0.7194459552585919	-0.80145229546262	0.0008392105196582873
0.5473324779374799	0.399837798137856	0.002925369524550314
0.10749982255253161	-0.915491166273617	4.123359966941896e-9
0.7765992184399491	-0.862932322531531	0.0004939274634546945
0.6420658747754677	-0.745282285058961	0.000890436593183804
0.5730104842113081	-0.00700798413670136	0.0057300499699879485
0.6490654106411271	0.653234826036823	0.0019980096830932987
0.6798916089980185	0.349971867189266	0.007657702449953005
0.7227495786482402	0.973688666894027	1.1393444735908344e-6
0.7376210885110583	-0.00784051435157568	0.013867221052991846
0.8572496900032466	0.948840442491524	0.00006663445761373499
0.0736523036704363	-0.725481997690812	5.6259345449517614e-8
0.32456100074858235	0.455312270832594	0.00025397248617718774
0.6260338932678456	-0.947633528356482	4.907537267443652e-6
0.6658328135059808	-0.59339019945568	0.003159714480174944
0.5752976378455534	0.495903626258526	0.0026232083506568487
0.8757842040837045	0.0943139866444018	0.02310728623958374
0.28167623384464385	-0.736778165506831	0.000018488909375646918
0.8424415788465079	-0.704714799723483	0.005017276502491406
0.019650692312029892	-0.833208419045706	4.233579775792221e-11
0.5010963712844234	0.253049483746842	0.0028063303203745456
0.8573107014472762	0.692471577050457	0.005961750214876664
0.954545272772563	-0.94559897459831	0.0005601922324777204
0.6850388820760379	-0.689915804150511	0.0019815262641263627
0.7549457394093501	0.393033632671921	0.010231541452508389
0.5761333592808933	-0.659023037950413	0.0011152391491157413
0.7600256615484948	-0.0852732811414571	0.01501414326752114
0.025730316987400286	-0.0435789229761815	1.3932937014208648e-8
0.8047662230059246	-0.835596568458338	0.0010266708814111322
0.7582946256744271	-0.638377090253042	0.004412082943515327
0.5775120024008791	0.928911208369078	8.838655620996331e-6
0.3143552409987536	-0.027267055365907	0.0004854042407202333
0.8595010057925557	-0.596102968652539	0.00951312184094149
0.3930193384359071	0.819738745444517	0.00002720286017663884
0.308580564917281	-0.267516053632359	0.00034947947998888054
0.2814759956049767	-0.781251104796477	0.00001016966765573727
0.28966772986753847	-0.262635121524644	0.0002680507821408435
0.27099886585474725	-0.565779666947099	0.00006592251214245096
0.7461136128804268	0.842550541210907	0.0005561238461244773
0.6370795854873234	0.614825242516381	0.002324905171421933
0.7355494798451409	0.929940067366399	0.00004221108606501302
0.9163577115679383	0.549413644021783	0.015087413756593223
0.724018997901095	0.783429669084845	0.0010901442792733225
0.7194981905639235	0.679981971445729	0.002681777021425359
0.46545813830237154	-0.452635934430311	0.0012520519322736562
0.7193404951767534	0.946764107848232	0.000013946885492850758
0.8198964986732579	-0.948886494311182	0.00003946129277986982
0.11649732714760541	0.893715553262678	1.3901777321603184e-8
0.9210939285808997	0.646990732422548	0.011327591539161849
0.002148056261581653	-0.21953483230285	5.333516171757293e-13
0.7228296053888875	0.764245454524436	0.001338863547059814
0.7909946536112412	-0.673279750516325	0.0044033392707775645
0.8223544848815381	-0.333795722926632	0.015360111723022495
0.6234927740913762	-0.225540367478872	0.006820628533476812
0.4718715357725598	-0.812339136206471	0.00007763971905433377
0.8593545512523674	0.988803420837566	3.4587312068152684e-7
0.7043183810612805	-0.212685769744232	0.0106807327414099
0.936975233275517	0.77933761215332	0.006422130694878396
0.2956147058380997	-0.134678026272735	0.00035114547332430187
0.8317309350998667	0.95919006976159	0.00002200688412113054
0.6185911994373258	0.979744831149244	1.2933698636761854e-7
0.8738697340218688	-0.744654908321274	0.0047575194914632685
0.6718375737419496	0.244774915487403	0.008720967831765927
0.8601150108598051	-0.988479761107869	3.905651496488955e-7
0.017560989280762083	-0.248189271138715	2.3279917898025258e-9
0.4547250227260196	-0.21801592049689	0.0019868331220122136
0.4868778952476277	-0.163642953596867	0.0028044038140777267
0.6404151179143548	-0.520435119973304	0.003718009542171092
0.19301987314252184	-0.768152714585756	2.1417560651006675e-6
0.7838789266453259	0.969658627727903	4.0820899500687355e-6
0.5120578117606206	-0.453628609693873	0.001875846751320139
0.4196280921295627	-0.786582494438887	0.0000648171084099776
0.6166147268596223	-0.623835672195072	0.0019095153945331471
0.6432415005662697	-0.381862235402625	0.005803614417814009
0.6612296045516712	-0.860368700460996	0.00018832664028730397
0.6667553333618934	0.714593322907891	0.0014289077100199208
0.9748439649809152	-0.628693755819152	0.018692438966255467
0.38500985946392186	-0.927562648399273	9.86847601964768e-7
0.8448837244685479	0.557693813516251	0.01010018234682465
0.7700790603730521	-0.763382110623222	0.001904193470058775
0.7203939384026707	0.964498515745861	3.3341469757673655e-6
0.6893838773122413	-0.317827898914221	0.00855509356198584
0.1292518391242115	0.706753555631838	7.758837796843715e-7
0.18773067703579013	-0.646310097320012	7.166234897863893e-6
0.42469421141227226	-0.875822764810019	0.000011441149848989031
0.4947224946456777	-0.247725856388555	0.0026867803765773003
0.4963013186067631	-0.619837866611518	0.0007380361672654375
0.3665494568100952	-0.914779074707323	1.388870606761023e-6
0.6766306424735696	-0.160844202325096	0.009767337004557697
0.5521822243579436	-0.537141264006331	0.0018561247689215775
0.4593401783727331	-0.356045785603974	0.0015855845821643227
0.32518533060089505	-0.631345195726776	0.00009754491663689474
0.6104639958771069	0.323594319956191	0.0053903310180610665
0.08698966116576635	-0.692211357052696	1.65078927851341e-7
0.2002168333084946	0.421594779992682	0.000034342009196555495
0.9323356178091274	-0.71067354600956	0.009306028938269716
0.6505397174285642	-0.397648428281516	0.005831389596938625
0.4948262437568467	-0.953306616749744	7.628562922849868e-7
0.7452823511956664	-0.883244974100014	0.00023354575918885833
0.8416646303936081	-0.033142841269323	0.020799834073054562
0.7909426962719689	-0.812321283956311	0.0012756248287122537
0.40418786129001416	-0.684026204645394	0.00017468956188350005
0.5699459337504539	0.516261874605906	0.0023257528811593954
0.8230777387804188	-0.464235609150369	0.011915053762370287
0.06411815953016611	0.682620084836967	5.0356444777337866e-8
0.56937240364465	-0.650175459044307	0.0011248003211591516
0.3363557196870967	-0.879873051674178	3.09717633973635e-6
0.6957845552755042	-0.888855786389175	0.00012697101491468545
0.44143704987286553	0.00693395210046113	0.002040623262408267
0.8305968964577489	0.748419564839512	0.0033649939625132524
0.5237384769138926	-0.430223044235333	0.0022285933973865265
0.15806846388353077	0.00212155722708819	0.000025463589277352696
0.3744407728467209	0.259575680413477	0.0008183750211276171
0.3281133957072725	-0.578192966581265	0.0001454205043853159
0.874351208621628	-0.816015899962594	0.0024720014185725067
0.5389814646512201	0.998046334253119	5.105727033230214e-12
0.9664350725995237	0.715432858601227	0.012740159703761045
0.5199448332571872	0.807812852147973	0.0001370290677052423
0.3233416882697071	-0.486580658488614	0.00021917099074108336
0.6964442455761415	0.794636374486616	0.0007670359371885324
0.574740070219528	-0.0897049878090274	0.0056694169438441305
0.8784829942049547	0.075994261706394	0.023451090026303714
0.6249638788413736	-0.114366153478555	0.007620423190518426
0.4573094462808882	0.224519177477872	0.002015223915701708
0.693007340218025	-0.197896429680078	0.01025856664290076
0.43303197029371343	-0.21502068796757	0.0016280546869726754
0.19903340439470674	0.225894169141943	0.000056402981128194564
0.543519240934213	0.764440705533547	0.00031424547398564863
0.27326505221689135	-0.815500235575042	5.002686915485835e-6
0.9067523559634588	-0.959878262087989	0.00007525562869687753
0.17730668628922852	-0.869920885712066	1.929393195627312e-7
0.574131046641612	0.814788474550247	0.00020432026243309294
0.5199876161412732	0.0771879660242306	0.003878474143041224
0.3146029679858985	0.418511267371068	0.0002536863755990778
0.7746968980456442	0.88454792123743	0.00029790882592165165
0.3827739863340715	0.062596736868612	0.0011118580368737814
0.19588442814885587	0.492933480316372	0.000023026168394883533
0.55455518635849	-0.539201842547977	0.0018730339305878074
0.8991944329107564	0.779560429172876	0.004444083625650287
0.11012829507458048	-0.665445927296802	5.877847184438111e-7
0.1969145169164484	-0.854516334489026	4.6811077024094166e-7
0.7996866059154053	-0.829823867818697	0.0010729430711281579
0.618769501871825	0.0447092785920741	0.007568313267574115
0.5573086783972353	-0.99880759174925	8.842103674689675e-13
0.6352248899843549	-0.796354498627062	0.00045834752879227826
0.4337155035033105	-0.907331836952904	4.55325591055844e-6
0.7041191183388816	-0.777895886121107	0.0010005494721077007
0.224778367187434	0.34949950306268	0.00007214825519478445
0.22850074631717204	0.494685522531844	0.00004501919352109234
0.7189543760414184	-0.33709264196583	0.009603259904438523
0.3637259602467447	0.772361445151073	0.00003949941196614144
0.47499231609271997	-0.843168649396119	0.000045021424149494533
0.9342350798036335	-0.926247523594957	0.0006975516195127495
0.9167761562139004	0.747342453831052	0.0065929031479405875
0.6342551949336551	0.566595353971919	0.0029267125659731457
0.6204602568955816	0.654100933964254	0.0016189867609596202
0.6320102731344445	-0.336160918658714	0.005998609831354746
0.31985650901962837	-0.286372020537104	0.0003930559982293487
0.6033779808348932	-0.0263053740440502	0.006929197319444246
0.4447027977556786	-0.567641133824484	0.0006134872333965332
0.27595550944254466	-0.999159718110994	4.18138051877389e-15
0.5831135842952168	-0.487589590238199	0.002862814443571987
0.12859427504229531	-0.644752553739233	1.3784152126494847e-6
0.7334791145821646	-0.402431374680338	0.009025956697582455
0.8717041181996518	-0.781540914286432	0.0034512767118630573
0.5177207101332202	0.158852322839889	0.003602674588414241
0.5015772780136514	0.452399602010065	0.0017256984847586916
0.2853542261334239	0.15653894654372	0.00029486789671017593
0.6470365539386691	-0.923020325508159	0.00002368393680422147
0.8260661263247089	0.887380113552267	0.00046215877158317366
0.8721448894067281	0.86461140017436	0.0012076185782799917
0.8131788042877041	0.945603118030104	0.000044354536871534536
0.9132984357152185	-0.495838183487203	0.016910419670585167
0.3900428375381466	-0.770284507788336	0.00005704971310103202
0.4937804494822436	0.857063174068396	0.00004061229411974226
0.6501888643278845	-0.0133059254650009	0.00907050173225386
0.5883425433355713	0.192135565443661	0.0057124340827942426
0.7571394611623335	-0.953772667355766	0.00001301757390727458
0.4612234538699972	-0.876092624690397	0.00001749769715548365
0.85943218777002	0.409309478558479	0.01577682949423957
0.9797733634204631	0.865508574945796	0.006141014502683615
0.45724770876434073	0.23965087991407	0.001968838425387228
0.47179802689219813	0.731409652086808	0.0002296712442491332
0.4279683124226538	0.927870146513029	1.7070698943441933e-6
0.40253539466943494	0.643270608313678	0.0002392110561360334
0.8971318914344403	0.927657283480556	0.0003404938585964059
0.8923258733506932	-0.88481278785035	0.0010382770302017803
0.0823081167513991	0.241102470199599	1.3033948158442073e-6
0.2616524915176444	0.992492542022962	1.9914163713862053e-11
0.8478936629320712	0.970732499191026	9.07823929600079e-6
0.38119160933213025	-0.37026785537663	0.0006855874527776986
0.8247887494106487	0.721320621027187	0.0039839227894752265
0.504013590933463	0.599944564279601	0.0008953529637826128
0.8641533719162839	0.445354934576103	0.014987633644092847
0.6930938535606079	-0.40685225355735	0.007244477359282983
0.9449709639941465	0.113750756350232	0.029311139647987355
0.48761503500850806	0.383462990026587	0.00189669606025187
0.6488398009360573	0.866489342009555	0.00014676205418115063
0.3021878537485638	0.85667322435012	3.3999060780465657e-6
0.41517839916540944	0.00760448351374295	0.001582865813163268
0.5465275099597747	0.797036802192499	0.0002086238821614647
0.4611752168572207	-0.777963989594861	0.00011682445058053047
0.4379158135959678	-0.865264025355349	0.000017762199697342623
0.3903210709112366	-0.602467453493871	0.00027578981680211474
0.3314988199948276	-0.948637887978239	1.243146197535185e-7
0.5361965892168894	0.371693246547048	0.0028981907437635426
0.5500478116701135	-0.383231153680362	0.0031211525665379145
0.020549257337314795	-0.173017957047603	5.010354318496641e-9
0.4171727292830676	0.641143814614316	0.00028676425301109537
0.7077744605472912	-0.178555054115117	0.01122583301997434
0.7687632133627126	0.600135450617402	0.005675142312424079
0.6233455784626208	-0.268182906215481	0.006422526941284796
0.41321099371862763	-0.878220448471719	9.273721128209338e-6
0.7520074342862346	-0.852767040417983	0.0004853396131693508
0.47578621702777046	0.256113714688134	0.002259466799678706
0.8746472763194767	-0.923215177965816	0.00028643206172440275
0.2937546987155028	0.829096449696161	5.451166863119391e-6
0.637021905661902	-0.502069550056173	0.0039020964505762767
0.5399131761731046	-0.941470533628631	2.9332488067171264e-6
0.5024614080707759	0.884405522186443	0.00002181129649804685
0.8693621612504538	-0.7101594471916	0.00581209927655302
0.2481466543165634	0.351189064980644	0.00011059041139605371
0.7611856419321056	0.792663999784512	0.0012947380710939629
0.7717429402724139	-0.902472475762222	0.0001753086264074914
0.77435390946819	0.98946646497852	6.868824769471106e-8
0.8484204652485753	0.294848703336173	0.01798965956143024
0.4907875652727046	-0.100167441059455	0.0030463684577226023
0.7758972349488207	0.0150947863837459	0.016267480845886858
0.8840381547568859	-0.673021298540375	0.007883060074157056
0.9462097935583758	0.747375373124525	0.008706493644264629
0.8781537895073187	0.458712283848002	0.01551321079565922
0.34891388945995416	0.984145553023808	1.6946049446399201e-9
0.432622124967101	0.34907561936346	0.001251340817913235
0.7123092098348335	0.889402914118158	0.00014577236721956553
0.19904609859098313	0.612505638256404	0.000012117796448982175
0.4071361578585434	0.135905273443839	0.0013757758014201927
0.35302152450312213	0.735626669511997	0.00005447524782288261
0.57894680120739	0.754719174201433	0.00048168510162927307
0.8761641228412755	-0.800963140729119	0.0029647004064438437
0.7863713718914483	0.876411472797847	0.0004045155660457413
0.7160318889777882	0.394609468017402	0.008413660957965623
0.799041954742592	-0.514135049376617	0.009236410735825321
0.7540580736699208	0.0581606414780562	0.014769548064559395
0.8010994779583016	0.732847510197491	0.0031081784585244286
0.6371234578339661	0.356223613994429	0.005930834768564812
0.9421001071800742	0.834013212597014	0.004237829210214088
0.14290443372916423	0.43115340318567	7.685678108836454e-6
0.7827654668115488	0.979155332376539	1.021416457650285e-6
0.24543767525275287	0.736240513669431	9.80379170647404e-6
0.3805576455024122	-0.00830230111230136	0.0010984319603658465
0.39232339795835736	-0.928292239173443	1.04982191669608e-6
0.30166125982201775	-0.0977011823917553	0.0003946578990564158
0.3632436897141969	-0.847944600836823	0.000010366666309387988
0.22491088694131942	0.202636429905505	0.00009924126633610078
0.40838240374315726	-0.545996207601299	0.0004694884331200791
0.6152393822360201	0.828049305262653	0.00023597708160235756
0.18875531190255818	0.652461851774843	6.969735249372402e-6
0.8737109217043141	-0.697510374776248	0.006456570318639349
0.3100946402081036	0.527314712501469	0.00014970254941384806
0.5676934738995614	0.289139888750043	0.004340827498285863
0.28706338766652456	-0.695179734406569	0.00003169572775236003
0.7515126446582181	-0.590460229380105	0.005377413576850976
0.6925716056592099	-0.437423503091525	0.0066725034921253906
0.37371459702526316	0.983914433421094	2.592854183588281e-9
0.06678084098336251	-0.298590303804722	4.808205665637395e-7
0.12326908666215329	-0.446255315213719	3.837791426654933e-6
0.5196386260931573	0.329905062000632	0.002813872106037969
0.11941779316778037	-0.98079305635392	2.0643034342212787e-11
0.3346271558027538	0.66633512068069	0.00008423414193968107
0.19799640954826067	-0.678747102167904	6.8111172945497356e-6
0.3760636896797372	-0.952647315035023	1.7661814670026686e-7
0.5876948106671582	-0.0703625798152386	0.0062154634637998024
0.8578283829889416	-0.975078353044699	6.1433322621427475e-6
0.8201065474543112	0.737177294010668	0.00342263556743199
0.8609589025246356	0.882468877551475	0.0007530128052671134
0.8168369407726999	-0.657086229907501	0.005650509803847084
0.09429688896227033	-0.267178803968886	2.1774662711624737e-6
0.6519807838144375	0.00223913576607481	0.009162334322867508
0.4816616571247847	0.0849293755008987	0.0028488009059944516
0.5913245046992629	-0.307728237660998	0.0049165311650472224
0.5930483903355984	0.496310343153063	0.0029721160167909097
0.9307049107375347	-0.861782654052603	0.002573280527864702
0.10331155846673552	-0.866103775555161	1.9296098253175353e-8
0.18531557146909422	-0.587793215483984	0.00001049720479953654
0.30894881314160194	0.351568156522902	0.00028847871556243927
0.5200710974191246	0.394760533496089	0.002404751801465384
0.6282262885027706	0.501218913203702	0.003698639983803563
0.7385458021910697	0.935009921139186	0.000033906014552337224
0.8175628128200857	0.326382020916543	0.015228794736449232
0.5672646933232718	0.520289352282323	0.0022417536625938027
0.6835520130604279	0.883358446445425	0.00013195525609327263
0.6487990942278006	0.700282199492738	0.0014132381418196732
0.49946304647756246	0.898467086127729	0.000013491654754447197
0.4705138278006144	-0.790469349212975	0.00010801645279285935
0.6862148944955865	0.759855234364773	0.0010693144291918097
0.18728354418770995	0.721348197096983	3.402426946735225e-6
0.010808545392139851	0.935246750723881	1.0649056185550442e-13
0.8787645269976914	-0.787106099280056	0.0034773975132398873
0.24345018518138212	0.694823456124285	0.000014873295118287038
0.6921927736749194	-0.727213779240781	0.001536368407737254
0.2737028080204949	0.983404244853954	5.78151781534664e-10
0.7097346899440781	-0.902376620350702	0.00009606657232630718
0.6861246115584565	-0.0338854112223719	0.010891926127758569
0.18870117769463524	0.923753189048154	3.541951718919187e-8
0.2120287429474077	-0.333425000581027	0.00005851877566733498
0.6854991606104688	-0.982608370258584	1.5414404864742928e-7
0.47833684502976875	0.50727431854719	0.0011370420502212976
0.9285447734026676	-0.0959802029990435	0.027738298757804536
0.8188467306800221	-0.51278077259432	0.010227091209504404
0.5674733025652084	0.897608746494357	0.000028378579180124025
0.6040531965080758	0.712399999994403	0.0009069201008496182
0.7022976344936736	0.222215094490482	0.010466156252243857
0.8401601773953264	-0.353624154227118	0.016025506580440295
0.40993947122089985	0.815228454123314	0.0000363967148495602
0.5700903121209555	-0.113811774101527	0.005423683210420983
0.8253945311726635	-0.863241020006523	0.000771472139182817
0.2417483711548851	-0.1322184940423	0.00014772388162404858
0.5550795146671176	-0.372482079417743	0.003328086675803307
0.781870806363698	-0.691780210813181	0.003696824530561666
0.8752321919832873	-0.857833415790906	0.0014007915396175412
0.42558831919599593	0.460534093239994	0.0008241197793900525
0.5014546384815041	0.449178619730982	0.0017432278752216987
0.8651391484365304	0.642689914470061	0.008094052294651006
0.18160757281696072	0.542181342515748	0.00001274994587356388
0.696501174317517	-0.612737951050617	0.003473513343938438
0.537475342885389	0.58267129672355	0.0013157533096148568
0.7880149242694549	0.180111085125402	0.01593332997024424
0.1515670045864702	0.760048615271343	8.108993210434314e-7
0.24522383582639723	-0.740947851455738	9.220292810510317e-6
0.31763887880634445	0.771125440750865	0.00002093842609748768
0.516548130419553	0.829780210724326	0.00009064617658506647
0.6121101630316772	0.369837052536202	0.004932493891270484
0.7087866120247971	0.829487378322693	0.000508660924094323
0.5587151963349575	0.724793500814397	0.0005552723501465215
0.4370650396455601	0.756522311259696	0.0001187278183565438
0.8071087018504751	-0.152886954651582	0.017512280279396737
0.7420396721271509	0.135376653194962	0.013561255041049734
0.7586502864629793	0.81854487819283	0.0009031603101881117
0.3407895160753958	0.500213968345678	0.000260717373464061
0.5121112047345052	-0.476297439730142	0.0017291793022571006
0.8890547364175991	-0.749338586354422	0.005169894461824358
0.5000731385683601	-0.688311842103489	0.0004584133482687524
0.21818675927860673	0.945940804102284	1.897732057584409e-8
0.40089938799394065	-0.697580635458041	0.0001484168489440626
0.5407320050458955	0.659529384354327	0.0008301706485201126
0.834197489248019	-0.962719630894125	0.000016813944477788533
0.462550311665249	-0.862060248939403	0.000025583391490454735
0.41207304749594437	0.313278646980212	0.0011065435749540605
0.20314970975429955	-0.8691646426722	3.693953132238044e-7
0.9440720988505668	-0.81238958679003	0.005356923016868487
0.6163913114061328	0.70255322180344	0.0010878626473400654
0.7429128045641759	-0.913794081397209	0.00008942361025910576
0.7728389413892961	0.786446692092928	0.0015211789595786854
0.628613811110525	0.67325018571222	0.001501858219077631
0.259145555214072	0.462627146779587	0.00009074869119334413
0.7327342138472689	0.746202581166486	0.0017219147726253298
0.30928946748372665	-0.8694420181908	2.742960640671217e-6
0.746896044418065	-0.870616541080102	0.00032081529578276467
0.6031861860027707	0.449540221302802	0.0037442002384613375
0.5831251179145798	0.900548813381242	0.000030075209819525716
0.7886792209254162	-0.93106015007177	0.00007116554047361674
0.4160935631473933	0.362441560866853	0.0010230510520420058
0.6934790158627806	-0.815774548683544	0.0005569247180376297
0.37255891731365914	-0.756309815853895	0.000054896700803774276
0.6899610017346397	-0.0656101995054797	0.011014799137648688
0.8296334841799289	-0.948426379677995	0.00004623889856629717
0.8826910633706074	0.324368590745877	0.019818048104731364
0.48718752730397213	-0.0405096228255243	0.0030324276594689364
0.8330094789745038	0.36492787710985	0.015272638994726822
0.3482156616817342	0.0321703885184961	0.00075115626745679
0.10165594677336565	0.588933560808201	7.721346688609148e-7
0.39622192106723525	0.94956898746244	2.964804702452059e-7
0.8885250549917051	-0.909610167300633	0.0005395465456775459
0.5019836875429754	0.979957524121463	3.265784770296802e-8
0.09750427388912242	-0.773548761376682	9.717564998840157e-8
0.8178263590242834	0.144757546192122	0.018333519772106077
0.7849332598919699	-0.976349538949698	1.6756551895859101e-6
0.03471013908882153	0.489300902058949	1.6097748032828895e-8
0.16726260190597253	0.16012342015878	0.000029448882210270657
0.6804868324294265	-0.39805462921231	0.006909018225939672
0.006017069397352032	0.399616949120709	2.0143088203136986e-11
0.29960717773296586	-0.684930702831072	0.00004265920922554806
0.830218069752986	0.734151560953244	0.0037589477437170384
0.2836871720869906	0.875880889560665	1.4995156017212682e-6
0.4283589590937609	-0.199870583287028	0.0015880298678737103
0.36962391682144524	0.477568680963335	0.00041344243181865703
0.7797877998133328	0.835269512833534	0.0008343459860814748
0.31665217673845886	-0.578743515572808	0.00012330206074770094
0.46853500565365047	0.077428232381511	0.002556790853277985
0.2968303675255306	0.556136973526962	0.00010518163053573049
0.9545731152233606	-0.690687454842097	0.012439188200851494
0.625804856412506	-0.726688657960791	0.000942833458375467
0.8090792327485793	0.845032911264752	0.0009168250745447059
0.414861222754986	0.297803432161903	0.0011773031093744789
0.9617580108436756	0.995495821543333	3.922733798009492e-7
0.5323730726661912	-0.982391438610123	2.8239981880476035e-8
0.6521653962066019	0.127566384276277	0.008799384034507857
0.6928941132427716	0.672903610772494	0.0023611388549203876
0.6572672838945697	-0.860641907397415	0.00018071833639746984
0.49866488626748406	0.423495818948935	0.001852707834457429
0.7283179112149711	0.764802335620495	0.0013857119776681545
0.6370370135869058	-0.50893581246695	0.0038035131585531312
0.8707830877622961	-0.509503486416101	0.013275986966854348
0.8846661740493967	-0.58923489045204	0.011206001254542467
0.8237315523902213	0.644813506739108	0.006274121773654456
0.12807713556319872	0.316503266782283	7.021394890036454e-6
0.8960487432943786	-0.710896942025972	0.006993161120409699
0.666818967408298	-0.14530486466764	0.009396070626632802
0.6160075851507067	0.819191493598527	0.00027594076404723045
0.811095648859332	-0.537304876497363	0.009105488559707263
0.0360304951339511	0.528101474022401	1.51931975696559e-8
0.696509985522404	0.777572384497666	0.0009478563708963361
0.4214309634327432	0.602404760195092	0.00039173654858116883
0.695193337907593	-0.329332919123061	0.008637738452337252
0.8170433853434674	-0.458324290427577	0.011757868260843919
0.6523939869879835	-0.431106186466267	0.005395986228033717
0.6599281113765513	0.831227758147257	0.0003283847133824378
0.19119574438268525	-0.257246338316825	0.000044744664983195025
0.41114413184394216	0.332739813429044	0.0010478070428001445
0.3644573982539666	-0.475040730238019	0.0003924747578904831
0.965390493576854	-0.339735535010185	0.027873121300632516
0.8422920945646213	-0.32296761276881	0.016921857490294765
0.34188492050792213	-0.75322706523554	0.00003778502504618234
0.4752783847637097	0.546403945030554	0.0009222951567055154
0.9166498544855273	-0.491450635574207	0.017364410976207327
0.8242374996644687	-0.146657016767436	0.018759025224723894
0.9626849191946497	0.598334554732694	0.01801706559864128
0.7175716608119399	0.894406428312064	0.00013257934743048672
0.9519385592652516	-0.798541729011987	0.006642024426574463
0.24575448379429077	-0.949561750052386	2.5852802911937627e-8
0.895692711529256	0.70361870422881	0.007268932901719068
0.82408434681409	0.611365021489299	0.007352678496717762
0.7065305323830416	-0.437896692105485	0.007188595093974303
0.7115050177039713	0.967803174956322	2.1081349604107885e-6
0.8092712861177052	-0.344442183898124	0.01430146175120322
0.8464038574995258	0.680987145362304	0.005937594027029229
0.6455717370604015	-0.184284000096256	0.00810395007178248
0.6277169640660033	0.109755831180966	0.007763341906638326
0.0938664992685208	-0.254150002725303	2.1966091008091518e-6
0.6647638801858763	0.915123213362559	0.00003931052004228725
0.7105258172640877	0.272916467560932	0.010218608192507441
0.12389978396097748	-0.0433819084180783	9.01516276006191e-6
0.709960140259031	0.881526184024618	0.00017637447961244283
0.42846592039982073	-0.232878250714681	0.0015169441947823763
0.7146987207715512	0.621303458627553	0.003715360746106199
0.24520190815871437	0.591973818703108	0.00003559740501630087
0.7017576825906388	-0.813221838991632	0.0006184992612790749
0.21223158886615265	-0.857789438557337	6.112573640311577e-7
0.5370001549527418	-0.905530637563257	0.000015714105842805758
0.956092195426053	0.964086761291989	0.00021129435735053163
0.36247837398087945	-0.88743377111734	3.5856239461543644e-6
0.33828827989029225	0.995792450093052	7.470420309828897e-12
0.635825543015355	0.518102887791939	0.003642917890169649
0.6400908433197803	0.843017606686998	0.00022313100043352887
0.10969485684313413	-0.908798150129815	6.010117388573855e-9
0.1151531347192294	-0.647785502163262	8.338221305199457e-7
0.1309580865120122	0.469582155712726	4.485160193300359e-6
0.7850944004409949	0.629656083884614	0.005407981160203639
0.8240943609621693	0.941478958925728	0.0000645104502224419
0.6139822316925632	0.244054694077924	0.0062874161585293065
0.876748236558876	-0.66563730180411	0.0078005496001043555
0.07494521353588701	0.91519665138577	8.775231604648654e-10
0.8308469036044982	-0.314332229111377	0.01635752688208621
0.56764533044725	0.0230762275460818	0.0055230524339761645
0.39570593996593556	0.480095440757913	0.0005536015367758558
0.2899773958850484	0.555125732041788	0.00009520571222450961
0.6757973841888433	-0.455359222413574	0.0057674314213954445
0.40058576182467814	0.0212924565960853	0.00136132207635307
0.14955660927262118	0.99367720378332	6.936895467068137e-13
0.9806303022563359	-0.959344503041735	0.0008552272823896771
0.9455716097837137	-0.913050115559861	0.00128006324770975
0.6235182528981514	-0.635447296592853	0.0018690217352893257
0.37092388286103856	0.762044317591063	0.000049910551028618155
0.7166656261649088	-0.305181750127581	0.010029603491333515
0.5067509837993562	-0.897074095891825	0.0000153180299794612
0.9205405676577011	-0.966855828682032	0.00005790482519455617
0.6603752609990609	-0.734239574851832	0.0011414869598448268
0.8349345228399103	-0.306264472910771	0.01681071079313024
0.6530034126289438	-0.169075341733016	0.008561903980605674
0.20882949865796907	0.353105736918427	0.00005182019544136366
0.031181450079448277	-0.620095931813405	4.496081348905808e-9
0.8097534823949448	-0.10981239964547	0.018107520525903125
0.5308866088570997	-0.659583509526166	0.0007624167621600659
0.21914965867381841	0.614246691213619	0.00001839264965075573
0.5322582368995169	-0.32403449551946	0.003140591548437296
0.5818167198144751	-0.280953829098569	0.004843671736858769
0.3455715305675885	-0.520634154599159	0.0002519062771033576
0.9198732246203579	-0.961901908703795	0.00008652049138887122
0.3743324709597361	-0.824398328977619	0.000019577426021667514
0.204118284149643	-0.924310833122411	4.9793638164339075e-8
0.5040132224060465	0.910715939603	9.0335910730745e-6
0.8185511373222462	0.673180025336297	0.005220227103716689
0.9147131620536372	0.978121549990006	0.000013278960133627777
0.09314093246219811	-0.83626970306252	2.5561802847326293e-8
0.3631379350927747	0.287780295535217	0.000679109816219076
0.2201380334840008	-0.746964504334847	5.20031048357569e-6
0.853849843538984	-0.455769284623649	0.013988814778914388
0.44335380872658436	-0.396744181806632	0.0012193912869517551
0.650759962270804	0.0887477449102665	0.008922515218475365
0.3708810521948718	0.162386473247276	0.0009036421852192338
0.48112306303909436	0.963044195216507	2.680984093840517e-7
0.13880235124578613	-0.986658678650794	9.601568403453521e-12
0.7393282939706016	-0.289775307573933	0.011438977655784228
0.1281959875559003	-0.739830479616841	5.072952772966459e-7
0.5436402572992985	-0.382211211886489	0.0029839524251267023
0.7313984511928037	-0.942712781749064	0.00002047184773560064
0.7174509170260985	0.236232135966918	0.011079609064287944
0.4256059746793463	-0.653503892609468	0.0002865783682004309
0.9414389837922456	0.99854980606576	1.6005015113789377e-9
0.1986111263062059	-0.833290805334876	7.891905784731548e-7
0.8007623328080139	0.508022050415447	0.009492787998537788
0.6793671158620754	0.65944091880199	0.0023603489782292432
0.3185848358252439	-0.830341438396378	7.883011592095348e-6
0.7035473670092334	-0.307671595670867	0.009359505765635566
0.3142594242434317	0.124600050998183	0.000461087641771453
0.5832056388668396	-0.870299800035879	0.00007274154039290695
0.35920054236296733	-0.849564473818431	9.449604948232777e-6
0.6364017958824459	0.794708973150521	0.0004734610387262877
0.21668351950613304	-0.958473000634767	6.64134587848399e-9
0.5959011734180395	0.91626161727113	0.000018961539406650836
0.6302565543046093	0.952891646859756	3.495468141951471e-6
0.8769296026498524	0.13191304078655	0.022853896089970578
0.23915488160312723	0.840257950145333	1.6162068031701726e-6
0.8463163021927442	0.73946830366805	0.004042255274241838
0.8718901068654022	0.70707243429245	0.0060271056227852535
0.6983339242427804	-0.826649762474636	0.0004888030972514149
0.7126113123430831	0.836984076177614	0.0004626590678971404
0.5716903305810646	0.714254050628475	0.0006854962577741739
0.6191521540362096	0.701395444879563	0.0011220271318734649
0.5273325004934152	0.666416233089658	0.0007018881004451047
0.9294788263409596	-0.879083165849134	0.0019279515529995088
0.5750475966588888	0.99210960047562	1.990039289433462e-9
0.8000085302284984	-0.475267825927752	0.010389654612782113
0.9808678954921969	-0.470820556933188	0.02670958584671532
0.6407765010571931	-0.616316833811977	0.002364688029752715
0.022004070400012284	0.22027744798639	6.11997406295974e-9
0.5834429200685927	0.367964221308641	0.0041057219769466986
0.26900870878039645	-0.693080793146646	0.00002395213137737063
0.750677989612536	0.95297238937152	0.000012826974183324506
0.34518658218478354	-0.525249168722183	0.00024498795439063505
0.7201684678268316	-0.675822347379271	0.0027709434699330696
0.6502426446264363	-0.129628979897294	0.00869617854662309
0.4832058181713206	0.138021132764464	0.002784665161287847
0.15100788185079825	-0.164110357320498	0.00001895133037169577
0.29882623358290794	-0.127970873806202	0.0003701367226862666
0.6842960604514777	0.558874918002263	0.004170464523800315
0.6534348690871568	0.803305631025803	0.0004828045945981512
0.6705134131969339	-0.800897603940296	0.0005738455080557703
0.11102701424610105	-0.815621169827698	8.346368720314477e-8
0.055336787131147036	0.784576593524497	7.438058558958404e-9
0.8206153605030031	-0.951040062834368	0.00003458527807438522
0.8249697366743286	0.746206395564679	0.003292297549808731
0.653018010536763	0.507873933857735	0.004224056280361078
0.6884357774370414	0.151622336081515	0.010442466417505533
0.1472443117239673	-0.710152584259399	1.3229951553976227e-6
0.7328089685362806	-0.875914123291035	0.00024975209623068255
0.6023606867309799	-0.974520204294696	2.597250639276603e-7
0.06166424215725949	-0.276026012100767	3.6537311227723304e-7
0.20354640132419477	-0.853112549735942	5.648122329267371e-7
0.3061658734704508	0.406034216245624	0.00023483337780380803
0.703584241484962	0.915702843186844	0.000056257588738385504
0.42611988751288404	-0.488359935558958	0.0007419093038858209
0.7680996729207571	-0.819447440906871	0.0009621105728172834
0.18878584027645812	0.42108833754627	0.000026629888866633162
0.3903588963993174	0.46907107338286	0.0005451257156180876
0.7398561265629799	0.530268755513679	0.0064320494191864265
0.4009530386927453	-0.638852848253316	0.00024274939484467597
0.23108889909093816	0.176973485211334	0.00011564803842149223
0.8416041574539286	0.0134226719112396	0.020831414051784077
0.4656578853998827	-0.856365709161497	0.00003034826130483397
0.0005264384059254758	0.575921449860227	4.661764768239281e-16
0.7985938188105782	-0.607218633569697	0.006497452997584349
0.3967011080478419	0.658985103424667	0.0001978134304291292
0.3920321500074548	-0.781275878769447	0.00005013853225037883
0.4459884903468795	0.761147291620195	0.00012367420720411484
0.761846375788248	-0.928635493750274	0.00005923508469854406
0.9382533220989439	0.966134159203974	0.00010001424149528447
0.40824398221065195	0.230308311387848	0.0012422681932096262
0.8185697435821309	0.541433504928823	0.009327452263192336
0.204263287525812	0.366017722981728	0.00004528062009928444
0.7455656890317813	-0.809947888932471	0.0009183117040316332
0.7209875332381935	-0.0162576145458942	0.012872241010870413
0.6579499379891808	0.896763896906477	0.0000703372028848512
0.13040411581007916	-0.955973080249754	7.931035084934031e-10
0.06659516933998187	-0.410059481399123	3.3408433406667455e-7
0.6874000227658075	-0.935285464948259	0.000019606346960360177
0.9162577011482694	0.966833630923664	0.000052217065336745154
0.6359368570992333	-0.0241624133555106	0.008379167888047542
0.21825575023848076	-0.0970389000627578	0.00009788551936508198
0.9319675623466084	0.715577973471248	0.00904729773681931
0.2725916758849	-0.913480878349327	3.30397952662763e-7
0.008876786816203405	-0.148112486925215	1.758926934836023e-10
0.6860003653607717	0.847767514030282	0.00030308002611586387
0.6059033263945487	0.950506999564977	3.2320736104146554e-6
0.3972712815600515	0.590468263085043	0.000322394450885177
0.055522922569551936	-0.179567845795078	2.841913803519616e-7
0.18256549692241056	-0.420703987703999	0.000023052805235660847
0.06136544570972461	0.158454226819934	4.414447482758767e-7
0.7786686860706347	0.911838184351037	0.00013820003063010555
0.5832603677524861	0.420001530565482	0.0035757064299134353
0.8060829226466243	0.99405971967806	1.1950732576710816e-8
0.5545759699977066	0.46443189160091	0.002525374028239632
0.5332444839254813	-0.622765855226498	0.0010027504340469112
0.6499614780595292	-0.0793541162709045	0.00891986580223395
0.9115593399595737	-0.668361171936245	0.009697709361389523
0.9147694689826327	0.888821170406381	0.0012934130578259027
0.8196208814110404	-0.917605312540537	0.00017575839695468582
0.8771274483293767	-0.857655318866461	0.0014335416506664187
0.019816439383097656	-0.194858133999835	4.186069309906745e-9
0.6250246168768513	0.318843863334382	0.0059496978571308866
0.2005148814242416	0.937840446875202	2.1673853361970523e-8
0.663288786541475	0.744628255626324	0.001053955558439019
0.3595412586355167	0.545762074721592	0.00026480513382011987
0.8023609080383141	-0.857367100219919	0.0006949187405635571
0.7147355491345453	-0.494177687628916	0.006353189706694572
0.4440160468667635	-0.909637892304727	4.717019261473334e-6
0.5400851863802493	-0.758801317355736	0.00032593392642268155
0.7716235743433179	0.266486298546582	0.013636450396523132
0.8315336160203778	-0.481648668596916	0.011856351053493135
0.19352581254288592	-0.777785946507559	1.8811149038075219e-6
0.5207063420906443	0.0716200345059035	0.003908926515177157
0.2799743946388754	0.00215222169529789	0.00029576764214075393
0.3979159146385362	-0.66563762790331	0.0001900687043090888
0.7502797042339562	0.967129646475092	3.578366179318016e-6
0.7250114015943748	-0.782761843288481	0.0011070487738722998
0.9178208387053666	-0.848293579763281	0.0026158753699980965
0.34139864167554934	0.5411968623135	0.00021476760401160062
0.7550980555778362	0.670889152641689	0.003576090093580249
0.4085053272719925	-0.0385881675351491	0.0014727477889046284
0.5878981926399893	-0.966393095456217	6.32114329679462e-7
0.41374715807776485	0.467591300380706	0.0007086806283689038
0.6164375858018075	0.216163382135321	0.0066155854702149965
0.04578119493551032	0.907853127112101	1.506468840164029e-10
0.6774269803194471	-0.072374225670267	0.0103252631985223
0.9598369482773931	-0.914697959978108	0.0017062961213305768
0.7616500819653977	0.588993059900156	0.005732118307586852
0.8231820056142447	0.694092090676484	0.004737130530722466
0.7706083333609184	-0.446731371582597	0.009724785724647685
0.6694407224013996	-0.264429540572973	0.008382267783174807
0.1001862683790443	-0.523338368662046	1.0923733742463886e-6
0.9528990749052906	-0.914838015971734	0.0014392774091227473
0.702716742432757	-0.327671376270581	0.009004705506817026
0.717945349088599	-0.920972234662106	0.00005248905735947081
0.8999388963958663	-0.593322645596417	0.012049228468091776
0.6104618083867488	0.954144605650888	2.5657347381631566e-6
0.15123677255421994	-0.731626951674355	1.1615234374774534e-6
0.9872950603200584	0.995528580042267	6.0598911005360614e-6
0.682889773962499	0.836104855831862	0.00036615157300953066
0.4535461437072581	0.170274038181389	0.002085041889666349
0.6192557701898702	-0.971272411883222	4.937455266197607e-7
0.5301347021055319	0.259753517507654	0.003481984425394677
0.3864081370233124	-0.769884239059379	0.000054807446117852436
0.6192024107389117	0.716972095212398	0.0009799676537818622
0.6707740716670202	-0.578032950259602	0.003515790069469287
0.39937052877507195	0.492639128238789	0.0005469596866393849
0.22061666990441853	0.28074066648443	0.00007908240522567223
0.08511828213767275	0.796049435412113	3.782224730552744e-8
0.3230651993136176	0.102310695747888	0.0005282112127674397
0.1266132785337419	-0.905424429948487	1.2985610394568389e-8
0.8557200726955652	-0.304351210689856	0.01829179270399709
0.4089676330138999	0.95651441458545	2.005505687483042e-7
0.4145399800113233	-0.153325499603308	0.001459932839078718
0.6037827382375048	-0.948168556222983	3.7392318450035587e-6
0.9628420120899095	-0.886622240695694	0.0031078424344295206
0.36289268506125744	-0.582282199094188	0.00022437767539035882
0.400798747942329	0.267022980257676	0.0010797570015086766
0.6758297571706521	0.913531389511329	0.00004661020950699565
0.4130142757288909	0.832290177437686	0.000027488665716328683
0.9395122041941046	0.529390552876791	0.018095108005848338
0.6725596759938436	0.958411322282453	3.489818945066728e-6
0.4055393076803568	0.409963288276754	0.0007963850543264837
0.22490323808448756	-0.0155086273994146	0.00011508550761705057
0.9445521446528744	-0.0463311931513207	0.029701804513204238
0.1427533024256871	-0.1501364252263	0.000015176112317778432
0.8948522382396463	-0.798731340235509	0.003590987132182609
0.5140944621160859	-0.743315749436776	0.0003057309910476716
0.6134688660856875	-0.871729049166992	0.00009345999247452178
0.9346270093871157	-0.137841270630861	0.027952849042214314
0.6701617534163391	-0.0828919866074612	0.00990943084301667
0.8927532127438004	-0.973091291091674	0.000015672925581223057
0.6877140904560326	0.800787911218904	0.0006594772490014266
0.7780556743810115	0.977713348288488	1.2279150725626272e-6
0.14626460241009928	-0.115577983347875	0.000017420515832108618
0.8610255057264773	-0.596360934682891	0.009583698969591468
0.3834787331899982	0.728136085043974	0.00008797736673880371
0.47921780412984566	0.92827135760932	3.1088229127749605e-6
0.3847541122136485	0.829320435815497	0.000020417673368008784
0.6761535889850057	-0.37113444889339	0.00717704924086347
0.7971136962276651	0.925749263409015	0.00009898977858156799
0.3804405867762073	0.909705222926028	2.0799042650169228e-6
0.7073168284536153	0.967312755411187	2.124731312471418e-6
0.9345297712421732	0.949728002992652	0.00026843829885503937
0.7412695452162692	-0.626777752237786	0.004240453478736345
0.3424536265997181	-0.901218308055152	1.6790600953966695e-6
0.335145721609742	0.603073923950236	0.0001367194226591914
0.46791120494340444	0.096719490879962	0.0025172300188972493
0.7847058225373257	-0.973352668353457	2.5822575399900562e-6
0.8915406498905465	0.738743234601959	0.005678375225146698
0.8194252989330189	-0.972083067812494	4.953641049462379e-6
0.9537246269035364	-0.922723653362543	0.0011979760997847095
0.25510522951044484	-0.729317935044205	0.000012723635272136182
0.9015732266448087	-0.943795544191335	0.00018264889677096073
0.1715170851266114	0.474296325925682	0.000014063649109100892
0.017627689089275766	0.664400187314957	3.006163062790289e-10
0.0911206222209355	0.581084306881327	5.123666717760161e-7
0.13880027657417934	-0.955479086520128	1.097023954470749e-9
0.7461620607544304	-0.41726194648049	0.009283499286157942
0.34542494218833253	-0.0405559798299074	0.0007243659392112441
0.9210132928089678	0.674090599017747	0.010114532865066866
0.625983831046898	-0.258410642974144	0.006620224445773981
0.9000169283686112	-0.172082933769192	0.02426999348533118
0.5855553382547305	0.982841669160616	4.698494104736354e-8
0.08957918368936361	-0.290499076796082	1.664303499378008e-6
0.45520467776673235	-0.540588161553492	0.0007838407282511662
0.7173742013749287	0.953472414390719	8.506049925476689e-6
0.5524926702691448	0.811427411918114	0.00017667336177458655
0.8181885729608143	0.366375415315269	0.014312882599921802
0.5043286613113096	0.622511078868154	0.0007802012807716738
0.2318439025926064	0.429873017414551	0.00006328653824614004
0.42450059094131065	-0.962576872111517	1.3874495704102614e-7
0.7095478131804822	-0.0169953218349744	0.012211975555614268
0.4535749170124029	-0.731210198070002	0.0001903746443312623
0.28208186179686284	-0.600376975991634	0.00006341828166614495
0.4328335741407905	-0.134473889808846	0.001778569470809414
0.9004521380484313	-0.981018435776807	5.7152141525780886e-6
0.9408862919500313	0.938274499448109	0.0005268503350729098
0.9396647996069163	0.915710486714083	0.0010593800277680092
0.3792279197884775	0.701290410725766	0.00011013019275561821
0.5646877746727287	-0.211777462965896	0.004774784327280326
0.40157391389188474	-0.369646960349848	0.0008607524464082824
0.8622177508908464	0.624249507362496	0.008628028431082093
0.8259784637315123	-0.926173262230057	0.00013606508117497084
0.8237042271968978	0.997821562184708	3.10415203854439e-10
0.8868453155536974	-0.418119973913946	0.017467885295578245
0.900038713203367	0.956582916323024	0.00008329313243905051
0.5852321619773421	-0.624785215430473	0.001504168291657108
0.39165845596211013	-0.842016640078624	0.000017225931041271262
0.2748165102539969	0.821081813276303	4.629272265700139e-6
0.8847127495646728	0.816386872974459	0.002711953903453945
0.7671859667910541	-0.863069295974111	0.00045263567058154706
0.7331321383227664	0.805391818430988	0.0008860375727449519
0.6208512148042755	-0.117195201447572	0.0074275153451266816
0.9469357445892445	-0.282520678757973	0.02684094668702425
0.2261126684049843	0.33546646733669	0.0000769867346098584
0.8491336529341775	0.233455274458656	0.01927234447722013
0.9304352785752542	0.645817951806042	0.012150621055498606
0.25653209196249893	0.631086838136327	0.000033012939057390375
0.9392016106965639	-0.633268090466604	0.013541397298330338
0.9210060002085109	-0.959089572094373	0.00010950717226473742
0.818543219872607	0.867613250453509	0.0006632484470334611
0.8703107472360689	0.852882355243004	0.0014412266635243716
0.5781991407182027	0.790832481120784	0.0003040698131820056
0.42525392317643385	0.643335325958631	0.00030835736840425143
0.35583419298671004	-0.548084042613353	0.0002495763432834766
0.6552065624354779	0.20476445974779	0.008366401471058731
0.41376551657312716	-0.0913580361439125	0.0015203567533217787
0.03507108268008995	0.577259884326616	9.982127559940548e-9
0.5552980668511595	-0.0571267817234897	0.005041885838800923
0.5332074094346068	-0.852557699710596	0.00006759506224028529
0.8972750658635805	0.965392875573512	0.00003904847318801974
0.11405917234593653	0.843101932039496	5.283984235052721e-8
0.18837685405594384	0.351988116941231	0.000033239364770836385
0.3571816471129697	-0.312875299054163	0.0005985691574737287
0.6967342621077062	0.605083860207037	0.003619955846647535
0.8552614964743022	-0.934379551430231	0.00013891717813856557
0.34146092900067704	0.693045781539376	0.0000727482345014937
0.9247478041674174	0.970971823805401	0.000043046838971929995
0.6196947117776913	0.234694374616002	0.006590433039247845
0.09930229240628193	-0.649832802839263	4.3429398749943145e-7
0.5413943128591934	0.935355749405108	4.279636980100556e-6
0.11494177019107649	-0.882389020281433	1.9086219900499133e-8
0.7700755817436016	0.984341472838755	2.9443402452368374e-7
0.3510403595558712	0.254592036559237	0.0006256647610816954
0.2107173944889987	0.36344898492874	0.00005225374251431293
0.25827487102963037	-0.898247450886399	4.6207349272026004e-7
0.4375983892189052	0.469475101474781	0.0008994741841345154
0.7826173794939592	-0.696720663276621	0.003592397281117417
0.685950368905095	0.372075656926045	0.007554293460414127
0.5769358610774205	0.20371239863851	0.005234842384774367
0.10613907361228865	0.720645467671764	2.82520697019819e-7
0.8637495481327678	0.148608544620867	0.021632425234248093
0.15066299658752585	0.841467130906164	1.8806601968688528e-7
0.4749493111306664	0.990017357279728	1.5288969557921435e-9
0.9515615955623068	-0.329870633258788	0.026239972603276835
0.28347308039851116	0.963837656803668	1.4537941469857451e-8
0.5543107259277242	0.312906396334753	0.0037795077090667403
0.30985825527038846	-0.675166538043475	0.00005454046098553524
0.28635329475578525	-0.197685802498669	0.00028427863129731873
0.6705764217388791	-0.0609662444674531	0.010008664776594503
0.025148499779892832	0.750106625092241	4.811269454671544e-10
0.53471174046154	0.650585877334409	0.0008414541343870529
0.42071524817291395	-0.817121430933561	0.0000400785400617021
0.9108040968874199	0.738160445411903	0.006649689155962837
0.5841066781490049	-0.993158322188573	1.258429723559227e-9
0.6104076464158349	-0.902375515969958	0.00003698976796036816
0.034931630247315784	0.663978688487443	4.8919635008808175e-9
0.8613539483881648	0.974935107460184	6.6723628820776345e-6
0.31249671737072793	-0.36666110657356	0.0002906183288355712
0.6028884140816854	0.0815952353871156	0.006799469647690437
0.8110049629600476	0.150679883202459	0.017800793198891964
0.2630357034328075	0.747765721811326	0.000011729246657156497
0.8377608181583538	-0.868645876907081	0.0007844157902579327
0.6098071595374792	0.310052838788228	0.005508601527437118
0.781034482814424	-0.621063879651752	0.005512802939793697
0.7889369533341749	-0.715785410447533	0.003267054714568215
0.6710134710849379	0.321860161604752	0.007701854972707722
0.7884488687109175	-0.974341435758419	2.3663588361776216e-6
0.42825250682090105	-0.0607133689506376	0.0017802826771835215
0.66309219191327	-0.869780637519789	0.00015443969611548053
0.7492830113925558	0.0202463612926578	0.014569887065937153
0.8905500743048049	0.675019700861363	0.008148118834763534
0.8534280051651885	-0.378012201623118	0.01626506865268078
0.593886729640039	0.103919905501386	0.006360497663106742
0.8916937996885784	-0.991388413615757	2.64688519541063e-7
0.80706740657624	0.7633612689507	0.0024891315475729214
0.7333601330127956	0.69885765057134	0.00256791579152526
0.4077110919921574	-0.598858091034574	0.0003444349437685233
0.5110266673124148	0.440724694472483	0.0019431006335671388
0.15218777404810477	-0.737867065362604	1.105957813714259e-6
0.20575030014111778	-0.90712447583068	1.1137959226813295e-7
0.27602326525673687	-0.614935501280009	0.000051922582844992764
0.9495763954913291	-0.993748431329643	6.200413289688749e-7
0.29102694966900006	0.174190415610813	0.0003145032256883098
0.9268563166392624	-0.975165053705261	0.000028048204633332197
0.33346648770843995	-0.413712132186269	0.0003334883580715199
0.2784875542312994	0.80207259773989	6.938725695005563e-6
0.3707693130865699	-0.978057462014242	8.393021386693962e-9
0.2526235493719679	0.428545046683343	0.00009282229806223247
0.27511793338310564	-0.154398237178138	0.0002524162237456028
0.24208699671577993	-0.751064566822675	7.644537562433705e-6
0.3874402212923345	-0.502111266318942	0.0004584616500826845
0.7700219516321157	0.413671249895015	0.010500240200825881
0.280365566748103	-0.817667845567156	5.4321276238374e-6
0.31211484134483297	-0.61635107502508	0.0000900933011027728
0.1006340499950386	-0.208550578056035	3.2014615026303798e-6
0.589303335776703	0.600307795607584	0.0017911809003987751
0.3874740960593928	-0.246426231855785	0.0009694742333881983
0.9164610706387584	-0.895458461646284	0.001152838750716104
0.38853099375200256	-0.403723044871276	0.0006740276455036232
0.5804026147135735	-0.414498279116073	0.003561413460916037
0.6011381197691172	-0.737630773292395	0.0006962703333069661
0.038187859168945223	-0.0858521459383852	6.783407673218511e-8
0.5760052379676559	-0.816784135075014	0.00020114581695368118
0.3594514007201279	-0.73372414976513	0.00006068126482915401
0.26732469590924524	-0.00718027458623232	0.00024233599451367558
0.6537108477633741	0.945288391475507	7.673476457104091e-6
0.5619773219466588	-0.139040823920139	0.005044342137300831
0.502124388233594	0.858998871100133	0.00004241639090516364
0.22869880310538107	0.797471435523348	2.967914823876605e-6
0.9118660694784745	0.404091269001885	0.019956463552568686
0.6820654797919808	-0.508944247316746	0.005014988891870019
0.8128680332613724	-0.939926877739339	0.000060902919104231234
0.9159780277639453	0.0918434546214409	0.026567078082829113
0.2107890749828271	-0.625248828148104	0.000014229729710734429
0.791243022603335	0.915159438805951	0.00014026275839159724
0.41693486620132914	-0.552012875815064	0.0004993690654174626
0.8577745788671416	-0.27566911238724	0.01907420327615646
0.8984841738651516	-0.455752286275327	0.017130884810930423
0.4320385782131661	0.984827761956578	4.5966044624225e-9
0.3440900924102535	0.0703192446683778	0.000704774157607705
0.07543713969898229	-0.842729934137096	8.969893502136542e-9
0.09517715774581463	-0.295512533798649	2.1186375367374177e-6
0.49739722472387293	-0.658857300298128	0.000567178126815422
0.790270291817309	-0.836039652664912	0.0009006817812214947
0.9042045260063826	-0.98784400172878	1.3018762830473718e-6
0.2804977332087222	-0.499383035001461	0.00010956799988279767
0.7942403906346007	-0.532387243240755	0.008496918223617013
0.670839683772568	-0.834976081752275	0.0003373517171365836
0.3905585027493569	-0.140013745976456	0.001150576016387071
0.36100478949794934	0.801594289972281	0.000024485186430784374
0.7583587473342646	-0.983438278138319	3.1173630944231024e-7
0.8474099642354355	-0.74382317047598	0.003939712688411113
0.7459089986120884	0.0540674637305909	0.014281187150624507
0.10685021660915626	0.607334187034595	8.364389550100406e-7
0.4384520953016303	0.725861759940017	0.0001712625185717208
0.905033398902322	0.290470337220465	0.0224852809310709
0.8447496976411226	-0.42592738723882	0.014328233549037356
0.9000463357613401	0.647289014139522	0.009838987989143719
0.37195675517885785	0.571460277269739	0.0002676741044642627
0.3803930741589645	0.445175459945824	0.0005330288395501205
0.8139710319664112	-0.669431925185719	0.00518606317524267
0.6055389327800019	-0.196655729253749	0.006332165915695296
0.33416933964682954	0.899475268993306	1.5804106122293305e-6
0.2817212171579715	0.686871243209367	0.00003148585920439107
0.9619620856220411	-0.0853075497073119	0.03161058201808787
0.28825766751499543	-0.944741961414871	8.068340476946813e-8
0.5269672540979193	0.575135670844961	0.00125578700297236
0.10980307649955608	0.486536836037907	1.952458468871967e-6
0.21484768428928452	0.583120135875363	0.000020873640684844372
0.7737900582462726	-0.85323138932403	0.0005816236617861802
0.5663095323378454	-0.248242805123701	0.0045949642330902546
0.6566802934372549	-0.437068807319165	0.00544230199356679
0.5306142713704711	0.129152523276166	0.004070062149628889
0.49157302750107645	-0.728378293168532	0.0002890342603623345
0.9635350571058559	-0.325752595582024	0.027959010486389567
0.32991087852713147	-0.0400743784170181	0.0005953036655622993
0.8980173611555133	0.997626212521268	2.212058178061574e-9
0.5887420410547934	0.66844990785016	0.0011500811630638435
0.6824167232070183	0.317654666072137	0.008250038042299769
0.25943852072327106	0.497466095323498	0.00007807005624338303
0.13896916225941178	0.79436179439214	3.270081811289792e-7
0.04906491462111045	0.621287525254879	2.8674892154759516e-8
0.9833455749581156	-0.931093882554852	0.0025606682933108156
0.35730680208749244	-0.313604593083995	0.0005984730537512374
0.6788731823883479	-0.0240869188643013	0.010520256754634924
0.1708817670669921	0.0207145461917053	0.00003543729637635336
0.1693108520933166	0.983173912422252	5.997020284235968e-11
0.5434177900572931	0.380360398806633	0.002993353504836213
0.595670850782952	-0.384043322525121	0.004284294182013659
0.34546130989487	-0.206867065579026	0.0006307356381663655
0.018146373271094383	0.122576703157678	3.220556356958571e-9
0.265227830552886	0.313154338110891	0.0001635205065055452
0.24749313649828952	-0.39209039883383	0.00009642222272470472
0.3866008205472658	-0.888452554411133	4.828681496840325e-6
0.33118919918365025	-0.851581921077023	6.025399540630472e-6
0.5566933866720941	-0.871561579350098	0.00005441091307284261
0.31934921538233507	0.463805597949608	0.0002284159760754393
0.5270814611426003	-0.447873789593561	0.002160893455000428
0.8175646608063921	0.313803141212275	0.015510467927967276
0.48867105572786296	0.781323347209522	0.00014866636572154963
0.5818283344860559	-0.844061930300296	0.00012921743657624154
0.8837484328859723	0.929163619946601	0.0002610508343679743
0.19226065605809198	-0.768622154416003	2.08961171363988e-6
0.17897782914977223	-0.947015284261594	6.898481539570239e-9
0.3725757188958029	-0.811976844378933	0.000023977411776090125
0.4854335748766957	-0.859514105002597	0.000035048023159821094
0.908495551737408	-0.20162935870737	0.02456247181849305
0.1249385386823005	-0.2290152008632	7.679784293506393e-6
0.8365382628957585	-0.681319944083871	0.005569227944679439
0.9544367161113487	0.889550546664288	0.002482981879482987
0.42677505446860914	-0.850348468603044	0.000022195916547868275
0.3454884306967991	0.833934533835247	0.000010911758715126654
0.5725519296562218	0.580806462860842	0.00175447504143122
0.04583070503815938	-0.715260582056007	8.76126537405193e-9
0.7114020413604902	-0.23222828378412	0.010814369453933468
0.03994276186520648	0.0641559453197514	8.25277828510577e-8
0.3598706910217908	-0.446986483107088	0.00041448433014920334
0.5821844938998156	-0.56337095492437	0.0020603079445690293
0.7560829849511576	-0.881322732452234	0.0002710172351192011
0.7903905585443393	-0.821580552239726	0.0011190315165465292
0.4103291722538645	-0.956239088509472	2.0917783957210884e-7
0.08999503340038784	0.620747106652023	3.6369757717243844e-7
0.6487012419173882	-0.16388861536245	0.008400858869780366
0.5772437171007442	0.698233975685686	0.0008276135823507407
0.7853472315959295	0.966088284248889	6.188425107046458e-6
0.19832236988743682	-0.699035160126906	5.612841088380003e-6
0.9382600087762869	-0.846958750155709	0.0034741416370314615
0.5091590835968656	0.855307331704717	0.00004972613193970249
0.6857285871022266	-0.0431513091317014	0.010851844508153635
0.5115093116500082	0.899867019022011	0.00001465859349765342
0.7256041923630902	-0.687986300841779	0.002639613926890917
0.08537199852626519	0.760271236768552	6.681694512982749e-8
0.3093749165684872	-0.22124913290354	0.00038350050782689197
0.14800446515026872	0.309092580456494	0.000013252209275567488
0.6136711128680746	0.405122106450522	0.004561830000597437
0.06437638337765438	0.81221172463356	8.65865773551451e-9
0.03059138343008257	0.0858676195657007	2.751075649412189e-8
0.9328029293595554	0.854249720161332	0.0029381097762020522
0.37477002983729035	-0.340332538388773	0.0006899028579088815
0.7073930722160328	-0.852332289261096	0.0003331998660445052
0.5866881386467897	-0.605362419432789	0.001706965342585557
0.09772970838089545	0.330173092851394	2.159138577650679e-6
0.7476774490714189	0.450646782432688	0.008597328508644296
0.6966910924870932	0.396099699550677	0.007578733934000127
0.6195162228963362	0.801919034090687	0.000371260491145199
0.6874392065050603	0.188773395878179	0.010066323796735563
0.36755799658151783	-0.530822764774201	0.0003159670358096612
0.5981856910083012	-0.512635931401837	0.0028915424483897173
0.013794340368946119	-0.66928747337577	1.0638749761731966e-10
0.43974875248702416	-0.313869116764141	0.0014565641292543742
0.01353963302124731	0.412999350489932	4.991566757720703e-10
0.7328792446859392	0.24754004921011	0.011749175899941108
0.41896820481561337	0.600620771656538	0.00038572113067174887
0.8306477707787232	-0.187499704388181	0.01869360829997697
0.9707302028302928	0.781084730224087	0.009756050589328985
0.25876302953251196	-0.951153289350431	2.9440854374093102e-8
0.13905022495779912	0.142141658841351	0.000013696555389354629
0.727570237930254	0.32124940658586	0.010297965366065882
0.839853428191955	-0.949505179335949	0.000049702590637897165
0.8553056812514234	0.112491784275133	0.021363758113936888
0.6410117176920914	-0.506568141330661	0.003936217840912733
0.41948871653632697	0.964229648345755	1.0929148724524483e-7
0.8507196656402345	-0.973617697935031	6.632646073332351e-6
0.6180733454715454	-0.942162236924704	6.45686056007336e-6
0.8896323051292	0.184764970897573	0.02320812254769913
0.8867619424038227	-0.767174107314314	0.004426132244170574
0.5584785620838979	-0.646178966563162	0.0010588533718401219
0.6966069785766805	0.597035946584646	0.0037669335546152397
0.776848744662475	-0.68283433136416	0.0037980781992788897
0.8463759278538856	-0.312879229824894	0.01743807229528062
0.3571531589673364	0.558099929968561	0.0002402400169389344
0.670080886541922	-0.125093977356874	0.009690075283903716
0.8618772890096531	-0.937169662901159	0.00013384008428487482
0.6178279281054171	0.478382419608204	0.0037504275120158375
0.0946854796134606	0.996511727516191	8.373764131443125e-15
0.973422255399368	0.98436115650171	0.000053449960141666385
0.5995112631281101	0.56777152326377	0.0022878322085179413
0.2214888057772543	0.122115980953268	0.00010223454741061284
0.33686508249957703	-0.688612436886842	0.00007119389414764887
0.2867574150547149	-0.233706767123861	0.0002704284991886412
0.20777450972278283	0.0657265860014445	0.00008068729344543255
0.6873887087346885	0.746073603140618	0.0012429206609054695
0.5358258218788828	-0.715816137001791	0.0004956152892014369
0.4681909453597176	-0.964602522305483	1.9452871329884183e-7
0.17786386275464502	0.784871486360152	1.1500414164355288e-6
0.4593478382786911	0.108333538096883	0.0023176843752879704
0.8446811189559683	-0.970650041439685	8.702100908808201e-6
0.2013391396327031	0.79003785492445	1.8620206840659487e-6
0.05686071695801626	-0.083105692027382	3.465912608541734e-7
0.012269252374563855	-0.578579256951776	1.3940021723051633e-10
0.33305952091377483	0.491709431364425	0.00024452854308453843
0.341228615107307	-0.977544953315744	5.903805989057763e-9
0.4837201977723429	-0.728884574353997	0.0002660487679787614
0.8781526214818066	-0.993077390286457	8.382083187949333e-8
0.2574029279225469	-0.212084823178658	0.0001753887028782644
0.12414510648437875	-0.875351200072237	3.321247558264002e-8
0.7278066604406062	0.903380902575048	0.00011062387614118445
0.34304704750164	-0.991749666784775	1.1705493821837136e-10
0.7007173300628791	0.907055166388429	0.0000752270641486233
0.46464932340347115	0.915083735883734	4.826423614451514e-6
0.14758927901211422	-0.454034661817109	8.030274068556316e-6
0.05821461059913113	-0.717954871002016	2.2933328758937494e-8
0.8374521553194222	-0.465818440196618	0.012681294603945856
0.825961200452378	0.952783667761288	0.0000329734515523091
0.44158647776983045	0.520703755898656	0.0007533326724001234
0.7998988722204433	0.675034622946337	0.004603074931038148
0.5692071645879304	-0.940133270852222	4.371013722024736e-6
0.7693395246312972	-0.892202941689693	0.00023125545956371074
0.8858319440414971	-0.971825383575026	0.00001582623067770958
0.9549337751323678	-0.906664538308402	0.0018140180861882691
0.939516288505303	-0.0277737610733112	0.029210554212819016
0.6462819187239225	-0.673391765816767	0.0017051559467925925
0.5256991508769963	-0.0200392592653238	0.004113284232629524
0.5132070661676589	0.768963548569737	0.0002234633290758017
0.5109873221862766	-0.511622284137473	0.0014867833789576265
0.6101797867458186	-0.780162571378224	0.0004617538592348661
0.5503968204361567	-0.874849808997415	0.00004690690707129705
0.31672112367154315	-0.156798240664818	0.0004622301568550828
0.8149362133731878	-0.516911237311325	0.009907613906843894
0.27567985918207605	0.902851677793951	5.3565867215139e-7
0.27752313550144053	-0.949824238745615	4.61702200532915e-8
0.7421071688047435	0.278463209053908	0.011774408235608767
0.5914170966614728	-0.709938687137978	0.0008381849505792972
0.013100231957043084	0.572647798052524	1.8912385394968997e-10
0.2422448843999713	-0.1435968021789	0.0001473685984316823
0.5455272774801392	-0.561174412307955	0.001570921324666059
0.1589656301430815	-0.791499781413543	6.23723965638976e-7
0.8089252350385174	-0.375203838230755	0.013539927294697975
0.10185861831916676	0.877993811580034	1.288624184324207e-8
0.22265560550786656	0.527406253906704	0.00003402200295218824
0.4621704791488064	-0.308924415785368	0.0018142738030795212
0.86002211324368	0.957900086400636	0.00003736248080491509
0.26638258816041627	-0.83242878920703	3.185103612034489e-6
0.786199734156031	0.774036300983345	0.0019228714753163295
0.002265272967973852	-0.395193280364137	4.077937886921887e-13
0.15566676809540525	0.737249765494725	1.2319532301395118e-6
0.6708648422300406	0.563215006788759	0.003766323932229176
0.8404954930984634	-0.78944683878119	0.0024796762426785176
0.18614437615198387	0.488482500406517	0.000018811078764443244
0.4830856504899707	-0.960123340591419	3.66375739098675e-7
0.5049320060705885	-0.0188069229065537	0.0035105896158670246
0.09193772418357583	-0.4850522038852	9.279367120943332e-7
0.7893230764685772	0.24284436007585	0.015104005580095121
0.9150552126378318	0.589363940703099	0.01333702768804549
0.7981861409123753	0.817988774425792	0.0012538255013976934
0.141771070417285	0.780068184935587	4.4961896055796634e-7
0.19645416711119287	-0.81399067123207	1.0993964839886779e-6
0.3504631636110033	-0.358926241365805	0.0004906771193329663
0.8374259830314363	-0.0693282952604604	0.02034320282296135
0.8380319335069353	0.872538995815623	0.0007275958146868892
0.4909372784022713	0.470503586532403	0.0014750616594122856
0.6889672216486691	-0.988284512888754	3.4974438772036055e-8
0.41312429344946333	-0.996320610211587	1.3041496570977181e-11
0.7429025061707123	0.835395062686118	0.0006117441129843862
0.5968586536549867	-0.906508917525873	0.00002794857299227491
0.8950610656169212	0.943772138841709	0.00016284119719070479
0.18875527748001925	-0.700527706363136	4.424648236760951e-6
0.7500438588327282	-0.89553015358249	0.00017467172827465726
0.21677298042543228	0.817949608227954	1.6075881541362962e-6
0.8077725069962173	0.00744682258498639	0.01841557259475494
0.34051591895855016	0.847279146949637	7.629788507334483e-6
0.03997317714968801	-0.586420058956772	1.6013866453724703e-8
0.3818109952840011	0.709275777072124	0.00010508548916390593
0.8527828310216464	-0.872703797710487	0.0008443991555277807
0.7144696859036941	0.679081725497957	0.0026108989061667384
0.7805741327256955	0.981000192540577	7.023733353907183e-7
0.691186234657735	0.998131803810516	2.5707298336529755e-11
0.5787911661260705	-0.458223976327565	0.0030775851063243207
0.2989046692770911	-0.385790264494957	0.00022563106336907118
0.6515588965382012	0.29635233949715	0.007230771356676492
0.22931013025460256	0.660670363806781	0.00001557378038886002
0.7909563681799151	-0.871833372385765	0.0004676215129578278
0.905828694345557	0.944670589300536	0.0001890034552316629
0.26027225755607203	0.651211054536257	0.000030033458351023896
0.8936406910704566	0.992594069422785	1.5785277579272216e-7
0.560716155200998	0.398940587222864	0.0032354200393660006
0.9039726470460497	0.73472350004834	0.006429882955162408
0.8618996764554885	0.956536490602572	0.00004266501831785329
0.45800084711247274	-0.843817588274829	0.00003678944085771713
0.8737831857138415	-0.536252240700116	0.012512836729152895
0.22557725527634284	-0.586057419595784	0.000025455957653115536
0.6697965380996028	0.710487044664188	0.001512358923674716
0.8014040777182625	-0.398394850940423	0.012526588147919676
0.1951177699326008	0.690678528687855	5.6781273000136764e-6
0.420849734335026	0.970799689811125	5.093633497951726e-8
0.6839069570223784	0.822816048247649	0.0004616547165555238
0.2219851595060247	0.209213642931012	0.00009284105682928497
0.8583901728256357	-0.0015829986971546	0.02210385124259863
0.8494411960356486	0.940911145982605	0.0000932176034929312
0.7193490626751987	0.456686818931843	0.007305482828036601
0.9763250518078794	0.957641669146407	0.0007369114099010295
0.9632731087436273	-0.987659079566382	0.000013547491737964119
0.8036622372586398	0.283757499416648	0.015259464944963507
0.7975527782395768	0.600811286968652	0.006646073735413984
0.15278761109916086	0.969504130626224	3.8800992245647143e-10
0.9111821067693961	0.36876973511507	0.020969083776765558
0.6515292703733119	0.549378145856207	0.003542389243744832
0.7991202666178312	0.518865901745664	0.009103324460815515
0.31484405048076997	0.749792209060484	0.00002664568657445223
0.18549307539294307	-0.398322169798609	0.000026792167421942067
0.42063980302776904	-0.652315884643709	0.000273864751777648
0.14180111034062487	-0.89859038544542	2.7974435030106892e-8
0.6588332049107994	-0.916641881501099	0.00003490113705279804
0.37752662804631404	-0.476192787558635	0.00045674647473752507
0.10217051154534461	-0.517820619180085	1.2236499014898805e-6
0.3768685762616139	0.877084329883603	5.968827881768659e-6
0.8720359147921068	0.72784417165245	0.005283459889864624
0.9545865108340881	-0.0665238988739856	0.030777658603492655
0.482172115157332	0.88130450880521	0.000019124091375560745
0.9023509350725232	0.688945943458384	0.00824156169075207
0.9807897378306398	-0.766981700854317	0.012496862758912783
0.8560210317464416	0.976428666612296	4.8941328003765085e-6
0.3517577730804482	-0.0483902687514988	0.0007809001594878976
0.421505482011853	0.606443435893216	0.0003820711474266134
0.4737763970702799	0.987021775209049	4.235740854526201e-9
0.23683913184679814	-0.515637202555402	0.000047596741576826344
0.7357404713901936	0.746133604456341	0.0017601691599224934
0.7375006312560818	0.501713129147815	0.00700916526697531
0.799422430688099	-0.276907844894127	0.015127083205539613
0.8780268258432474	-0.0820818608781567	0.02337509140402952
0.07005100825979166	-0.306971001749878	5.735666661576646e-7
0.816711587783683	-0.132483794612457	0.018383244614045422
0.5529366917169275	0.491407395991742	0.002259942711291997
0.3352044419193097	0.190298222956513	0.0005668167202116574
0.6667864042372982	-0.883380665111351	0.00011302545912943965
0.08034299071127157	0.192061912941169	1.284404421315869e-6
0.3714982866446289	-0.622027903880078	0.00019267871342413864
0.2739720640635488	0.72483060571975	0.000018659406758333842
0.6767086849323013	-0.487977061442529	0.005228076733071072
0.8458898238413458	0.515893753195217	0.011561491595611059
0.8188117563955832	-0.100116098131436	0.018811513403914414
0.45664155361801756	-0.232754805856713	0.0019788500771881945
0.8625642009785567	-0.594996314828778	0.009714865645209575
0.9004469324397429	0.920911050144708	0.00045464083736269445
0.6122055402218776	0.0953874865743868	0.00714553004427596
0.2747082702603874	0.847088178631286	2.6853099951307915e-6
0.9100203435794015	0.457224050709433	0.01802690382346272
0.2183931749337771	0.429147386952744	0.000048811876450784647
0.3515746052156434	-0.618935445681333	0.00015279180577364984
0.5439841190414446	-0.119094049069822	0.004516401778888405
0.4408277017248302	0.462610983413144	0.000953497406618547
0.6076668554295227	-0.213628059221511	0.0062918564417063765
0.8165026558907953	0.989009501955936	1.5135333037808925e-7
0.2090662620812427	-0.616632533921543	0.00001463552398032249
0.38300441861537055	0.317840024981954	0.0008001556876594476
0.015013356499193692	-0.731663166244902	7.538638418874194e-11
0.43331880866741157	-0.938503845258077	1.0130043372153099e-6
0.7667124862267468	-0.519985288630245	0.0076899589519334515
0.5762038091581694	0.426730796423129	0.003337457146000807
0.4644158510630814	-0.292155939796017	0.0019153948126873878
0.46247379223491436	-0.494989101038917	0.0010337323682174202
0.2130429644192255	-0.235236670721073	0.00007441351424947335
0.3817614924957881	-0.908051868710882	2.2618515054143766e-6
0.5335416208910186	-0.0863831200049346	0.004270510619287033
0.27476559964505354	-0.546292161908274	0.00007851000486885022
0.7463471248927684	0.357339367451729	0.010556797201711684
0.8260457622173548	-0.941092483404568	0.00006754668508847382
0.0029100452648873607	-0.320400572864847	1.4220773136970757e-12
0.801612481847995	0.941897293120387	0.00004765034257065761
0.7846972543920471	-0.392727326013	0.01175574023459155
0.9829173801928113	-0.948303149641597	0.0015342785602480385
0.49335652337037716	-0.000361885056293111	0.0032045193753040342
0.9327404743921629	-0.961980435006328	0.00011909651361278425
0.6173386031745003	-0.73428141860297	0.0008199300857482799
0.8019198841541086	0.200205160034657	0.016565629182282465
0.6155266444469388	-0.51641096275637	0.0032076049225541114
0.819367464716115	0.934939001819101	0.00008497792371548582
0.6406278394525046	0.619691470699001	0.0023170652660878
0.462375237347146	-0.230474401875132	0.002090780806379864
0.37470025262803597	-0.321240064643387	0.0007221980573517487
0.6142597935380429	-0.824286862244495	0.00024961564777513536
0.6346535894366953	-0.82110176590159	0.00031407510295664064
0.5895081418594281	-0.193913648746733	0.005744069182030198
0.8177004228985078	-0.372636511696125	0.01412611787117474
0.8344833950207083	0.6413232945148	0.006798139076592649
0.10214302559880307	-0.525854248178209	1.1692027130060075e-6
0.5386434575188317	0.208572943050702	0.003988995450259064
0.7787513454747073	-0.865448532042031	0.0004783528709990779
0.6915187636824704	-0.353145062825831	0.008095907109542735
0.5185568634822821	0.148126314482296	0.003661308586056259
0.7258186218763725	0.416573923114525	0.00839870954934513
0.2448309768178445	-0.55239090391683	0.00004520241929510238
0.14787054331150953	0.704375420197589	1.4354157769642772e-6
0.3962636433636177	-0.453592695889169	0.0006184307001433768
0.8057653320478926	0.989464686599638	1.088190293204003e-7
0.7058533726293157	0.0635817271845363	0.011896445121421028
0.237281600603015	0.65232713926564	0.00001953038354742465
0.7859839802062284	0.853488089546819	0.0006445425078444779
0.5740370234260188	-0.020064805633473	0.005763164333244948
0.09439895914371974	-0.832396724478133	2.9450891109983862e-8
0.7795668816051021	0.186066158189931	0.015322185601365168
0.8488740093346788	-0.996383659866668	3.642917174610973e-9
0.6695767137106864	-0.0186217946694797	0.010040756801258113
0.647148359592819	-0.257549664513649	0.007490107725682555
0.03406480121304154	-0.335758641718341	2.738163545759422e-8
0.23107060628618156	0.815430201117191	2.2696155087868116e-6
0.6943378308271115	-0.329295216360479	0.00860014039101927
0.9276244222595769	0.920020538244962	0.000743328163666468
0.37220169877812237	-0.203368831148976	0.0008723658902924995
0.9306657605248944	0.707981388073955	0.009300588079438234
0.7415940666172894	-0.497170797437113	0.007268976755340051
0.7564728526315879	-0.94105898958037	0.000029666850338816152
0.6960649811072589	-0.573927105066262	0.004189584379333311
0.37282674737102345	0.170556300617051	0.0009156529871680428
0.7415497346459794	-0.982504476206176	3.0950427747923373e-7
0.41507649538122054	-0.443836540606396	0.0007856264239225671
0.0825929915810157	-0.931606440345452	5.85565790066546e-10
0.9782861626026778	-0.940462168373187	0.001577512725570558
0.37918621965510574	0.262854958341447	0.0008586207119735286
0.8186050776541488	-0.0312500499955781	0.01913842154206133
0.2801114874287205	-0.529660114201005	0.00009366384997951216
0.49357275856683835	0.511824013322336	0.0012781452468662263
0.5692127514122246	-0.34365066885766	0.0039372126638063595
0.6576858114202522	0.752990868188707	0.000926709322793699
0.34206771810415243	0.879428771345092	3.4148298776835253e-6
0.5886889458938253	0.929081297277098	9.843242883017022e-6
0.17429154099137534	-0.423982871333651	0.000018615835267980704
0.5101885114001433	-0.948047073064124	1.3562531600007428e-6
0.638513365177022	-0.30507292207654	0.006609879603562714
0.21820439862425606	0.587346399466563	0.000021755554527529585
0.8035294593395791	0.648675990155888	0.005460182833329405
0.7748938827618512	0.13978225099622	0.015539673171674592
0.8660290144419566	-0.350919603976171	0.0178787404571732
0.31742482102416575	0.453291913980835	0.00023194212173011848
0.6569185309480738	0.7177992979509	0.0012933373452066552
0.007870030134956348	-0.860191312667117	5.480762298203118e-13
0.5168436968283788	0.109512326388652	0.003721047473694827
0.5836506016590494	0.626883769942348	0.0014668081884377548
0.6172355841952095	-0.704672180004236	0.0010754028657451531
0.3023502022397446	-0.615325618060536	0.00007846430997836947
0.5323260052399578	-0.276394763061201	0.003442667890877916
0.8492068730848058	0.636821270466661	0.007568090217615954
0.37147190119588036	-0.111152752859927	0.0009528947375716576
0.3732865203571944	-0.934169729605016	5.879100396336899e-7
0.2174977623432546	0.856012938843543	7.165640357983023e-7
0.8424898421275154	-0.854533565084697	0.0010637013276399944
0.4532277971664346	0.655276076676059	0.0003786401002395787
0.0734079839169912	0.0209168095879096	1.0192257412215823e-6
0.5485475017213958	-0.801846860768201	0.00019782297836468737
0.5814037256093194	0.635521413959789	0.0013645364792395985
0.7851424589027198	-0.889512361629747	0.0002900076767178734
0.58735593432575	0.376445524245207	0.004130026382680706
0.6880722411156849	-0.966321857685549	1.9103606212145527e-6
0.18333271517672176	-0.0974060083429641	0.000046298203105622574
0.9219316309901208	-0.775163333151992	0.0056828096848983625
0.3358100101733883	0.39073930891938	0.00037066871255060397
0.4282348745606798	0.690537628588956	0.00021634976054380844
0.39961053984228384	0.463145548345796	0.0006187522718558475
0.3809236356726357	0.0577882870956643	0.0010913667746558118
0.538571842406325	-0.512063066990364	0.001860384164252033
0.5476663492671041	0.360100801898591	0.003249199478377389
0.48035338397934935	0.376623247803084	0.0018142915946464833
0.9431658549866516	0.931387947077992	0.0007149581819458861
0.41930581202229	0.482693434003178	0.0007074316750569512
0.7038004746087959	-0.852133824818787	0.0003243154280357078
0.9165226354704085	0.493991302673965	0.017258359659919793
0.770468535662762	0.828508470752312	0.0008578372769161776
0.3201939539715645	0.414520674631299	0.0002780195818323948
0.4725464447233129	-0.550455614279723	0.0008809474874127075
0.8213966768058198	-0.354867362869467	0.014794808028862141
0.9524534205629357	0.939837951774822	0.0006665664010851647
0.14221541730939655	-0.724345585238918	9.65992642863154e-7
0.8377505954779179	-0.499160739636834	0.011651574713140036
0.31227183752643045	-0.616149443562043	0.00009042992827977564
0.7013144582898113	0.175179280595468	0.01091409992192414
0.8381049555462448	-0.435708364581237	0.013629185292164525
0.5341843155401703	0.842848359098651	0.00008381837993178315
0.2913524445422944	-0.940697832143624	1.1133218596238376e-7
0.7940748041770149	0.940142544496804	0.00004797979570060269
0.29397305446473854	0.209178540008469	0.00031321706564911073
0.6728774827806155	-0.555863477874065	0.003939425778476415
0.34560112862866255	-0.978780561540212	5.059710100416216e-9
0.005152819229714003	0.506079300143546	6.645981335706464e-12
0.24118473899465792	0.601789703413769	0.00003091508686748137
0.17161037945291477	0.315918723381551	0.000024560183569019813
0.07951148422041211	0.871641379781692	5.342602718084602e-9
0.2655968444909294	-0.305167564332548	0.0001676931924152316
0.7552413474457379	-0.800274770239832	0.0011257538394262284
0.7079737363679578	0.335173680474917	0.009122836354201658
0.468652915809699	0.806992313318808	0.00008195792316582627
0.45059592941846427	0.721527160109015	0.00020428452772261468
0.5815495323244416	-0.135995087374865	0.005757513011790214
0.9732053795988866	0.235892391609786	0.03143911116413115
0.2027477177416498	-0.773218662160435	2.4898253834100695e-6
0.9157407370754286	0.119060929657469	0.02630836704004345
0.5907396094916454	-0.723969580816438	0.0007321255423876036
0.8420839286304564	0.646553170135661	0.006930281547278806
0.6580581175557652	-0.968252695952016	1.1012238539710523e-6
0.7095760326079249	0.133283511870494	0.011716961821626537
0.8341388842774026	-0.859145150641039	0.0009052307108431758
0.16088625793247815	0.813677510805379	4.4642863121433684e-7
0.34549155012538235	0.588547009859058	0.00017254964879478746
0.8500823943982082	-0.995852480466511	6.37650436158379e-9
0.7354081402499623	-0.480016254778974	0.007423345036899919
0.00044750081653588603	-0.866935046220741	4.647798946073364e-18
0.12461840876093738	-0.296646303529238	6.57678845712649e-6
0.4344295668739297	-0.0503667033157225	0.0018957360225574861
0.6815479556566676	0.561671661773721	0.0040512843001818686
0.0786724823676096	0.767151785821605	4.275073638535809e-8
0.3646833608685311	0.714692400497961	0.00007997334133523255
0.8904583447493372	-0.840492521118891	0.0021309112340034382
0.11852110870353103	-0.587334171858796	1.5045294463649321e-6
0.5801761033711454	0.726815093300234	0.0006528538410819538
0.8863300458068941	-0.998904468639826	7.619000169862604e-11
0.7415629194607349	0.854849678553081	0.0004258974435567114
0.710542893935816	-0.90799973027155	0.000080050570365758
0.8698200017314599	0.0481381771981897	0.02290035267698786
0.1629672911660471	-0.431962606923783	0.000013491598719784335
0.6160586994369298	-0.176942546206616	0.00688690627713047
0.2472005806798291	-0.840020926730595	1.8998792614517265e-6
0.605730005951384	-0.704040961173161	0.0009888900671228367
0.43947763850562005	0.441671791230968	0.001015303617945581
0.4495181467018641	-0.0117237860110007	0.002197847717060091
0.32933067583305176	0.636003330802152	0.00009985037261306893
0.15284054017408905	0.0562959169547036	0.00002181365640039252
0.8407414725291827	0.966763754210608	0.000012551061933087657
0.9275695343497604	-0.364259526231208	0.022635789181071956
0.8346001607739781	0.988172698367984	2.6980884463870524e-7
0.013860264599326771	0.979453264360075	3.239324234351426e-15
0.5915031060077827	0.229781594160677	0.005571298478422241
0.809608773630937	0.611218280441971	0.006786851342398956
0.6986535310155422	0.592996345915579	0.0038911292215437396
0.5912131796549385	0.561890459745509	0.0022172075528279277
0.9083802783236848	-0.747719648543171	0.006120852818059291
0.5193785092183882	-0.148473935279282	0.0036831701306538124
0.7164102754704078	-0.0345717603280618	0.012579026286983623
0.7791363319002204	0.912855379534469	0.000133996885762175
0.7219323138103932	0.539347481547517	0.005630293276658542
0.7310919274896649	-0.858567251140229	0.000360991113994406
0.5553570141879236	0.337820828701006	0.0036157308850733715
0.9098066553307973	-0.832914676281413	0.0028916527293453495
0.9298330952320228	-0.876402996289162	0.0020281479141878297
0.4672625067745727	0.720382910674005	0.00024598122540598597
0.512647329627417	-0.887297418921042	0.000022311286859095136
0.4997993533516672	-0.781417574026484	0.00016610713870035543
0.7833177357244437	-0.265690653271149	0.014345816824454951
0.5008000842697296	0.857606122310554	0.00004320963340923891
0.28117587534556626	-0.45970597580023	0.00013191604247098613
0.8296995062934209	0.0208714625964814	0.019951287007809463
0.7153587150168467	-0.998810744235396	5.752858358777354e-12
0.6206020818699765	-0.301601287240006	0.005978305955278844
0.601744436244815	-0.978681687453809	1.303495405503186e-7
0.7503210583098131	-0.110294643855733	0.014254661990597632
0.11657348785545558	0.585583285306943	1.4182626327461331e-6
0.522226774046493	0.227607828697131	0.003441757433532773
0.5890372936087708	0.650390419683891	0.0013110179314621301
0.2654073910106733	0.674507816334494	0.00002682994440449443
0.11244617763203495	0.0121580056653155	6.033918195454091e-6
0.22091289199941128	-0.392355392230259	0.000058556897899646
0.7923981731452386	0.734765593229116	0.00288351818070026
0.8954005314306763	-0.490783174735095	0.015659556789575334
0.7379593427194366	0.807734242064451	0.0008914805684673842
0.53611943612007	0.726512379279484	0.00044743609353967655
0.6840719687318524	0.869262496263305	0.00018872791490979048
0.34049494202327435	-0.32855584728622	0.00046840691576336823
0.13941926389912473	-0.319394880326991	9.996738226220087e-6
0.34457490162285764	0.893773658240436	2.252626727051495e-6
0.20155078673123314	-0.49662003755597	0.000025638470332110763
0.45897900829163135	0.687318730340819	0.0003087689998511176
0.266703411142356	-0.218418644605449	0.00020252096175549098
0.55849854803326	0.986265632906096	1.4500096237855969e-8
0.6644896947193623	0.782962857566365	0.000692674736624193
0.6650915940770037	-0.835354201672521	0.0003191286284250241
0.7967771295994562	-0.834946802227574	0.0009684368509888027
0.36590858067729154	-0.974942843326392	1.3125235733195879e-8
0.6811586279450579	-0.107717418821242	0.010357436624668738
0.5577866731987816	-0.328573026462278	0.0037526880661424484
0.6117335265459154	-0.984692235058223	4.0586644310333156e-8
0.3615397237463667	-0.894299270409986	2.825468161813002e-6
0.9470443761880457	-0.00634752615324012	0.030066441061077018
0.24590562259042645	0.932058079598912	8.071752478203634e-8
0.6406655036300027	-0.843028816361032	0.0002242098706507297
0.5169656071506903	-0.368415437218567	0.002516235770770375
0.2734015542957172	-0.655591546647609	0.000036270575505159645
0.9695886089649579	-0.979506586400719	0.0000883386705067801
0.2507880157397986	-0.784518704327387	5.6178000016057905e-6
0.04025565079017761	-0.577612874667122	1.7524212378686458e-8
0.44324600119826213	-0.0681635367480033	0.0020461428496296907
0.0637553369946761	0.875000761522269	1.8957308813886446e-9
0.5640078327895965	-0.982611985754283	3.87216074677609e-8
0.024544984070602027	-0.254606281174529	8.896935894319474e-9
0.6496764374039805	0.729990490884347	0.0010967612967707325
0.34332179830528053	-0.799461411165314	0.000019843919071080715
0.25037490990387196	-0.657430313604484	0.000023880903903611738
0.8504142484510361	-0.67033836455398	0.00645565130296025
0.7683331110959816	0.635270295601873	0.0047623306529329616
0.5217488554721135	-0.472655356883752	0.0018974048284920815
0.8519586996621935	0.307022419970328	0.017963250768683454
0.4370629842458076	-0.43681050191461	0.0010082325105288045
0.8755911109473367	0.274985988787451	0.020425323022520852
0.7215405519156048	-0.987838709232077	5.994055200812671e-8
0.7647184853245164	-0.00427513668685504	0.015553387669357177
0.3871833058511016	0.676999759781575	0.0001518685280790438
0.16677088570958482	-0.276677998014398	0.000023863704304361887
0.7215541233006711	0.901798704077396	0.00010963277631887252
0.1378436735379421	-0.689303249326726	1.2343314073022037e-6
0.8126369679305354	-0.736328885438607	0.0032721707921446247
0.9188451731396904	-0.899576959593055	0.0010904196506806001
0.5263615447240193	-0.955752418184936	8.957772415666314e-7
0.6141641744788627	0.497629879293359	0.003416464028306794
0.14282746099427124	0.653245787124678	2.0228283079846277e-6
0.6887552643537701	-0.0197582901924954	0.011054002850781713
0.4352105197646506	-0.603138485575829	0.0004515659299377392
0.7239555655852297	0.207740324021437	0.011785684326345216
0.40748453673585205	-0.813656873941316	0.00003630868259036379
0.5416706739976832	0.731912522206608	0.00044508732733004473
0.6400687181502849	0.304281264054831	0.006679250608331007
0.8947822873097886	0.986789912206279	1.3803837825237912e-6
0.37254949971993173	0.406381998618857	0.0005561938385962202
0.7049980034029042	0.984205888582366	1.3405872848711072e-7
0.004079995870698849	-0.524983846841288	2.3429611759046943e-12
0.7640743951859024	0.704198274426269	0.003021790508254874
0.4545798559202888	0.970810160029827	7.84489384740425e-8
0.44835243478676406	0.73059910501044	0.00018124286951062943
0.8606854217361618	0.910679676165355	0.0003620912802966107
0.6897625534475801	0.900951303593851	0.00008317222051623218
0.4846150402393203	0.438831464660502	0.0015614139001953562
0.45971223197320166	0.0195012048809333	0.002407013288269299
0.11823708182018829	-0.647324654700193	9.380639501975017e-7
0.8692144980051303	0.975475758081607	7.14410907016872e-6
0.851779990144111	-0.316457567772709	0.017730046823913548
0.09626982685976027	-0.0831114192269245	3.0685907580062696e-6
0.11244808352087243	-0.798416395889703	1.2054956246717928e-7
0.6257944159874774	-0.958202341130978	2.150408129533966e-6
0.879517971790062	-0.621964442097674	0.009630677871116069
0.3155078330778325	-0.654755459271754	0.00007064979808595054
0.595480565598402	0.599563948095747	0.0018829290417058631
0.6831053118857761	-0.489551795399779	0.0053979236039677
0.7282990619581787	0.850356689283554	0.000414314585514639
0.920702698813949	-0.967777787843872	0.00005335045569259039
0.7775157307823705	-0.306768148237994	0.01323845982439807
0.8661922327471255	-0.0580973820417506	0.022572613592566675
0.809259310482154	0.953943760702687	0.000024310389342079653
0.44981341024147525	0.288720247522725	0.0016874271712975458
0.4795257970710406	-0.36970896415187	0.0018345868428983252
0.1064140702137825	-0.671266323173982	4.803549836687347e-7
0.04967379277028836	-0.917316462177003	1.4026441446091834e-10
0.6362152370493623	0.404863240949547	0.005255024929944126
0.4903789385811616	0.662803640585635	0.0005151736008493863
0.6869855298736565	0.886919408667091	0.00012356312706311362
0.33821079536469656	0.409218045086837	0.00036031510222282287
0.5984842610115026	0.802572617356716	0.0003069083208091248
0.13855466957225043	0.247067556902664	0.00001150653957976956
0.38494801490825753	0.621215463835165	0.00022825047641846565
0.5395442604380749	0.856569409521539	0.00006584672185091684
0.5040155258730582	-0.712986574348561	0.00038014797777977246
0.8317619516184518	-0.608014475247318	0.007784305241007198
0.08499209001819794	-0.729282593512654	9.851628622581843e-8
0.8706936142128577	0.00615285059387763	0.023061903890969526
0.34726714045785284	0.944906337708394	2.0637582810454685e-7
0.6196436342280313	0.175437806189348	0.00704522364548544
0.7891610500228409	-0.149683043958303	0.016357661086888218
0.3384329305590407	-0.373913604342552	0.0004035933783326239
0.44124714354475447	0.998432123142763	6.323974013377437e-13
0.8948871354504077	-0.268815559244219	0.022106917183063016
0.37008522989988585	0.854586119803507	9.766554152426638e-6
0.44313612618667503	0.380326908741859	0.001275929005847683
0.6584776863778555	0.979516332672417	2.1145391113437233e-7
0.6488424304399495	0.00328526609541963	0.009008568889601554
0.9175581911604854	-0.121806935027279	0.02645011321332838
0.6795397118400502	0.0116150595639642	0.010566978126215015
0.6656099289020183	0.364126515065491	0.006873190798622204
0.30282331635174875	0.574259387229452	0.00010347495109370438
0.2647143309800178	0.50005640321835	0.00008435021191703944
0.1633246757773014	0.705266656853324	2.2060451715833785e-6
0.7203178132570569	-0.908990064162745	0.00008503506517312437
0.3511792203237754	-0.427814619007515	0.00039900330964617593
0.4849468105980719	0.130315534332186	0.002843155469910852
0.4605003505243987	-0.745077812948499	0.00017548596477505769
0.7447703928726198	-0.64388797761678	0.003943164532854813
0.681609246414899	-0.428871287468273	0.006426540836792942
0.8264037394098571	0.486698508407254	0.011420024429851447
0.12535061943157166	-0.891287741101478	2.0903102405232865e-8
0.7083256810888333	0.982640375721896	2.0023363243166907e-7
0.6240617727078931	0.312054199375244	0.005990670970548779
0.7754088375512979	-0.131190039831254	0.015651753618981124
0.5481782282497146	-0.489025906357417	0.0021990705742093155
0.14378519379656568	-0.575776863212874	3.7434862976828157e-6
0.270821435443427	-0.81135356390334	5.168474924227036e-6
0.7764667378554805	0.11587096598512	0.015848961269591812
0.4091815639243556	-0.599811840683719	0.0003480426172654882
0.8715563630855883	0.871603387872511	0.0010559580602050977
0.822064566064741	0.950058017266436	0.000037634484182220026
0.7224305713217037	-0.802523985299794	0.0008468193990698879
0.8867209036829055	0.732133854261909	0.005720981104969383
0.4495108806856054	0.331795718233895	0.0015348826292219283
0.4595159416891776	0.693155246092338	0.0002947804964310645
0.2980187595837367	0.848634396592756	3.8443009463368375e-6
0.3114231798305983	0.860463719656778	3.587230531976596e-6
0.7803919184725545	-0.0902913741610773	0.016285013267082912
0.9604172591169707	0.791613750367539	0.00783104937686902
0.7656005078473956	-0.651481992636142	0.004285963657519548
0.401740179280448	0.998050260460225	8.86241511302291e-13
0.7828819501558798	-0.793077762789316	0.0015210162994304295
0.40672991193005725	0.318190092677562	0.0010350281439159364
0.8639325574115408	-0.350887689061297	0.01772878959549005
0.43967505803134277	0.339588453127971	0.0013721275972155235
0.41844596214062796	0.858910335219596	0.00001643452642041535
0.8889312415349931	0.628359460941865	0.009926311927525994
0.8816543091710642	0.941379064564958	0.00014693664351995444
0.7462060286398686	0.981654522392112	3.92693775548134e-7
0.4668924588954076	-0.447065386129451	0.0012940290289055146
0.24241030606479935	-0.161668864210116	0.00014489263291231038
0.6136874417228908	-0.619794828880651	0.001915150662891161
0.26934558617778653	-0.898586443319987	5.597676522063031e-7
0.33085312601103356	-0.219205296300485	0.0005141535830616858
0.46878150579194466	0.207109655580049	0.0022860117169145916
0.7183649371599218	0.693144587333194	0.0024243261810470793
0.08249570994041129	0.869178200597947	6.70884735811327e-9
0.8820308109940781	0.980419267027432	4.201313923478994e-6
0.3937252372773169	-0.999966485567743	6.975567180544785e-20
0.7634845864252955	-0.999937483143701	8.499326103388377e-17
0.929353808847682	-0.974186543434469	0.000034064012956944875
0.5623470983110155	-0.466256341995638	0.0026588058089559467
0.23586533523587186	-0.995692016572408	1.3036628170160137e-12
0.7795589117596372	-0.226571393513397	0.014758421509590553
0.36040048306846606	-0.771697085455255	0.000038131823117059055
0.1089592590235799	0.106175718207642	5.067381652519497e-6
0.5832315779465584	-0.054599662562016	0.006073751291977401
0.31332586476169283	0.924986713820407	3.886520230899983e-7
0.14759411291516766	-0.913021326076798	1.8846066549548954e-8
0.38605374556385985	-0.563262929250494	0.0003319914433895759
0.7662830070639761	-0.583223045552616	0.0060320811987819595
0.12866160075668492	0.51233790724908	3.3685507035080036e-6
0.84010141976342	-0.692673411440852	0.0053263294683945795
0.9640988009386846	0.881649755107192	0.0034411111298973383
0.10319119467504051	0.94611752475618	6.146094240033694e-10
0.049088911136679896	0.562396624135972	4.3880214284332836e-8
0.6379847645548916	-0.552887142060783	0.0031944836373316693
0.8047320604457942	-0.167158437428613	0.017186982196993102
0.9670453040647929	0.989932142655313	9.011252714344374e-6
0.4603632971571722	0.547404864318981	0.0007965758925873887
0.7996389842008966	-0.541641586212469	0.008463175279288832
0.8684637519593047	-0.994678524560473	2.4581294744434088e-8
0.7822770307078858	0.392389179195791	0.011635201535370478
0.34960593226642406	0.0340490877667192	0.0007637085066705446
0.7716584426832683	0.307962794840679	0.012881270704886852
0.1908544412895109	-0.854030520936722	4.100623680303893e-7
0.3872628651364549	0.879770489936399	6.347286140420569e-6
0.23352395396310346	0.547968337130052	0.00003753622250871449
0.8348616877172786	0.0191590178024457	0.020328644427066105
0.5407774461731449	-0.805223115953662	0.0001745602043219158
0.6922735301921461	0.974939113938736	6.668199622615428e-7
0.3290295981394449	0.661691626959929	0.00008100748249514003
0.6353198031958195	-0.635879207409069	0.0020271096494061487
0.9884285924204005	0.456848831976469	0.029339819863281952
0.37457377695129174	0.461061829078297	0.0004687767313803123
0.8163664659549973	-0.975225521363799	3.089740934296538e-6
0.845018849792939	-0.191916673607692	0.019654641689172723
0.5672511038286375	-0.722080325525911	0.0006132835447077847
0.40623203364498833	-0.806171257788068	0.000040623010664258675
0.9294113107147041	0.82184455867253	0.004090409399466917
0.21980929582841993	0.981760497863715	2.8435818383451727e-10
0.7572867987309888	-0.378730710501104	0.01065863938930115
0.817916326846787	0.833171277944063	0.0011932874084926788
0.8949263911498826	0.875421756236413	0.0012896391915331
0.8822196317387047	-0.927438494152937	0.00027286656010917424
0.8622848315455165	-0.817287622532351	0.0021821975679167183
0.19092935120064566	0.81818071444009	8.914165513062246e-7
0.7499813260703011	-0.969818827720217	2.6153967585602215e-6
0.495883621880942	-0.163196969520916	0.003020766124623327
0.8008705765010272	-0.801923646340156	0.0015745730488193638
0.08368592616037568	-0.70984071770946	1.1580126066123869e-7
0.8495283864357495	0.993966111902899	2.7074915388538865e-8
0.8281600067126926	-0.312970044250119	0.016211862008501672
0.2778215526573946	-0.561454375191401	0.00007565847355248398
0.7297741297780398	-0.102402758554715	0.013078977983573678
0.6351758234411344	0.977294522628521	2.410980204414653e-7
0.7459741005433704	0.136454238330422	0.013786644449898196
0.3677108505537246	0.270485472894297	0.0007418082694127481
0.629695700128289	-0.817770317704501	0.00031775937907992194
0.7839251626992563	0.919326051542872	0.00011096792821993272
0.8845285912622569	0.116461589114226	0.02362507257028491
0.48992441297109535	0.952349326545763	7.772393651605291e-7
0.49550797834103955	0.978413913230669	4.031331225378036e-8
0.8282768952948903	-0.71734631404101	0.004195416278550727
0.14046246427142137	-0.868460529842478	7.003809391385276e-8
0.44013184642918435	0.66808405766184	0.00029844690713458236
0.79815787945054	0.693690218325871	0.004049106826227445
0.9027477654478817	0.458591601847226	0.017374623126861048
0.4517103955346434	0.561582914088895	0.0006799975273663587
0.4991171343485747	-0.835902075916887	0.00006745547228206512
0.8890590014688656	-0.960553647708	0.0000501679162506854
0.2116665896449049	0.143449929336191	0.0000823812448048316
0.020310949015546018	-0.783074471710416	1.2361572726711777e-10
0.5795878498469972	0.820974611728681	0.00019374825169387184
0.1569843403598727	0.608288485305594	4.381874744765181e-6
0.5340847235062622	0.0953422332306219	0.004267481990079083
0.6834499531914717	-0.987959143168504	3.64404238285102e-8
0.8481004829471699	-0.985640889552565	7.066791196745031e-7
0.6475394212223969	-0.397198935211018	0.005735501293060385
0.7469528490949425	-0.551645293773541	0.006169247662857783
0.5725991333141238	0.855820142233071	0.00009242788287684219
0.7131269859823226	-0.491125487569815	0.006360508297209881
0.33527008212259335	-0.383024222040942	0.00037691691912190275
0.2615104751341397	0.0128185630806839	0.00022035061515008489
0.7130382929005294	0.833385778379098	0.0004937735892238732
0.8934938942004893	0.825605734287875	0.002655388875429646
0.5568052530845045	-0.619754347581664	0.0012415242812008316
0.5655288007199804	0.839454480698493	0.00012148243346036328
0.5807891693122902	0.642962087920065	0.0012931222223836773
0.27125403204837906	-0.361978381857284	0.00015832810694808847
0.46630534260628437	0.880412382963178	0.0000164154381269588
0.12210048924177434	-0.74027707269908	4.078563261505144e-7
0.9271064916961295	0.469799616692565	0.019127169607761684
0.6141828183183072	0.759466795548627	0.0006123643305317044
0.5386616474977417	0.37247620824377	0.0029470110467940415
0.6045384691477824	0.727320220266437	0.0007925895083704613
0.3126301923652584	0.183475636180265	0.00042348691702512146
0.23142797034973986	0.831831679816186	1.6570380809185594e-6
0.6131971373326143	0.138836519879271	0.006994709772966604
0.5995116056093004	-0.360138468001167	0.0046521692206984155
0.5219813382104453	0.684253035129646	0.0005802893487624816
0.7215285120889131	-0.734269377674999	0.0017754005758818757
0.6957959634995824	-0.63582858344292	0.003042185579521671
0.661644998702824	-0.306938614486636	0.007512708481526051
0.23579942301747248	-0.806058372742645	2.9551374184666888e-6
0.12329977990993767	-0.285332334242003	6.460108914327141e-6
0.7517486538332853	-0.372668586410281	0.010511440802533344
0.46761613479589453	0.914119517246686	5.203650973940432e-6
0.5131498664429524	0.653322650710504	0.0006826859914195825
0.7988618867382917	0.136518680475552	0.017130710264702274
0.5638280285893948	0.868213810237774	0.000063508075639818
0.6559744528564727	0.332656523245933	0.006943348861823872
0.8072998663170037	0.66027060011665	0.005244059947949192
0.31330960604453323	0.363588096054204	0.0002965668809907061
0.6771141238739106	0.502551547595373	0.004983357356346632
0.849093104584789	0.948172040407717	0.00006158759986504577
0.7498352071895622	-0.693079543442195	0.0029825877269170947
0.42429900961651223	0.635757431620727	0.0003225630235066875
0.4349852829729192	0.713764405099341	0.00018677314167980203
0.7859547216211636	-0.778820575175313	0.001825426630493374
0.7706847514103553	-0.982443568932741	4.5713049714506145e-7
0.7116106727116721	0.857754214285691	0.0003097819473226621
0.34398956744872333	0.321097439997753	0.0004986510147439255
0.166027381760955	0.58471661969558	6.606638368271842e-6
0.010893129309746718	-0.788263606568974	9.111422014510246e-12
0.44623615489676716	-0.897291320945526	7.641067733165554e-6
0.6570818488908822	-0.751121567209014	0.0009407355909389116
0.6314408651324587	-0.861860988741699	0.00013943884071017794
0.6706127377184217	-0.202839329898479	0.009103476821673914
0.5906004426252192	0.591110829447119	0.0019021125979027205
0.44977735565266913	-0.200584888046436	0.0019438189498438045
0.7043391576342185	0.597714695515	0.003936578154691503
0.7043978852485131	0.784995377399476	0.0009212756594726662
0.11822290130784376	0.123945471020162	7.029698653221949e-6
0.8032335608087297	-0.769468174949139	0.0022825851614409615
0.9297438311545448	0.448439427542414	0.020149774306881547
0.1864791132891978	-0.000894646180286389	0.00005155110673648707
0.9110970573970424	-0.105466011414845	0.026009065027156445
0.854196766097109	-0.793063988535657	0.0026686935050020425
0.16220970421584816	-0.800990241893952	5.819173358007635e-7
0.8349839326736981	0.869481344274646	0.0007504700312716223
0.5121141611890493	-0.67431349593063	0.0005757035662284142
0.8521064778178994	-0.0179263946260394	0.021611894207858376
0.7950001357989003	0.921064400580035	0.00011698349184841573
0.865902615563845	-0.937796275370208	0.00013767216035238735
0.29015360346667896	-0.913268015283747	4.5373140199699915e-7
0.16767997054929837	0.0236201798624905	0.00003267523975657532
0.6606198368732125	-0.705297180101132	0.0014780147145224624
0.9393052075291392	-0.577349261798087	0.01605681191109633
0.2834860592909378	0.572523241067695	0.00007756406212032571
0.8906069640015603	0.801414404109049	0.0033622446995827666
0.13514930445335638	0.351067496724729	8.002482151093414e-6
0.2906044149412979	0.117801126253977	0.00033105270961149595
0.5929893287231401	-0.745755175783796	0.0005982977182238216
0.5435851613367544	-0.721901366651337	0.0005006108187509004
0.8156301736901969	-0.986498194874227	3.254050346261184e-7
0.07172619388688098	0.971134683266116	1.113102637624818e-11
0.5521398059333905	0.68330298653309	0.0007607140916600666
0.7146015883765098	-0.293512812420446	0.01011264755538052
0.34413908007949057	0.545907988644404	0.00021713578847657014
0.44576455177090857	0.11662742202279	0.0020372340118717056
0.5460951125703909	0.690700959884284	0.0006795164402456182
0.5007381143788501	0.380465265115322	0.002136691551108014
0.794497743595734	-0.317270824139504	0.014018021833877408
0.678660179772196	-0.0619322313338089	0.010425565011864398
0.27708620257002936	-0.63724146547245	0.000044732866244546727
0.2796403251872036	0.0890022145033618	0.0002863284034794373
0.36397216302404617	-0.533993867962389	0.00029752390521968155
0.3270650325284377	-0.982143787286837	1.9236342720490423e-9
0.5249871025477383	0.714954283826686	0.00045321443468185726
0.9433390287913072	0.0179129346076479	0.029642065632337743
0.5225620306591859	-0.279419356276372	0.003179693258211174
0.6261694358442664	0.718825139009132	0.0010169146442436984
0.9048396709799438	-0.760003451447342	0.005446730424791584
0.08347032319341371	-0.00356909888897072	1.7391283233039124e-6
0.8071203377069799	-0.999226672769531	3.822929527282128e-12
0.5921070325120265	-0.989398074524032	7.739158310029626e-9
0.5916405579510066	-0.952835095287053	2.3262765938052846e-6
0.7102013229456584	0.904541377626958	0.00008982629307989272
0.16834570343801106	0.670833727297974	3.5578982582401322e-6
0.7461556008002517	-0.942419359913306	0.000024464541303931198
0.865877309296032	-0.361906180810013	0.01757318710301391
0.7066098406161144	0.756799188597225	0.0012845363042731297
0.02597672761239102	0.862249009156994	6.560180119200697e-11
0.793798573078617	-0.795891233700495	0.0016009117099440085
0.619735475326376	-0.859991342834568	0.00013072768391823598
0.3635806344015447	0.595646255860347	0.00020826399236199638
0.49964675871938175	-0.357789117011924	0.0022447801125306172
0.7454250006175936	0.816959240429836	0.0008309851839729698
0.5805791607230969	0.228744139471112	0.0051970594977245365
0.9300114582128602	0.398437791683345	0.021843577367801684
0.44504222671154986	-0.37532095696805	0.0013177028496243314
0.6388513862807669	0.256534259036776	0.007155423862204624
0.22046026151190218	0.806448478740948	2.1455042448758505e-6
0.6908598978945517	-0.690973724529076	0.0020460880602458558
0.9501887695150117	0.959551261702622	0.00023519323028922153
0.740958468179499	-0.734319741455492	0.002032351839605643
0.8700254689178221	-0.8996693877689	0.0005559874346697514
0.9148953772972287	-0.0978973659121261	0.026419621481414284
0.1291609863192816	-0.296295195424476	7.661777488332904e-6
0.4422501565711531	0.0884205100751204	0.002007526062512291
0.17498159285492365	-0.922169341356797	2.696658178872106e-8
0.8181476738088665	0.375629533171955	0.014077247749867568
0.11279848361847383	0.32050281289415	4.056635485384253e-6
0.7941865362288592	0.00553207535156661	0.017487797375336105
0.7802864054922254	0.333391492189153	0.012854530256422091
0.2900558912080525	-0.30530647786852	0.0002461858835889578
0.903497753560199	0.590350316725698	0.012421739931219658
0.906687635989516	-0.905357957835497	0.0007870094216949906
0.5644071034046065	-0.936941396801586	5.011009301984238e-6
0.3504288316359882	-0.0379521938128892	0.0007706857179122389
0.7084159985995521	0.323204503801698	0.009341341990799897
0.5612146367640612	0.932191037278859	6.290217059529285e-6
0.30438732651341216	0.905983745875511	7.749700829636013e-7
0.735574928715102	0.574255536094695	0.0052749824113178054
0.7397501880622173	0.628031570700045	0.004173970093560829
0.4721370322959865	-0.851739053488459	0.00003624789261268508
0.8329124141219018	-0.944383821291146	0.00006156358458197009
0.7440350964682021	0.969924386304318	2.4031066712298603e-6
0.06219313953872164	0.955472763164746	3.313328637750994e-11
0.18579611589201106	0.226395416972692	0.00004190604954350444
0.1960496929488933	-0.770917610000627	2.2090589713721957e-6
0.22930085155061566	-0.812665648963997	2.304089575442676e-6
0.4563093572818641	0.692190111517718	0.0002876741806610616
0.9309959841419899	-0.326366550017564	0.024028972062863845
0.8085746543952436	0.479558001464801	0.010698071558542058
0.24319175215910227	-0.704981869630515	0.000013342137525058512
0.8254790563098949	-0.416163998174107	0.01343493715489645
0.9705517241083258	0.834350529138817	0.006659120099917037
0.4761050149622441	0.526585239220504	0.0010220204649548535
0.7061158665038341	-0.895867574113129	0.00011391478101873975
0.5591664322871841	-0.741163525234196	0.00047136292552408415
0.7236137816630698	0.464058258619039	0.007315335953407932
0.43047708864179945	-0.947881476192087	5.26531482306727e-7
0.31715901455412704	-0.916638088704105	6.114964606751575e-7
0.6522650756303487	-0.030611512628277	0.009154787713541812
0.5052746751310238	-0.716754450107071	0.0003709039308115128
0.8374309606744141	0.952593223911091	0.00003916577929259735
0.23032536222069935	0.9217161118099	1.0040730908535378e-7
0.5136956334577243	0.792844553736255	0.00016206209490059954
0.6676751053120212	0.141101461966802	0.009467134076500485
0.3578668417934641	0.250143612670202	0.0006851747776957666
0.9662169114557569	0.961581498796865	0.00037211584298609825
0.6511407407642953	0.818812574434056	0.0003747683113682026
0.6826647008388088	0.109583601663764	0.010425572880261745
0.4965799946977688	0.460969269029872	0.0016042165662406278
0.24543778630970367	0.907055517449208	2.58636052130454e-7
0.49276965410538853	-0.327570810770628	0.0022748659815861544
0.8963710276920238	0.0876357916679479	0.02485692885058708
0.18508439466211293	-0.631005018412646	7.618640351650653e-6
0.5981722463819159	0.933198084657679	8.783225012683088e-6
0.4767078835483415	0.0106046230494678	0.002791067198416718
0.09647150483902045	0.105980203252018	3.0444475068450676e-6
0.033409752869660615	-0.72564758796803	2.1068147603551415e-9
0.4733229429848393	0.412011713908744	0.001539509636440747
0.15927979982139032	0.93562867970037	8.500726315538234e-9
0.195380286038175	0.231824409463639	0.00005153828580456789
0.35878359966319073	0.521546961810549	0.00029680195214541955
0.5394056242960226	-0.636774982614923	0.0009637075045433519
0.21363063108349342	0.769489068376126	3.339775052126124e-6
0.5115761510954064	0.223168222688969	0.0031891947865266153
0.3208323872455759	0.708043263378463	0.000046805154004519894
0.6911877715131669	-0.958287135047502	4.318612421998791e-6
0.7553675621444375	0.367349648736705	0.010804591548260939
0.6073307835374737	-0.946399659392983	4.385136091263398e-6
0.33145137837885597	-0.926013945365384	4.91173676428403e-7
0.6557794454474711	0.843794989809571	0.0002520659448824677
0.6815178909837314	-0.597300096994989	0.0034240335046241853
0.3857286681908977	-0.934776961205947	6.750612834261116e-7
0.4109931812911824	0.659124120424679	0.0002330338948496174
0.04766515299697019	-0.897020614662954	2.7124428524479583e-10
0.8507260098423998	0.331482857649333	0.01729378873267236
0.8541744350943719	-0.976249091438014	4.866792869562189e-6
0.6347119238748816	0.307450723936728	0.006437101138962423
0.9570794907891071	0.713793568425951	0.011561425693209847
0.8893873606934445	0.93485395521654	0.00022529285751799204
0.12355504909470273	-0.285536725282201	6.513803149718066e-6
0.7886900171096529	-0.416949949670783	0.011369324464877047
0.09906351458206414	-0.0854139879261172	3.4530834493153733e-6
0.46127662662207936	0.896452095491031	9.388216297985064e-6
0.9468774673276027	0.943545791552669	0.0004933300727257232
0.11010859241634804	-0.768491952877819	1.7705353428721862e-7
0.930865314132172	0.883973048007908	0.001807127712451633
0.603182290973038	-0.983246476213106	5.228296213791754e-8
0.7095374166643094	-0.859126039688424	0.0002956934557265454
0.468626759352507	-0.825468711478649	0.00005946282498601881
0.8105814630442373	0.449374738954761	0.011663863325771354
0.7887461901812973	0.979039280272267	1.1316202505331163e-6
0.9283153192181384	-0.244004873926311	0.025657758348287953
0.4662517179030443	-0.12553346902418	0.0024330691576361497
0.1780995159021186	0.524117983102594	0.000012942050161849928
0.15603087207459768	-0.999231055142861	1.8719934479711963e-16
0.9189749204201088	0.952386822182499	0.00016145863969280292
0.6967799554276727	0.980557015069183	2.6908726059418053e-7
0.512558876746237	0.942275501324501	2.0565784433694285e-6
0.6363872440209513	0.00168310081386944	0.00841280582533966
0.6353598616883395	-0.876468494703359	0.00010155652168769249
0.6333069764358678	-0.283558180836446	0.006649468515385875
0.9098326672278167	0.811674716045324	0.0036553315060046106
0.2949567571646906	0.723939052664765	0.00002660681421870061
0.28259072197784607	-0.00365685691170584	0.0003078407433778716
0.9101486496837505	-0.882282160111988	0.0013791180490039785
0.3449548710589238	0.816592800432722	0.000015120697487306241
0.8565506255670489	-0.0429390856327217	0.021889162159968008
0.30073372391737924	-0.421583078157499	0.0002056267553583253
0.7468305862076583	0.536059444087963	0.006540127635848411
0.8431261983442132	-0.106109611520483	0.02050966036813024
0.8919855974944628	0.978434019170375	7.289889482642115e-6
0.11244220783065154	0.125834905320295	5.682860940224287e-6
0.7640025830852611	-0.136677077682291	0.014884448983898948
0.10429433234911382	0.362996911824655	2.5709297452229713e-6
0.7368033955482234	-0.999730581417431	2.0257106680465435e-14
0.5298544813643005	-0.955321378415376	9.661997584616253e-7
0.18516486952018957	-0.468853797745837	0.00002012011121659682
0.31157528923547656	-0.867429018057018	3.0025541257414475e-6
0.9035650616051456	0.420591540091669	0.01871702578984542
0.36721091900255304	0.296232581483675	0.0007000534514352897
0.42685497191282146	0.891877690576926	7.240816941403956e-6
0.9412769346963724	0.483242534782903	0.020096167530304285
0.6742907900169031	0.576126772399762	0.0036269700761176137
0.49761383607604043	-0.860774569792436	0.000038770648809442366
0.14791815216957624	-0.103123753679317	0.000018460205833512547
0.5143926907706097	-0.88376695267634	0.000025250680405317622
0.7214733420171633	0.430963985804546	0.00792162516701982
0.4718238544893826	0.7949497324433	0.00010244330359106813
0.46995891099082604	-0.252296380222278	0.0021611488395951186
0.8612054373753291	-0.782687706464495	0.0031329953116693244
0.9627636246611798	0.796936940611331	0.007806511543586142
0.3995539313564163	0.180731701272049	0.0012137071704763538
0.6493224219261766	0.597355288254475	0.0027782635103200345
0.620378505593057	0.526494183467816	0.003181568984681958
0.537217978055743	0.687042296420791	0.0006488244469916557
0.4969588179877666	-0.717466844755392	0.0003402016080902366
0.817955321722848	-0.896809125527508	0.0003325193563879459
0.038682548885422156	0.718311665183904	4.199807710022142e-9
0.962874176955204	-0.771462212970356	0.009210176370393723
0.8376540142863734	0.651418664630186	0.006589505252059181
0.5851943805230261	-0.858583929904936	0.00009792121420157133
0.2605847775104729	0.651645044332084	0.000030089976437662872
0.13733184091057826	0.954604371267573	1.127601547325245e-9
0.6263450829933552	-0.435439947084223	0.004542821505744154
0.669824439559468	0.590357854209005	0.0032915195997471835
0.8477610744796834	0.982584852161253	1.427761906224193e-6
0.5326237503999728	0.417433622067808	0.0024859746297823376
0.8043497524495703	-0.420823924123355	0.012106296108774133
0.206396726405374	0.598740134799477	0.000015711325582408726
0.6856518917012953	0.620493020591471	0.003109798982585894
0.39152389213763583	0.367741896274276	0.0007754143192702619
0.8773240797346954	0.811614870004697	0.0026710835528272717
0.6821864933148853	0.218845705208912	0.009498910676793352
0.12065918912372574	-0.441114377351108	3.5798396644179543e-6
0.25146573403286904	-0.923514889739934	1.4060730710046495e-7
0.5012849348314465	0.908405504580034	9.59279508287156e-6
0.8668294502237304	0.215177597068475	0.02090716787893777
0.8157490689236808	0.971604328742893	4.987396360489912e-6
0.762263807711933	-0.660139324403369	0.0039931590268135414
0.75123650965717	-0.228949179366223	0.013039913905806015
0.803395600727374	-0.912562720637999	0.0001752467571496096
0.579547447024972	-0.249245655393417	0.00501597517915698
0.5759896323697624	-0.044209897016719	0.00581242215332199
0.4921244041447734	0.369423857289263	0.002046399632014319
0.6063896453137247	-0.577332934746865	0.00229169506926628
0.5471901879262907	-0.891968886854762	0.000027707446333870787
0.7403261801228099	0.984330258932176	2.0047963537604491e-7
0.6916034002202783	0.346985651799558	0.00819916151038193
0.3874417242733397	0.482325254027734	0.0004995227679737605
0.7846570021000797	0.00559189703786954	0.016850309861394394
0.5278722915155274	0.564830380791666	0.0013353150431462705
0.5201047704888296	0.812572780677108	0.00012701540143170842
0.6409047536437324	-0.209140576075838	0.007691110935443991
0.8098586295370157	0.254959374137279	0.016197067183346504
0.7232998045938903	-0.172725360625774	0.012134300141064884
0.659804188149721	-0.597658484588734	0.002972642077473211
0.6517557151715173	0.00989652394625448	0.009149126831601127
0.28247253702784625	0.474738079016923	0.0001263692120866933
0.6180979703556486	0.357223422680797	0.005270671107137335
0.7793161265132367	0.868990570381401	0.0004463050145636268
0.28032772492189123	-0.274839528477624	0.00022683606125698381
0.029035902497586308	0.407188209750332	1.1201506131464552e-8
0.6601453218187452	0.666563074213579	0.0019729625851075015
0.6260104496420269	-0.058802275802594	0.007862382218778444
0.239370921818554	0.849690162001962	1.3103797534199637e-6
0.3674975831872147	0.854115894689648	9.533487429428513e-6
0.916104688808787	-0.698696695788742	0.008677399478254461
0.6298534074788151	-0.275630745260854	0.006598799132024635
0.6188092141430339	-0.704094737131259	0.001093848256157323
0.7338282263888293	-0.00522115573233001	0.013639722042349567
0.7657705410328325	0.799607411442705	0.0012317648378773205
0.8021758294732932	0.682382196935752	0.0044639672477466835
0.254825349744885	0.655134038294694	0.00002638879653839008
0.6928077640664594	0.0577762939382192	0.011195009910217345
0.5476521016419874	0.692320344459896	0.0006792940478261648
0.7611485158323927	-0.890884447877412	0.00022158985792294347
0.6436429989701894	0.59043197096425	0.002772379060061198
0.8148416631008876	0.66476175595142	0.005353017884639011
0.9076858419585675	-0.048068635645132	0.026066284373567665
0.9063856757239461	-0.904317052364829	0.0008046095565384532
0.7853689695146181	-0.794095949748484	0.0015319576184456166
0.5762789063121848	-0.646493821969949	0.001218773830085303
0.077710173656457	0.36568360887685	7.428666077743441e-7
0.14972504452282648	-0.398736474779377	0.000010608649905002514
0.24947216535778158	-0.247812040984785	0.0001440819587861443
0.6880710648249279	-0.954678786316018	5.629838925502433e-6
0.06508633493332136	-0.485515169609964	2.1834356859932645e-7
0.8153677857855117	-0.872977597393435	0.0005758178100844769
0.8126486790272381	-0.993629644508811	1.7427434950408303e-8
0.11283557361733597	-0.99656213460706	1.7123019223693068e-14
0.7187324549151808	-0.348755758307964	0.009386312445112226
0.4620932728776112	0.911132835634869	5.512471396523865e-6
0.6438785880648247	-0.864895773160574	0.00014561246767286418
0.9222675020557152	-0.52571736795297	0.01654869287343931
0.33265813852077947	0.477120879898644	0.000259168145600936
0.18851753026185908	-0.28326099653222	0.000039838982438958704
0.6246598393028207	-0.188659806080201	0.007161863674843229
0.49483436132119046	0.850458964835974	0.00004766963777473533
0.5930593525967279	-0.975782680634188	1.9285773806983773e-7
0.9216889659663349	-0.256779483965881	0.02475021134451374
0.7608169288157175	-0.368271127888499	0.011062627489336426
0.3114933943802885	-0.828125843199543	7.383326677044776e-6
0.3669069600627198	-0.77196163592157	0.00004142998797419571
0.5987444751352704	-0.109059869405012	0.006535921768262771
0.09283119395236664	0.684732347468509	2.3492989381428362e-7
0.8124968058622369	-0.180751799293552	0.017536536534544116
0.7701116692864048	0.919807925129746	0.00009401152081925978
0.2613237818372872	0.686831060116752	0.000022267540115726553
0.9452038265159519	-0.967658315291227	0.00010902333849054816
0.7708525860636046	0.460840529893014	0.009383054907489469
0.8629344818022522	0.259262034496678	0.019793446696280255
0.7560209472161684	-0.334060059741817	0.011516404942365367
0.4243725333005915	-0.951766411364813	3.6360359853563704e-7
0.47019468567016326	0.617184544728541	0.0005871169155218871
0.36272234841763384	0.56859300006062	0.00024280213512798413
0.6179593292378721	-0.961101130545257	1.5153039338032836e-6
0.5172563950898861	-0.674262716404719	0.0006034039689937137
0.726232631121209	-0.813493656636884	0.000749380509171446
0.11849831536571083	0.644323467818423	9.71647305895185e-7
0.9494749387428475	-0.344491991002537	0.025590781515464504
0.300271687171494	0.785426464695051	0.00001298366188043304
0.4773673957800535	-0.775857155204852	0.00014261933932143914
0.6225852028258366	-0.993729546853142	1.3903001796016524e-9
0.7193630917364836	-0.548445215363573	0.005354356101555321
0.8664549288776494	-0.941738152745567	0.00011407606510576512
0.6646813562540224	-0.257874833643726	0.008246569781131452
0.44129523011739286	0.177475818651461	0.0018471289119732107
0.6285199902325042	0.409466796135781	0.004951913966800099
0.9545556196578239	-0.420528541203238	0.023927762927966636
0.39883931057936806	0.955612333589882	1.8926720261827443e-7
0.35836968390340174	-0.988351942729842	5.793452242751827e-10
0.6018693352626057	0.553440855887652	0.0024904679861137745
0.9048215164547884	0.302100779477523	0.02219042273863238
0.4927163124717149	0.37497325389667	0.002026991932708684
0.30481046255172933	0.281995919051	0.00032171772002128344
0.8829546490290486	0.841734821504525	0.0019375704283916997
0.31317989765859855	0.145786759374646	0.00044547130026462774
0.5698401603274131	0.653203629996651	0.0011053577472225492
0.7125116109858626	0.0806224087653711	0.012201901472103762
0.591413399756051	0.709338962569851	0.000842657978929616
0.35866681170130693	-0.872594355586232	5.267193531191753e-6
0.4141490710302413	-0.878772328152273	9.235982280725257e-6
0.812832060697798	0.997637158304296	3.5573265573257344e-10
0.4859937441331034	-0.136002944240531	0.002854891017572579
0.8868815508350468	-0.13239361066263	0.023656756336696828
0.862349360328207	-0.99596484654508	7.361100557002533e-9
0.776788757187415	-0.537142134690383	0.007638621853641107
0.8927640358035765	0.708887402142523	0.006907492215562844
0.45728040462408953	-0.993889074106133	1.7542107866513041e-10
0.6431359615090805	-0.783213955652983	0.0005822645727211517
0.9428595234290491	0.826233225339222	0.004634779438542721
0.2002847154082337	-0.240470574081724	0.000056459139395906164
0.20954814303132213	-0.583025889244736	0.000018686750584534884
0.8433062358613211	-0.426468134358703	0.014221910939053508
0.9348588444029219	0.992342094831186	6.628835048038691e-7
0.38055141935447323	-0.389399432427919	0.0006436087339759923
0.808229206245214	-0.831361251358883	0.0011276331751313839
0.1984803893286474	0.694361112554562	5.908940854778511e-6
0.6402091236295949	-0.814918838927951	0.0003635083216740464
0.5092391768031547	-0.809182450663992	0.00012052302813470688
0.5050297905554607	-0.221650943854824	0.0030347029440700875
0.7401871393657244	0.609301229163387	0.004607533766041288
0.794141804053832	0.870781684699834	0.0004928184084328031
0.6156609504784033	-0.989683215724079	9.106033677286601e-9
0.6775908609064025	-0.454468430274258	0.005842589830576261
0.9370465107237268	0.427701095342735	0.021618644452904665
0.30746191645233634	0.118824579475198	0.00042171191175008034
0.9264175988778298	0.506756331408581	0.01767377683894577
0.6661593589279555	-0.864103258648655	0.00018108802444870913
0.28884422403094684	-0.481362742742342	0.00013558260201907983
0.6766249010239723	-0.977258543462341	3.866923049951809e-7
0.4669967158196041	-0.330658931168373	0.0018067389367092267
0.6878475847608709	-0.565232013864043	0.004144421410527709
0.3293689700635216	-0.55708977845054	0.0001674400266466273
0.7625030339221247	-0.88680309982655	0.00025036998360626866
0.8383705369015266	-0.513902535816508	0.011210833356939221
0.56289759702273	-0.735471166226166	0.0005168885105099997
0.7934846624496663	0.39050545726394	0.012285392959252772
0.11536546853387952	0.778442532907868	1.866588296489983e-7
0.8248322097899343	0.813436659610682	0.0016578676238980048
0.7220504842231981	-0.680377225146151	0.0027195088929214163
0.17583720275812656	-0.0733552178102412	0.0000393171332242522
0.6445298672649508	-0.70328833541924	0.0013362316505791348
0.7952398709794861	0.302322492002311	0.014371365735298328
0.9810596157051972	-0.927340733793131	0.002520395287570735
0.1208499809499446	-0.852265916022257	5.481580474082372e-8
0.6171489827929473	0.398137324377821	0.004750215147515241
0.9100729281922356	-0.757633816323161	0.005797337018335674
0.1912925622597932	0.266971450343202	0.00004395735434130142
0.8720281241147442	-0.0304862026435639	0.02313153716582655
0.22128077884161715	-0.106686443620721	0.00010312718728981556
0.8874846084875124	0.263883520646535	0.02160342222274818
0.9012185729197189	-0.747060118355814	0.005794081964466542
0.44104570116020086	-0.709149390515607	0.0002088305213571827
0.9412840195006469	0.989702190038986	2.47630066066766e-6
0.8524368991339819	-0.194242854836136	0.02016267447382782
0.5088893687738099	-0.479993825551531	0.0016597967178664083
0.27300287898211656	-0.488746364240978	0.00010201556011765207
0.7205863525017682	-0.877518717066571	0.00021498330573329095
0.3066642267955488	0.772352499681923	0.0000173993952947826
0.9146837229546692	0.767396852959142	0.005626739310583254
0.5126922291649393	0.940601316539315	2.2879642536857055e-6
0.38331023442952844	-0.289908937684099	0.0008532981617261691
0.11044856673308995	0.858624233119354	3.149022294385123e-8
0.26650057383063747	0.110066095587777	0.00022929150885952506
0.7837830871760726	-0.645302988651183	0.004946053090478247
0.7036013861057437	0.973549084965009	9.295927468252948e-7
0.763824671723666	0.69222496096687	0.0032839596246399556
0.9484547499305408	0.910692465239785	0.0014396783083408214
0.3722424519376626	0.275123194649494	0.0007749625263119401
0.929919183633123	-0.831618324073102	0.0037124034822410877
0.29026070691332007	0.761853554873985	0.000015495895482257492
0.5501015509125375	-0.261579340638267	0.004019122466226225
0.8370285226755455	0.70524694265472	0.004824891149085198
0.4351638679868112	0.106497240059785	0.001857494133417658
0.32581870279260217	-0.765223435795658	0.00002564982633284968
0.5668750190604652	0.774338053112815	0.0003426531316089041
0.15110674790461318	0.613106609584828	3.5785324283824036e-6
0.20678117988939237	0.347990070319433	0.00005038832422699831
0.6439793071730672	0.793901001996921	0.0005094521405662873
0.6223148189999803	-0.734488924709212	0.0008509793449671434
0.7786373520139807	0.857313761161976	0.0005619626546420868
0.539226729787128	-0.0298845657247004	0.004533758425240851
0.14054000475032602	-0.126722124180403	0.000014556925201315889
0.7673186699240658	0.375438766613811	0.011241648034303685
0.02733295231056031	-0.719662307727989	9.956419912366524e-10
0.2502472865810884	-0.179283897280428	0.0001626754969638418
0.8731685751915267	0.651343151863074	0.008166136527515806
0.32779210104371054	-0.113362399144242	0.0005576697706146078
0.8351171648149357	-0.844390131756774	0.0011720014411367677
0.4955972720772732	-0.26187046065631	0.0026447625591633295
0.6825821425275426	0.362320512547062	0.007574770612478192
0.9394251539505065	0.466626959077249	0.020508426364185355
0.6001567326310049	0.443690182293974	0.0037367792073726186
0.8568334017868963	0.101171620197603	0.021575838531349978
0.16454617019688617	-0.0492677216253132	0.000029943910095118473
0.8336967006561922	-0.909305710648183	0.00027359902940902894
0.053027484701626985	-0.507985813697781	8.320149942061118e-8
0.5976715556317189	0.979670377355257	1.0374007638668653e-7
0.6156143615247128	-0.953523706603285	2.847658428622244e-6
0.5531656151373207	0.846618075647255	0.00009341894183952165
0.549414966406892	0.886640597164984	0.000033361110262811056
0.2548072747896476	-0.262887604806583	0.00015343808432834988
0.6726936103198718	0.972908199743924	7.158077860785588e-7
0.39234213466955337	0.869505005224133	9.033593737097336e-6
0.36220835929969086	0.0199912720434201	0.0008900772192742719
0.9368308494770596	0.95081611669088	0.0002683599280496582
0.3410726833235898	0.647591873762521	0.00010733696716277023
0.42693475107998896	-0.81984344009363	0.00004109166101343437
0.9123754813675226	0.969568699965203	0.000036383951647383286
0.32030775681823204	-0.649136740816014	0.00007929019151414617
0.0737594770275518	-0.30568286442578	7.128742607839694e-7
0.12344901855359844	-0.804646753320368	1.6247336644300515e-7
0.887276294286815	0.487919823862573	0.015161316885875771
0.562217993969412	0.92523239715635	9.008061442508056e-6
0.7379467880143851	0.971522338444816	1.8286438326127861e-6
0.3859692690799836	-0.396805632200506	0.0006691946998963435
0.7888839579174286	-0.713800640309385	0.0033143159386542567
0.2734426955564738	0.629672362895979	0.00004463036063555209
0.49089494174104364	0.331454217228581	0.0022199999649263466
0.6536102251072937	0.879560194041984	0.00011087545672903872
0.9194750645117603	-0.82270269476266	0.0036149332047861675
0.9081293075612419	-0.626887561878154	0.011234998402661919
0.5238545733347779	-0.182235173357336	0.0036859847893383523
0.5953596672337556	0.0797335509692851	0.006496836754204104
0.4713553991696804	-0.0570788482520852	0.0026415080706130535
0.30890356643243094	-0.464630890054469	0.00019634551297212957
0.4041796048754753	0.761977454822376	0.00007572968279535768
0.571867176062583	0.502747026608241	0.002491259410818376
0.21672804050871353	0.287627273352391	0.00007210233528911735
0.3961452206098085	0.866606326524632	0.000010240651025536969
0.6456874718193871	0.0561203627755972	0.008785128509861292
0.6438235983728438	0.316324808187242	0.006680062484554256
0.7425992671125842	-0.345384093036834	0.010604453615145741
0.6003618243222475	-0.828567405396469	0.00020491838830054922
0.5760013423550429	-0.568330318785421	0.001919805354105946
0.09015824140538868	0.740849297302059	1.0957251443034562e-7
0.7645006358360232	-0.542598214565519	0.00701998490750375
0.2640861721622743	-0.233983079418165	0.00018908851052693864
0.8964150128268443	0.921130207408613	0.0004239285556271146
0.5705505544465297	-0.780995345014221	0.00032472669421291725
0.46651333956622204	0.365164672079421	0.0016535752138072209
0.2693617370827379	-0.450329394947091	0.00011327881078802626
0.7091314873970929	-0.953187724077082	7.941517409840053e-6
0.5256049573243641	-0.933115540075014	4.073974063864647e-6
0.3786724221570549	-0.673470807435936	0.0001410984906885297
0.26605889554122114	-0.494254003429736	0.00008867062126164788
0.7003840999329053	-0.542209740838592	0.004920276836514103
0.768552018867142	0.940236322408305	0.000035566740618809646
0.7712196007643244	-0.859446671610735	0.0005046918404516232
0.7345343319721344	0.690393596528112	0.0027514154802218767
0.8477424609241891	-0.639813599439785	0.007399904479238413
0.503384894226471	-0.154760307945979	0.003234201442899148
0.5995162315464466	-0.356781914107472	0.004687841032442521
0.7918551166909323	-0.736780834906655	0.002825536966396004
0.21617050662904444	0.230116675447387	0.0000799704593048093
0.7592731917793079	0.97732229444067	1.0254522831005792e-6
0.6007471358615615	-0.401757555564392	0.00423225490727074
0.7502159588882968	-0.453514218875293	0.008640689162301301
0.9238236442701016	0.575307588751745	0.014662196293603926
0.4685582224389068	-0.673441545915904	0.00038275987698391435
0.4489118765696796	-0.335305772418759	0.0015137831010737543
0.2161917102338642	0.920183442921393	7.982851163157174e-8
0.4630976024674363	0.513641141589384	0.0009595739134572324
0.704909001763515	0.946814817913365	0.000011904148573675716
0.6825697536652507	0.889262951559777	0.0001110195627957512
0.784232950276725	0.770812661527987	0.0019589145655934657
0.8336517303738014	-0.781165540402147	0.002556773110678967
0.46626082901785454	0.776899032370919	0.0001251502766629252
0.5397714725090916	-0.175501655778072	0.004175871353388511
0.21134133677944308	-0.528492719635524	0.00002684506004758269
0.47851740374932766	0.795680241283946	0.00010873053460334087
0.400436915114014	0.224367327552	0.0011551660054530096
0.8942003279300331	0.88482875437833	0.001062895933761858
0.345216749700896	0.0623813555996991	0.0007171706631582319
0.8861013951858362	-0.0793046311287852	0.024051886033646764
0.09109132384646892	0.587671382387098	4.889788903832288e-7
0.6831640347492397	0.179275120581294	0.009939043821094538
0.8511602237534931	0.968635052215473	0.000012148306569927355
0.2548456604735619	0.67596378926097	0.00002197456618297656
0.5441801175849754	0.183025976321254	0.0042765774698622205
0.2820246368244724	0.904693646277926	5.582984775026395e-7
0.3247569207584157	-0.666916661091458	0.00007292635970112731
0.9594823125998589	-0.959051830725665	0.0003333818447571804
0.9153611912961956	0.961422360345465	0.00008081822415223548
0.6177605155885589	-0.803593295875309	0.00035690634550952647
0.8122634253708455	0.82898287982467	0.0012085663836672895
0.8421681486897258	0.957984941599842	0.00002822338861520075
0.4544641167349257	0.788659954908918	0.00009331410641273203
0.6401991602455415	-0.851165172943525	0.00018995427823873342
0.9278237465960951	-0.8498335441182	0.0029103864826636643
0.19679798097310267	0.665392990480836	7.498082187484801e-6
0.12451180782480831	-0.234491439278209	7.493369304724436e-6
0.7742276500794808	0.897914444125942	0.0002062267210136546
0.3429651931685136	-0.185101734755025	0.0006296147934287145
0.8733943212757976	0.970731357352374	0.000014140456873527507
0.2834624599386296	0.970182226864078	6.868511921389633e-9
0.8547449409353178	-0.0568541315014754	0.021696081686283564
0.1520488201427811	0.559699115960304	5.285655329745149e-6
0.41314278944585825	0.270850695837697	0.0012196916707384816
0.7977053412330911	0.301308846373264	0.014541352346060889
0.1026478107619665	-0.908477098514093	4.553813476470557e-9
0.6363754066374542	-0.30935541536024	0.00647814892351669
0.2402071235415178	0.180415763739164	0.00013608081010244255
0.18157636972649188	-0.485565734059689	0.0000171101145760348
0.2588601333698298	-0.534140662679479	0.0000642214749985269
0.4915702900120025	0.879687835327387	0.000022214277375876687
0.8139526759303484	-0.988450610345998	1.7551060361375658e-7
0.19070039158222943	-0.869068657551187	2.7621225037424496e-7
0.5457274029539909	-0.600110129670193	0.0012765374035483923
0.5346954082057843	0.0486366215697603	0.004369647711013199
0.8720354515387219	0.997882299181037	7.275153288208425e-10
0.21964236651428953	0.339167996075915	0.00006715966013122517
0.9256123877861889	0.772864816911238	0.005992486131346174
0.27317390613751047	0.70066034966807	0.000023842654535113023
0.18320667664249482	0.654913137574012	5.974800798736211e-6
0.6829236191147061	0.357122610653327	0.00767130544058615
0.3926340733106531	-0.593334267618464	0.00030021909899114455
0.6345811596054944	0.512656447500093	0.0036910223914874154
0.5131592953711969	0.690573728974516	0.0005076913338143204
0.8845854149497494	-0.581544799154327	0.011498490642556482
0.4916867834068895	0.964442919478253	2.625688750520296e-7
0.44999232004135914	-0.308273895287083	0.0016243887569140833
0.507549155854983	-0.910371573481514	9.520987681331555e-6
0.5343686257927429	-0.487615317296193	0.001984836623660366
0.5740633943292647	0.953833142650576	1.7784071288376624e-6
0.6647599685566165	0.718194708895437	0.0013650727584491437
0.43126998283524665	0.924488334639367	2.1046884577195866e-6
0.23086604146613557	0.752475600760619	6.026997216301248e-6
0.5128740567137433	-0.764490200351166	0.00023564627804421073
0.5514918101398772	-0.10459476114433	0.004805799988781613
0.4890255307317434	0.577834127972335	0.0008879033687682505
0.8500905105464778	0.875453925917696	0.0007763641828924693
0.706816024591543	-0.728094006176769	0.0016911223025742627
0.8361532079129751	0.911354809351434	0.00026361447149570697
0.05869290687937658	-0.290736894536768	2.8769236891545216e-7
0.5712548556122947	0.429986246495855	0.003191124492164419
0.4304637641747084	-0.424299305178591	0.0009846956918683188
0.18038703871998232	-0.316043854958591	0.000030436957201019793
0.25408662182136893	-0.432806979711832	0.00009369897948029542
0.8965546996883541	0.169457110606365	0.024010038401626785
0.4104125968467737	-0.538366374563773	0.0004991277566363171
0.5465275052609341	-0.962153241766104	6.25138941814332e-7
0.9477228737659973	-0.766403237089962	0.007891369980423378
0.6236005428101823	-0.243963565630571	0.006662167675494734
0.905895464913301	0.90708263175036	0.000743513347274552
0.4567635319717332	0.450094734183699	0.0011646937833199973
0.6162673965081239	0.914892367248393	0.000024593216819276458
0.6377981510873209	-0.842970889013892	0.000218881685698325
0.5357924784446995	0.997962724549408	5.810018643551116e-12
0.7500976234112613	-0.488514518690982	0.007807648004132355
0.9560820808112702	0.980293978213936	0.000039334677618909483
0.9370714096616201	-0.805260004526804	0.00523258740794961
0.6332192807495348	0.572041109295877	0.002832052292890386
0.5082700339102281	-0.200064606739599	0.003201967866131549
0.0897081840438449	-0.313659361522445	1.5782048132866234e-6
0.37452520483971635	0.876618616439817	5.859463032818792e-6
0.7080305073173344	0.839423709597615	0.0004265779969890529
0.6073958258180748	0.00838821328600255	0.007111129510439097
0.6269964375664671	-0.585508895251744	0.0025394324020543073
0.14588158842322754	0.466688473918287	7.224068810502495e-6
0.5147211428265601	0.821841097986587	0.00010277192331269175
0.6737086457666073	0.563473446709797	0.0038292427441402946
0.05089004513037147	0.73106880146433	1.1187519162449547e-8
0.8527110729890847	0.64827155727913	0.007320931367749019
0.7805101875012386	-0.992942226378157	1.589730640665787e-8
0.7560875746151845	-0.855710714405785	0.0004752256217934962
0.13343418869059046	0.336778575855743	7.903474067712917e-6
0.2510182853621729	-0.12934861053456	0.00017423571795316408
0.19550016218754712	-0.567013955160318	0.000015211530294989619
0.21922956579586794	-0.688184269960362	9.849850875009915e-6
0.8109784415754362	-0.966991228761324	7.92774799067614e-6
0.8518891358553747	-0.833350131152169	0.0016115883906408974
0.4457155377947943	0.960925254786105	2.1464729710534916e-7
0.25602716775643275	-0.720642569405912	0.000014280803240232683
0.8979473657493917	-0.378206691595071	0.019563699238865504
0.8307046664455237	0.909412834624475	0.00026349291839924125
0.47225399314313743	0.937529814400363	1.7269103192239295e-6
0.00837097297999545	-0.602983012652217	2.5046281274208976e-11
0.8242201391423434	0.966005623925276	0.000010596925984374754
0.11743075171661592	-0.917438125230153	5.570435223512869e-9
0.96761230677592	0.620598823457059	0.01775209110602714
0.32401414895096564	0.839316001991069	7.111721611515257e-6
0.8451952604429115	-0.774013379804617	0.0029956133960494452
0.5575392073718723	-0.506236599898083	0.002207705121862707
0.20557290854410243	-0.457571683560521	0.0000333883119598586
0.2546824738017261	0.197369133081021	0.00017122995068627646
0.8033962146611067	0.327032095619059	0.014341170577702582
0.6823669714550173	-0.773435536334345	0.0008927837100777102
0.20838136177134417	0.0642160972338045	0.00008176218846103795
0.8882984513312547	-0.997474757507102	2.1642640675885136e-9
0.7594711899289928	0.0792878277357686	0.015012017281934907
0.5674009457204521	0.811340077707313	0.0002031308451682651
0.43495716188476163	0.93193583854997	1.5053588917843094e-6
0.94429241290194	0.619807311923443	0.014689065274551327
0.1922646474646989	0.893176441866558	1.3629547910018084e-7
0.5322480776233646	0.0182746314391472	0.00431735998216171
0.5242664907415658	0.351141561710673	0.002780127193876043
0.7285026316198125	-0.760049076294962	0.0014577937776483565
0.6639781889075576	-0.860322900280118	0.00019317042356563997
0.6877842876646445	0.0614897911179558	0.01091152037335131
0.9184046630555787	-0.833791460923531	0.003155364351380649
0.19777627921506277	-0.865266997992434	3.625882122307323e-7
0.948977911848238	0.719201207611232	0.010384760814978047
0.3165128980803106	0.988136567341081	3.231080561102738e-10
0.20172694795869314	0.598529740311109	0.000014209783565674853
0.308411969783262	-0.885529521177065	1.6914862157831841e-6
0.188940173676693	-0.123312674044472	0.00005157981672971307
0.015035381146277987	-0.992596365417825	7.806582768890221e-17
0.5199662119053762	-0.93305901285102	3.839654137167004e-6
0.6231395726201377	0.976043490457505	2.586716659232022e-7
0.7273014575015342	0.461081376322981	0.007523088073335431
0.4326766559993268	-0.734099409661903	0.00014697603724811344
0.7323425301995837	-0.963606349786608	4.1841719908729445e-6
0.4016730502725892	0.836146879349096	0.000022109566281789582
0.6773525939690915	-0.403829024527964	0.0066949609742204316
0.6629392828126973	-0.829973868877341	0.00034422507463485665
0.5229704499335862	-0.958036746176816	7.066080196780716e-7
0.4845306889246573	0.0494363087265854	0.0029595238692238252
0.5470319865898213	0.266379948585365	0.003901127059668554
0.9691197231264894	-0.987127732153467	0.00002239340630635169
0.8855227391003244	-0.644399274227832	0.009091082783741341
0.14269590409703195	0.617424202693362	2.6983480678040033e-6
0.6216536979397451	-0.0532358732791483	0.007679663230568562
0.21585307024657707	0.928785002947898	5.1539154236197075e-8
0.950320409726793	-0.118109398275263	0.02988410173602278
0.0523806801324495	-0.0240512951901398	2.5363005204113293e-7
0.6519271007152911	0.745982350389773	0.0009537214726894079
0.666860554537997	0.0559471862231174	0.00983297356919691
0.5891814414355943	-0.59343797764298	0.0018586394265521263
0.539318727400725	-0.433718622465133	0.0024901603053598498
0.021131433488578308	0.230147832742582	5.100246779601843e-9
0.44513278586910365	-0.557682153577161	0.0006500841442555093
0.5389453642321801	0.192117626298451	0.004076882338223761
0.7424082746150933	0.874413982431452	0.0002823449156857452
0.6824285744040668	0.64429961308281	0.0026515335119977053
0.9413206290882795	-0.700965925179328	0.010539393693734515
0.00793170589397463	0.201556687884735	1.0361874433261356e-10
0.6835578883146607	0.302942607264156	0.00851170851763338
0.3789603052057107	0.697832733475181	0.0001134881122413238
0.32303545510698317	0.360617563761165	0.00034196102442138045
0.6143431904106313	-0.495464137742688	0.0034480920928470883
0.28234076117752727	0.786687242457226	9.499139056009137e-6
0.7326909441800029	0.765538844439525	0.0014197702421586255
0.4227525408379093	0.839923273085201	0.00002649740285554816
0.8854618402069412	0.947735227734593	0.00011138880722500916
0.06892961035842639	0.700663606378914	5.650067326300376e-8
0.6992105575109536	0.355608936234152	0.008386765556654859
0.7364656682600003	0.203568288854392	0.012531985780111015
0.9380873856197182	0.88508022614373	0.0019910146763960704
0.9065538344647588	0.949746070240767	0.00014568800108303852
0.774151895135592	0.989272695226707	7.347203295680467e-8
0.6617056324728863	0.283891268823707	0.0078068534476971865
0.13034627002466911	-0.217969655647875	9.36948123064516e-6
0.41655080804595346	0.467235774398111	0.0007310439228334305
0.845723262817934	0.609465689371983	0.008360780563974844
0.6212679811318401	0.900859968723777	0.00004330115424062721
0.77144014542897	-0.0197912447651884	0.015972483832271542
0.8781043071914962	-0.898623646795441	0.0006318118513525566
0.9176637866009537	0.979190857981828	0.000012182103294517608
0.28500564818006136	0.874674249555554	1.5878727190116125e-6
0.4769924691113626	0.65109073653006	0.0004952754385752109
0.8634910562022672	0.593787326598672	0.009808615464191978
0.34380794202870046	-0.827517930424994	0.000012108857461093982
0.7110339084454115	0.130230729253567	0.011820411898586453
0.07841135653054629	0.750520604437911	5.327210499270568e-8
0.9259581930140512	-0.865750390162413	0.0022714602845320887
0.9726441169078218	-0.751035566747076	0.011784965178756324
0.7744872821575228	-0.885390410344116	0.0002910406644751578
0.7728836602965484	-0.010695936263729	0.016075461788027687
0.14785771322725993	0.260226932316918	0.000014774551769923298
0.5998828765488236	-0.685175476685304	0.0011037819489867638
0.3774745216617449	0.252344034220726	0.0008581649031004905
0.578287061420656	-0.0618717007907948	0.005869730433758688
0.49638981070560634	-0.286861079545039	0.002546882898646631
0.7402799408578349	-0.790655999893756	0.0011310468295975611
0.30509698942943836	0.898161178013715	1.0499864885427135e-6
0.4982994283409573	-0.172163899460327	0.003052356356889692
0.5245165372345989	-0.972261150340713	1.492956335215602e-7
0.4992623629617124	0.139389910856311	0.003172298197409939
0.4129876325459998	0.216987335695778	0.001330552680376512
0.23325333633161383	0.401020572353803	0.00007214180224708347
0.771920968242587	0.0939093077864651	0.01571525756509593
0.4928475434463413	0.99973456413422	1.0067701371841e-15
0.409148073584604	-0.968158363504544	6.089661502283664e-8
0.28677102880456196	-0.523087630947823	0.00010767596143294935
0.787912757952677	-0.575708900355669	0.00700588991801118
0.8043273768933991	0.0579570130985576	0.01805612745744607
0.2424457952419383	-0.865141743895167	9.46834264679729e-7
0.6074884220800236	0.979175236813723	1.2704758443304484e-7
0.7860534491507584	0.3496534543139	0.012827501002207142
0.5849546310287176	0.361013453590661	0.004216276790219866
0.05803750488641173	-0.296353448377677	2.7084244504074904e-7
0.8314509904400188	-0.871575352837363	0.0006945528341027738
0.4711033885194495	0.979386911136636	2.5040030368254053e-8
0.2705412822647829	-0.297061819410019	0.0001851800089532381
0.64963335136309	0.118606266339975	0.008728705835611588
0.49815586479309915	0.727999008145019	0.00030937774358417525
0.37533240188816686	-0.0587367258281384	0.0010248553587688405
0.259319602657047	-0.942703337590961	5.478353485798436e-8
0.6320224020602312	-0.125265310710421	0.00788082319727102
0.6814577902384551	-0.631197062552634	0.002848731620530077
0.5796298167812401	0.846552858191544	0.0001203546814691034
0.2764074958601556	0.209298714151705	0.00023982204087570543
0.3906416594291521	-0.120303915251976	0.0011709751223194632
0.729647081743177	-0.896540800767117	0.0001394818676820546
0.07044337035411496	0.437765762507412	3.7743122651584557e-7
0.6134259250959725	0.585453387214906	0.00231110112829038
0.2814317426092365	-0.72822921990112	0.000020348578872053914
0.2090044598923225	0.249646222801048	0.00006670111807977587
0.7359141428568714	-0.830797421330252	0.0006225790156871133
0.9396726265291341	0.2993568273361	0.025625685617455023
0.915325983507925	-0.674567445729624	0.009685332284557192
0.4920687069155264	-0.485577384939587	0.0014059087323084827
0.7220674629696985	-0.969080141931389	2.05190900382283e-6
0.4641760537181773	-0.181449606687828	0.0022652774882805995
0.6075251085943668	-0.0333349016460098	0.007097078553054674
0.6258017871438136	0.242195892079333	0.006765810100651372
0.8289220334220296	0.945922839850126	0.00005336675315368414
0.45493238284387166	-0.932332585453351	1.8834749530447692e-6
0.6823651801272067	-0.34864095721858	0.007781063441448131
0.4264277152656527	0.0897125909729707	0.00172536308159771
0.6304735580229429	-0.865485851943543	0.00012716260329144274
0.4864420176536306	0.63647582681571	0.0006022441427372037
0.9162302909021591	-0.921047153315396	0.0005869720351935648
0.662919462072301	-0.205594082185275	0.008714239865729268
0.36585853544824576	0.0526560239551566	0.0009216417912372481
0.9223224442919052	-0.49605178514812	0.017701127226079343
0.25959821891272516	-0.585720439844712	0.00004796688262419551
0.6660062453610694	0.504857603242528	0.004624855571327969
0.8994475697586036	0.289283892422948	0.02203284820323828
0.8527908120539609	0.987725340982951	4.299712786102142e-7
0.7986751199096137	0.667921071713334	0.004765038818017796
0.7096418578678628	-0.848207883764696	0.00036796461461179215
0.6666297047926928	-0.806187975459466	0.0005159141136314168
0.8498052815591033	-0.891869197780805	0.0005346628691779765
0.12042157286482234	-0.946103650717506	1.2166004720060083e-9
0.6470394309596282	-0.894786630040204	0.00006747680454349326
0.8849071663655387	-0.964848176563824	0.00003213030096371873
0.9347951800066324	-0.910605516734645	0.0010991002562420749
0.4544123497449562	-0.967453907047812	1.1897239785668621e-7
0.773863609627861	-0.956118005603291	0.000013240974795493086
0.8251028652706333	0.782323832332335	0.0023656053668003373
0.7828597245691614	-0.700445933298346	0.0035066443899490285
0.9354181722708625	0.545100673760674	0.01702273871044102
0.786715035785426	0.343691968478353	0.01299664224777253
0.6375731199455196	-0.772895589951703	0.0006325095890407322
0.9423756047909948	0.336547489803196	0.024976443661889083
0.08638352273751682	-0.517382956263801	6.037579687997608e-7
0.9160625239111981	0.32531909826545	0.022611053554242352
0.8687023906180495	-0.939790814741918	0.00013019781439048222
0.7913298437948878	0.678228799786042	0.00428094326831482
0.3641287215019026	-0.836759709660903	0.000013358474262230197
0.5870679741419036	0.0621167240478924	0.006209204778720736
0.5490800548730241	-0.699381726606369	0.0006470341044620882
0.7317064209810287	0.915668117940172	0.00007447796791078533
0.7154879603237757	0.130880965009736	0.012064101280783798
0.07788369510912772	0.882727244928949	3.500044229736308e-9
0.2692353098885034	0.22040701142298	0.0002103164809128472
0.7144043540113301	-0.443620173141677	0.00738084289640053
0.7976421932512491	0.92355533305465	0.00010905021082190241
0.6599453842767471	0.981282595407957	1.5226913448129114e-7
0.4707970351744162	0.956756971462838	4.29564441606038e-7
0.7024761645435295	0.669499961744006	0.0025749648305055054
0.938306320349825	0.959126416685984	0.00016973927617913213
0.1868137063869122	-0.466880443155156	0.000021097936625690308
0.9044395421960076	0.765546855838061	0.005207494888614741
0.6520023395368575	-0.490866868445024	0.004462656782415421
0.09033081351836557	-0.227937104057998	1.9696087997023534e-6
0.2343347867837068	0.41545720436895	0.0000699706894502663
0.4785264553175361	-0.690000924687825	0.0003670979190163314
0.9210837973206512	-0.364073321830604	0.022012671357343534
0.2666762658013975	-0.177737525864996	0.00021459518757766994
0.09245441138943344	0.922381799344319	1.5464388253532679e-9
0.6549276481423604	-0.84627714266025	0.0002384751595152231
0.7091021172571494	-0.989423775978201	2.9951313236103306e-8
0.6108020820020749	0.417885977349465	0.004325095206855154
0.7761199395351078	0.419402728285984	0.010665599223075015
0.31380999631199064	0.923031436938071	4.310982677836312e-7
0.4315645837701843	-0.267551946921748	0.0014755298924100189
0.326140542089226	0.514154094098198	0.00020051081991486136
0.8563225468326237	0.768248813831926	0.003440168237408775
0.6107769545097219	0.696622208245055	0.0010948065753688535
0.6049741257361689	0.299816613493566	0.0054446085952225476
0.8999945057091333	0.982782141088702	4.026849860700377e-6
0.6739315233503452	-0.650776806131236	0.0024066784139714836
0.41257606387000717	0.0868710498589211	0.0015059861390990567
0.915099364986108	0.893497002078505	0.0011787416508532477
0.24980001132564214	0.836147659405637	2.170218924973875e-6
0.5657245577794129	0.569900974000184	0.0017614767010049558
0.6273276702279903	0.676862282224635	0.0014485527012797214
0.7914285666830853	0.320592713113341	0.01376646735619424
0.3731441178019938	-0.982226844934711	3.805410860834433e-9
0.5882709268362087	0.451379673276945	0.003363348615658577
0.509210174005442	0.136073169757157	0.003441352381732384
0.8227190255388567	0.759997671364248	0.0028772296091534814
0.71794506178836	0.900804898089583	0.00010932767488546559
0.4683106946979661	-0.473239369658665	0.0011910012478328327
0.7094188202260151	0.719388600549118	0.0018563360061445763
0.7497132769476746	-0.00411353636282627	0.014609277584811462
0.6458877036077815	0.146244643694657	0.008390941754044142
0.07916810575611648	0.643954936988317	1.74852149707109e-7
0.48253410641872807	0.902928134167088	9.545270972820905e-6
0.3831687278049727	0.701808536227859	0.00011506589653521758
0.12470132430458016	-0.595351807945433	1.770148266369403e-6
0.7592580086598619	0.548373276828608	0.00668005145690775
0.4186759908688857	0.816538709254093	0.00003952065746131564
0.6992004682673326	-0.0378182109426573	0.01159838765810656
0.958799684158904	-0.81745284880601	0.006290478947571316
0.44394141535201415	0.945705190862375	7.2728625061634e-7
0.44685973741582996	-0.835469513187894	0.00003849086539471146
0.23760308109227118	0.221340350317344	0.00012218032359536724
0.452677081751423	0.165381107941878	0.0020793363345308923
0.5736173607392089	-0.853477315024608	0.00009825469323618194
0.26501341553673713	0.396863481764047	0.0001281922242898367
0.8793221709390011	0.769838457165407	0.004073259634377417
0.24229928682511664	-0.185830633227214	0.00014026019157260656
0.703347030258498	0.105026034925164	0.011561578157853138
0.6494118878252872	0.566649162752722	0.003233820269517254
0.4918065491632924	-0.476452721419222	0.0014532604746438692
0.4024041492586336	0.108230499429975	0.0013385904005326912
0.36746640603246256	0.319517445419953	0.0006665033425628233
0.1444083233188971	-0.953679105952479	1.530761156052277e-9
0.6330427302807079	-0.865446406700843	0.00013029845878637263
0.5158214601700274	-0.254380572761991	0.0031476814478205114
0.15590078264703486	-0.405562763551423	0.000012316836263180772
0.4477516382442775	-0.631142713721189	0.0004271104667611513
0.7457807142796773	0.918861510425555	0.00007582751348668468
0.40683828759746354	0.467432591950026	0.0006584778902672764
0.5677368040762503	-0.238102443108564	0.004708365129419476
0.6074028124649617	-0.800442317798325	0.0003420524092014521
0.7842967359483137	0.762918045106155	0.0021196153292835193
0.6472360582281885	-0.958643020510478	2.603256581833415e-6
0.8809765624890095	-0.993274485115895	8.018415875534558e-8
0.8580562511720061	0.542283932633147	0.011351926843619181
0.44165669028863275	-0.885323803344584	0.000010650216653977075
0.6767764475160521	-0.226564747235639	0.009154925983963856
0.42802474492171516	-0.497644234372988	0.0007274563655757218
0.5595354548499745	-0.541598878394321	0.0019252129418540894
0.5052810118669561	0.531694058535023	0.0012953296205610529
0.3348641761263078	-0.588252512815737	0.00014991308312463952
0.8376521237850871	0.707039501875871	0.004788510181015585
0.8044753153805617	0.614626569465484	0.006493366881359303
0.46009053328403227	0.171090113733118	0.0022096903655936437
0.7470542302100018	-0.55353473192133	0.006127193165125124
0.09413263775668293	-0.0774479880847276	2.803823879394123e-6
0.7744725558909032	-0.901496703534561	0.00018567698314915577
0.0681604171155851	-0.86242214030943	3.5814610935535272e-9
0.7300078412749657	0.790728028876493	0.0010448033224944846
0.5178449819069821	0.226900138697416	0.003331257205629104
0.623249236512711	0.594108253349217	0.0023663202198526316
0.8000499439960855	0.156104824198746	0.01700386618719722
0.5869271515457702	0.850503828071661	0.00011869460769557404
0.40213047240323946	0.843539030916925	0.000019048055794290196
0.5771129463665157	0.509032600184465	0.0025247825145051305
0.3102816613807061	0.326235557333353	0.00031414545532075803
0.6905629546054546	0.497889543471508	0.00547799930058616
0.8877164488305942	-0.951033798377008	0.00009523148130386742
0.8889815886682128	-0.191006866485797	0.023059175178241936
0.5728768466460666	-0.801927575826557	0.00024698964727734905
0.529420234649225	0.36411627120805	0.0028041961503454086
0.5864095820247582	-0.511416587262949	0.0026740851787612186
0.9588087294352312	-0.270418886972812	0.028592416159127457
0.14207008908034385	-0.744975169924747	7.455723354118994e-7
0.6808526107732328	-0.928599640216693	0.000025699567930572066
0.9166781599666921	-0.281058821544963	0.023748583462798973
0.5106463426475191	0.981906538893217	2.431681026680826e-8
0.2149047585267559	0.800645111583409	2.1082526873314383e-6
0.1868071861729349	-0.160560586038925	0.000047239346684137696
0.5814206407617103	0.224176543249281	0.005257303315850347
0.24464274124395527	-0.209858402698446	0.00014121109066119573
0.6683603890495557	-0.45294361648812	0.005564430899106586
0.9432875084670865	-0.900027911680748	0.0016408707889109743
0.6737564666354698	-0.989110316835644	2.1997242418023888e-8
0.8256557595313103	0.0459915453902656	0.019596136818056945
0.33403338126113113	0.981021758085849	2.7296123565047804e-9
0.4273439903648413	0.0445520836627597	0.0017740373163951197
0.9604171058219021	-0.879995778270971	0.0032594998170527955
0.33161272016258003	0.459019238796479	0.0002753283797803375
0.8207374097393191	0.990671918629958	8.667777576360951e-8
0.6415465216476196	0.086457933960717	0.008492847763045501
0.3418097840252214	-0.787499067009251	0.0000234563642776465
0.0089301668810815	0.787789636524277	4.1214730285572506e-12
0.36714442175110407	0.983543547248281	2.576956697398233e-9
0.6791709803962628	-0.783074713822076	0.0007761400645514125
0.7764651858120704	-0.750941614898833	0.0022438821228311714
0.27667253148133586	-0.719993615204904	0.000020615822229159638
0.24621397772512718	0.779734911071308	5.543654989043015e-6
0.5927195415707649	-0.655944564892814	0.0012979022964112951
0.44661404585437126	-0.935158923750336	1.4542914675674164e-6
0.8845486416032253	0.602974763179053	0.010664038646850775
0.5934796707311558	-0.492322933124145	0.003025933840703777
0.7560766863078214	0.850046808747368	0.0005289994012510018
0.6914862866053543	0.658175607926116	0.002579786691665531
0.5875090663869286	-0.557669081781951	0.0022022127954262724
0.7692202191942439	-0.801523712321165	0.0012351093437881556
0.9711245835956835	-0.997579182528997	8.615908257059458e-8
0.6301632997072704	0.529792492911459	0.003349597988918156
0.8917109518164943	-0.256455494888619	0.022103683008573894
0.7942368146570697	0.343941450410026	0.013422760168699394
0.9568096543517793	-0.298409883970265	0.027696549558635108
0.5261170276845868	-0.901077154128072	0.000016434163767420495
0.10821209824521048	-0.669486526069532	5.249232259239392e-7
0.7842957360049719	-0.881619671138307	0.0003509564528668437
0.8542991653699895	0.889401783003098	0.0005969689815518134
0.598404459098658	-0.606529407194756	0.0018501689636781463
0.6601051219529706	0.947092348272815	7.279495683964728e-6
0.7528324937232921	-0.332228897079617	0.011384414724337554
0.8360614869358108	0.85319479655957	0.0010233736437627236
0.855620479657677	-0.982128966261676	1.806167289957402e-6
0.7277347302663865	0.801387038553652	0.0008961105940550874
0.5175022632955076	0.714298493681826	0.000425833160296024
0.14580366903856465	-0.927289188822834	9.048616565890298e-9
0.44834640719562924	-0.694497900021801	0.0002592389683888545
0.7465217186367992	-0.995795503605576	1.3003022325125747e-9
0.18536753001777714	-0.17558690903285	0.000044840965133375675
0.9168646856902032	-0.718029970568644	0.007876164923961726
0.5692215950041885	-0.459840221265666	0.0028580900694198034
0.23365846338664686	-0.691092439652942	0.000012792943637873001
0.27211046863873295	0.0592289002218799	0.0002584752458762836
0.7541700266084447	0.352099204684191	0.011058957339852092
0.5146297046321903	0.765255438390758	0.00023738656013578765
0.5485117394149551	-0.956774571218907	1.0519796089286115e-6
0.28233195977466197	-0.294318398303514	0.00022440422035888475
0.4039189251588537	0.731708972929764	0.0001084417352801365
0.8170547847876628	-0.493022345310559	0.010735480509837775
0.5089124725998385	-0.621127445744891	0.000820234387622716
0.31660431865699484	-0.319838836326196	0.00034849568347087125
0.708869962646531	-0.304564861383754	0.009661055314105535
0.1680243287280702	0.350467994357095	0.00002037801210504803
0.6697267997484531	0.87624620147691	0.00013995504649201825
0.7988512478729337	0.382371137091348	0.012783776719800596
0.26541027327553335	-0.893808281276138	6.16639203058238e-7
0.7408603884756869	0.0555385269670975	0.013968373126490867
0.7454672050059176	0.801073185798698	0.0010329102862157952
0.07539465637924339	-0.918363848992705	7.789196731948753e-10
0.3873970918399204	-0.556140185551272	0.00035075875958223083
0.35757665529105664	-0.860472091640468	7.1245686137086565e-6
0.8964636716127625	0.603095477936391	0.011417420775465236
0.6631612799423462	-0.341789836386964	0.007101069887821031
0.799938109662353	-0.316333125742648	0.014364050821919517
0.08416692025097142	0.740353395298715	8.227330736367648e-8
0.6609485251133927	0.919660057145307	0.000031460514635161364
0.6741604798418545	-0.616427929796393	0.0029530733267567064
0.3644959359021673	0.872397090842262	5.745350512618522e-6
0.716329542157009	0.874996360896231	0.00021997188491999978
0.6432463039081668	-0.455283923338174	0.0047538963014329685
0.49530848989915277	0.573739534957999	0.0009612477907717743
0.8017798832077414	0.597300647444081	0.0069071760841626275
0.3885905424441836	-0.334347965309207	0.0008189380258109471
0.2822735890170899	-0.784197933340178	9.85791561651623e-6
0.09135540342447078	-0.49635046454759	8.538823285849431e-7
0.4278838259385289	0.969072746329403	6.972041691739407e-8
0.5175529314194501	-0.740024995483434	0.00032750381223299363
0.6337345091644857	0.407017410793358	0.005146965505565827
0.5697860717961066	-0.29667922646385	0.004344401803478272
0.7821892642534278	0.550615056252202	0.007485132950809886
0.3008256096023149	0.69149503538782	0.00004084295665526642
0.7834274019616649	-0.281846748722462	0.014060137264840754
0.5111104784516892	0.131516872755628	0.0035052763202108226
0.5755160746106054	0.404537402614758	0.003539508550564052
0.5937892757098212	0.93035849647902	9.729746890980972e-6
0.94511298285871	-0.968527610338652	0.00010063561867521519
0.9146359942541791	0.315954740039919	0.022721003752101187
0.8163927110017255	-0.707715378690363	0.0041455994112892195
0.4250927646454003	0.327567437121078	0.001223146461853167
0.2935479595339357	-0.150589543589708	0.00033533903676639877
0.3872004265061302	0.701832402217588	0.00012087879742805389
0.7989669695089425	-0.646152410090754	0.005386435005843692
0.45531647013251997	-0.310637886816774	0.0016980871705976578
0.3789024336287561	0.309416582156906	0.0007786146933340649
0.919012053242476	0.0582243920267514	0.02705853651083618
0.782052556098264	0.843897071761028	0.0007379645046582771
0.5819024268473196	0.248015083897908	0.005103765816150507
0.9024713116766667	0.854071392576403	0.002009005709333319
0.5001028816687701	-0.21276388990082	0.002952228974259836
0.8039061282273336	-0.896136581246707	0.0002926262514370664
0.3055292006379648	0.446871089120065	0.00020075645355128248
0.7020302944246966	-0.369626077208792	0.008268309493883727
0.8765618218399418	0.728630895433115	0.005431183929872256
0.29363486731524285	-0.350397158572613	0.0002316305431944581
0.7231596764149996	0.37750560927534	0.00905676802198982
0.9745944836671181	-0.469543952097672	0.025395730528877926
0.2928503189712455	0.58342462887624	0.00008398509942528839
0.19599853036085735	0.730888974233	3.736736954067297e-6
0.8615480824193501	0.913304448235638	0.0003370833885987122
0.4978503945053147	0.585149390489443	0.0009232519363038364
0.5049994122275319	-0.603996651314159	0.000881559290496486
0.6158840966748895	-0.568856786582014	0.0025544578939338414
0.052184083775248	0.388818365086126	1.3194904437010418e-7
0.18263017206863202	0.871453710888035	2.1169194329051998e-7
0.6536725441783043	-0.449256756387371	0.005158345837830558
0.5117028761812813	0.921139869637439	6.324157475883958e-6
0.19362853622559395	0.101378585868861	0.00005834192072732751
0.6171734147367671	0.970872818859421	5.084089156771364e-7
0.282006646956541	-0.181011493734046	0.0002721373464247897
0.4256862416979111	0.279170480352853	0.001362877611224273
0.9168605217267176	0.723387682479344	0.007640753426089039
0.5036781600882067	-0.774686448153852	0.00018904056535249493
0.37885340360763203	0.996483475222394	6.732268147830243e-12
0.7878448626263118	-0.480246225790037	0.009664376678461904
0.38295784640826425	-0.414239287129055	0.0006116218371758048
0.42339392949706145	-0.405077766219144	0.0009749570222837469
0.6433562390979584	-0.441483668076762	0.004959609956414346
0.46931880863951975	-0.298355270833398	0.001976535594715682
0.10324229671626686	0.567992220963644	9.493074851951194e-7
0.5736841517766627	0.131016943180253	0.005489386387680083
0.48107674885945817	0.930398343713412	2.8468332798959683e-6
0.7730674473447896	-0.980226598459258	7.367940527227574e-7
0.8535440329120211	0.926132720654903	0.00019264660874539015
0.440103525274753	-0.258019786377623	0.0016292103362111894
0.21603484749091667	-0.784219624283638	2.822001280195057e-6
0.7040877388696778	-0.725624971088753	0.0016952504466819678
0.5590541555141199	0.672347875775605	0.0008791119932889116
0.7014392231713227	0.0338827563575748	0.011730745694871607
0.6153488408750256	0.250582021713595	0.006281942032320046
0.41933881647876714	-0.106807273540298	0.0015921784975347082
0.9359839442727734	-0.996789354677415	2.6946630666628036e-8
0.8499220156893188	-0.957659514268657	0.000032521601219442696
0.8266887522049726	0.909033937333967	0.00025481704273613555
0.8059528330330755	0.7603244134663	0.0025399235523310654
0.7310310023613313	0.0888012533192213	0.013231824430683702
0.2546636549415702	0.358688528703322	0.00012123023101709965
0.3120207864519327	0.832884752882545	6.764619096651591e-6
0.22847308032866526	-0.2317747482217	0.0001013081752948706
0.42136923909979596	-0.816213131798041	0.00004104690728833547
0.15741298983408217	0.969868210591963	4.2447122839593175e-10
0.1354594710570101	0.386789437404119	7.203497606592953e-6
0.9317796295837518	0.959742912172082	0.00013651868143677303
0.7760487733216157	-0.189385823267812	0.015060068714571774
0.5637016886026964	-0.61892970393346	0.0013186354687807678
0.8666261728487351	-0.240661124191224	0.02043421866092247
0.8222647892296151	0.623478514713085	0.006893538913032103
0.890298768907156	-0.865285251065848	0.0014613075283348926
0.19218429537158171	0.565595697704102	0.000014228385406792047
0.4943885469765858	0.395673874170816	0.0019421870081498067
0.5260865026106137	0.149752444602359	0.0038699630782507034
0.8542246029235987	0.265151967687581	0.019034431490845043
0.6716950984969079	-0.864867293037436	0.00018698542878474838
0.7714778853079027	-0.252997006189433	0.013853923655601326
0.5323722046240387	0.209244244308829	0.0038060608192518252
0.840147347488264	0.812173392834717	0.001914860207364232
0.09836432542852093	0.612457903350837	5.655869736998768e-7
0.6274017839890494	-0.500605579107827	0.003687235296971872
0.6639711839379555	-0.551046096688696	0.0038053391876421835
0.5527351709715244	0.47332232498032	0.002413433670917268
0.2276136206770801	-0.825240496682626	1.7519690895208943e-6
0.8671588708048704	-0.978161314883643	4.583155496135496e-6
0.5047975190960604	-0.46687039779199	0.0016841438624078874
0.48798200856323476	-0.849014974264034	0.000045732801910122305
0.5825168863632885	-0.22432631353556	0.005294165945742557
0.9690082729823258	0.669380298421282	0.015569671334007313
0.2106433876349631	0.481733614181836	0.00003340005585397505
0.3035442391553677	-0.523226183565658	0.00013887034554826286
0.06131504568485783	0.74125213914453	2.1381618990073955e-8
0.6704962779766434	-0.668716514709248	0.0020879620577551974
0.15034553332273215	0.429511560644138	9.6220621460727e-6
0.8686499998019646	0.479411720829012	0.01417153336084702
0.7970360933721738	0.731200487089395	0.00306322533607926
0.5008086855040148	0.716601020996024	0.00035601561493217105
0.5961489978684242	-0.278834035154825	0.0053367818508914784
0.4821081724175154	-0.71017948125182	0.00031595553359506563
0.8129843289697268	-0.235988444700341	0.016734035808295248
0.41356080741747075	-0.847592640504549	0.00002010104507859712
0.31276054121222846	-0.105574710518756	0.00045850279737036625
0.19073367444024555	0.218026095597966	0.000047582314454339344
0.6975428174130344	0.526564790903945	0.005143200921222718
0.37503045173830796	-0.662593978684259	0.00014782276917974218
0.41179588738358147	-0.0976912102648581	0.0014846985327696886
0.3269305523563777	0.673614412322862	0.00007095950736593256
0.8288919890618338	0.876110046148972	0.0006156230836200303
0.8408768299132194	-0.914822688842365	0.0002485109241114534
0.1877205780562969	0.158145317177173	0.0000483769149050824
0.7476490211027578	0.691879211915239	0.0029655125953476726
0.4644228389204015	-0.0734225952606445	0.00247128835538176
0.504304153915078	-0.17806434355845	0.0031825664195838984
0.6442062446325286	-0.541009487070843	0.003502838989454787
0.8412951726158157	0.299537466336966	0.017391556494266346
0.15740113427540628	0.727287333755169	1.4604672501168582e-6
0.001443605413339323	-0.578708258271234	2.5921207772610963e-14
0.846218631618005	0.979975195870007	2.306819416195787e-6
0.6464800775073294	-0.268976530930511	0.007338414433907471
0.070920535253944	0.308980220336133	6.0048358174234e-7
0.17592541676247153	-0.301026762564232	0.00002837202318938781
0.871491566527781	-0.998105586664347	4.629179632172599e-10
0.07063448778932395	0.675232420339579	8.127815296760433e-8
0.4837202117468247	-0.759743826548544	0.00018734270771092102
0.3142233928692812	0.200984505362783	0.000422783511355303
0.6895885098984665	0.511827020157703	0.005186250584124611
0.16536433384759444	0.676677174941751	3.1116098632357194e-6
0.6411423704630342	0.770866322559831	0.0006667745340059602
0.19104961760224512	0.927539061368678	3.094646246726202e-8
0.5545455501255814	0.998262744099534	3.842241079224984e-12
0.49599912171118726	0.634389720120059	0.0006679658643940432
0.8096719141716611	0.391812660622144	0.01316371331241048
0.7686267059484896	0.842135874785523	0.0006778758620745231
0.8492271249760612	0.937243552323939	0.00011178323442041825
0.9192797178767657	-0.78347613856218	0.005189056944431939
0.4488277038987854	-0.10616450189399	0.0021106626998282575
0.6104411782589184	-0.914891869368765	0.00002320566804501751
0.5697946478022768	0.965591115571962	5.657508640069645e-7
0.01904202420407274	0.748335680204182	1.5894043080056075e-10
0.7149191870483386	-0.636778820237181	0.00341497008369274
0.7877672985780799	-0.782811199472633	0.0017725479495607306
0.5649975608727738	0.577993921682546	0.0016801361368144808
0.7320251777684573	0.998634653949353	1.2371275059923419e-11
0.7833668581565176	0.711634308959521	0.003247443666196771
0.14871640597673852	0.65705848703619	2.3344188380430208e-6
0.3283578066153464	-0.747701856219096	0.00003339562156924985
0.45527385254633934	-0.907433302382578	5.883481584318183e-6
0.8121963675083399	0.985243473999955	4.308256782456468e-7
0.7970010248136826	0.524423135196272	0.00884726564949204
0.8050161212843412	-0.903436530198264	0.000239460059598632
0.2598156892216628	-0.963085599256572	1.0190702947227367e-8
0.2907143677786903	-0.555234849461475	0.00009624222432761318
0.8339885993663894	0.200893079350027	0.018731796527068408
0.5597794108775815	-0.773166929845141	0.0003264992474005069
0.9430884412128385	0.958675798718572	0.00020032642236896448
0.23986140109898887	0.687577822276226	0.000014923443705570335
0.1400327812465186	-0.7372035482975	7.722812696362587e-7
0.7667360631483208	0.697448083252871	0.003226780387315862
0.2675712187533407	0.856788593797045	1.8791293020092002e-6
0.7114435473879756	-0.313049975567523	0.009649620754416798
0.2433337422767687	-0.464851067528287	0.00006803041745500383
0.461533091059233	-0.0544744853898468	0.0024270211610544815
0.2960131292308919	-0.317257689806276	0.0002614907156003432
0.3832982887724901	-0.0292803226073306	0.001129347687751624
0.4076490640992411	-0.808529445983766	0.000039729686864512457
0.40417916474709387	0.859932446952344	0.00001342260089123937
0.9115408980584514	-0.975560837454864	0.000017615111113669474
0.8909604836048168	0.111794417225928	0.024201439259170426
0.5013250550337718	0.623355951662871	0.0007551284134479297
0.7403381961684196	0.0970062020650947	0.013738179480892633
0.37366802767247204	-0.738204353786351	0.00006937094213163868
0.3242731191287254	0.50647239945953	0.00020273372269009277
0.921222489280677	0.982023746513575	8.265646368204565e-6
0.7007137921601281	0.879367545983568	0.00017135229668889366
0.22146291724921074	0.577496038855358	0.00002478247868708838
0.31943996575031525	-0.536276154930287	0.00016332867864335594
0.254668251344718	-0.541038456403687	0.000057491478627937186
0.7978179296446947	-0.9333910652551	0.00007078740331330765
0.44550683977878414	0.544801755426347	0.0006973796401649797
0.519020534290149	0.563441953667332	0.0012484496549828442
0.6888152659617636	0.348706152228706	0.008052118308201505
0.5938326585578181	0.802133976696859	0.00029661029694650075
0.5254781275054776	-0.498166156782216	0.0017728599835089432
0.27398771140707495	-0.515953342660907	0.00009101168805568196
0.1777614663901909	-0.525716168307475	0.000012724364005129905
0.515490660799571	-0.605886177723379	0.0009560212673018471
0.4935853636920305	0.608238988361655	0.0007747663994945644
0.9029260785903166	-0.793217823126354	0.004079032317917721
0.7463494675220195	0.412047654377065	0.00940678184392958
0.43841111367165636	0.903843119905999	5.503346078737695e-6
0.6443905194612374	-0.456773943952491	0.004765331131240068
0.06830488910364073	-0.82939993731405	7.892978638606584e-9
0.6400822941564162	-0.664000328552615	0.0017433813415751109
0.34387069421623884	0.547001813516744	0.0002151014061128009
0.49961335440763904	0.958291778588416	5.276519183599966e-7
0.279963971602021	0.892092127446883	8.481605158706147e-7
0.013399504057671765	0.0967815594330403	9.699332851524753e-10
0.5249415721040708	-0.343152950537466	0.0028470989421569056
0.7172356597725275	0.787819217609132	0.0009820123130625759
0.41825733762168155	-0.13563744704996	0.0015405302081873296
0.9312888110757315	0.809743241816254	0.004700147629948535
0.667575751962162	-0.864942361800546	0.0001799374189027667
0.6948415594041971	-0.945500552240249	0.000011652581177026004
0.7908583721036786	-0.268296390744381	0.014757893545240633
0.46201404256861117	0.614246023231711	0.000552397528420799
0.15882873715536003	0.814248019830844	4.1686514236077326e-7
0.4424201146513117	-0.472540761504228	0.0009324175354520734
0.5500654154654089	0.177163978718346	0.004486809381088833
0.863224018701026	-0.634770900199156	0.008292236237166142
0.7844335586644937	-0.856283180247367	0.0006034516539581573
0.8229631724760543	0.101443517834999	0.019093356605858453
0.6150238741417429	0.824621329192687	0.0002498673917104208
0.8028050895549581	-0.443390333625813	0.011415570913808156
0.9554274685034008	-0.91958805322102	0.0013575108427642624
0.21802841459556735	-0.305762254936494	0.00007092315676889012
0.2168626092222577	-0.876464807203241	4.0733989293286256e-7
0.8585220258987227	-0.926484505709589	0.00020293595297616001
0.28702034254474573	0.341030177614099	0.00021504522566485483
0.5233875280173276	0.185119112273201	0.0036613959700471095
0.31546275740676843	0.171074901683315	0.000447073754391661
0.4280126092139087	-0.340361712468895	0.0012215498197227757
0.16138978712423088	-0.704673109262563	2.105832481510317e-6
0.7152191556494457	-0.539111764660922	0.005425347982996361
0.7679996149154108	0.873292012270281	0.00036595745951811137
0.8829701907261919	-0.888433403872765	0.0008548534527116261
0.5547752239897731	-0.343819831744288	0.003553246384666733
0.7047402295254485	-0.788358687774477	0.0008862316338330768
0.7152390219483614	0.343718790600439	0.009312779754070605
0.6648579748816903	-0.325836370739032	0.007391886470703824
0.5727721343894313	0.240212216349182	0.0048570482122083985
0.8448134079708508	-0.645914304673098	0.007065036546376701
0.2610703605203743	-0.229226489924134	0.00018136698639721003
0.5656216897077421	-0.758270208642759	0.00041211094964412027
0.5496874262707451	0.911525135554277	0.000014286648595269193
0.842983463497684	-0.995236404795748	9.545357186477857e-9
0.21269436534325423	0.327934773032213	0.000060201772060451834
0.7899332678266652	0.855168047131754	0.0006471810432030134
0.31347115317391794	-0.986822429092108	4.654898984263857e-10
0.6785689231452087	0.135174093373858	0.010054750692103058
0.45959581707727126	0.670326752879929	0.0003587323433172324
0.21986327213386184	0.876365069023438	4.3583110060174774e-7
0.7012684369312525	-0.697900196962106	0.0020849025015423914
0.20489072593149799	-0.777441305780781	2.453748484732486e-6
0.3961473146444218	0.95522488391253	1.8860672349008102e-7
0.7815794424691308	-0.51801673623999	0.008354970107419282
0.1379081166457375	-0.832155293053894	1.5527830404311052e-7
0.41521489460050387	0.763657459621137	0.0000844797916410636
0.6715773967260316	-0.905290404924112	0.0000604237158640196
0.6812673849535297	-0.371711187711986	0.007371168382059821
0.8697504077756861	-0.374032814818627	0.017517041906672796
0.3098066926802219	0.658337969278917	0.00006303802809988065
0.16600793896409452	-0.969722265892881	5.528209980803426e-10
0.5977768320725331	0.493313159481991	0.003106014319383746
0.2616846385081398	-0.793607859137992	5.943719649119757e-6
0.07674955577555927	-0.0134044349156387	1.226786318716747e-6
0.3661756002302166	0.690301545365261	0.00010366307828040946
0.6475180056417192	0.865699224503816	0.0001477097169642973
0.5860752780521985	0.971816833583856	3.182049834978063e-7
0.4042196519658524	-0.442343082331237	0.000703352032717774
0.570783153099327	0.0875387310543981	0.005529379247955989
0.22611338080185855	0.2902464693565	0.00008615179183880746
0.754366092162843	-0.279133006240018	0.012434853909503765
0.17071913946425674	0.959019278762121	2.0502494902485153e-9
0.8148995643052541	-0.873034071608643	0.0005725158189164469
0.5184497366146493	0.942455853219504	2.172444212392348e-6
0.83914446453927	-0.525101628540332	0.010887193219270501
0.14661111862974022	-0.834256518194882	1.9501979254962755e-7
0.3128114664442167	0.713416659391574	0.00003929638666061484
0.4049433462335248	-0.682560237094637	0.0001785383379278553
0.26130470168084463	0.274599747296856	0.00016716223915186367
0.9799094594590692	-0.972625733827662	0.00035159162820398254
0.5592087963885154	-0.475702544373856	0.002512069148429608
0.5348640723169096	0.407447364088041	0.0026047742294016793
0.6867116747780335	-0.911323386900391	0.00005633412299656628
0.5490271907376537	0.78896495049989	0.0002398112322143006
0.5771436371141125	-0.727322871521809	0.0006333769650382707
0.931964962413293	-0.954223855899252	0.00019590731550257753
0.6277744995754195	-0.669260065489245	0.001536493484865911
0.6648293323664826	-0.222997328366673	0.008632200489707694
0.701337586566093	0.0250236450475382	0.011739625013280842
0.7576678759947175	0.974686148103715	1.5093958722077812e-6
0.9347840452032846	-0.567808694157649	0.016005720425249267
0.9592070067703854	0.810725751209046	0.006684622953041131
0.17992552815106225	0.824037008723116	6.064456163309295e-7
0.7133955568966609	0.179809349559762	0.011516946488592148
0.7563042591062775	0.966846361317192	3.969872857967261e-6
0.8533759300418089	-0.256547091232528	0.019145063644809526
0.8554767176368407	-0.614465758178413	0.00864970395087883
0.11105147198495513	0.443912784159461	2.4866639864455112e-6
0.667389071262792	-0.934069827736201	0.0000170375789035382
0.7103594704376743	0.530397840466155	0.0054564405338711
0.7569184954874786	0.842351948922786	0.0006114628652048083
0.5379949735168201	0.783651632545214	0.00023297227852819318
0.23257335671886878	0.927429642525154	7.908413914763926e-8
0.5953289154618502	0.146676072886703	0.006232803302539319
0.8140559905872435	-0.434825169051016	0.012260554845178124
0.9117582454177787	-0.0494379769221135	0.02642749798604204
0.9062900104138373	-0.695984320012732	0.008177958092412787
0.2643042937223692	0.700632033415289	0.000020473135869936814
0.1946810657387733	0.125348049527631	0.000058537095221877135
0.4379327103033359	0.986408543758208	3.2216424093768925e-9
0.8000929961777591	0.411312174205935	0.012122900102736261
0.7008052760010907	-0.358574216337671	0.008405981088306789
0.7890628903313698	0.523472254800591	0.008525272622343117
0.41721447983220966	0.0933506919679221	0.001572127665326753
0.20389889976882772	0.284975989337411	0.00005568877660592833
0.9217639322197816	0.083951197319198	0.027168153709049524
0.43289629731530416	-0.0520434445116443	0.0018672389460521097
0.32019167869280174	0.515743395156664	0.00018318920080809622
0.27896952120162494	0.613059932490671	0.000055227088158543066
0.46389289186126575	0.584423604568424	0.000675125089863526
0.16316343967530195	0.848245501641139	2.303639992765195e-7
0.3730041657163813	0.962836472134611	6.693097125269632e-8
0.3659450169204719	-0.687154731977965	0.00010641141174042861
0.3131976078908357	-0.840138306003888	5.917425375911528e-6
0.6514811645011958	0.0443406974140529	0.009092657393879464
0.4829547916074109	0.53881333146845	0.0010273802629444317
0.6494711969632885	0.864210712651483	0.0001555720149729603
0.21625793512630725	0.572479304893498	0.000023008108341625856
0.24763523590361294	-0.821476025214757	2.8020432991466782e-6
0.1409887243842657	-0.174008290737306	0.000013975599386505467
0.8241798527494277	0.736646240855636	0.0035356084783188194
0.8308300287896395	-0.989581194412914	1.5651752484799848e-7
0.7686127729874587	-0.839398952420937	0.0007098260988988074
0.609317455312623	-0.911345042492907	0.000026391649185670537
0.8852961502451354	0.961017808085482	0.00004504466095938989
0.6655422710008627	0.677789930024841	0.001892481783486399
0.5470261467443616	0.588513984443379	0.0013774369095722575
0.9867282278702741	0.303519403488981	0.032994713307772525
0.6644015685188519	-0.902091503007991	0.000062901797508689
0.12386193448626381	0.391912820829705	4.832352910002691e-6
0.13333989152207257	-0.360076491421027	7.34987393814697e-6
0.615420340372126	-0.729633008610788	0.0008451410008634111
0.3305703101616528	0.479311660355012	0.0002496542493399485
0.8281798453767277	0.249032210959546	0.017520661708892674
0.7024062375436393	-0.98573971433603	8.777661208902623e-8
0.40722616012370266	0.965633397814152	7.961721967030419e-8
0.3268851089078237	0.875387725686353	3.058690281623955e-6
0.6115633936608981	0.479148970981388	0.0035887382691629994
0.050808294504424464	-0.902472343925915	2.884805328366697e-10
0.7066304020180564	0.131058598698723	0.011571179645032667
0.4783036345669999	-0.442480816605617	0.0014582535144483516
0.49923990303757004	-0.2694625766155	0.002689849144706884
0.614039603416583	-0.984168883135795	4.7462766781533614e-8
0.5318817920413131	-0.923634711762572	7.029077751599405e-6
0.8127919496031244	-0.209007578341627	0.01715508762537117
0.7783148700466765	-0.0288579698263046	0.016404380753859683
0.7025973870710376	-0.104066260703311	0.011525882062026947
0.5147206419808804	0.827948966899301	0.00009206214414173902
0.8393563036602041	0.994827497533703	1.2293472667117818e-8
0.43613630111531326	-0.283310569962851	0.0014977833154136522
0.8004701860872074	-0.286962351274594	0.014997857233691696
0.34305714451696134	-0.739228780065414	0.00004557203582764813
0.20944955071907997	-0.617040256600217	0.000014711367068068144
0.7005092921286918	-0.898031944105352	0.00010107997812341119
0.7716312099983947	-0.836865451505383	0.0007591912950618205
0.5723676130818477	0.507050497633626	0.002458113037262408
0.7855754305038278	0.241580580638072	0.01489269406689843
0.3045038263936722	-0.939349128544106	1.5140360501468614e-7
0.3801004465297161	-0.313445785505273	0.0007821525762886704
0.39492656640584894	-0.963717687449406	8.298482646298924e-8
0.7026338337128594	-0.484470875341896	0.006132674256330619
0.24971711822619655	0.802224741502631	4.1318720793856255e-6
0.6744609723663121	-0.887409686055809	0.00010853616250555072
0.713635084387993	-0.862273759876733	0.0002867396852716585
0.4353357170898729	-0.386659223593831	0.00116140529367241
0.39265789221465913	0.735557392515429	0.00009068775687809059
0.4773299118224082	0.512982204999264	0.0010989822934293861
0.8170300202432731	0.350302599430328	0.014635869177353966
0.895420141276495	0.0140688083184673	0.025084117962435547
0.2878789929114831	0.930245702114327	1.935618035160093e-7
0.5673131846448188	0.785581331408607	0.00029669904629235644
0.9255982463361276	0.491704102095522	0.018170902612665685
0.6827285607065436	-0.763088257045255	0.001005850149102937
0.430541728746809	0.993193233233474	1.901384315313625e-10
0.21247439558546632	0.686093143672756	8.724095680126828e-6
0.7618494084287764	0.37472242594794	0.010976175367320568
0.5996161099100108	0.297375099649504	0.005285701931158339
0.5792730195923651	0.63008863984756	0.0013897604005454784
0.8461817602853168	-0.995971792106649	5.272537643042783e-9
0.6047181195690363	0.172195757758505	0.006459679164805151
0.549063012759288	-0.89032463599959	0.000029729175355684488
0.4399442514941744	0.879314895893032	0.00001246126455938051
0.04585013164256517	0.486848774793446	5.099527363570495e-8
0.16100969201640852	0.858814691551843	1.6733414138393467e-7
0.029383640471677738	-0.391348189695748	1.247785811914191e-8
0.6101670320118255	0.330196613158433	0.005310279696153264
0.40732501266178545	0.376715079579294	0.0008973417865328267
0.5166873909396281	0.896728928065638	0.000017248854160036183
0.9000797339538895	0.718585466645234	0.006889337376747546
0.4460050107735223	-0.943367489221704	8.734122213696153e-7
0.7836231862980644	-0.227088990245568	0.015001269607648459
0.8427438101170789	0.525736862925603	0.01106082539849913
0.20435933192343025	-0.728835626159561	4.62678382373398e-6
0.34817904333791294	-0.538086429751261	0.00023855125128658606
0.03093991358975562	-0.987256025764518	1.2941732166049068e-14
0.3012429671245576	-0.351876442681441	0.0002580434368430613
0.3567790158705624	-0.194127246284337	0.0007371113220405807
0.4657759834679803	0.326433648078011	0.0018042294889512593
0.3600922974802363	-0.978588572542234	6.52024753231384e-9
0.6000133633433058	0.480562018035619	0.0033034560227762602
0.8657447511246876	0.440066454150792	0.01526206269905446
0.48340097823049333	0.249596590982431	0.0024373622000961456
0.5056069589329083	0.638296435810606	0.0007098970691746944
0.9027569438310589	0.95975072633076	0.00006991602483517683
0.6241085907462542	-0.989793380359342	9.618004468235224e-9
0.6546927450249178	-0.884784117284147	0.00009723905668108797
0.31246821431046334	0.349252355540361	0.00030507349466087416
0.5936065418141006	-0.893534091139166	0.000041972439174308794
0.24017899520477054	-0.906583842579361	2.3744154930734955e-7
0.712347678369298	0.673893090193039	0.0026675327178062973
0.6263512695613142	0.310220325569563	0.006094350006742483
0.3024919440609656	0.594243928181037	0.00009076735385636139
0.33616555241699636	-0.890398957604837	2.2251080054557357e-6
0.3760471523456459	-0.524829572698762	0.0003606527052097603
0.15583666547610595	-0.709173280117658	1.7176169642736357e-6
0.841861489999578	0.990906355659942	1.1325630168972965e-7
0.5762329960295458	-0.226630983171722	0.005063941795392455
0.7550245406241709	0.812544747369957	0.0009549179343822912
0.8473197748721282	0.264274800642289	0.01855701589256601
0.4816456510006685	-0.594863710853926	0.0007522570022740788
0.8556802403233925	-0.986025710831504	7.349549229446708e-7
0.04617446521081666	-0.673746790110562	1.4046905599544999e-8
0.8590000356202245	0.879515285896268	0.0007850104400892515
0.7738068083411002	0.598423280149071	0.005884313460112402
0.5745202829850731	-0.680191999333295	0.0009387266135260888
0.5729421088039811	-0.729205155392219	0.0006001227956720845
0.715572717092821	-0.457660893626664	0.007140307717587918
0.27405630779641305	0.767172948182022	0.0000109870520477835
0.8101418089304574	0.811683528510925	0.0015022566642471009
0.11068097493796128	-0.568527997461668	1.2725632309953e-6
0.5767383645833313	-0.344832822079247	0.004136157642101135
0.8783787321139893	0.778526925011528	0.0037489937533937328
0.9232255790582605	-0.933950216902115	0.0004256335858354545
0.7634894277933412	0.30084742110565	0.012557326450396514
0.7198969004213355	0.26665447600599	0.010785355538472005
0.49363575070469295	-0.27436460691695	0.002546866532909652
0.37091414004943524	0.905906894293367	2.11805565154403e-6
0.5976231171146531	-0.366604141746871	0.0045270037668697
0.5386399965062953	-0.445801915322575	0.002382390456993282
0.6041595326511426	0.480926800941821	0.003393516776338495
0.44093783792575836	0.517620767385767	0.0007591532203126768
0.6369705315970577	-0.813182178263579	0.000363399158733399
0.8869803279291818	0.823563839826451	0.002550024678818328
0.3431238886108782	-0.717197337084664	0.00005837098144407479
0.6234829989045407	0.770511463934612	0.000580794439745769
0.6604393482744106	0.881332278394265	0.00011265061335328627
0.33584848041370124	-0.166262373001818	0.0005885893542821944
0.834291109165012	-0.601020728329557	0.008126828768520434
0.5614514891559143	0.726499021478147	0.0005590129166116477
0.8065540940677645	-0.541099769694059	0.008784463975383577
0.6532453460200416	0.821926097847925	0.0003628033464042162
0.9450658749751403	-0.635192794865947	0.014058840617870598
0.8109147048229703	-0.913246521723846	0.00018587534387183108
0.6700369747882621	-0.7512904710363	0.001036122304209524
0.45018492772984664	0.953852034082272	4.2662626304458395e-7
0.43644853799304345	-0.95657642777505	2.851590173521938e-7
0.4779473919102327	-0.770532331261248	0.000153997696146648
0.750267747097484	-0.906348956181702	0.00012495861893468477
0.49769912528996435	-0.882085293731166	0.000022170980866768947
0.08520309569654114	0.229114728478324	1.54016369422667e-6
0.9532611452251445	0.144024645143877	0.029964084433784656
0.8252361098336449	0.985008260945942	5.615012246979409e-7
0.33956814908673294	0.442729466241243	0.00032573776897757887
0.5088071973219814	-0.602987513999745	0.000917427796577178
0.8579945467502227	0.75032110424558	0.004045717340966799
0.20438688948107755	-0.558310918133218	0.000019532304478264293
0.9314899515744688	-0.672377280425415	0.011022543826896146
0.4686976207785284	-0.776035922907377	0.0001299358561326397
0.17678191525501266	0.429384722300548	0.000019388209204326417
0.5457433165257943	0.52573090301614	0.0018569648780267592
0.8060622190738257	-0.965673668378799	8.497462845540191e-6
0.5399418876760175	-0.360780707407358	0.003062791069088532
0.6190100648743256	-0.0114921449398557	0.007616062361810079
0.23284227144807684	-0.377438018543206	0.00007737097473559619
0.7453948034173736	0.22488248445995	0.012762530150986268
0.5890443338349534	0.982789176457644	4.9460610032986074e-8
0.044675523811186245	-0.761868020733748	4.319296129556148e-9
0.5805603798090881	0.955184014229792	1.7096644715178574e-6
0.5374516207212574	-0.97610284943319	9.772303339270117e-8
0.2531922768922338	-0.371696684223867	0.0001136881221233427
0.08396754045374824	-0.890370304695493	3.757900607947895e-9
0.1847316138800696	0.494965079834514	0.000017635694327833604
0.750782130355515	-0.842172255417178	0.0005823396483095782
0.6367410381329108	0.835020975186128	0.00025158524448308636
0.5781628017282088	0.84698284669924	0.00011766690698964186
0.8291195600096012	0.940212947448236	0.00007365387568269501
0.65714865863666	0.323481060366933	0.007112222747619286
0.5136840033233676	-0.503563859075076	0.0015733298593648395
0.7366902131421351	-0.78157659121051	0.0012256831114260715
0.43859403391555657	0.921710440688325	2.6297583075234603e-6
0.37404561565904504	0.874602749212554	6.162147453264222e-6
0.451003326014659	-0.722717783746406	0.000202660033262826
0.5795859618988104	-0.908472907504635	0.000021853496960124652
0.7341650204302202	0.768624988932075	0.001388981879248293
0.9388436574908893	0.289671526889447	0.025765132991318104
0.8483705811556344	0.212973096120344	0.019568984176661492
0.24081922367858144	-0.792712035510358	4.082882950441261e-6
0.4858783867360946	0.814276033018124	0.00008716942612410614
0.23094847833678664	0.171186833423544	0.00011619820131987618
0.4529323749125601	0.132792445906502	0.002148382652689947
0.8559828057697573	-0.714690602398857	0.005151256580201348
0.8967970960641859	-0.392531279312862	0.01904160767402201
0.5261867625046053	-0.635876667870092	0.0008660209026536938
0.9821492314257796	-0.96260219597262	0.0007939358883537868
0.7348836519278039	0.999742395797083	1.6506756571563083e-14
0.03345717538583278	0.665251722117889	4.050539057421424e-9
0.32381022204310694	-0.983279367359665	1.409805487673158e-9
0.2016991913017862	0.563669359893192	0.00001783026263974254
0.26682545235198907	-0.0269455496366215	0.00023983215553162815
0.707626867694737	0.860997497104217	0.0002795381857968687
0.6683237743093011	-0.366251023196038	0.006946231309205682
0.7892368186870592	-0.602681402168564	0.006293555680958051
0.6275235327794267	0.628257286801698	0.0020101008566421994
0.5663959253668023	-0.56894474782254	0.0017791719954737227
0.8952846460012578	-0.850801672754029	0.0019422811844516485
0.20326785115472137	0.788106441236048	2.006287171439593e-6
0.3844018204189162	-0.96322594113641	7.552725760110891e-8
0.6117537099884492	-0.902138643017	0.00003778718925007221
0.42600100648488715	0.210200413895525	0.0015304580410287294
0.7068911832926745	-0.208101507799159	0.010866964571486146
0.7472794754966146	-0.900588266889123	0.00014604290217652406
0.7772137602239224	-0.147217702174044	0.015614323236487116
0.4440826669344076	-0.746150972059085	0.0001453249885955467
0.016557337753417087	0.469052133766975	8.806524214223479e-10
0.6698199729375709	-0.883302256114157	0.00011647752998229627
0.7119150489764542	-0.993807358267259	3.825520806712944e-9
0.8221433412303689	0.848643229900743	0.0009709937350611693
0.95829993991508	0.601715769329454	0.01723021618571681
0.9472376037471986	-0.980771739822401	0.00002503329960190822
0.1134330671311678	0.654416073208948	7.375451394819535e-7
0.810493820639217	0.740145562835124	0.003126025582544403
0.7127752198971962	-0.789886241604452	0.0009250472230601601
0.668762587042368	0.788006797585258	0.0006721812795102923
0.3082404320377158	0.789587781520833	0.00001380235432428817
0.35230155139327174	-0.073934740369811	0.0007780223582019711
0.9488354461051561	0.424455233606813	0.023073211398980907
0.5593049521572906	-0.00608429793532632	0.005228770514366797
0.6356818574266137	-0.116432849854859	0.008090843062885041
0.8293601846491738	-0.397396623586118	0.01418495439367746
0.11187575375549429	0.0910931709847661	5.72643182683198e-6
0.2003374810352882	-0.0810342449847664	0.0000684405149592053
0.37477369886152934	0.863064428831208	8.45801482014877e-6
0.4948390889601662	-0.162280567174954	0.0029979753286264667
0.3377803800639279	0.986193007106091	8.274694183207408e-10
0.330065823322159	0.361757348383845	0.00037456280356572546
0.5010123717376324	0.203901552905332	0.00300798222632678
0.6532561570801101	-0.101870736181794	0.008985962831340205
0.7662825144559764	0.86031360084515	0.00047477666236165554
0.7186956087780186	-0.860130221315523	0.0003136584914169916
0.8167735127032926	-0.841096536206196	0.0010462287484743545
0.5678385366024562	-0.368413480342982	0.0036824568367586664
0.4468946346675998	-0.88933425055047	0.000010010116733069995
0.6183754366547297	-0.035188889417383	0.007565964163733901
0.6998286129009048	-0.563725673597717	0.0044836793193939834
0.6866735431159536	-0.363733797039923	0.007720213605899564
0.16339602014093266	-0.756539776127136	1.1892511384198528e-6
0.9224810062243799	0.875614152030393	0.0018463548619095638
0.0832800894106683	0.880591892779107	4.9858077083429576e-9
0.5202926776908958	-0.813908045368332	0.00012446160642724457
0.6832154669180125	0.643375546036005	0.0026803865220596705
0.7759341887881862	0.973889187670699	2.1363560662262794e-6
0.3038306855031283	0.617798828000797	0.00007883818976588702
0.4294927711435405	0.835091393578012	0.00003169245091697283
0.7119476665349685	0.36795017317896	0.008731607383744762
0.7067005808396265	-0.750476126671117	0.0013702923539817568
0.6967558432552335	0.975084614445152	6.868203948317515e-7
0.834581954377884	0.648320534341947	0.006571777278713223
0.593675455947402	-0.601980782156027	0.0018331241831064792
0.7145558585372022	0.961041037578009	4.369441258154307e-6
0.5611114404825759	-0.721557998577728	0.0005849812457305213
0.5414849103262354	0.250563381765319	0.0038422908151829562
0.5719688052356496	-0.828762231499655	0.0001576752825158262
0.2867064709050806	0.449115641501002	0.00015009581701619745
0.8580157573180335	-0.086531462763978	0.02177557515184065
0.9105193587207888	-0.860961413641051	0.0019954962009822406
0.8067784608418108	0.629078160416218	0.006145875856982369
0.3399054323700785	0.83659121841779	9.532277475639309e-6
0.6432912899192963	0.77857788247922	0.0006178977435876645
0.19788149030648572	0.0633721382110647	0.00006551543567017837
0.002850769630924347	-0.100967693556993	1.9375771265864903e-12
0.47085814926979114	-0.545573363097646	0.0008885473093628393
0.04142834668230118	-0.422432940734181	4.498927880764401e-8
0.5462929626633386	0.67309042465295	0.0007852480270675283
0.2683073554839162	0.353895801403778	0.00015448307759864015
0.07369019161346299	-0.627761459776711	1.480428881715807e-7
0.48752307849879384	-0.0959631326245043	0.0029731268156751394
0.7432768895366532	0.46344289711611	0.00811673825188963
0.10746839180167875	0.832473639696881	5.1547797131713283e-8
0.4091568185333338	-0.736774909746277	0.00010899700031207347
0.2691396189700004	-0.297473220662723	0.0001808647248756389
0.3708604833687236	-0.683793757776454	0.00011681762803594153
0.6389739447447668	0.631484719433051	0.0021364119588244265
0.8219772148658956	-0.854737565063905	0.0008729947122170767
0.9468195395139724	0.778909491745496	0.0071901422431980295
0.9830617816768126	-0.0287248100157269	0.03534755875501309
0.8027547649839939	0.332490909654907	0.014181475460483343
0.5947588608313642	0.600397849711316	0.0018642774537604941
0.16513852650192706	-0.343000564372082	0.000019330735547178368
0.356980126854266	0.224750726847787	0.0007070283976393338
0.281555440223886	-0.155110669583747	0.0002787213896758757
0.5718357276721296	0.985267251319906	2.2222549917325844e-8
0.6588094727917415	-0.870601114007493	0.0001456889926053837
0.13562906665495095	0.349334673422559	8.166683260366252e-6
0.8980364580986704	0.915443463775833	0.0005210655922974519
0.8182694896069691	0.298147364155609	0.015893216217758473
0.5268644881276541	0.46902980449311	0.002003768950612276
0.7271921939634906	-0.140089389658759	0.012655007957544312
0.1857901844498356	-0.385509677618079	0.000028183032428374928
0.032149925335059955	0.00827332869618885	3.4652364343149215e-8
0.8819204011326266	-0.817035650089059	0.0026216635192642633
0.05489017702724713	0.126808322466378	2.8918607956360215e-7
0.6652587565792515	-0.970018104422577	9.63105825242103e-7
0.7338488769264028	-0.811655559651281	0.0008172993040782467
0.5349415756296371	0.300128451312707	0.003362377092338787
0.09335381751024789	0.602677155181358	4.873040814872342e-7
0.2277301850225076	0.140496419674342	0.00011324480699293439
0.3946304716011992	-0.569833455817918	0.0003533782577400624
0.6383594597267346	-0.929941335879837	0.000015669995936444627
0.6791858647136929	-0.390343745462522	0.006986621689449501
0.7840097869263682	0.706461060194949	0.003385946693051466
0.8913763806513348	-0.977357019047939	8.499523433517309e-6
0.43682212710557217	0.969655221283746	7.273298737862096e-8
0.5588247160034692	-0.353542782604001	0.003578149730059495
0.8479335496339115	-0.926927516117565	0.00017347864607026076
0.6183949886340945	0.331388966756373	0.005575872154379179
0.061332136393746815	-0.43100485418368	2.1848847484471246e-7
0.2501301358636997	0.75509282091346	8.440473876754503e-6
0.727778999332827	0.777500494846507	0.0012012347282761948
0.2742689480772865	0.684564763383053	0.000028432182157458457
0.6298697231791961	0.270556799974292	0.006651680821648967
0.4260355974343562	0.892241750790131	7.083250670988045e-6
0.8061010498827221	0.902317725709659	0.0002505227656356413
0.6724529316910691	-0.881313692106743	0.00012586045237670106
0.5031931947623448	-0.731542248867429	0.00031295495210304354
0.8799242900422874	-0.474645017909222	0.015099810585641828
0.8664235737902463	0.728359361711172	0.00505677884614149
0.3815369216735322	-0.689324005629248	0.00012692185216077955
0.6458903498406771	-0.991109075254234	7.196271133451719e-9
0.5224944728105718	0.924600450434566	6.064061347242104e-6
0.7614333176037826	0.820952123121107	0.0008919939541222184
0.90345390687265	0.839070060531676	0.002497224652013795
0.1496741313561516	-0.247110600210852	0.000015981776724951882
0.3877834898472489	0.349494211114889	0.0007811949023394877
0.5021790992177333	0.875285974664207	0.000028148510904716745
0.8638401421762337	0.719018110390311	0.005286414939615506
0.833432432540387	-0.929761063017846	0.00012816373096188305
0.7841436267566491	-0.871137840557597	0.00044553097589551194
0.5316333554478473	-0.276559209847802	0.0034238382124597427
0.44877713074245207	-0.124447181316957	0.0020823053885583678
0.06342510004466226	-0.307928328268954	3.791777875694262e-7
0.068857613176419	0.712143687319429	4.9530214103602264e-8
0.32217497609092866	-0.021160992930799	0.0005398680003326976
0.8280344390428833	0.95835520959201	0.00002234893774091375
0.6443297204987908	-0.881907063988584	0.00009557098831777886
0.8667828835768862	0.943210233322907	0.00010610382948888383
0.6687897713879611	0.104394874319063	0.00974101581480705
0.22346063962868043	0.256888780988528	0.00008784026220709894
0.7952477962434477	0.931741170656842	0.00007429687727323177
0.39296345432269886	0.598601391080435	0.0002915565386235467
0.5030736919020748	0.860195363354276	0.000041651157903170247
0.6255424620437368	0.816589203257978	0.00031251134226023655
0.16476943199658878	0.716054846252211	2.0375335124683054e-6
0.04215126212575334	-0.642508088152755	1.2848006305782908e-8
0.5100984244525002	-0.838397308879997	0.00007192075485207953
0.683577246572858	0.917983534281871	0.00004217153553498665
0.23650748065976354	-0.782144105434343	4.431328232054078e-6
0.37346332694710704	-0.952513049527197	1.7206979665561293e-7
0.11430851564756772	0.289592475294574	4.643453744021536e-6
0.4033211935432087	-0.790235564945582	0.00005048591540049342
0.723249122666361	0.136899784439312	0.012455811121491757
0.6167023593909243	-0.931858396925651	0.000011403591368791524
0.11730868449414232	0.865681530051276	3.4023437633402314e-8
0.28982793159271597	-0.152805295766831	0.000316634324596222
0.9355762924634666	0.39980618803556	0.022375283792234458
0.8406622368725201	-0.250620092278351	0.01835293234693667
0.7727996512748374	-0.7311024437486	0.002599495654680421
0.9339027720259064	-0.960424046651103	0.00013763575804749163
0.12690018320631033	0.029707087987999	0.000010009752493621683
0.12869694112590002	-0.677302368524107	1.0302576270554426e-6
0.19357477538134876	-0.944002226517448	1.2313033097805782e-8
0.17783503712708093	-0.907851323879157	5.483777125300795e-8
0.9743907042203616	0.473417957096339	0.025215270319102097
0.25840766892986944	-0.491636555859556	0.0000788254336899333
0.30005579773985247	0.919090926231457	4.1442531652618305e-7
0.8704250420619836	0.879363574582652	0.0008945187699675444
0.28094248380639875	0.885621977415935	1.065600272966028e-6
0.30989101440239636	0.268231168155853	0.0003554707233409072
0.6341417118424176	0.640560982786161	0.001952275419309056
0.41813736028793247	0.278230378076364	0.001265740878550501
0.2197782970486604	-0.880334810594753	3.864212389546539e-7
0.7634073497686857	0.106743636974668	0.015089196177626643
0.24238972415959084	-0.644063569680438	0.000023032074524382907
0.17831841744577598	0.236308267282586	0.00003450946926204429
0.17922230314661497	-0.0615907184960239	0.00004290452720590808
0.6478843897552895	-0.00978999021793327	0.00896001747930273
0.44516930403579613	-0.643608915743284	0.00038034137698112364
0.5293188903247531	0.981251792372342	3.4778231913072056e-8
0.95618821251477	0.657623598927591	0.014284821086816103
0.7011283874753417	-0.267356716140059	0.009831803639285664
0.9042737933329618	-0.55214804194019	0.014013577403495674
0.6535890484161028	-0.940170812883057	0.000010525290038714335
0.8585504683941679	-0.343627173243663	0.017535189033554093
0.21379591265751957	-0.617179011235144	0.000016111239962490662
0.8015993698927506	-0.979093276727018	1.343193910273415e-6
0.8807382530557694	-0.62817966001313	0.009458356604333794
0.21963159072194532	0.94479184635143	2.123116835871456e-8
0.49883580202201294	-0.996148769990565	4.703661839995794e-11
0.6751443968980526	0.697598629541906	0.0017439560763489238
0.33004506552239843	0.652625745948302	0.00008854909625558603
0.3663510289617823	-0.909759791135575	1.7069115642233926e-6
0.7618021091003764	0.756282655223889	0.0019232783858493903
0.4070732823230557	0.207739035000723	0.0012684059462955096
0.8173305711596514	0.0863275894418309	0.018804496729720087
0.4707000103438738	0.610316293213757	0.0006166197647666917
0.7472296971847542	-0.445500669446977	0.00869609133591945
0.3585019758876835	0.810969037249683	0.00002018942941712392
0.685621477619056	0.757546796824132	0.0010910009916109326
0.7409261828920823	-0.541622593903783	0.006202894278914279
0.8318370275257558	0.541808758558965	0.009962068875338275
0.35687293629033306	0.645303433397892	0.0001347797047407877
0.7016528021558559	-0.88189084600906	0.00016193242474181178
0.5662319579618447	-0.864755176033913	0.0000707370323045343
0.37543335836752223	0.807690812788448	0.00002680683885256698
0.048445466075540344	0.792238067594264	3.766305343035149e-9
0.013693263713291147	-0.470124962626219	4.0697079270207387e-10
0.74028931174742	-0.0482291152294646	0.013957659353493796
0.9597709541509558	-0.913498660036437	0.0017508236703633886
0.4694381936723789	-0.544935469089033	0.0008795104464877317
0.548468788477929	-0.110521437660825	0.004688193092191675
0.8379994401438605	-0.485107299165233	0.012111749768081515
0.49311479872875325	0.0780557430099924	0.0031412452517569096
0.6037251802504895	0.84003137791709	0.00017098854435167098
0.8560546095472791	0.759021147734919	0.0037155529983245077
0.8855928023856485	-0.829157739971467	0.002349404381118299
0.6119713842212003	0.924475292742389	0.0000155858279016338
0.5040701998384416	-0.950630212906653	1.045901654007789e-6
0.9404461081990885	-0.968347938242562	0.00008802868992667275
0.8496593085437641	0.994910206123066	1.4038374151878604e-8
0.9097018137327856	-0.0149076641984697	0.026333420373146416
0.1839103414146034	0.710526654784762	3.538865868750545e-6
0.9148355781360162	0.604556767098808	0.012679330645569038
0.5482603380481954	-0.697370791179941	0.000653860115941587
0.27388972651396537	0.978143931688962	1.7140158305245236e-9
0.19513565917498504	0.668630623984525	7.009960186300942e-6
0.7689088097603325	-0.91960634099503	0.00009356795239202155
0.9721955521356885	-0.977977177549713	0.00012522929517056372
0.7182055952467031	-0.282249553460472	0.010466050600039765
0.062017516909673324	-0.272683575259948	3.7698815497160583e-7
0.8814377932725062	0.136213209939747	0.023169984323896133
0.5714389506828167	0.0153558121223508	0.005668223253791509
0.7124671157206508	0.906747721823466	0.00008518232313986924
0.8113803666426447	-0.761615238263563	0.0026105257306853935
0.2216660554230522	0.47488438458965	0.000043132608269086846
0.6143568482336986	0.312890134265187	0.005636782464569922
0.3764150090565648	-0.286853529031906	0.0007942248034093106
0.37864779954081756	0.320114761254033	0.0007576274003304711
0.946636869949495	-0.754490270626337	0.00839018723148351
0.09358151198897166	0.628128120500446	4.0477840970422097e-7
0.9564114755359348	0.883015653614564	0.0028722600296017787
0.2943227255369795	0.56041909458542	0.00009876120030612893
0.1333403061532964	0.224232819386395	0.000010203869942309855
0.2195442128310199	0.489748892847889	0.00003861790499425762
0.7071880016389765	-0.810245912845303	0.0006745183699513915
0.32766034934447696	-0.0516590817585679	0.0005760684478098872
0.6295725154512205	-0.699313500660983	0.0012354177926245285
0.7868735500301967	0.888307015056151	0.00030438953695455175
0.4764023045997661	-0.978137036711988	3.360008702831776e-8
0.48835581719871096	0.199422751343105	0.0027277496459313833
0.8117933930282732	0.214091236855542	0.01701061947098343
0.17441037026000533	0.0538467109575843	0.000038319556972514405
0.7643149014540168	-0.145792090267625	0.014818636107368858
0.3841523679341762	0.147986094573239	0.0010647945583449041
0.42008547763944104	-0.669023991706294	0.00023814138942926334
0.3468297874521131	-0.938956092723185	3.019415380917278e-7
0.6263437344191921	0.192645499609028	0.007202837774599168
0.30092459726725673	0.651148341823604	0.00005848540381696197
0.6584951777326933	0.397451811111853	0.006111197808843667
0.9304531775104649	-0.142890816560764	0.027469114795967912
0.8648496966079633	0.661482418652245	0.007389446558882376
0.7576985831846188	-0.410778859726277	0.009967887284471457
0.9745629167304851	-0.346138957841946	0.02924115658858032
0.3379058734192911	-0.441721006498988	0.00031994357424932815
0.1811940053901429	-0.449305502492626	0.00001991448812897941
0.3979803791851691	-0.925381500704697	1.3115555274032186e-6
0.8444972623998112	-0.148175808169656	0.02019313176975812
0.8843893598921462	0.236964244339828	0.021892126763775284
0.4891342145676824	-0.504201132420109	0.0012696545829684598
0.7094169207724917	0.887322757997036	0.0001503556311039458
0.890760386607751	-0.973216379774435	0.0000147932710625569
0.9203571643957568	-0.943130411017583	0.0002712413935979667
0.574595711914463	0.444987757933579	0.003119010495198363
0.8733238057028707	-0.34922130055766	0.018458287295316102
0.8439695819798094	-0.849258257213044	0.0011777764663197714
0.45708357372789776	0.694032143108204	0.000285211605751951
0.4526549888631168	-0.111202104905311	0.002178206385811699
0.6766037309794992	-0.976501586753477	4.376071628517424e-7
0.33795248322638133	-0.44952735227922	0.0003108025995459863
0.4721720627038502	0.46029123434397	0.0012954116104290639
0.6396984582516397	-0.85781502132231	0.0001643225008139318
0.3245575273301869	-0.699990705208091	0.00005359204405672022
0.9005946567261034	-0.933608953485069	0.00028555333366987983
0.5101610161735901	-0.914672909214244	8.233106822533294e-6
0.43731950701540734	0.119793758537644	0.0018781252871891067
0.928667816588972	-0.161633394494946	0.027056608693910796
0.7661941573308164	-0.962964419750612	6.65418139207982e-6
0.33746837104516825	0.474280257996915	0.0002796120420797767
0.05714389998030785	-0.654745942464936	4.061849872005771e-8
0.5793947852556568	-0.629171089669308	0.001399183241011054
0.6459303976636518	0.317104086881672	0.006752018964503966
0.49487686898051214	-0.127972885789823	0.003090284254972511
0.022325781117266835	-0.939322526570879	1.5743265360265515e-12
0.2810415137300803	-0.635359992342035	0.00004843070782856884
0.5096749990875495	0.964889889965863	3.0908583734790593e-7
0.36734408340645375	0.885642086113515	4.059492299113566e-6
0.959063629346209	-0.439957986434337	0.023883297143321516
0.24487366088254256	0.536253346532225	0.00004953000756158277
0.5199654703026921	0.836511449599297	0.0000825138452841008
0.8731562593243019	0.213537904635035	0.02142349776198118
0.13695567261410047	0.64441752130489	1.8172236652795377e-6
0.2264255192480149	0.379386526694229	0.00006804688011023785
0.2651540428537477	0.210813031716787	0.00019983831325306138
0.4760187323171705	-0.287514846746631	0.00214101690733772
0.8321683336090954	0.570586704549776	0.009036920846674724
0.5396985532169113	-0.212025292497796	0.0040023798717239425
0.530965317148224	-0.830937755096883	0.00010240613706813464
0.293982484676945	-0.994668256259125	9.216360502298214e-12
0.7504835444912169	-0.463818555351601	0.008410635677854652
0.7702661884880059	0.841633933542963	0.0006932919546672287
0.35932979699582424	0.889387185410835	3.2221996266776505e-6
0.34401297016312293	0.725020237372965	0.00005429656216587177
0.517613487910203	-0.0175686816515908	0.003872041202351032
0.8664285745060689	-0.392352393585215	0.01675685318383282
0.07411774124100891	-0.912522946552225	9.415480888537974e-10
0.8487781451554252	0.772779743551825	0.003115220121555482
0.7536710411453645	-0.523051917792507	0.00710681872896154
0.24245240730309972	0.703362700657637	0.000013380601229539918
0.548440988246908	-0.952031985237495	1.548386343428505e-6
0.5852064211116985	-0.0520457990069124	0.006155366131610789
0.6843195667487876	0.329047560383792	0.008163957526221855
0.9176272843916801	0.602208314478399	0.013000183298382059
0.21151113048339243	-0.717897181206197	6.132988474181594e-6
0.29440510248417917	0.257443076815747	0.000290501887093125
0.12001979379009363	0.578352135675608	1.6876064612891959e-6
0.9619675122019968	0.904989883050784	0.0022118744499930714
0.6540371282895214	0.276394988189244	0.0075706488145769
0.9386680170810852	0.719992044123879	0.009384016340999444
0.6972626663243472	-0.816378990329123	0.0005690577022405072
0.7267622260481476	-0.689966397034711	0.0026225798611367777
0.8679879974569916	0.846860162034936	0.0015452772543774103
0.9062817935168596	0.861842792571966	0.001868330561753376
0.5340856851249661	0.292789842008394	0.003387355585312961
0.7172013595514354	-0.844447021625648	0.00042096278680642864
0.8516307659186193	0.794312126416914	0.002579130348175639
0.573332299692772	-0.841283581925471	0.00012613675923244357
0.5535838786643406	0.30553634138478	0.003814320324348384
0.1137440594089844	0.630262654879389	9.153501286378914e-7
0.09405874567073207	-0.814541007321781	4.156370743038822e-8
0.5039234713083839	-0.390911573737352	0.002132135966899972
0.77801194819247	-0.765733900592437	0.0019701300787724795
0.7352774385929044	-0.934548801633902	0.00003353608026649336
0.5507380841831108	-0.618492991604503	0.0011912267992000465
0.7286032772312295	0.467206427797991	0.007441573101066293
0.2730283087348218	-0.609559801582151	0.0000513283215830528
0.7629259471941157	0.21810215848084	0.0138765198821364
0.32865266742141547	-0.12460391491642	0.0005589002638302505
0.7125176001113718	0.228500546738482	0.010919421350227335
0.5365562720266077	0.422047877552351	0.0025274297157330257
0.5842021416457537	-0.947902686011569	3.093397019566061e-6
0.6299147504135558	-0.23710351986214	0.006978417388433787
0.9026816462454486	0.824633627072006	0.00295119581997399
0.37685198800846587	0.00845616896373932	0.001053941685647323
0.23768071096932447	-0.492808600837235	0.00005407940587843778
0.2288740274199688	-0.703270985572483	0.000010288024586876545
0.5355435605368521	-0.185391406480256	0.004006907789384977
0.4399228991979607	-0.748057191186878	0.00013576337039485482
0.9177072232259957	-0.525817404948682	0.016141507998221585
0.5285765038496886	-0.93017633290526	4.9170847594586796e-6
0.507441262457282	0.680748885535949	0.0005233645670568522
0.15874137947955602	0.279236513431925	0.000019206049257619294
0.8139269211195026	-0.817648124812668	0.0014340022149058346
0.5367350102065094	0.968910633494722	2.656401268453479e-7
0.6091872580198621	0.329027904357344	0.005290057603509115
0.09378808102027059	-0.762702934043922	9.645417427424648e-8
0.16878160759573435	0.935698647267642	1.1046934374535983e-8
0.5696605018998385	-0.673249694364102	0.0009525023997012806
0.09789203022530267	-0.371729942639634	1.913956866427089e-6
0.0596910618874473	0.594910702799628	7.895896826293471e-8
0.7990915280365186	0.729050955626995	0.0031595814961915946
0.7799202507156217	0.78346481289321	0.0016590766165453278
0.9453675516198594	-0.585222631708767	0.01636928644570728
0.1400906187303328	0.541261255913325	4.138784211974695e-6
0.2139596827035448	-0.315880991052926	0.00006373418086523247
0.22463789868267994	-0.584131797910342	0.00002530234561056724
0.447351030796609	-0.491141576354336	0.0009081402097414135
0.26613186498037933	0.291287494896259	0.0001746377977677276
0.4845852610170331	0.619064275661122	0.0006653728478839462
0.39471074944634577	0.917329569496454	1.828517992019407e-6
0.3849321960860235	0.56019818403927	0.0003332807313099624
0.3013095617147101	-0.769176890143784	0.000016730572039451775
0.4050626430146406	0.205840099989743	0.0012453970078602807
0.46057347231960283	-0.991513587997155	6.719937734068203e-10
0.9146285482119976	-0.664354717965721	0.010083668455474704
0.9377383310740519	-0.235421848629894	0.026797541166168126
0.3801727945330314	0.253096856670677	0.0008835669054630175
0.5640540440399929	0.0189055574273716	0.005394579421323062
0.5588729417069238	-0.93040346010228	6.735272654228492e-6
0.9582820758733568	0.690567568780921	0.012904139726048333
0.9382225847551384	-0.528500217208516	0.017993635458061992
0.4097410977235137	-0.138949054483381	0.0014092957462309944
0.4372370967620024	-0.290633310605032	0.001492246676351966
0.60911419660154	-0.049917583906098	0.007138910711744122
0.4900063943312685	0.328869277400342	0.002216194682841405
0.556580845043072	-0.797940576577757	0.0002259518685798024
0.9236757014593762	0.127646263891085	0.026970845113192657
0.7706861996321756	0.794376236822016	0.0013640272376017383
0.16673045958302	0.948012852980358	4.616369891623321e-9
0.7488362529683477	-0.728680642486944	0.0022522595722390825
0.49050679374350237	-0.69786377855421	0.0003846732224892266
0.6594587737701935	-0.801821048067149	0.0005179790376581325
0.7255208259427873	-0.538337985450914	0.005767115502032442
0.9804633442967651	0.949568888233393	0.0012861569011531613
0.7810861623130319	-0.999630522476341	1.3342868444986587e-13
0.29223978996298267	-0.292329677435126	0.0002619496427700545
0.6339244730746681	-0.917905853548957	0.000025908310281628922
0.2448647606590306	0.614005758387539	0.00003036170757563065
0.6059281108021565	-0.22063791850708	0.006171910826451146
0.7048754629757726	-0.979452584562393	3.649032293580332e-7
0.7037071467555118	0.854461039520527	0.0003093401193665443
0.9724158405878366	-0.991451614923374	7.980343660663711e-6
0.07326107846226695	0.35653721892369	5.985804784410856e-7
0.3214885099717397	-0.654319520497986	0.00007733724180657778
0.841503615791352	-0.581776925073056	0.009110248879160182
0.772220639400985	0.966943519664256	4.781177136730015e-6
0.48420720038162446	0.862681642880434	0.00003204678170574429
0.35922258868647944	0.81028615412881	0.000020633319975601988
0.7545874678187008	0.387427515291853	0.01033643429814496
0.6405356087573602	0.591262483578457	0.0027035932040649466
0.47632481481845623	0.458875368522975	0.0013521508600891977
0.7549003363282656	-0.698700975987265	0.002961623381703171
0.0002669757221097648	-0.229434064630805	1.243986575709726e-16
0.6648412017455338	-0.0556657900258054	0.009731145364368594
0.9058452580384293	-0.690562690452634	0.008380982900739336
0.32451864146252984	0.442053919944146	0.0002671621258367671
0.8686725944165201	0.527996130359321	0.012489484697871228
0.29634721406445863	-0.13563928400629	0.00035459252189151783
0.8451987202701047	-0.989757657218519	1.8910846204518517e-7
0.5067715016087688	-0.831143976291151	0.00008000738907967247
0.7234957535688903	0.923040280193602	0.00005087315590463471
0.8219260199594702	0.47102498951457	0.011650570058647981
0.27748364365341865	-0.99386099590436	1.2028455501825653e-11
0.5369593933506898	0.770250743160306	0.00027522493927632227
0.9286550431367021	0.96122944683588	0.00011313134420577636
0.8730783571536139	0.86692241002197	0.001170696628214769
0.8346508096428593	-0.554496304468505	0.00968746887718282
0.6686584330540386	0.127428234629104	0.009604568297084911
0.8318526204618035	0.992170508734735	5.3431567412648574e-8
0.40661962057257733	0.342260459771666	0.0009762368190702347
0.615144533169239	0.158498351358976	0.006965608354238297
0.7074874505801337	-0.952734755869838	8.071792383717312e-6
0.31530856375139005	0.912058360022342	7.232853826233244e-7
0.4236397418593074	-0.865150277891725	0.00001500494783593284
0.9158963945665912	-0.965645046072274	0.00005766170418203073
0.7316726548106274	-0.630824889603319	0.0039152160606881516
0.7085126295969565	0.31197799624224	0.00952696344876836
0.8753090688959665	0.535280491490547	0.012644977735564823
0.4389944282141548	0.355700953336423	0.0013095618893562437
0.6793742686086547	-0.21110251951034	0.009443588142965911
0.897064485751267	-0.799022898951908	0.0036555750586175864
0.6011183124142839	0.578542814747796	0.0021934312662855067
0.9695912550706464	0.39565422001225	0.026949673776422593
0.7841933421428284	0.192691669238373	0.01552819475133633
0.3110908250776016	0.0326176901427834	0.00046363921046174564
0.42299801256613495	0.984698456299178	4.217875919634553e-9
0.29798548749917814	0.000262045436986012	0.0003867626070159976
0.7069407538155827	0.125366849710212	0.011629001715850264
0.16220271332634217	0.180047494259847	0.000025172962292768292
0.7893380437814507	-0.924707670965776	0.00009482210394197857
0.7746583149878752	-0.848622469040612	0.0006374666386153081
0.7677630216833127	0.655541818542077	0.004242515124838665
0.27612679780508886	0.113804991355398	0.000266435944555368
0.4609459634045537	-0.46558737117386	0.001144736531704594
0.7286057135199718	-0.205375062250119	0.012070104723701965
0.928504310102004	0.959218247549027	0.0001302158660136651
0.4647320303389988	-0.877381037514518	0.00001757191988332393
0.26845514174972135	-0.0902912045305486	0.0002399353796496206
0.7732298195454496	0.447031352873682	0.009841046726822988
0.6473431959205856	0.112683189162193	0.008650821714778085
0.10515287017385093	-0.849487939273684	3.190253560128452e-8
0.7662264830627621	0.0352761874293604	0.015608298298156064
0.9193635535671999	-0.460949663594004	0.01871852832456105
0.4148902984858757	0.664406622660256	0.00023336862859852473
0.12953894470430138	0.693571574390298	9.010669803158976e-7
0.8530395252708672	-0.68827641596304	0.0059416773774193035
0.09119890407753632	0.432890539861787	1.133700107495742e-6
0.10374022868508508	-0.873813338945676	1.5801670292242698e-8
0.8392478671915566	-0.972721754861876	6.179363933248639e-6
0.9760866540349479	0.326559438740878	0.030028449766130786
0.8627953193580284	0.489922990441692	0.013439658743692733
0.35024780943316036	0.929218338415903	5.528985229332252e-7
0.04124447220845852	-0.172537952798124	8.491598860388919e-8
0.38600590631135756	0.430072477192905	0.0006001287802802746
0.3360138105214728	-0.267532324660371	0.0005055837350552596
0.4598966550062849	0.238129429970067	0.0020212767798090817
0.6430780670192078	-0.97010859250679	7.453767020819346e-7
0.09366775936856894	0.364080735321043	1.6304486613258238e-6
0.5847731001638811	-0.929904760897403	9.06810630140367e-6
0.8905988520563547	0.97540413632544	0.000011071398505433486
0.2449495694484705	-0.306354990860978	0.00011751345636055426
0.8450622469948291	0.988228692787778	3.1875917253260896e-7
0.962388047289578	0.921296510700421	0.00155639011230824
0.3220084353301042	0.498457839610061	0.00020395190335580128
0.5474893606236695	0.882439365149139	0.000036974276342939866
0.6550787208563881	-0.405063272091956	0.0058778322976846134
0.38988965110743923	-0.868170286843969	9.063390127232881e-6
0.5247527466182803	-0.644342583423798	0.0008068607171138223
0.20344227819400082	0.614581720249769	0.000013155027562325976
0.45058444427910654	0.995644668034049	4.191531826111307e-11
0.7420081137445579	0.152357717409239	0.013407469038353402
0.7716140747044449	0.446601567274696	0.009775375647798778
0.5178077874458844	0.107960366156779	0.0037521956968710243
0.5080424304284034	-0.694337937074695	0.0004686476185249517
0.6737756968891365	0.973825424357976	6.366006656001493e-7
0.8354572310158551	0.818380495252388	0.0017025389794642209
0.29442755318624103	0.364688774350672	0.00022506963459350816
0.40876252231823834	0.552305768425498	0.0004561240211896811
0.2858645358090017	0.717074970126418	0.0000247878643646814
0.7174778142037124	0.745163842938543	0.0015597752933184479
0.8928731374476323	-0.662315459950536	0.008790323167180378
0.6845787390276332	0.56293950362022	0.0041040768070269885
0.7922148692303911	-0.980404144288311	9.255310218138221e-7
0.34900809527517246	0.868217306311265	5.168986153825706e-6
0.7084335920678428	-0.458280516705811	0.006859260905517897
0.7512592500196277	0.939775417054721	0.000030115391661514184
0.6410795117617122	-0.161682451418396	0.008068731058909586
0.924403010495148	0.628182812490856	0.01242710902439799
0.6594453148821798	-0.616387439682916	0.0026814598359126227
0.2714730958265399	-0.616603376364241	0.00004756655401710295
0.7299435105453442	-0.826667417512397	0.0006332276514612665
0.9303857457256688	-0.978647391234529	0.000019266168829723352
0.8216714243277239	0.740573700385676	0.0033676593242009255
0.45110222762398694	0.271994185283886	0.0017623650828690709
0.6935528705062087	0.358915689452433	0.008087876319767906
0.2932875857016023	-0.303892443430763	0.0002592223222074962
0.43241905375994233	-0.868555965387561	0.000015285541599648135
0.8753628319610873	0.818383205031951	0.002427017438211288
0.48273012263532583	0.44144886034397	0.0015221556427564736
0.7244469942615839	-0.936642015084485	0.000026801475121128916
0.08827786905235953	0.482673152232676	7.91257668250668e-7
0.5532764692456117	0.574364267533384	0.0015622014237706846
0.7509950185275568	0.791538855874249	0.001214244597633805
0.7305689215781729	0.0686895164358338	0.013301162085623897
0.604209332171673	0.521377112629849	0.0029103839778938123
0.8443575746896719	0.41386581421226	0.014656396906366087
0.168821341180344	-0.58759674689286	6.9719064194485435e-6
0.8639619844225092	-0.738634642038099	0.004619517841851256
0.6341824868598502	0.156255531342913	0.007796561790019869
0.5631004364059717	-0.0680405251045477	0.005296984392099246
0.8640713862203692	-0.64040328026975	0.008126586131386917
0.7875744555284175	-0.926018968912879	0.00008797911401490649
0.4077022811578083	-0.870854354863333	0.00001061086352707519
0.7268733200323638	0.655629656157321	0.00329299279353502
0.3521399024471609	-0.795957393961494	0.000023758258921847824
0.5024943334387606	-0.170765326480136	0.0031613402616514122
0.9449860133201684	-0.299194297885709	0.026225626446491887
0.52746095982758	-0.976284619106648	8.454720930006814e-8
0.2055047646638187	-0.945628877827791	1.4584646739822837e-8
0.21647850193322513	0.890368745779197	2.6129232939489503e-7
0.7840051180916767	0.120236618875516	0.016300387184794336
0.842698946233439	-0.00289991359219597	0.020919286379236592
0.8297403562603458	0.506088059516436	0.010996667697795894
0.5299409661374237	-0.403813440878486	0.00253355976667996
0.6904575302346508	0.328101089523262	0.008446573067922273
0.7495417234598628	0.590621254179051	0.005313491603621998
0.7442741993705554	-0.842391945849185	0.0005490773275552626
0.2813605145394187	0.302559832218486	0.00021695660438599384
0.8601869073068417	-0.150858789128706	0.021333067566780484
0.7735127711808812	0.930711172981621	0.0000610914200949009
0.4798885734577624	-0.844530928170618	0.00004614266103475914
0.7753484733171839	0.854414519928732	0.000576738499657204
0.381405068525131	0.461000327731589	0.0005078983062790162
0.7657971172737416	0.975799924920802	1.4176920790257923e-6
0.7815755088031883	0.670494186401091	0.004225567080009685
0.41658883908079436	-0.996969537201242	6.310169761021169e-12
0.2367376305586655	0.671356264387969	0.000016368226766203583
0.39673518879050224	-0.237341978574001	0.0010882745196459818
0.5230667173552087	-0.0299260127129136	0.004027646891929869
0.3097280980443909	-0.766240694412237	0.000019864869867429797
0.8357899197181929	0.0225299795204781	0.02039096867436017
0.3654827757208982	-0.396353940883826	0.0005280273984240121
0.1554503519661023	-0.696649620561212	1.9413963273679038e-6
0.6948547381643265	0.660441287775403	0.002599386795902308
0.43626152671419904	0.829810264379279	0.00003806134869246901
0.4607503711856598	0.599924919626524	0.0005970592701171842
0.295041055135659	-0.817302794868989	6.986138494329315e-6
0.1236911478033957	-0.923850544561181	5.159222524227453e-9
0.28869422787135984	0.193231097962871	0.0002963072293878281
0.6092983979244253	-0.49461397106546	0.0033438570369653314
0.5702152649706184	-0.605937257193721	0.0014998654338805244
0.17158661592748362	0.395812180658973	0.000019283302574624015
0.4374667960496214	-0.188948657643605	0.0017576610732911338
0.4225423272146331	0.813088957585595	0.00004395789503047982
0.8454923290822269	0.571371989419541	0.009663772383841031
0.5543644753606618	-0.999093970613493	2.852416982493681e-13
0.7350398057387448	0.794697321394884	0.0010336349296254984
0.5090743928560434	0.283116186061401	0.00284211546080442
0.94810416141544	-0.544342887083183	0.018449700691729524
0.7288333761067158	0.158747344886456	0.012583039002121803
0.7113558007237274	-0.693607522506674	0.0023054294153665596
0.4928533175768354	-0.878926594611812	0.000023016986505502895
0.8967553901482449	-0.661055347095138	0.00906833806645128
0.23814346479661022	0.360254953728412	0.00008998168817751742
0.9574638135026561	-0.926346898185089	0.0011909101323396795
0.15555378509310977	0.0169456759876221	0.000023759995541712206
0.2716042638030602	-0.340182488502383	0.0001692703078922897
0.5530238369544472	-0.943185171542422	3.0357189927114453e-6
0.19874841106854857	0.620981172319897	0.000011301564830157552
0.3717061253633254	0.0104793400389582	0.000994263251711254
0.1381334700340836	-0.957782172023399	8.732143201992299e-10
0.9003322588702786	-0.547983202585323	0.013881570504411304
0.5510326302238829	0.219292274183096	0.004301180007435446
0.44910860258058066	-0.627302016252353	0.00044476416156449204
0.2341998901183738	0.737682210423263	7.760552609505856e-6
0.40724722248101886	-0.481873173768294	0.0006240612531285836
0.39706591444728556	0.980073030141352	8.357395390001718e-9
0.6809384138912925	-0.201037107501254	0.009621965326870905
0.11005767214981846	0.984597243034703	5.9959274118375176e-12
0.07169012243625539	0.253971446231953	7.153875302131629e-7
0.5267224153677244	0.641531642540731	0.0008370347232034437
0.5778860285757486	0.956792092385916	1.4503310904851648e-6
0.8631058861488069	0.657587817923423	0.00745195572669902
0.38491402560638527	0.135535906185055	0.0010862515893721861
0.10596147262302588	0.614605469937882	7.640799768992411e-7
0.29707009939279305	0.527476725631638	0.00012334289625815748
0.6403925569793636	0.234201011549982	0.007440594830657746
0.6770111797689016	0.499194737050626	0.005039586235913284
0.5580095431277836	-0.218137392526799	0.004523653875865008
0.7278754082368433	0.121506562043509	0.01283955781691348
0.38237811574341135	0.733412891050582	0.00008182422863496767
0.2406129290677323	0.407974580351791	0.00008070907087316258
0.6912718724048315	0.888230370577312	0.00012393363164020266
0.09367891008484354	-0.220457040671104	2.324279132613224e-6
0.97867607567469	0.993007235403841	7.560554840451857e-6
0.8138434764625015	-0.992092169081257	4.104984390264239e-8
0.7571619162728157	-0.920411797356797	0.00008014545303987168
0.2204743708610751	-0.594445666838977	0.000021725937657730126
0.7762742041857154	0.986304836191216	1.9267973129092594e-7
0.33018965044727955	0.916502738348503	7.541978752877346e-7
0.5615856765389629	0.846576157465224	0.00010139995617128806
0.4249317219124093	-0.0267207755820725	0.00173973275879402
0.3541714252052898	0.862220938274251	6.49953819337593e-6
0.6010243960675125	-0.07747381851936	0.006734297051781354
0.4373633848110081	-0.871029252814035	0.00001519339795423637
0.8051589621641944	-0.635700697227514	0.005893446322874093
0.7239922751869005	-0.528382733354768	0.005935751872689548
0.5623792611407148	0.242052029694339	0.0045130889957590995
0.28945556372706427	0.646643243797714	0.00005072658017298236
0.9299888808901705	-0.896778140647489	0.0013876206855040485
0.4462265863305779	-0.760324363616112	0.00012528964373073283
0.5586709167596423	-0.968676801857513	3.5020204380476447e-7
0.6989750049893625	0.883829321528736	0.00015012015968263173
0.951646429642041	0.840868420718566	0.00452640811449466
0.9447792317831544	-0.216781153212024	0.027913038943709147
0.7732318645099215	0.966631615748287	5.007731311953539e-6
0.6360829889756139	-0.16646619298479	0.007812458114443131
0.3256392457942573	0.712971492018978	0.000047689449292084816
0.7731777609932347	-0.796608260896017	0.0013534388489643773
0.6887557088490587	0.715577843268128	0.0016584903303133909
0.31544943089301347	-0.836168452309289	6.6665641497067195e-6
0.5106694639733008	0.0990079719760394	0.003571270773251383
0.6762467530061327	-0.776199972258781	0.00082448889945756
0.13545623952222483	-0.957769922113149	8.002841462364989e-10
0.3991251551582299	-0.542024098750444	0.0004322958697524852
0.7306687938203578	0.772781276934916	0.001293888563489528
0.8452486768193248	-0.21516965658263	0.01930697480379463
0.28846716745644685	-0.948868060158473	6.022656398785304e-8
0.366878681470313	-0.354739475751918	0.0006058425264972575
0.587375568125946	0.635794382244835	0.0014263211724101599
0.8135008419232269	-0.800118146552056	0.0017780077812137288
0.6496747809568498	-0.731682870508457	0.001079338153566405
0.7855816469593834	-0.275398251080102	0.014307967569198974
0.5308045415413314	0.944397331527529	2.197924216731752e-6
0.8199456583542707	0.705629510836842	0.0043033501261140125
0.4501644820184889	0.702729726557671	0.00024482185025337074
0.952513166884637	-0.288198705833387	0.027384307180555397
0.4458842375292697	0.00961996588127809	0.0021261686459224383
0.28010530867350303	0.252919113799656	0.0002359998222850163
0.767749339080095	0.683299008762989	0.0035753352567202204
0.5174181999584401	-0.348797356012668	0.0026492207151315446
0.8650649913214037	0.714321443620162	0.005496285924076143
0.10727937363996201	0.164367170674697	4.467147852721317e-6
0.007055610274531392	-0.958652695214313	3.327740675615758e-15
0.6063182074807479	0.911300670518316	0.000025659702657604386
0.5032887349212888	-0.809454999110383	0.00011300872307146456
0.2554839234880621	-0.81801926850078	3.4679339205181577e-6
0.7736478937506793	-0.513917214745579	0.0081314309690802
0.9019687554911162	-0.615524945295923	0.011281241643784414
0.5137976436384806	0.394761191120908	0.0022867395048775663
0.3797737843415448	0.552109312232474	0.0003277230411578851
0.6928453393307372	-0.615131503757846	0.003351665199466973
0.3183864430187733	0.937743743081389	2.0951135803748389e-7
0.6017447345345738	-0.780348100809223	0.00042906889092698074
0.3594461551362698	0.949196746307658	1.817216621648563e-7
0.9215421333420288	0.909219891927576	0.0009008537264157668
0.6082203592318084	-0.928161429390689	0.000012592043495761831
0.6715932299014727	-0.217990420956461	0.00899948511155168
0.40575513380945855	-0.974357013408537	2.5162493911219273e-8
0.2203560130173882	-0.98651534375279	8.724632685035584e-11
0.1592499302969928	-0.411216364792453	0.000013221530444432737
0.26488301180813056	0.0734695356743757	0.00022865810823210646
0.7005215596354488	-0.981213840008495	2.4668564917191136e-7
0.5157177714850544	-0.706639876923118	0.00045025142432702006
0.13531654498131712	0.211926465743673	0.000011092522114670991
0.25197410372416984	0.542859804297958	0.000054267602279355214
0.1344783597001288	-0.599138477884325	2.3871459209584022e-6
0.5406132757488661	-0.262344269612364	0.00374782690515764
0.4812697752696846	-0.888356344007362	0.000015332668565441796
0.34391340004365223	0.675475229445524	0.00008839128105591125
0.755905835257899	-0.98260740323967	3.633755606611345e-7
0.7544767008923805	-0.958612638323795	8.567642159894346e-6
0.42739183573076783	0.678012263526434	0.00023935415795270086
0.7198051675493714	0.63146310248748	0.0036274268879821045
0.9260587640669931	-0.996738461687633	1.9073861346069887e-8
0.35486677428607233	0.845348578283505	9.777901889013372e-6
0.4764355526080766	0.756339779741582	0.0001813029911120224
0.7038326596067509	0.123453208794643	0.01147155252328703
0.582856585613195	-0.0347138558828122	0.006088505454353959
0.8055876697124444	0.394228354521591	0.012868132014577548
0.099222094754404	-0.0492358964291637	3.5416424209716677e-6
0.6153618657920054	0.512276596792733	0.0032567597584555906
0.6323424052027695	-0.35908721525363	0.005727506947564908
0.1182141663428748	0.909234568384824	8.206008835316834e-9
0.018632574112138617	-0.29766303453897	2.633759740440965e-9
0.3269535360885853	-0.85239433723181	5.547641439044713e-6
0.9293579688986549	-0.947102612798111	0.0002717512979279785
0.454205584236548	0.776211037257235	0.00011099252370316265
0.6484757795450807	-0.361498147202587	0.006268354936951381
0.6669076612575838	0.753385860295253	0.0009900407008932963
0.8656980465722458	0.519686292539758	0.012598563622238728
0.5032603973177932	-0.5233841631682	0.0013219035414321774
0.8069608453028241	-0.197199017947078	0.016940476066329438
0.43120299159071324	0.916174072219847	3.0755665335460507e-6
0.631148684579627	-0.863875901429346	0.00013281781760631224
0.6294445823659853	-0.935019526963992	0.000010990029506756555
0.5336914687364074	0.605597925748105	0.0011189724303636852
0.6343747423445393	0.889021262847365	0.00007123199142281542
0.9344878555098914	0.918797490716225	0.0008783175968772984
0.37596079783593256	0.338176902634606	0.0007032539846198328
0.5721568684643412	0.576458190692294	0.0017892897816853407
0.7212455892753432	0.648047606589476	0.0033270968936009826
0.41429604916173907	-0.913177135866663	2.8221648862583215e-6
0.6731284304217192	-0.457802218603312	0.0056377285218181215
0.7265535951313138	0.715810353612234	0.002151394854928638
0.5367407818140607	0.300940864206304	0.003402595508286818
0.6080847642836511	-0.304618886837737	0.005504213767867218
0.09575201023872362	-0.167077762391744	2.765186573164784e-6
0.7961740499480272	-0.968609851959686	5.423228270790871e-6
0.24079391962161617	-0.809717159038422	3.05527168051133e-6
0.3982961853196878	-0.829540172127332	0.00002417213204160092
0.6334345583149942	0.881594667177875	0.00008708443134305133
0.6926567298967399	0.30399835351908	0.00890852673427919
0.24396102583554097	-0.863022491677834	1.0312026048462303e-6
0.824197414673383	-0.13525653799107	0.018877479103206755
0.9135685230304168	-0.513110522654714	0.016279906604126863
0.1495701381680677	0.0171819779920286	0.000020112094115675732
0.10222281665784264	-0.779111262216418	1.093849678716161e-7
0.18135048212316446	-0.0723783558407666	0.00004488786500446021
0.18291025863529972	-0.985529331667813	4.740884564891214e-11
0.597759603258237	-0.8833188276254	0.000059213221464530895
0.529571257857752	0.677192680314439	0.0006577396519588184
0.4524466241608396	-0.850141544048433	0.000030114850617188435
0.43033337143927197	-0.639570463443684	0.00033492509440291183
0.34161464036876266	0.369922220172243	0.0004253869913026671
0.7188056025523222	-0.000813094633334919	0.012752946100664206
0.8072504970768454	-0.806085993273087	0.0015743936419878326
0.08896388070319367	0.780041639045869	5.9362695538156175e-8
0.7601101976125488	-0.281153336229566	0.012721594355941295
0.9882262383543923	0.96823196917159	0.0009152410544594273
0.45931539137866256	0.631685876616615	0.00047842520792344326
0.37049842363968377	-0.471743338009754	0.0004279453069453687
0.5085206605891912	0.411371450187577	0.0020876521924248393
0.25638500950332027	-0.655660087341761	0.000027013879353968175
0.5559656791621789	0.638013542693074	0.0010964530110825605
0.7511717775550468	-0.90024488279505	0.00015330430776293067
0.604982084457403	0.760627268044339	0.0005603677569919203
0.6376971783359344	0.621181382509139	0.0022511419009817535
0.2205127088948395	0.710591532495488	8.03345473992391e-6
0.0657801708083166	0.722922456308575	3.605853968181407e-8
0.7523781322337318	-0.991628355139494	2.0927701682080756e-8
0.8755414683544518	-0.835802119104057	0.0019509795142640077
0.9266128240244291	0.294153875618508	0.02439458492245151
0.16833723882638943	0.136550460055831	0.00003107133224421085
0.01360315122442882	-0.297144514489351	7.409546670199347e-10
0.8931511993163802	-0.211706844513995	0.02306779604289618
0.7996480064331585	0.703874086980389	0.0038169452694915497
0.3161733160872217	0.173934794175663	0.0004498864438488636
0.14225322522020853	-0.965567479021862	4.505302747069702e-10
0.6800151636532424	-0.397625801961802	0.006898181375113057
0.8793441142594057	0.882208846210605	0.0009352162925836559
0.638616031077209	-0.942501775112661	7.828329604759041e-6
0.10928765881200554	0.688205516070398	4.56139436641395e-7
0.6442041588066993	0.920961177465134	0.000025203943684078735
0.5424842304459757	-0.770451397134511	0.00028888616708313793
0.5740734134427891	-0.382274460454695	0.0037165775950759065
0.803417919506122	0.348070784524932	0.013866782306616116
0.8189494114323828	-0.318599667064711	0.015491947475940406
0.7444604507626468	0.54525932600925	0.00623736887093746
0.3985218321873561	-0.687750497386998	0.0001580752512429638
0.3373571793595839	-0.162091765646147	0.0006028357996857568
0.5359593860115884	0.450090638982866	0.0023002281613730842
0.5341762616388357	-0.529312857582905	0.0016668608398237976
0.075714195867493	0.52500079212045	3.328707350125457e-7
0.3828247321708063	0.941333370364423	4.363439259612104e-7
0.6494249339109531	0.177661873356685	0.008330828318831704
0.2257468209293405	-0.0301713079070708	0.0001166760886032037
0.2879535345388755	0.915818701210896	3.9117048580223066e-7
0.7326389747307027	-0.211181472642042	0.012223364146783305
0.7034368306012199	0.761397814959226	0.0011959596900622924
0.161810515032229	0.0594347848972454	0.000027766353439415218
0.6500524511899236	-0.482110047527866	0.0045442674774489305
0.36283147171509494	0.02464045500457	0.0008959921633307637
0.6477753975995079	0.660191947230956	0.0018900401582272726
0.1050027406302925	0.843810645796772	3.624019135096095e-8
0.8104283499920856	0.905550821945194	0.00023772563046156728
0.14193019251035008	0.404433050306136	8.263461036499212e-6
0.2744810427884254	0.283058198352706	0.0002034096739241257
0.5304532935836018	0.426494039901483	0.002377668931296312
0.6628011439421428	0.617491221615046	0.002724981677922359
0.8978615756867624	-0.294708095578879	0.021772260818651946
0.6102200313755273	-0.960514268647157	1.473413794577217e-6
0.8753776950611452	-0.472837136138377	0.014845818188608367
0.4653977007590931	0.825331373242324	0.00005754629345408944
0.5540934687561265	0.532959987844754	0.0019196412130066298
0.7252619258113212	0.976309858671056	7.938200437655536e-7
0.5687312165730688	0.94120351757404	4.0734952856967945e-6
0.3308350805426094	-0.893338849334831	1.8616752740254184e-6
0.7630325453952446	0.420514459072207	0.009998306807019654
0.9589191151624497	-0.966018165617877	0.00020374471267861426
0.3754799720982879	-0.377310710064749	0.0006291946573518001
0.13513665608783557	-0.500463458909716	4.4231284293073744e-6
0.5971362219474325	-0.367059890410344	0.0045077617291316525
0.8082209834674006	0.689002343527331	0.004448488133308862
0.4826180987848596	-0.919238870028292	4.965144541161802e-6
0.9392754873347087	0.760915042922593	0.0074633772809377065
0.4919055541677608	0.295909163913315	0.002411943963934874
0.2561645067910108	0.302866484015398	0.00014401197045080206
0.22131535935182273	0.648977755342383	0.00001465580531563532
0.28094164358887413	0.613165824506419	0.00005698457894553686
0.3672137608969228	0.760807204159101	0.000048321368076348
0.08986528949787094	-0.231048976539184	1.9164670422234556e-6
0.7482922797895556	-0.811854992721104	0.0009139402269989197
0.014378392592401453	0.312566013253303	8.890492871508401e-10
0.9285038955675086	-0.88831650037142	0.0016062353534125374
0.16574719712654973	-0.298559896373874	0.000022092435364871854
0.5848900679632093	0.0533289440774025	0.006140719398332848
0.1985982076488857	-0.917752357436942	5.986005870918206e-8
0.8158197809930912	-0.18886665298743	0.017651520405464242
0.4332234624395044	-0.738683060049929	0.00014048207826981092
0.8443654838923653	-0.973790232294735	5.832719130903381e-6
0.7854971089195563	0.755200348478244	0.0023001309201290438
0.348858846425478	-0.411634717152577	0.00040967602881932565
0.6117615010814454	0.826637321476622	0.00023454388606605273
0.4305191245240949	-0.641343001346352	0.00033126879320205576
0.4514376313370852	0.638379259127885	0.000421413996240883
0.27617822009772136	-0.728560388249883	0.000018564188106441194
0.8305411860958187	0.944210145686506	0.000060248661308840415
0.6032182812745592	0.485468849883471	0.003317778109627888
0.5895778909794818	0.509695277417174	0.002753891973558209
0.15544010719300627	0.232202749663632	0.0000193148674675189
0.8582988703248972	-0.0174636478728862	0.02208470697974462
0.5802851072015577	-0.879995444757193	0.00005484128930438049
0.3119127981778534	-0.0546202825244162	0.0004658970851912932
0.9846332755790459	0.356323264114544	0.03117277662574612
0.3530802037612946	0.703598905766026	0.00007683321294980804
0.06149495171136505	0.232999596622852	3.9570654358409073e-7
0.3751504579179609	0.972389461975041	2.1886663136156888e-8
0.33352733414721025	0.890444125617383	2.1354436541272596e-6
0.6438564751746719	-0.471659778336545	0.0045289566409394575
0.33723246905104387	0.772864540093439	0.000027227519266990926
0.9234141495626735	0.00436083493398218	0.027616168049739237
0.9744842131332797	-0.69339028599857	0.015310163933042823
0.8630062453022864	-0.872460047876227	0.000946084041285824
0.6797096352554054	0.974492632664531	6.176725102590508e-7
0.8745759814501575	0.547667183688716	0.012146073484713634
0.5188159969631787	0.746731449705681	0.00030768326374849597
0.31960436653763624	0.302778085890184	0.0003779138568877464
0.3053462900628784	0.992875681422487	3.549375952344984e-11
0.3804994087774908	-0.552187547764712	0.00033042049533551246
0.8725156439204105	0.623648679399495	0.00918152866814453
0.5826787408000917	0.71692666878034	0.0007324614587269382
0.8373625952816524	0.774358921887848	0.002811336909018253
0.49721805412301723	0.575899255243657	0.0009664384789692538
0.7328139600549821	-0.51071510126762	0.006632547405265469
0.9013007071602993	0.590209564548818	0.012270854684292199
0.49425989257798997	0.159791795017129	0.00299114911005619
0.10981473581589371	0.203058198229238	4.66006860042396e-6
0.8969706919831366	0.671729752785063	0.008642115366906622
0.22871516441909348	0.447438700161932	0.0000556427531423961
0.6094869335401062	-0.918630197336972	0.0000196892783571755
0.22899756998305043	0.495529376631539	0.00004527147128722088
0.6707988686380875	-0.926507393206492	0.000025632630639449415
0.3395573687069706	-0.18877168645907	0.0006003434999098196
0.7012910200821851	-0.619519840060597	0.0034517424853976486
0.3677804913912775	0.766377583391105	0.000045224105766527615
0.4703370057288208	-0.964718951026008	1.9719438681493528e-7
0.6495644302372751	-0.648106305781082	0.002073005776080483
0.8937437032400253	0.145600433486347	0.024079087768149578
0.9132973337539458	0.790052586180216	0.004632931645502334
0.05302405594914372	0.91277867275976	2.259265446494114e-10
0.3056280870715136	0.669977814325853	0.00005358075197569214
0.2965787489214789	-0.292432025952881	0.00027925577594027705
0.6639111533893105	-0.954533200764375	4.39503025177065e-6
0.33116828820951943	-0.790171273085986	0.000019318696447497665
0.7557810936699015	-0.73076154560996	0.002320875281857699
0.8489886575900368	0.95285218524068	0.000045465561997371186
0.35198429882811516	0.991653174024756	1.4060915498220027e-10
0.39817745424802226	0.299597671106469	0.0009843909561127137
0.9619376519991818	0.861434464096338	0.004288022624273259
0.5450895470027693	0.807549228257773	0.0001753137994670067
0.543534835688308	0.542479667374652	0.0016919325338594468
0.14423480491052068	-0.533672731538165	4.903495310280309e-6
0.2997810545269783	0.407695419244477	0.00021279228842378987
0.32758871735851575	0.299116188979549	0.0004241946050678309
0.7251364744204033	0.237963632492222	0.011465040228085624
0.8761317875390132	-0.994735148688949	2.8013510342679687e-8
0.7833109229726046	0.939186773921026	0.00004457070542911459
0.19503496066846548	0.653937137727995	7.96497897738888e-6
0.3382647490137459	0.49385505403468	0.0002595673691070227
0.5127345636138041	-0.404546832263889	0.002204719788295701
0.8383858310874395	0.571829954020562	0.009294602127388954
0.7292210768910017	-0.603291856534441	0.004448008423542461
0.9453366937580161	0.372523760966792	0.02429734605228928
0.4385935303839862	0.999711529553909	7.043792217467912e-16
0.22859876036209648	-0.589556520080038	0.000026401017831451725
0.1336396275069278	0.983106198521286	2.0599766891141496e-11
0.8140754145796792	-0.787786438573723	0.002051701329168965
0.42292026113118386	-0.717930057566155	0.00015654564642281907
0.26486147591410064	-0.0139862079494091	0.00023274773175370372
0.4656812221145942	0.718483379204952	0.00024672123758050853
0.8410913621553895	-0.98407062826451	9.163532937571525e-7
0.813066288239668	0.122339974430892	0.018227648255409953
0.39459765624268817	0.962249391169352	9.619987842143249e-8
0.524174345688545	-0.832569778812954	0.00009284762044722833
0.9557792643700036	-0.952290401707278	0.0004260267422950025
0.3388201017555109	-0.984054114787099	1.4837194166925227e-9
0.6813673793357047	-0.437879169680771	0.006261267939981848
0.529662549650412	0.110025445291543	0.004095547802318718
0.8681708613610953	0.35792806448826	0.017846307791464063
0.5541204666413058	-0.722646669469779	0.0005449890173721897
0.6482435352853274	-0.825034394385664	0.0003304132134259996
0.011681231534214985	0.442799747150765	2.431304064310256e-10
0.5087119368062839	-0.895376724291492	0.000016559317597122282
0.7609214490304765	-0.994634747513169	4.127479823870193e-9
0.6537690750061491	-0.663619233516866	0.0019257183559740416
0.6595814793009024	-0.106719678778761	0.009270774664385244
0.7599216232416516	0.84283334009815	0.0006220265066040193
0.060603788699684615	0.656177506318403	5.1217490920805764e-8
0.6040814207183024	-0.924964619300297	0.000014062102274185293
0.8291027713792392	0.684399781803312	0.005219619995714445
0.22037917097889687	-0.64264141600367	0.000015149384848327641
0.7238481088736345	-0.609964854947151	0.0041669587951114
0.1437146489927516	-0.0498678103675098	0.000016839979024375827
0.8173151056388509	0.885989359481244	0.0004369111620216712
0.5488589236001385	-0.436447469403421	0.002654651215981738
0.8129504866991547	-0.73766304810886	0.0032444112158564824
0.7509106836556299	-0.425253877385435	0.00932168878322933
0.30813476345450674	0.583343080535107	0.00010586741056392255
0.4205042658086539	-0.208084097532617	0.0014535127396949165
0.6435241506458383	0.377085564607316	0.005878856000505259
0.7356000969718661	0.79849131957348	0.000989249394981194
0.522129870103666	0.655480593846922	0.0007278871880304145
0.6391235710710165	-0.970291358208082	6.97371597026874e-7
0.8564379304226203	0.168125215988803	0.0208316788694139
0.707610261062772	-0.00434415943001945	0.01210963113847006
0.5984962143457747	-0.718619820677753	0.0008198457227970586
0.9354987403412643	-0.407410145789168	0.02212373507740914
0.9858178057731599	0.95469443024965	0.001446201027165063
0.7218611056811363	-0.879296209377116	0.00020809730492919303
0.7769392680516829	0.466286444734977	0.009524813849265264
0.3789996750613606	0.677977538172824	0.0001362232328454509
0.28339786183601146	-0.994815611450811	6.833174714772283e-12
0.07400244357808641	0.54205486467046	2.7396615999192683e-7
0.21932381381457866	0.164336428370941	0.00009377430560237281
0.48093476429473603	-0.764253996649099	0.00017214766022494832
0.03221566733154024	-0.163785660051192	3.140098085748542e-8
0.6407835746218424	0.939680582805281	9.491968123025231e-6
0.7927619382600272	-0.649133074060102	0.005109995258277935
0.9444145771120289	0.987004458940689	6.262041489762579e-6
0.6460038457333632	0.343671330531951	0.006415824785377789
0.17533398434268285	-0.0867248822117611	0.000038534131181145286
0.5563978165740965	0.757689856795761	0.0003825017418119377
0.5636397474148287	-0.78614167472136	0.00028489507424678295
0.5129490170660294	0.788078364287938	0.00017233284042733073
0.517090344115453	0.116655621171623	0.0037104699487757746
0.4813967002198781	-0.218252453802771	0.002510587925962486
0.4865838483203522	0.875215692356798	0.000023816164997735452
0.5327875889138012	0.687868463311208	0.0006197896868481854
0.5658215921463323	-0.440425086870175	0.0029713280583406674
0.47227389907227324	0.449206957227877	0.001349210616414356
0.34739072152230366	-0.951947432028573	1.2299241302990064e-7
0.6561826951995257	0.716811303607844	0.0012975538295058324
0.20687737540386303	-0.727932375294019	4.943632832892641e-6
0.8534456418747267	0.829940776103524	0.0017132979609795847
0.892589180088004	-0.06893448185677	0.024656400882111944
0.8783284380259541	0.792754723433534	0.0032818652109101606
0.3956911012680355	0.783640776347857	0.00005070024207011581
0.4005053775946365	0.885693497543071	6.318246804859199e-6
0.9002443140661663	0.679872884327804	0.00849647639592695
0.6408593387441812	-0.500872461232869	0.004016204437233019
0.6432845410579658	-0.017821738239938	0.00873309095853903
0.6844980660237757	0.630165284838343	0.0029229127287958034
0.11226386251658	-0.34937278488188	3.6599096128263218e-6
0.6742390838662777	0.323619798767497	0.007812665621256881
0.45238542553214284	0.403948634914975	0.001300934113725218
0.7676024982188594	0.673435508835689	0.0038053419293917127
0.13364485918024865	0.985170629046963	1.2298398603808096e-11
0.5842429680147873	0.405793522084795	0.003746943460865341
0.19963514208234417	-0.801542840793032	1.478620776754959e-6
0.8002590896523478	0.82174560485195	0.0012110425486934302
0.5414284511582201	-0.476420652764656	0.002188188580121339
0.09675875921944431	-0.518969125696297	9.657139870330431e-7
0.6579407088819638	0.906948945920612	0.000049986504052782564
0.7885681800729157	0.72095897211491	0.0031341846785369783
0.3301886755081748	-0.249310381649734	0.0004848577837457789
0.4416698322101562	-0.820950866227123	0.000047793804516432824
0.3894289635012001	-0.398397624505049	0.000692316567905
0.40492384439163065	-0.413929704426947	0.0007810761361829356
0.4873411367216467	0.951747467244586	7.902981369014633e-7
0.23836954481140543	-0.319050400517725	0.00010115488911405171
0.4297413650770152	0.88714119744406	8.722176311525957e-6
0.5460079075403287	0.29033313047375	0.003715576889907406
0.6139720679955705	-0.388933301338733	0.004765694806103094
0.6137837355073511	0.828770855924757	0.00023004627990673668
0.8238680022871157	0.286999929580556	0.01649042811763213
0.6916048260287084	0.838679278427507	0.0003764494738822709
0.5637316697007809	-0.661998051485565	0.0009875835544846338
0.8776393528661837	-0.98345525543573	2.1048296680823454e-6
0.682387049234281	-0.913822716063467	0.000049140974573773916
0.703900542097305	-0.915298828676057	0.00005732665538710198
0.5916937439787291	0.634383001856721	0.0014875503231818626
0.8138773788600097	-0.196584599765686	0.017411304775498723
0.19211499003393293	-0.582241419500386	0.000012773595414498158
0.11778763031424493	0.140877952322181	6.803209782292011e-6
0.08617694805372135	-0.568982077667403	4.388646768807204e-7
0.36513964622695533	-0.929033591768558	6.92926277422384e-7
0.823331357528103	0.16242629895177	0.0185124993110631
0.8206161410072814	-0.590875021768334	0.007861564573844576
0.7625053638774413	0.22576093576478	0.013742594500994054
0.671843631879295	-0.889987263784852	0.00009839668632583313
0.6606475122891496	-0.441416916137211	0.005502012371467105
0.379382919129652	0.53902515225465	0.00034945662364794947
0.5284400485167466	-0.714445415219832	0.00046991506134104287
0.6108320951897545	-0.0882750787545959	0.0071118763653325685
0.1839612421709424	-0.86271091898628	2.7775603820191576e-7
0.7511693072919443	0.261359201555164	0.012548567168625494
0.8636028486909317	0.873545823586275	0.0009322148039863837
0.12197676003465381	0.360682431753701	5.022746246494216e-6
0.8037582273202922	-0.573439215056733	0.007695572966404946
0.8939418251553002	-0.923880229552655	0.0003713240164580422
0.8957885178803641	0.354445289475049	0.02006632813309774
0.20853469649637535	0.22393379763519	0.00006919884511482686
0.8761646721120924	0.40249672682936	0.017154610411926726
0.3975952688791149	-0.261191009194329	0.001054606565853639
0.5231030886609892	0.696135369702929	0.0005295111409089921
0.7015912671816172	-0.889982157885928	0.00012979608557627057
0.27790521180943134	0.263684450638839	0.0002233910192419274
0.38126552380087747	-0.884883066611669	5.026563358933127e-6
0.5909378864957844	-0.856856393861104	0.00010742239391036344
0.7485883237684009	-0.696543723846796	0.0028865274755620223
0.5003967523961547	0.767747109647623	0.00020026576955004335
0.18844052784422702	-0.605676557419804	9.983130606834298e-6
0.2488907349254271	-0.892237689817318	4.768618522068197e-7
0.8461128345795165	0.648499459588101	0.007030797427972778
0.41932417048829257	0.679449193661709	0.00021616895665182499
0.5826632204193604	-0.654173004183702	0.001215337086277393
0.6010989361539784	0.986334461481617	2.313598260852166e-8
0.6012190797229896	0.431750721063419	0.0039022023134958434
0.7757942831771754	0.720520268577948	0.0028874971033792537
0.9585062284573649	0.999946136660465	9.365309255877527e-15
0.5951095804977433	0.491328245311218	0.0030717267859848222
0.362349935171767	0.26084553092401	0.0007090974552441593
0.2049763048842903	-0.855116821686079	5.55560276655676e-7
0.30203324318680386	0.134825704230127	0.0003851550286375057
0.14403075921850703	-0.125958951519001	0.000016165239943391773
0.09050537715024548	0.3840128217724	1.3206736445331355e-6
0.6621662151617798	-0.672458579362789	0.0019201980602351783
0.04314138641373719	-0.486378226751534	3.980177865405434e-8
0.7948538144287423	-0.265556521710816	0.015053955460070113
0.4995341880516361	-0.929329986477698	3.7182210961894196e-6
0.8042727271337423	-0.0209322196852382	0.018159961698896155
0.06360479136792065	-0.855749710744844	3.180461047770915e-9
0.5173876864827954	-0.975536025894773	8.4762932197536e-8
0.7167237076479223	0.772857526552631	0.001165345978639887
0.6131790022554708	-0.422132804666067	0.004339950573940629
0.33881469533946773	0.872885912650613	3.9247194674304895e-6
0.3033186774336849	-0.180841672617278	0.00037292399920595153
0.41676032190095963	-0.580734972843455	0.00042491843217184517
0.38892772399432624	-0.791563416288665	0.00004137829343795422
0.5434202581123418	-0.432252636356025	0.0025814266269675004
0.6153361732787835	-0.625552634359883	0.0018725230238820002
0.31972792280915874	-0.234061418067564	0.0004330856946131935
0.5158759247151861	0.705905281732608	0.0004539822779384567
0.6869882768591167	-0.981244577453693	2.093150188047865e-7
0.4402648520594214	0.647396655836784	0.00035131578134306945
0.2562583837986384	-0.676208890145928	0.000022487724385430654
0.8994555159705155	-0.928779362379668	0.000338960808044764
0.6047768914850891	-0.709027849236826	0.0009398448508518911
0.2636685423140869	0.602153279872214	0.00004612630127008293
0.38623479855680604	0.9049972232464	2.704657553303585e-6
0.4043059529831975	0.205943517953627	0.0012354228319465747
0.5512619735308094	0.868859738646303	0.000055210381544775824
0.46343438367203693	0.254082885967164	0.002033814133953919
0.9660214925803043	0.894560898562934	0.002946845588764795
0.896310767192995	-0.549743453342139	0.01352014938039637
0.6236351468826984	-0.775742873893385	0.0005456709697136756
0.7661741634213087	0.00206120924145662	0.015646927919538332
0.6722028743642301	-0.329563563603866	0.007642301465540269
0.41736198631181093	-0.0112017218476212	0.0016174806490208487
0.1431223477474037	-0.0161837520461479	0.00001668537883670304
0.44975860211063384	-0.922397713915007	2.9187801113420733e-6
0.5430370643920382	-0.63433288958883	0.0010098804231489153
0.7538412077682971	-0.354849980296657	0.010986029375261816
0.4617858659165541	-0.886280984290801	0.000013099011223229316
0.7104479329287152	-0.992954285570041	6.235125000777844e-9
0.5574734289844051	-0.805736012163895	0.00020248452742955972
0.29488024445465266	-0.866805096384885	2.3294369688764647e-6
0.8776924062122625	-0.676757823646701	0.0074216885934614155
0.7035355734762381	0.577022101807554	0.004320991325365196
0.449654714379141	0.866142020277428	0.00001993548149036559
0.7777168515911375	-0.864269726484819	0.0004855274182143587
0.2232449994400254	-0.624826148937945	0.000018472019667806204
0.18506298253596618	0.672059233534297	5.359094216751311e-6
0.6663325514612249	-0.301087469549304	0.007786022536134902
0.6360207396251426	-0.719558657445129	0.0010891253164059785
0.5054232673146143	0.47526314598147	0.001641176021773854
0.24951238350599625	0.913538351185651	2.1410618752496277e-7
0.6257282121825701	0.97820895485607	1.8541016224716927e-7
0.6546717933117767	-0.0910163336341541	0.009102857908619855
0.6128581979485322	0.855083495709096	0.00013675416564696985
0.9577081662886604	-0.413905551186765	0.02456891665607073
0.3085232977749222	0.104618875297462	0.0004326814352908109
0.5621697426562812	-0.944634089186828	3.0497441162461623e-6
0.31210609505224624	0.966626523170044	1.737469877855021e-8
0.7625395038374262	0.861448921890305	0.00044886059577385254
0.9245848425236242	0.993044206102275	3.1660224555577443e-7
0.7648109292944908	0.993816665358264	7.596649707941782e-9
0.9840239219907717	-0.216704367671576	0.03391202732652927
0.9753085405155056	0.996301159644562	6.157093937238211e-7
0.35438374444705756	-0.76077166319493	0.000040731917986151545
0.7438216689239202	-0.192452966104135	0.013086467094035478
0.11457623700541814	0.701095942668817	4.889152144529215e-7
0.21582402701175732	0.225775653669955	0.00008001484705153873
0.3713870742868206	0.31799878125115	0.0007002860341493594
0.5995931170112143	-0.0414512354151224	0.006752478813448768
0.0843864933979769	-0.0017846847878267	1.8199123395697143e-6
0.5539326688882813	-0.623008609403815	0.0011886124993149253
0.164848064657298	0.739403453251138	1.5475227759368143e-6
0.5687623540267099	-0.926003386595578	9.29976943913632e-6
0.6080020866244316	-0.731440609152586	0.0007828601887752795
0.006531105532928578	0.701166151546301	3.765573898598741e-12
0.8482815251812946	-0.200029267065669	0.01976905841533759
0.7645543281817629	0.253419011935494	0.01344046671996026
0.8213334035676025	0.467817185871853	0.01171349839115278
0.13874399206133617	-0.951901042250436	1.4778115404620601e-9
0.8611008016648196	0.91570798038697	0.00030993050269887676
0.9147096227776956	-0.602000647608693	0.012777741050646458
0.7630622474585655	0.760449326366469	0.0018635699443280435
0.7244774979400092	-0.505559652807278	0.006451289901613939
0.6582306611661967	-0.169547624584213	0.008803476229731147
0.6615973863921986	-0.0775515621889073	0.009497857655797108
0.503076539242494	0.648904508730056	0.0006434923246505945
0.637957141767969	-0.312850414964283	0.0064972073038287136
0.9281581973905597	0.607185011898541	0.013675997926017971
0.6009120632379276	0.143062070007814	0.006471248281118373
0.3545586958500083	-0.709204665116972	0.00007406454184023105
0.9021780171085487	-0.526834658428473	0.014837298379812515
0.7855621091945447	-0.707845759720506	0.0033865933483220373
0.7175985970845751	0.230992790921606	0.011155314720154044
0.8058044384029017	-0.561564327481027	0.00813715158103385
0.5679425681110051	-0.411502714226365	0.003290434754816436
0.517943628216825	-0.942722284915728	2.123574073116674e-6
0.6379133277681179	0.955540612160808	3.0702494538522803e-6
0.19076939905313045	0.624448171394177	9.17139302554903e-6
0.8056755152954951	0.330828336280106	0.014394754346325927
0.825035962260209	-0.291454977907032	0.016474450573132415
0.7392589427915839	0.940122109484769	0.000025916653055971195
0.15919148105887485	0.650904936152089	3.3212739594195366e-6
0.9467406447945659	-0.639466549206088	0.014040653035594108
0.46699685076262976	-0.887616744214611	0.000013348279477105078
0.05196768101998057	0.126014924173884	2.3118883447914147e-7
0.8348419266167618	-0.273386409338834	0.01750457165140164
0.9205619209687603	0.843240596122362	0.0028874275406465207
0.22321340142379303	0.43291479974276	0.000052948199452720014
0.4874875712066975	0.546388581032524	0.0010318361717145557
0.7410952147625592	0.935005223615731	0.000034848010323898755
0.662256630919027	0.374884481962073	0.00658605343616903
0.6468162747023211	-0.69069743227327	0.001503484933479511
0.7941444741020164	0.569662583183163	0.0074195473678486355
0.5950110015232541	-0.415587561111842	0.0039225714509111215
0.060244061611569734	0.468237258015465	1.72196527661872e-7
0.7428887455860882	-0.914061383076038	0.00008852107288786559
0.08738437053222584	-0.772368902836477	6.185853834657403e-8
0.6985188239309409	-0.897245663177116	0.00010164953162165744
0.06881513602092088	-0.594296808952772	1.434898652209605e-7
0.7692531021352266	0.879915712115263	0.0003172003614669537
0.8696415301841162	-0.774006206998491	0.00363264476027217
0.7001365582771094	-0.859411219601739	0.00027075819511515847
0.28588044137350876	0.66402559034917	0.000041445365857594004
0.25201925535571906	0.584916199689651	0.000042187311381820374
0.8655704617048915	0.484402536400277	0.013802763031771536
0.2612777145141401	-0.548970008480054	0.00006168836720108667
0.46755266966982995	0.480168594637176	0.0011512082009549598
0.21192842560648667	-0.200057352329176	0.00007707288431817561
0.933432609810239	-0.990743793831812	1.2408180903199472e-6
0.7849042924126154	-0.49091026949453	0.009238895528797848
0.07623317166393453	0.720880585630119	6.872842639536969e-8
0.9248404198644591	-0.0700837901331687	0.027552078350549
0.055999279939850766	0.688656600923356	2.691675864045786e-8
0.1542562765454721	-0.0253782585719543	0.000022898617314354734
0.8636002320123873	0.000284380515177707	0.022506710975336998
0.6803288537374438	0.814505871617806	0.000510115418473599
0.04824882471970441	0.924583758263518	8.738505816958328e-11
0.4064130703057906	-0.414300608647758	0.0007927046951743176
0.43561534147701697	0.441960702292231	0.0009761458828569445
0.687183745855152	-0.450839024083593	0.006235088287079559
0.6280253772991922	0.623607680935082	0.002074185324158596
0.3986482295807105	0.13987208783231	0.0012546860728534339
0.18126272021008735	-0.0271173172441497	0.00004553773987688327
0.2577153907825006	0.468035742885206	0.0000865412443166559
0.6384319126580629	0.516829191364638	0.0037231461280486226
0.21464563280078375	-0.814187637870188	1.6479013129707758e-6
0.40254148369558157	0.737055878877412	0.00010045981993004361
0.1666735691262843	0.0129572918758002	0.000031892934446574846
0.5912034621330785	-0.974001138072916	2.477581336413434e-7
0.49910538119183645	0.0541227095889166	0.003327254118283371
0.9446930422546636	-0.465937435086075	0.02112634087157333
0.7714897971674265	0.293283670035886	0.013149991895924943
0.3447016879940069	0.878635433425024	3.632639390699188e-6
0.08447576088824438	0.799693143563209	3.438266975313885e-8
0.6121308598673688	0.0830502495042281	0.0071842705318825445
0.6367209827597927	0.842715416661928	0.0002178877647379295
0.012560639791819464	0.520139039257114	2.21191927955347e-10
0.5481855581968977	0.0134944602276786	0.004840571318295636
0.1608692711769249	0.635748707180287	3.9473453717965225e-6
0.5096391207070755	0.704514560562576	0.0004340272188551867
0.6963070318782977	-0.905744240324935	0.00007543985124971481
0.4481277369666842	-0.184042819250285	0.0019537182538619247
0.8275762191482278	-0.104591910178749	0.01939586811219646
0.9014872281265954	0.574122201906189	0.012932707646939752
0.7164301260041106	0.997470788417074	1.1746279300826966e-10
0.5470287398040447	0.946666890793115	2.255092597799333e-6
0.33141288508794575	0.459925529800585	0.000273599915129324
0.3947429152295116	-0.818544888147972	0.00002841233153249801
0.40535157225642215	0.963686059582315	9.59430807259311e-8
0.8913895577313201	0.864408023732548	0.0015018963623928893
0.45038227703784384	0.0147436212056862	0.002214669996242872
0.6181419641898304	0.00632358599017334	0.007579375759412501
0.44512966703288437	-0.277963686780299	0.0016485451296441053
0.34163523006297297	0.25756317463837	0.0005534753247641519
0.6130472375026722	0.84899973869871	0.0001556941379583558
0.4372622021889694	-0.631272705830869	0.00038260874350006034
0.5016469950002795	0.815917946177702	0.00009977924849953235
0.3710682053853094	-0.906945443066984	2.0388567812293167e-6
0.9738462480111328	-0.702905562172583	0.014674494134477353
0.4768594939435767	0.891983828554337	0.000013011265429407304
0.6495076005236812	0.73915576550167	0.0010027265985472237
0.5254783893524784	0.113859191909026	0.003960435882154121
0.7106502238352304	-0.720768590419915	0.0018506344147884099
0.7889147151107458	0.888330784993473	0.00031034254810205427
0.5086406503746431	-0.681765164860281	0.0005247407660484985
0.8264713533268707	0.273921656303162	0.016928607615112386
0.6660139495694726	0.855589978026183	0.0002176402619983977
0.30191209566873506	0.141195545615713	0.0003821587762443128
0.2260482022958788	-0.881303038191519	4.28493655063407e-7
0.8282403403910868	0.388336704410765	0.01436036853139554
0.23787663133801398	-0.66499318449361	0.00001771084896459794
0.009533804819008554	-0.563331620543344	5.5922852410396786e-11
0.5664213725607479	0.252480049860496	0.004569468595911418
0.03872186147492376	-0.758325109455577	2.5167497896398316e-9
0.2905371908971872	-0.680987192794263	0.00003837440525735125
0.083761041227313	-0.168899169203601	1.5789756964241123e-6
0.5319505812569624	-0.898354089828936	0.000019199840854304266
0.2688867052752081	-0.965566146070163	9.226326276485369e-9
0.2200595355344564	-0.656722496100413	0.00001337661292168959
0.4984878841132926	-0.947006175250864	1.2765566798656398e-6
0.22627700587992575	-0.760444545453869	4.938844428691951e-6
0.3163723937940172	0.661677684955899	0.0000675418596507747
0.41003900164268514	-0.376686924874769	0.0009235271422622062
0.4608955460069044	0.0859072982627392	0.0023812450987769937
0.1373770824621356	-0.637408217968894	1.952526800058194e-6
0.3696648501250925	0.225231458541465	0.0008205736710236508
0.3754917683825137	-0.936999056509234	5.146060761462792e-7
0.46733707812829567	-0.935307489802198	1.8527742131067806e-6
0.17239321878777414	-0.756420232816819	1.514294197230066e-6
0.5168945859025897	0.669995116047067	0.0006221337469815118
0.2681877423767633	-0.966614344841565	8.076481695791307e-9
0.7727791098325614	0.832712741183289	0.0008192374349807973
0.758719182842704	0.409760998697307	0.010039992066673262
0.20654346782962965	0.717082587361551	5.5559609730297355e-6
0.7894195066605483	-0.367721475516723	0.01260519157272266
0.4105607244558335	-0.432064563414806	0.0007806789783889392
0.4112174347944581	-0.1150267223782	0.0014587881901524018
0.7609876366401794	0.847435124522586	0.0005787369474532453
0.5597432420258203	-0.176400871107782	0.004803312504498709
0.3323341632241488	-0.651830904085181	0.00009201799826877177
0.8080852176391962	-0.405467248268003	0.01271902950942077
0.7824986040722041	0.972262339015704	2.9006488613321283e-6
0.6788002817763252	-0.878286390335159	0.00014431722704136358
0.4498381871494674	0.432342074980714	0.0011595435223813136
0.9155190736954242	0.903627124335853	0.0009406543424043002
0.3695805309705481	-0.64759492152048	0.00015572302131443475
0.7605018106100333	-0.0409589367675465	0.01522993144043535
0.923515270621585	-0.960774826540564	0.00010289866306542192
0.7633005252967698	0.966450749730486	4.51280599156028e-6
0.8414039759573655	0.995369293589955	8.298506251993943e-9
0.2723561765371757	0.967428217490154	7.92503527977201e-9
0.0005394914673139143	0.288121743177194	1.8219186702316298e-15
0.762524674607135	-0.920545948704311	0.00008429965514200055
0.24392757073610194	0.0247830613613817	0.00016301697799573142
0.8137322226862467	-0.521307330002525	0.009715675827823612
0.39277400422812586	0.217103172442791	0.001075776882674421
0.5256491699846777	-0.863685385186597	0.000048439769930335356
0.13564426856270553	-0.588347058143845	2.6727049285654567e-6
0.30283963757947985	0.3645260984738	0.000254802903104787
0.7916795030092569	0.25641297912511	0.015019784081686203
0.7402250019391539	0.96282077584556	4.9513361031951e-6
0.648696477427452	0.384172974440369	0.0059607509092766235
0.4564303763427185	-0.661674386395014	0.0003722667305053949
0.6063102898683984	0.538647087941749	0.002745449368981332
0.13919445095589006	0.569418637440454	3.3892661433566233e-6
0.21890298015623477	0.271588196032525	0.00007796982720819479
0.8896708577236812	-0.650454056782747	0.009085312650834966
0.4205596881967131	-0.707922936373644	0.0001685556324943701
0.5643460578539635	-0.312446467161969	0.0040610104871915175
0.2184284584303768	0.870765019825451	4.960543101991773e-7
0.8304445047528373	-0.787489358781793	0.0023375073348657445
0.4878002263459991	-0.459719877988494	0.0014930809765062879
0.8008627327336932	0.94701817580331	0.00003487109529529738
0.6768157539148165	-0.450498511844862	0.005885330940305909
0.5769312409284623	0.502185392602721	0.0025907492582387666
0.9365966573322754	0.782766981178534	0.006236274457422953
0.7891736571599116	0.0926717121495102	0.016846215862352923
0.4104096452019937	0.799585153973778	0.00004758195934043183
0.2995493947041507	-0.449124553922664	0.0001822931377790622
0.8385450580541824	0.00574565006594771	0.020611496999543184
0.8131099805140011	-0.502934696073466	0.010238893809898026
0.9959998538392989	-0.76349531732376	0.019285793888380736
0.6463028722199947	-0.588678766415832	0.0028473261625559542
0.7656719143908717	-0.541372723920136	0.007095636825924081
0.44443689486565624	-0.968071402820394	9.749464429621767e-8
0.7347932506009136	0.749776052673306	0.0016889149216392312
0.5314764278403845	0.441433792021253	0.002285530343678644
0.4924739486238121	0.127422714533067	0.003031797369051677
0.45984445935709783	0.475208079936456	0.0010919820266408716
0.48400142199596413	0.597353195910695	0.0007576750090264588
0.12598392827893246	0.533607769960515	2.738615031717265e-6
0.12733541787766547	-0.685700301205936	9.058540403944003e-7
0.4301269081055023	-0.31584364376161	0.001320581017808932
0.27864674485629215	0.432838204729735	0.0001408429652270754
0.9528345203998891	0.625261427710159	0.01542053914148832
0.6390723495606307	0.529414975891075	0.0035557189820122513
0.24950554064360522	0.807131362295549	3.780030748937373e-6
0.6636480893692671	-0.150422740764177	0.009205118491170072
0.5454120468058524	0.0520543541366276	0.004713489268080997
0.6475292343305216	0.219823241851726	0.007884113543358292
0.1381710661452846	0.0783428903688765	0.000014061573616768086
0.6854144345692833	0.752551493465021	0.0011474781768122883
0.46114494070211776	-0.730820770969479	0.00020703810434944786
0.036065606206127455	0.360795397368514	3.195794704765636e-8
0.9191638751456356	0.348449835406368	0.02227567213416107
0.9604614759218529	-0.0928581315949068	0.031357641940562654
0.29885450789235646	0.926579898135084	2.827787918197533e-7
0.8732675448093834	0.766041718857699	0.004004664331378727
0.9167205994302928	-0.0438391155972575	0.026905023815008637
0.41099101657469966	0.0531943755403949	0.0015041878668263001
0.7706718904885735	0.929196930650848	0.00006351344413266916
0.45001625328440503	-0.494395376218089	0.0009195343945853995
0.345125024073064	0.710212725775523	0.00006453906210372865
0.7036373490508723	0.305253969618879	0.0094010322578104
0.33937966745304027	0.361781150157905	0.0004230329113479285
0.8259150418701795	-0.22472187985485	0.017791902491836452
0.21684108625438922	0.0337995387860855	0.00009805202837830066
0.3276735544749271	0.0618004298274495	0.0005739580528391886
0.31656193661047893	-0.862766767075414	3.6676592827766343e-6
0.1596512167873205	-0.92073325896738	1.89659089717691e-8
0.15000566509142227	0.757180211587292	8.057830759696774e-7
0.7215231288579054	-0.70902548476753	0.00219487619728943
0.841588162911869	0.750959056274438	0.0035675149293010753
0.5879190236540006	-0.74295193178343	0.0005909501960395166
0.9037249971514036	0.116870047248843	0.025247377307957213
0.12429543939408937	-0.950185639510059	1.0330633669598239e-9
0.7672291922704588	-0.176730723095679	0.01466885204161463
0.7781779527071073	-0.637711614597317	0.004982541573946446
0.911323292276626	-0.758874727054118	0.0058094343280174245
0.7098682854480278	-0.426414047320393	0.0075428227371858265
0.1581878337266635	0.31225256647787	0.000017475931128804747
0.04844225914939123	0.100243042788022	1.773840750130936e-7
0.7422381479583979	-0.725121674791039	0.002218029032284614
0.7012119745593083	-0.842050376556671	0.0003841546958033355
0.5221355493747015	-0.593749961122305	0.001087521244496059
0.7954933064505441	0.692733336836218	0.004006166994145352
0.34932284025865246	0.0693785966737656	0.0007519811533994628
0.5607145362575435	-0.272563434209576	0.00425518404548492
0.8016032026285848	-0.146727025689233	0.017209550244396157
0.7198500496595044	-0.578863951888437	0.004719817750119801
0.7956351015825446	0.307814034253262	0.014282991187795049
0.632393797434163	-0.920007003080987	0.000023348075064801103
0.6367146573680622	-0.617942361851149	0.002278145471174361
0.013359994568599242	-0.249509096544315	7.706462987317241e-10
0.9485691655665908	-0.351254757026499	0.02529368976030555
0.8349395965190669	-0.718092465127036	0.004364718634937342
0.44973248812030175	-0.0475629092072122	0.002187915622100488
0.3912132358768584	-0.323452581273875	0.0008653161198261767
0.9164068748081458	-0.929642756661698	0.0004397447526041583
0.02983351360250903	0.723353714550231	1.3623769003178124e-9
0.4300384466021894	-0.13804557358308	0.0017260211040332077
0.4198370153523846	0.801461704731222	0.0000516816585985117
0.14151692112846148	-0.548099033013924	4.15357547566558e-6
0.03014715146766993	0.290546970636695	1.8849351690302485e-8
0.35553792367602405	0.69427528547043	0.00008692557091104775
0.4424538848678747	-0.345980965916166	0.0013875146563595842
0.7002434874776899	-0.557191099710382	0.004622402353149927
0.6728993206295487	0.324646647447402	0.007741611829859289
0.5651702485001056	-0.081846728835961	0.005340492978090215
0.09994320875254809	0.774349747879871	1.0677332937525153e-7
0.5062061537236503	0.374303818611796	0.002272120899671488
0.014649347116773659	-0.743261356486761	5.877843721967367e-11
0.6865286135681	-0.787087177898004	0.0007819102770127249
0.494824104922065	0.760156349292545	0.00020837170472020916
0.6400456537844229	0.651237077790114	0.0019000945584044355
0.04891039448154988	0.154770066335085	1.745913609022829e-7
0.8938846267538462	-0.736547909144371	0.005868626009537419
0.2968395363613447	-0.517158047663073	0.0001295127471752504
0.47337423164398235	-0.674766543045832	0.00039716720250724543
0.47915157435012956	0.728539377685579	0.00025508752680092973
0.7145961292197329	0.18025843805565	0.011577751504331294
0.643393100453212	0.776774862538559	0.0006322720267389188
0.43762013304417385	0.53975163336275	0.0006604700335619038
0.863933547242362	-0.70372281495532	0.005826169378598281
0.16933002809253705	-0.971647256282937	4.684727902660335e-10
0.2207432305032029	0.267163572812796	0.00008159867996823387
0.958140714730568	0.698296730749744	0.012490935147232509
0.7771300179302654	-0.898726063621372	0.0002072489824305475
0.44313911985895527	0.989860688616788	1.0860003451015846e-9
0.22825117874106085	0.979773467839037	5.131550571522357e-10
0.9241695954673378	-0.921063322973668	0.0006756761497249258
0.5833150979105987	-0.152143170267214	0.005748632704966824
0.8292313573751207	-0.903099804145996	0.00031423654744102157
0.851778830339157	-0.721625645384732	0.004777760430857312
0.31531750675030257	-0.241528035831798	0.00040266646430929374
0.6724144424137641	0.426721143440439	0.006136957998722184
0.6551573393856974	0.80190688926318	0.0004995161334142669
0.3301041449603298	0.521609400950048	0.0002040812508826756
0.8393481148142032	0.390060458034436	0.015008923532615402
0.9813201693297746	-0.3364936493027	0.030870261489455052
0.5320934875215249	0.856865747456977	0.00006069878225965451
0.8088146064358059	-0.306896775111539	0.015109285295452088
0.5303490530696533	0.498410799018538	0.001842300787208329
0.11334930994319915	0.166347511767824	5.6151026925652605e-6
0.5114459936108601	-0.794891032180484	0.00015380331412207773
0.29865975832208547	0.457056354843385	0.0001743135667493894
0.6928552413968616	-0.386534532912541	0.007591158602696383
0.9307408151776593	0.863562421114852	0.002509430607356521
0.9129527799695581	-0.904288948274843	0.0008892957812227553
0.4811534011018468	0.139384551802959	0.0027339942235495786
0.2814298191140873	-0.746059202514917	0.00001644224797954984
0.8754990984798481	0.525939727352324	0.012995524826015936
0.7858511338481378	0.957365053213462	0.000013879482366423008
0.4717241730771075	0.695954230011492	0.0003253569201592315
0.5981572565171054	0.66726762153435	0.0012480869941124057
0.9230678795715659	0.962885763801876	0.0000865458398229544
0.7613055865010682	-0.773137775898965	0.001615922079368716
0.4295401146595078	0.200786127950975	0.0016045062083462997
0.5235117199782983	-0.903807853489015	0.000014502598720056185
0.3152681859049018	0.398933377885199	0.0002735507312801453
0.605506834159461	-0.863139773531238	0.00010671413427101936
0.7983804768935451	-0.693301488531227	0.004065223137702037
0.3705178685822057	-0.211654472294707	0.0008456912824098647
0.7887798160264065	-0.928631390932973	0.00007956379599996594
0.7079993965077258	0.76472593397399	0.0011939133404786286
0.5769035786276082	-0.713729770255519	0.0007193480466314967
0.954347616094252	-0.923989215361672	0.0011747718137524097
0.8419777746983355	0.839067271114791	0.0013546551642202073
0.24231975635377856	-0.699041469431292	0.000013953060396587022
0.35812056208417276	0.755055208509775	0.000046116126980947265
0.35970294405636843	0.951551442136408	1.5229893306665713e-7
0.8102142732804012	-0.3941425197189	0.013134989313521417
0.9430719531238176	-0.721044723741841	0.009722218300544242
0.820552518387639	-0.0992704612859071	0.01894001386754307
0.12538354860586645	-0.61210461321524	1.6038485514238488e-6
0.5648663735707043	0.921217643344233	0.000011143045323031992
0.5408385720559078	-0.935550234169107	4.207691568757919e-6
0.4298662095190965	-0.870882335859266	0.000013940903597513181
0.6276783933412404	-0.750656962749736	0.0007520193011605506
0.7627077287505215	0.90578575539298	0.00014408727727677892
0.6062889639604562	-0.184337829357711	0.006444705146418793
0.8933609570119089	-0.957154761133183	0.00007032899765469637
0.05297863770774884	0.282588772790095	1.9248414275287423e-7
0.6357436014949813	0.0254215774704714	0.008368777221162964
0.37462282812633313	-0.674073821575503	0.00013347583502211347
0.3672134537254883	0.107785566901661	0.0009095527841674765
0.7193680808085733	-0.961178239831282	4.554274483278468e-6
0.14560973675491348	-0.958568924027804	1.0306188637739402e-9
0.5558103152998156	-0.15652632718506	0.004764466116712282
0.09072297905542444	-0.955349185703679	1.689880043012414e-10
0.7793906412800291	0.614972623565935	0.005624333616681401
0.758159597925762	-0.788105001832074	0.001335613432194601
0.28871772036724547	-0.128318878040003	0.00031900653083265684
0.9052228118915691	-0.718101082297473	0.007185220564756723
0.965173204494207	0.979184770452811	0.00007207719144581703
0.44811643418874525	0.342978484631151	0.0014751528068947944
0.5726179208534886	-0.933295563337128	6.6910051169741755e-6
0.18498879946330635	0.439374809988371	0.000022699914658110167
0.6812121716099567	-0.25923542679042	0.008984588405439179
0.47147671111560796	0.29673609169816	0.00202107994056461
0.6443220680534202	0.953186490584484	3.966396014349982e-6
0.343509104738256	-0.71635530290562	0.000059207589521283736
0.7906274551259156	0.869562247931595	0.0004894603533803443
0.7103144507439624	0.433363688420367	0.007424555934126949
0.6442459240133479	0.820927931661459	0.0003417586475307061
0.8387051955197289	-0.402614768335235	0.01462005517668102
0.8752993617469882	-0.823800920301807	0.0022722900949530014
0.6088786417223847	-0.743375299270063	0.0006987193830877528
0.6799011386458396	-0.466315356945148	0.005711441553632622
0.9542955839375713	0.948560972638711	0.0004871187329585711
0.9300436208709308	-0.563452160003178	0.01572931191385085
0.6613565476661026	0.192969536311034	0.0087563938899371
0.27094343040284	-0.597734775720581	0.000053770288007212746
0.7795426160126108	0.529532875827499	0.007956242215114264
0.4945865236202399	-0.41682059897318	0.0018272017692380726
0.35770148923015616	-0.2814908687518	0.0006445377382705601
0.06291111638327346	-0.275985208804825	3.9689518348240174e-7
0.9522790589379367	-0.971899672736181	0.00009419022979973495
0.45913734287089264	-0.615564625541782	0.0005322992859064457
0.31154297948692183	0.804886930714126	0.00001132187197965883
0.6066719785111059	-0.86050921360008	0.00011458406854849971
0.10721351549279452	0.347843354994712	3.0274658431064417e-6
0.45568019647288627	0.67404700890705	0.0003342723406592007
0.7603940695258312	-0.733333707771102	0.002343822088743428
0.4058744970102886	-0.796376970657123	0.00004738090420915853
0.6700244500893038	0.824687314535467	0.000399163802158047
0.9254966643242314	0.998641024366298	6.159184644552543e-10
0.29686112237958395	-0.91395552421667	4.935572777880884e-7
0.8621220464230486	0.783051567530845	0.003145493100139841
0.8103076025794684	0.810663851861729	0.0015239302315165149
0.8181023075823798	0.191790096783777	0.017765694329752117
0.4000618217643557	0.521088832248756	0.00048452453696062154
0.284456361522223	0.00364098443160518	0.00031668377477483094
0.3996465514851008	0.699462638630475	0.0001436415430534226
0.6092008957189492	0.406979289564861	0.004410422780931235
0.17105524273271477	-0.279555600961181	0.000026438584632387613
0.6355142300217791	-0.543708591082709	0.0032720015042371404
0.6411445841113452	0.91019166793978	0.000037720195928756825
0.32539140442983905	0.578774842105759	0.00013951893703359282
0.32337738021396045	-0.283283045133271	0.000414875876449754
0.7334827590424832	0.748404295062902	0.0016953231689065885
0.42289408657660016	0.250403587359142	0.001395720399086794
0.1295101517573776	-0.500088891234412	3.6919120758339984e-6
0.7112119658353308	-0.619968574064634	0.0036624402284208997
0.43442831923362535	0.324662737941805	0.0013504802983100917
0.22481621575714011	-0.886328607692805	3.5664455586164787e-7
0.678892822117182	0.579695548869653	0.0036707682829290244
0.09767420541704733	0.847722295960287	2.4163698453288894e-8
0.636584936357861	0.456167422482351	0.004549296386275868
0.5775827487405906	0.634885400509793	0.0013300367921021965
0.118689047865361	0.987574364653365	3.5791844845095222e-12
0.9711373144220579	-0.922748679515465	0.0019464097135718477
0.1686073691654675	0.966086749857833	9.25657280829882e-10
0.22778044814112974	-0.101662224133863	0.0001172588012222146
0.3926138379284553	0.339244970983419	0.000845849584149476
0.7478953963985846	0.381637981635559	0.010133732874322494
0.3657658008342919	0.957942516424193	9.694046812805106e-8
0.764563247333689	0.765104282319138	0.00179844997976642
0.02926614596559341	-0.551294940379127	5.651755756054608e-9
0.1804987786693305	0.264350068012088	0.00003441816693943471
0.23458563619079986	0.815852796403385	2.416640078521015e-6
0.12684284538717303	0.862949730087681	5.1681471546668214e-8
0.23456980659730603	0.758262995301449	6.006889184859054e-6
0.5073394681685612	0.0217675221097342	0.0035760840146839353
0.9402478269331798	-0.676999752663924	0.011590871769980941
0.6255794941989152	0.653703496167008	0.0016850900387168988
0.8255121770026637	0.145662582195417	0.018859436841113984
0.09301962795681556	-0.453352512606996	1.129360895347417e-6
0.5611540904115071	0.730732558655643	0.000534460176712986
0.1020814167803462	-0.149773400520998	3.6927374550818076e-6
0.4159805921385456	-0.990190859164923	6.654226761185741e-10
0.7436957285958826	-0.458622399446553	0.008244653531830555
0.3625933309546693	-0.528727094221658	0.00030036823903858566
0.5688790598549561	0.900674342138055	0.000025952455287733114
0.8229261966142424	-0.264569074647474	0.01687542130514152
0.8418686475642941	0.840660040207046	0.0013212919480879676
0.9556136017657709	-0.969350827542657	0.0001361638636133812
0.7008108511316634	0.529988154591422	0.005173687697058414
0.7757168548732921	0.74538131470844	0.00234693331282979
0.19797206835303985	-0.794595444568015	1.600056782347317e-6
0.597216510372204	0.512778073084803	0.0028704346380806164
0.965385040583822	0.915045831788365	0.0019585329330851463
0.507138035760291	0.498024437686534	0.0015230908049469018
0.3749042500286439	0.795447395345446	0.000032529970587113786
0.9348926523257011	0.908349050880191	0.0011639676798949816
0.807045432737648	-0.788805168865384	0.0019220737354249614
0.8493498001190642	0.982922419670641	1.3672838224384056e-6
0.3788877971884461	0.919850794872631	1.3173313911029695e-6
0.284495605350127	0.865433033020809	2.0280928155521397e-6
0.5042041883078227	0.714944267020259	0.00037369432260192894
0.6967086467324791	-0.719386360251625	0.0016984222789516857
0.9607879726019346	0.796885452045654	0.007588054002258582
0.7444350905909979	-0.732033327160412	0.002123607025493258
0.8903048062170177	0.789250090721498	0.0037693203263634194
0.6588590849213745	-0.0233729742200917	0.009491037886900082
0.6753430733838591	0.50186538485227	0.004943399103500236
0.11836143425881177	0.681301336692166	6.893609449727016e-7
0.3171479111424658	-0.811732618941953	0.000010955433723295778
0.4838644032420708	0.19462021766908	0.0026428276656606264
0.7371637110280439	0.913539352443207	0.00008521654110292239
0.3151977371487135	0.818957512122019	9.324107866393707e-6
0.8039499740605793	0.835084547283031	0.0010275631687545132
0.8291450857815221	0.907020850340122	0.00027902022893527156
0.7363172757827362	0.627235342424348	0.00410593356947692
0.29406007920873983	-0.454988709244198	0.0001640634756291958
0.4952620820083429	0.880344374377309	0.00002269889607246981
0.677428887617083	0.919415610623842	0.000037412704032664456
0.5692357668090329	-0.0268031627453528	0.005578866856964828
0.4441433386931253	-0.996407098563356	1.7927300855781773e-11
0.22993353916478482	-0.691505444123247	0.000011840475121264199
0.5360174152886912	-0.712490447449303	0.0005123627747787448
0.9711541860868391	0.582152715704606	0.020161270929474787
0.2997302683943109	-0.364683725493954	0.00024341097069285731
0.3508721171484373	0.546104931972316	0.00023674101993060266
0.5996435020796284	-0.548526278835896	0.0025073529950630645
0.9486382219530064	0.951842947834958	0.0003502713202889697
0.11673344780880002	-0.453737154132343	2.9468291228601805e-6
0.7206598091290402	0.865646146648437	0.0002835291953441243
0.35058294343640695	0.902015055728631	1.8371666544094031e-6
0.9009671652798973	-0.782733410613565	0.004395117110415114
0.5731805396627803	0.479723321620102	0.0027436166372771594
0.6867374230365137	-0.281133073037235	0.008958145821009733
0.18979193053439086	0.229723738369798	0.00004565485044776228
0.7948940299809387	0.832244984012442	0.0009935147581968393
0.8236857368094809	-0.835590510286776	0.0012106153142041323
0.5831347357817056	0.47596248154744	0.0029861027716096473
0.5611847814225253	-0.0594362104412311	0.005244775716014884
0.07192841345190705	0.744399340510411	4.013145192423734e-8
0.7007014243269396	0.630297635866256	0.003239973516667123
0.023662492499026303	0.736275627598557	4.5063388239969e-10
0.47241899738615006	0.575836386078112	0.0007691830809212883
0.5006204396687455	-0.736318483538688	0.0002901399796804769
0.9577694840611308	-0.857290228092492	0.0041703197414585174
0.08012091134644095	0.451584900819128	6.08442426352841e-7
0.8236242792589752	-0.440043838072141	0.012651528687731789
0.6333133680544498	-0.481668019867761	0.004098554114200698
0.6713313442184967	-0.94267742886111	0.000010877296657099562
0.5966913179321941	0.748550889473685	0.0005986485652138106
0.8663094636963811	-0.795215240786616	0.002888333782799676
0.8055060108323492	0.275029491789245	0.01554459909761589
0.7570924880647788	0.591618161725379	0.005521636098787756
0.32935297685301523	0.199798278609299	0.0005187240054847535
0.9552233904624017	-0.914928265466227	0.0015162848818235405
0.2709559181164496	0.356562825686683	0.0001600552686236964
0.4390864076525552	0.0392261288283666	0.001987122555089511
0.341328299561858	-0.685370398004183	0.00007803627151584534
0.13059948729399462	0.227205806852309	9.294611762303507e-6
0.75773365389076	0.890877765506943	0.0002145061252558245
0.160536433861029	-0.613647278089254	4.645475994894388e-6
0.6720606005083283	-0.538182942953541	0.004222109768017567
0.6841374678681508	0.349841308545959	0.007836468123201025
0.12844928439057912	-0.952627890198034	9.848552129536695e-10
0.18583573613403484	0.90587317189347	7.27737127846732e-8
0.28449557492839816	-0.862396776766772	2.1948855004252773e-6
0.7711835675247846	0.381251719540938	0.011312022055685548
0.37909770847083446	0.647945280018139	0.00017475041391006255
0.2598539664344332	0.6426802869156	0.00003196124150273806
0.8215170650685119	0.364415819421113	0.01456553457831389
0.31496192497286735	0.622617177122557	0.0000898030892558831
0.6830634420125903	0.870657221102572	0.00018099061735602152
0.24779936017491636	0.774979950905513	6.129656074473207e-6
0.5098489149626698	-0.447509895035517	0.001880949510276599
0.4956199818361765	-0.952127716505999	8.453153096350081e-7
0.47194755370833985	0.189061886497232	0.0024033477946089313
0.9218184735872925	0.970632523782755	0.00004126244373807363
0.13494498875894745	0.715579961732669	8.490376270847385e-7
0.6014490843865284	-0.338672012657652	0.004937370435041604
0.7476015634227694	0.159746268716038	0.013666503107884613
0.07368771672651603	-0.678795148228371	9.376920690493039e-8
0.2835843855077972	-0.357287767872564	0.000195028618467059
0.785604633778143	-0.786718549405183	0.00167021507667139
0.8993268086030454	-0.352258452420718	0.020419448285490357
0.386922158161555	0.557857507705352	0.0003455648202498503
0.14004002023150453	-0.696474639735629	1.2289027069871524e-6
0.6587270992464737	-0.264098915448255	0.007913226416973283
0.39962544065073596	0.95667054735321	1.7449993200523937e-7
0.6774723742920646	0.677155345135836	0.0020646420190165733
0.7731296129958638	-0.60771354303477	0.005616907075159511
0.6952346271995151	0.150456035901256	0.010808087037656096
0.8756738093638917	-0.952139775050276	0.00007232426670126294
0.6984420235927998	0.409586856592346	0.007405842110781426
0.8283435618451461	0.649291672267364	0.006302698080120461
0.772820775127823	-0.478399569229723	0.00902435973101161
0.587956746643651	0.760531366552099	0.00048651956928016596
0.8634816761204649	-0.976632404248152	5.427996930144842e-6
0.31908019161185247	0.441988064330793	0.000247947209290399
0.9215832537345198	-0.854090381367065	0.0025356772399791907
0.6888790984062241	0.718324603117011	0.0016216629312924861
0.8297083680668387	0.53603262789795	0.010041727834818753
0.498991587025427	-0.415625310115106	0.001903722605288934
0.7711262171769317	-0.033692839345904	0.015926725508251263
0.6090865234013813	-0.881613124699609	0.00006919955280124705
0.6057905852015888	-0.670953008308812	0.0012878113389706311
0.9690608283318789	0.95616561666724	0.0005687651749762293
0.2666058731727822	-0.276978623866816	0.00018152294010472975
0.4211573228986775	0.493462826647506	0.0006895421600303643
0.09974395773780423	0.931180007379717	1.358642851560341e-9
0.8349351344081682	0.452168387216743	0.012949410084705185
0.042244511994911374	-0.842460893940076	7.935761139184872e-10
0.5488782680334972	0.379243779008199	0.003126396649475856
0.5456518143687666	0.401306277514215	0.002877048035815708
0.5819307192085295	-0.961635776128244	9.73167645534239e-7
0.689570589443376	0.145225891105734	0.010551030344225106
0.1920233580638595	-0.480268528737575	0.000022398873530072876
0.18544086531515144	-0.583761227193597	0.000010815937570307951
0.8473504779090547	-0.115718356769995	0.02073845823438199
0.12348875050606561	0.366046766822207	5.203180745101299e-6
0.08313283793711473	0.265347729685657	1.2917420852533335e-6
0.8161550377221682	-0.726958731307976	0.0036048163819408065
0.291534317263145	0.566721050079542	0.00009116196203606086
0.3277953780201141	0.112241740751237	0.0005581699283636831
0.20521246037726995	0.952255533119111	8.78498233784347e-9
0.49595582226017915	-0.76668431059646	0.00019424707641475434
0.9422066693437845	-0.984428148635574	0.000010436963308676066
0.43907005646640523	0.677934036106705	0.00027182838098322094
0.8376626519424611	0.318208814621226	0.016721485395047555
0.6573682582660559	0.848750468160101	0.00023200900283814992
0.9522163170810662	0.517722841563888	0.02005094575530192
0.6362004170437271	0.115787415556232	0.008117657314463417
0.44349631179365284	-0.463332610401468	0.0009762466860560726
0.3949483664526938	-0.593858461941613	0.0003073739921968398
0.6949941693748453	-0.734702414416668	0.0014645219210606517
0.06379549439751503	0.00242947272089496	5.717841674360741e-7
0.3856650969270112	0.491813478522109	0.00047005097639917816
0.9401812559978661	-0.118753308944035	0.02873846598085337
0.3024302883086499	-0.832502329801523	5.857801079732506e-6
0.7771633726769446	-0.232072511713437	0.014527901590730682
0.03675518154718839	-0.271744373669253	4.419912204434641e-8
0.7032987309270864	0.586923916155218	0.004121092231337561
0.32229730457711003	0.666600263091213	0.00007058816102982265
0.46821633634834386	-0.702099543699741	0.0002968035906112592
0.8505817892402524	0.516596467182223	0.011804636117850925
0.08814432631888083	0.864882542115723	1.0038461566174578e-8
0.7995440022650218	-0.14973025366454	0.017040233045921407
0.5870922954374427	-0.796229803400682	0.000304706793236688
0.5057871921524215	0.673109004124517	0.0005485493855159587
0.6228746154330458	0.264071366722315	0.006444562745673911
0.4185282476902794	-0.536395996863946	0.0005502604002205208
0.6607453411571208	0.53638009248515	0.003966142358220464
0.6178441012511058	-0.885499060853432	0.00006744368575818061
0.6850707593168438	0.653959612515597	0.0025402931161717882
0.9362159299000711	0.937544649981183	0.00048648248278581604
0.6427599579197422	0.556375297856838	0.0032451571700602934
0.7326329714002271	0.797686550741134	0.000976841098006461
0.3359933596347665	0.601374994802698	0.00013987579644354696
0.8181846794173437	-0.965930531916643	9.794784380580771e-6
0.648472706076953	-0.103003298077938	0.00875110890787517
0.32540018871241744	-0.603527978757746	0.00011909455151153617
0.9536373561441859	-0.997235876725471	3.767965560413463e-8
0.7803443204709206	0.330107679012655	0.012926801016125604
0.7746903390950546	-0.768006058373176	0.0018797640532481014
0.7223252832570862	-0.0874724319196011	0.012730422892451765
0.5853983256842604	0.898256315274869	0.00003323243051205263
0.5010973096292931	0.922199289786109	5.35398299952178e-6
0.34842899845056857	-0.231297446893387	0.0006304666953854598
0.8662520135321211	0.795061137706339	0.0028914776351255827
0.6551531481419172	0.584043954390321	0.0030890544835698486
0.4646512122032576	0.591504783703415	0.0006525535137970705
0.37580060236697205	-0.923208682683075	1.0782757057556739e-6
0.2591340772635167	-0.235191645383983	0.00017381504028910253
0.13786772834322183	-0.486297466142906	5.1702165122312635e-6
0.6550246955178639	0.415019847524602	0.005726150968321006
0.24762281721453314	-0.451579437160345	0.00007767200050856803
0.15855152360220648	-0.0731309836470216	0.000025291685373587367
0.696160880216879	0.936655699641527	0.000019934435819961506
0.8070119401328937	-0.764429838449895	0.0024632101281552047
0.6090157054494907	0.063604353717585	0.007105371271966172
0.7845927524120512	-0.978392204094534	1.1961103290201488e-6
0.8508678381500245	0.306563072146743	0.017897056591989875
0.6870892786849168	-0.347250511434054	0.008001799859149108
0.36314272639412637	0.470404615182301	0.00039364747531215824
0.3240676130182465	0.282795988163659	0.00041915839308404837
0.7757086860747004	0.561254451257913	0.0069463173448360786
0.5728889306064656	-0.650247358747377	0.0011562564103859145
0.2419834747014033	0.305493918578677	0.00011167067744672232
0.6621092668856764	0.644365276651843	0.002313778776682737
0.5872251804736637	-0.930062858683386	9.227756096034301e-6
0.8162741170461157	-0.647595834625114	0.005920328628304884
0.03856712060349546	0.0461522536008954	7.209791393121782e-8
0.47962551595497227	-0.541968905731357	0.0009813884977880577
0.2503758632733822	0.359071308230853	0.00011241845421037768
0.6768990507007502	-0.337221877632926	0.007726295935146779
0.9452384641525937	0.985921681625265	8.46354823775762e-6
0.5881871182369318	0.733630638919682	0.0006520507302901024
0.8823150081396319	-0.136660807709994	0.023236194092361932
0.906593469184872	-0.53506884272302	0.014862526835924662
0.6272845157792424	0.376170686746846	0.005342143162403046
0.5280887360863165	0.347753119642877	0.0028864537630151343
0.45628186362287587	0.905532409077521	6.401027471637959e-6
0.1250588594110735	-0.504095472324838	3.1136331778978974e-6
0.8792400841225553	-0.189915708476552	0.022285081854507945
0.7902222993629385	0.948285252426495	0.000028247006685170547
0.1426944327073268	-0.92609712292814	8.732631084047032e-9
0.32116579374975995	-0.929377237647563	3.5164645162120427e-7
0.8672086150105145	-0.601215868730769	0.00973592492255145
0.32773552181059956	-0.739039362245891	0.00003675656634248103
0.3304743217743317	0.16106881518621	0.000552386282127527
0.15462625066682162	-0.682907768119239	2.1781086764510223e-6
0.5686396162937651	-0.871879137608297	0.00006069955556267762
0.837026127044019	0.915198112910203	0.00023434708902415815
0.8078072465689536	0.214538520380818	0.01673990230249625
0.31598764729141543	0.911640999511517	7.440091334584534e-7
0.08510724927936296	0.382857825183154	1.0248987336572278e-6
0.08867798556624973	0.138815373853041	2.0764619384091226e-6
0.49983464805706623	0.199340603430376	0.0029965096982975015
0.7259214543456665	0.990369773283284	2.562910373661647e-8
0.5195447965016484	0.272246632980209	0.0031456161304855793
0.9217874019998005	0.9029159496864	0.0010572007125680973
0.1581445758994038	0.0710498463518041	0.000025044394805809904
0.17970130403437468	-0.602243175179256	8.292199889183084e-6
0.5366601982059839	0.9383160363666	3.428046136577732e-6
0.20103861837758918	-0.983392494886002	1.2791062447475799e-10
0.5266322901091667	-0.302664521527366	0.0031420217852407947
0.9203907650802262	-0.982637563981578	7.171232741711551e-6
0.520836137585471	-0.645121537644666	0.0007753810889786512
0.7720703278400818	0.803247791578873	0.0012355899019796882
0.14342876066839025	-0.185198021008961	0.000014800924282643224
0.41238298812173174	-0.595437376400905	0.00037065493188132595
0.684021739697089	0.773789851464544	0.0009004682634121015
0.5134098324093349	-0.450922129813294	0.0019146658242348775
0.8207306691106315	0.917520136946605	0.00017856061550852343
0.33339356282000193	-0.945235570289861	1.6334634367322124e-7
0.11026992837431562	-0.836469348135566	5.289271487608918e-8
0.3248427117955128	-0.957207742498113	5.5719138328807214e-8
0.9539920505414577	0.370180705115198	0.025427524171933755
0.528528403604843	-0.663842259679283	0.0007233671499143349
0.016671576603346547	-0.873762175903744	7.793989192981434e-12
0.7368197635436187	-0.486067021610593	0.007341081296826211
0.7171415494977155	0.0387593358969194	0.012612244242223073
0.8861808899030877	-0.979338716924686	5.5375316991637415e-6
0.5562239750808906	0.981107734468982	4.8877029322224145e-8
0.07784152443004534	-0.712732392219133	8.24908957664852e-8
0.8854978344654707	0.0065155622932505	0.024258269920181978
0.7194459552585919	0.80145229546262	0.0008392105196582873
0.5473324779374799	-0.399837798137856	0.002925369524550314
0.10749982255253161	0.915491166273617	4.123359966941896e-9
0.7765992184399491	0.862932322531531	0.0004939274634546945
0.6420658747754677	0.745282285058961	0.000890436593183804
0.5730104842113081	0.00700798413670136	0.0057300499699879485
0.6490654106411271	-0.653234826036823	0.0019980096830932987
0.6798916089980185	-0.349971867189266	0.007657702449953005
0.7227495786482402	-0.973688666894027	1.1393444735908344e-6
0.7376210885110583	0.00784051435157568	0.013867221052991846
0.8572496900032466	-0.948840442491524	0.00006663445761373499
0.0736523036704363	0.725481997690812	5.6259345449517614e-8
0.32456100074858235	-0.455312270832594	0.00025397248617718774
0.6260338932678456	0.947633528356482	4.907537267443652e-6
0.6658328135059808	0.59339019945568	0.003159714480174944
0.5752976378455534	-0.495903626258526	0.0026232083506568487
0.8757842040837045	-0.0943139866444018	0.02310728623958374
0.28167623384464385	0.736778165506831	0.000018488909375646918
0.8424415788465079	0.704714799723483	0.005017276502491406
0.019650692312029892	0.833208419045706	4.233579775792221e-11
0.5010963712844234	-0.253049483746842	0.0028063303203745456
0.8573107014472762	-0.692471577050457	0.005961750214876664
0.954545272772563	0.94559897459831	0.0005601922324777204
0.6850388820760379	0.689915804150511	0.0019815262641263627
0.7549457394093501	-0.393033632671921	0.010231541452508389
0.5761333592808933	0.659023037950413	0.0011152391491157413
0.7600256615484948	0.0852732811414571	0.01501414326752114
0.025730316987400286	0.0435789229761815	1.3932937014208648e-8
0.8047662230059246	0.835596568458338	0.0010266708814111322
0.7582946256744271	0.638377090253042	0.004412082943515327
0.5775120024008791	-0.928911208369078	8.838655620996331e-6
0.3143552409987536	0.027267055365907	0.0004854042407202333
0.8595010057925557	0.596102968652539	0.00951312184094149
0.3930193384359071	-0.819738745444517	0.00002720286017663884
0.308580564917281	0.267516053632359	0.00034947947998888054
0.2814759956049767	0.781251104796477	0.00001016966765573727
0.28966772986753847	0.262635121524644	0.0002680507821408435
0.27099886585474725	0.565779666947099	0.00006592251214245096
0.7461136128804268	-0.842550541210907	0.0005561238461244773
0.6370795854873234	-0.614825242516381	0.002324905171421933
0.7355494798451409	-0.929940067366399	0.00004221108606501302
0.9163577115679383	-0.549413644021783	0.015087413756593223
0.724018997901095	-0.783429669084845	0.0010901442792733225
0.7194981905639235	-0.679981971445729	0.002681777021425359
0.46545813830237154	0.452635934430311	0.0012520519322736562
0.7193404951767534	-0.946764107848232	0.000013946885492850758
0.8198964986732579	0.948886494311182	0.00003946129277986982
0.11649732714760541	-0.893715553262678	1.3901777321603184e-8
0.9210939285808997	-0.646990732422548	0.011327591539161849
0.002148056261581653	0.21953483230285	5.333516171757293e-13
0.7228296053888875	-0.764245454524436	0.001338863547059814
0.7909946536112412	0.673279750516325	0.0044033392707775645
0.8223544848815381	0.333795722926632	0.015360111723022495
0.6234927740913762	0.225540367478872	0.006820628533476812
0.4718715357725598	0.812339136206471	0.00007763971905433377
0.8593545512523674	-0.988803420837566	3.4587312068152684e-7
0.7043183810612805	0.212685769744232	0.0106807327414099
0.936975233275517	-0.77933761215332	0.006422130694878396
0.2956147058380997	0.134678026272735	0.00035114547332430187
0.8317309350998667	-0.95919006976159	0.00002200688412113054
0.6185911994373258	-0.979744831149244	1.2933698636761854e-7
0.8738697340218688	0.744654908321274	0.0047575194914632685
0.6718375737419496	-0.244774915487403	0.008720967831765927
0.8601150108598051	0.988479761107869	3.905651496488955e-7
0.017560989280762083	0.248189271138715	2.3279917898025258e-9
0.4547250227260196	0.21801592049689	0.0019868331220122136
0.4868778952476277	0.163642953596867	0.0028044038140777267
0.6404151179143548	0.520435119973304	0.003718009542171092
0.19301987314252184	0.768152714585756	2.1417560651006675e-6
0.7838789266453259	-0.969658627727903	4.0820899500687355e-6
0.5120578117606206	0.453628609693873	0.001875846751320139
0.4196280921295627	0.786582494438887	0.0000648171084099776
0.6166147268596223	0.623835672195072	0.0019095153945331471
0.6432415005662697	0.381862235402625	0.005803614417814009
0.6612296045516712	0.860368700460996	0.00018832664028730397
0.6667553333618934	-0.714593322907891	0.0014289077100199208
0.9748439649809152	0.628693755819152	0.018692438966255467
0.38500985946392186	0.927562648399273	9.86847601964768e-7
0.8448837244685479	-0.557693813516251	0.01010018234682465
0.7700790603730521	0.763382110623222	0.001904193470058775
0.7203939384026707	-0.964498515745861	3.3341469757673655e-6
0.6893838773122413	0.317827898914221	0.00855509356198584
0.1292518391242115	-0.706753555631838	7.758837796843715e-7
0.18773067703579013	0.646310097320012	7.166234897863893e-6
0.42469421141227226	0.875822764810019	0.000011441149848989031
0.4947224946456777	0.247725856388555	0.0026867803765773003
0.4963013186067631	0.619837866611518	0.0007380361672654375
0.3665494568100952	0.914779074707323	1.388870606761023e-6
0.6766306424735696	0.160844202325096	0.009767337004557697
0.5521822243579436	0.537141264006331	0.0018561247689215775
0.4593401783727331	0.356045785603974	0.0015855845821643227
0.32518533060089505	0.631345195726776	0.00009754491663689474
0.6104639958771069	-0.323594319956191	0.0053903310180610665
0.08698966116576635	0.692211357052696	1.65078927851341e-7
0.2002168333084946	-0.421594779992682	0.000034342009196555495
0.9323356178091274	0.71067354600956	0.009306028938269716
0.6505397174285642	0.397648428281516	0.005831389596938625
0.4948262437568467	0.953306616749744	7.628562922849868e-7
0.7452823511956664	0.883244974100014	0.00023354575918885833
0.8416646303936081	0.033142841269323	0.020799834073054562
0.7909426962719689	0.812321283956311	0.0012756248287122537
0.40418786129001416	0.684026204645394	0.00017468956188350005
0.5699459337504539	-0.516261874605906	0.0023257528811593954
0.8230777387804188	0.464235609150369	0.011915053762370287
0.06411815953016611	-0.682620084836967	5.0356444777337866e-8
0.56937240364465	0.650175459044307	0.0011248003211591516
0.3363557196870967	0.879873051674178	3.09717633973635e-6
0.6957845552755042	0.888855786389175	0.00012697101491468545
0.44143704987286553	-0.00693395210046113	0.002040623262408267
0.8305968964577489	-0.748419564839512	0.0033649939625132524
0.5237384769138926	0.430223044235333	0.0022285933973865265
0.15806846388353077	-0.00212155722708819	0.000025463589277352696
0.3744407728467209	-0.259575680413477	0.0008183750211276171
0.3281133957072725	0.578192966581265	0.0001454205043853159
0.874351208621628	0.816015899962594	0.0024720014185725067
0.5389814646512201	-0.998046334253119	5.105727033230214e-12
0.9664350725995237	-0.715432858601227	0.012740159703761045
0.5199448332571872	-0.807812852147973	0.0001370290677052423
0.3233416882697071	0.486580658488614	0.00021917099074108336
0.6964442455761415	-0.794636374486616	0.0007670359371885324
0.574740070219528	0.0897049878090274	0.0056694169438441305
0.8784829942049547	-0.075994261706394	0.023451090026303714
0.6249638788413736	0.114366153478555	0.007620423190518426
0.4573094462808882	-0.224519177477872	0.002015223915701708
0.693007340218025	0.197896429680078	0.01025856664290076
0.43303197029371343	0.21502068796757	0.0016280546869726754
0.19903340439470674	-0.225894169141943	0.000056402981128194564
0.543519240934213	-0.764440705533547	0.00031424547398564863
0.27326505221689135	0.815500235575042	5.002686915485835e-6
0.9067523559634588	0.959878262087989	0.00007525562869687753
0.17730668628922852	0.869920885712066	1.929393195627312e-7
0.574131046641612	-0.814788474550247	0.00020432026243309294
0.5199876161412732	-0.0771879660242306	0.003878474143041224
0.3146029679858985	-0.418511267371068	0.0002536863755990778
0.7746968980456442	-0.88454792123743	0.00029790882592165165
0.3827739863340715	-0.062596736868612	0.0011118580368737814
0.19588442814885587	-0.492933480316372	0.000023026168394883533
0.55455518635849	0.539201842547977	0.0018730339305878074
0.8991944329107564	-0.779560429172876	0.004444083625650287
0.11012829507458048	0.665445927296802	5.877847184438111e-7
0.1969145169164484	0.854516334489026	4.6811077024094166e-7
0.7996866059154053	0.829823867818697	0.0010729430711281579
0.618769501871825	-0.0447092785920741	0.007568313267574115
0.5573086783972353	0.99880759174925	8.842103674689675e-13
0.6352248899843549	0.796354498627062	0.00045834752879227826
0.4337155035033105	0.907331836952904	4.55325591055844e-6
0.7041191183388816	0.777895886121107	0.0010005494721077007
0.224778367187434	-0.34949950306268	0.00007214825519478445
0.22850074631717204	-0.494685522531844	0.00004501919352109234
0.7189543760414184	0.33709264196583	0.009603259904438523
0.3637259602467447	-0.772361445151073	0.00003949941196614144
0.47499231609271997	0.843168649396119	0.000045021424149494533
0.9342350798036335	0.926247523594957	0.0006975516195127495
0.9167761562139004	-0.747342453831052	0.0065929031479405875
0.6342551949336551	-0.566595353971919	0.0029267125659731457
0.6204602568955816	-0.654100933964254	0.0016189867609596202
0.6320102731344445	0.336160918658714	0.005998609831354746
0.31985650901962837	0.286372020537104	0.0003930559982293487
0.6033779808348932	0.0263053740440502	0.006929197319444246
0.4447027977556786	0.567641133824484	0.0006134872333965332
0.27595550944254466	0.999159718110994	4.18138051877389e-15
0.5831135842952168	0.487589590238199	0.002862814443571987
0.12859427504229531	0.644752553739233	1.3784152126494847e-6
0.7334791145821646	0.402431374680338	0.009025956697582455
0.8717041181996518	0.781540914286432	0.0034512767118630573
0.5177207101332202	-0.158852322839889	0.003602674588414241
0.5015772780136514	-0.452399602010065	0.0017256984847586916
0.2853542261334239	-0.15653894654372	0.00029486789671017593
0.6470365539386691	0.923020325508159	0.00002368393680422147
0.8260661263247089	-0.887380113552267	0.00046215877158317366
0.8721448894067281	-0.86461140017436	0.0012076185782799917
0.8131788042877041	-0.945603118030104	0.000044354536871534536
0.9132984357152185	0.495838183487203	0.016910419670585167
0.3900428375381466	0.770284507788336	0.00005704971310103202
0.4937804494822436	-0.857063174068396	0.00004061229411974226
0.6501888643278845	0.0133059254650009	0.00907050173225386
0.5883425433355713	-0.192135565443661	0.0057124340827942426
0.7571394611623335	0.953772667355766	0.00001301757390727458
0.4612234538699972	0.876092624690397	0.00001749769715548365
0.85943218777002	-0.409309478558479	0.01577682949423957
0.9797733634204631	-0.865508574945796	0.006141014502683615
0.45724770876434073	-0.23965087991407	0.001968838425387228
0.47179802689219813	-0.731409652086808	0.0002296712442491332
0.4279683124226538	-0.927870146513029	1.7070698943441933e-6
0.40253539466943494	-0.643270608313678	0.0002392110561360334
0.8971318914344403	-0.927657283480556	0.0003404938585964059
0.8923258733506932	0.88481278785035	0.0010382770302017803
0.0823081167513991	-0.241102470199599	1.3033948158442073e-6
0.2616524915176444	-0.992492542022962	1.9914163713862053e-11
0.8478936629320712	-0.970732499191026	9.07823929600079e-6
0.38119160933213025	0.37026785537663	0.0006855874527776986
0.8247887494106487	-0.721320621027187	0.0039839227894752265
0.504013590933463	-0.599944564279601	0.0008953529637826128
0.8641533719162839	-0.445354934576103	0.014987633644092847
0.6930938535606079	0.40685225355735	0.007244477359282983
0.9449709639941465	-0.113750756350232	0.029311139647987355
0.48761503500850806	-0.383462990026587	0.00189669606025187
0.6488398009360573	-0.866489342009555	0.00014676205418115063
0.3021878537485638	-0.85667322435012	3.3999060780465657e-6
0.41517839916540944	-0.00760448351374295	0.001582865813163268
0.5465275099597747	-0.797036802192499	0.0002086238821614647
0.4611752168572207	0.777963989594861	0.00011682445058053047
0.4379158135959678	0.865264025355349	0.000017762199697342623
0.3903210709112366	0.602467453493871	0.00027578981680211474
0.3314988199948276	0.948637887978239	1.243146197535185e-7
0.5361965892168894	-0.371693246547048	0.0028981907437635426
0.5500478116701135	0.383231153680362	0.0031211525665379145
0.020549257337314795	0.173017957047603	5.010354318496641e-9
0.4171727292830676	-0.641143814614316	0.00028676425301109537
0.7077744605472912	0.178555054115117	0.01122583301997434
0.7687632133627126	-0.600135450617402	0.005675142312424079
0.6233455784626208	0.268182906215481	0.006422526941284796
0.41321099371862763	0.878220448471719	9.273721128209338e-6
0.7520074342862346	0.852767040417983	0.0004853396131693508
0.47578621702777046	-0.256113714688134	0.002259466799678706
0.8746472763194767	0.923215177965816	0.00028643206172440275
0.2937546987155028	-0.829096449696161	5.451166863119391e-6
0.637021905661902	0.502069550056173	0.0039020964505762767
0.5399131761731046	0.941470533628631	2.9332488067171264e-6
0.5024614080707759	-0.884405522186443	0.00002181129649804685
0.8693621612504538	0.7101594471916	0.00581209927655302
0.2481466543165634	-0.351189064980644	0.00011059041139605371
0.7611856419321056	-0.792663999784512	0.0012947380710939629
0.7717429402724139	0.902472475762222	0.0001753086264074914
0.77435390946819	-0.98946646497852	6.868824769471106e-8
0.8484204652485753	-0.294848703336173	0.01798965956143024
0.4907875652727046	0.100167441059455	0.0030463684577226023
0.7758972349488207	-0.0150947863837459	0.016267480845886858
0.8840381547568859	0.673021298540375	0.007883060074157056
0.9462097935583758	-0.747375373124525	0.008706493644264629
0.8781537895073187	-0.458712283848002	0.01551321079565922
0.34891388945995416	-0.984145553023808	1.6946049446399201e-9
0.432622124967101	-0.34907561936346	0.001251340817913235
0.7123092098348335	-0.889402914118158	0.00014577236721956553
0.19904609859098313	-0.612505638256404	0.000012117796448982175
0.4071361578585434	-0.135905273443839	0.0013757758014201927
0.35302152450312213	-0.735626669511997	0.00005447524782288261
0.57894680120739	-0.754719174201433	0.00048168510162927307
0.8761641228412755	0.800963140729119	0.0029647004064438437
0.7863713718914483	-0.876411472797847	0.0004045155660457413
0.7160318889777882	-0.394609468017402	0.008413660957965623
0.799041954742592	0.514135049376617	0.009236410735825321
0.7540580736699208	-0.0581606414780562	0.014769548064559395
0.8010994779583016	-0.732847510197491	0.0031081784585244286
0.6371234578339661	-0.356223613994429	0.005930834768564812
0.9421001071800742	-0.834013212597014	0.004237829210214088
0.14290443372916423	-0.43115340318567	7.685678108836454e-6
0.7827654668115488	-0.979155332376539	1.021416457650285e-6
0.24543767525275287	-0.736240513669431	9.80379170647404e-6
0.3805576455024122	0.00830230111230136	0.0010984319603658465
0.39232339795835736	0.928292239173443	1.04982191669608e-6
0.30166125982201775	0.0977011823917553	0.0003946578990564158
0.3632436897141969	0.847944600836823	0.000010366666309387988
0.22491088694131942	-0.202636429905505	0.00009924126633610078
0.40838240374315726	0.545996207601299	0.0004694884331200791
0.6152393822360201	-0.828049305262653	0.00023597708160235756
0.18875531190255818	-0.652461851774843	6.969735249372402e-6
0.8737109217043141	0.697510374776248	0.006456570318639349
0.3100946402081036	-0.527314712501469	0.00014970254941384806
0.5676934738995614	-0.289139888750043	0.004340827498285863
0.28706338766652456	0.695179734406569	0.00003169572775236003
0.7515126446582181	0.590460229380105	0.005377413576850976
0.6925716056592099	0.437423503091525	0.0066725034921253906
0.37371459702526316	-0.983914433421094	2.592854183588281e-9
0.06678084098336251	0.298590303804722	4.808205665637395e-7
0.12326908666215329	0.446255315213719	3.837791426654933e-6
0.5196386260931573	-0.329905062000632	0.002813872106037969
0.11941779316778037	0.98079305635392	2.0643034342212787e-11
0.3346271558027538	-0.66633512068069	0.00008423414193968107
0.19799640954826067	0.678747102167904	6.8111172945497356e-6
0.3760636896797372	0.952647315035023	1.7661814670026686e-7
0.5876948106671582	0.0703625798152386	0.0062154634637998024
0.8578283829889416	0.975078353044699	6.1433322621427475e-6
0.8201065474543112	-0.737177294010668	0.00342263556743199
0.8609589025246356	-0.882468877551475	0.0007530128052671134
0.8168369407726999	0.657086229907501	0.005650509803847084
0.09429688896227033	0.267178803968886	2.1774662711624737e-6
0.6519807838144375	-0.00223913576607481	0.009162334322867508
0.4816616571247847	-0.0849293755008987	0.0028488009059944516
0.5913245046992629	0.307728237660998	0.0049165311650472224
0.5930483903355984	-0.496310343153063	0.0029721160167909097
0.9307049107375347	0.861782654052603	0.002573280527864702
0.10331155846673552	0.866103775555161	1.9296098253175353e-8
0.18531557146909422	0.587793215483984	0.00001049720479953654
0.30894881314160194	-0.351568156522902	0.00028847871556243927
0.5200710974191246	-0.394760533496089	0.002404751801465384
0.6282262885027706	-0.501218913203702	0.003698639983803563
0.7385458021910697	-0.935009921139186	0.000033906014552337224
0.8175628128200857	-0.326382020916543	0.015228794736449232
0.5672646933232718	-0.520289352282323	0.0022417536625938027
0.6835520130604279	-0.883358446445425	0.00013195525609327263
0.6487990942278006	-0.700282199492738	0.0014132381418196732
0.49946304647756246	-0.898467086127729	0.000013491654754447197
0.4705138278006144	0.790469349212975	0.00010801645279285935
0.6862148944955865	-0.759855234364773	0.0010693144291918097
0.18728354418770995	-0.721348197096983	3.402426946735225e-6
0.010808545392139851	-0.935246750723881	1.0649056185550442e-13
0.8787645269976914	0.787106099280056	0.0034773975132398873
0.24345018518138212	-0.694823456124285	0.000014873295118287038
0.6921927736749194	0.727213779240781	0.001536368407737254
0.2737028080204949	-0.983404244853954	5.78151781534664e-10
0.7097346899440781	0.902376620350702	0.00009606657232630718
0.6861246115584565	0.0338854112223719	0.010891926127758569
0.18870117769463524	-0.923753189048154	3.541951718919187e-8
0.2120287429474077	0.333425000581027	0.00005851877566733498
0.6854991606104688	0.982608370258584	1.5414404864742928e-7
0.47833684502976875	-0.50727431854719	0.0011370420502212976
0.9285447734026676	0.0959802029990435	0.027738298757804536
0.8188467306800221	0.51278077259432	0.010227091209504404
0.5674733025652084	-0.897608746494357	0.000028378579180124025
0.6040531965080758	-0.712399999994403	0.0009069201008496182
0.7022976344936736	-0.222215094490482	0.010466156252243857
0.8401601773953264	0.353624154227118	0.016025506580440295
0.40993947122089985	-0.815228454123314	0.0000363967148495602
0.5700903121209555	0.113811774101527	0.005423683210420983
0.8253945311726635	0.863241020006523	0.000771472139182817
0.2417483711548851	0.1322184940423	0.00014772388162404858
0.5550795146671176	0.372482079417743	0.003328086675803307
0.781870806363698	0.691780210813181	0.003696824530561666
0.8752321919832873	0.857833415790906	0.0014007915396175412
0.42558831919599593	-0.460534093239994	0.0008241197793900525
0.5014546384815041	-0.449178619730982	0.0017432278752216987
0.8651391484365304	-0.642689914470061	0.008094052294651006
0.18160757281696072	-0.542181342515748	0.00001274994587356388
0.696501174317517	0.612737951050617	0.003473513343938438
0.537475342885389	-0.58267129672355	0.0013157533096148568
0.7880149242694549	-0.180111085125402	0.01593332997024424
0.1515670045864702	-0.760048615271343	8.108993210434314e-7
0.24522383582639723	0.740947851455738	9.220292810510317e-6
0.31763887880634445	-0.771125440750865	0.00002093842609748768
0.516548130419553	-0.829780210724326	0.00009064617658506647
0.6121101630316772	-0.369837052536202	0.004932493891270484
0.7087866120247971	-0.829487378322693	0.000508660924094323
0.5587151963349575	-0.724793500814397	0.0005552723501465215
0.4370650396455601	-0.756522311259696	0.0001187278183565438
0.8071087018504751	0.152886954651582	0.017512280279396737
0.7420396721271509	-0.135376653194962	0.013561255041049734
0.7586502864629793	-0.81854487819283	0.0009031603101881117
0.3407895160753958	-0.500213968345678	0.000260717373464061
0.5121112047345052	0.476297439730142	0.0017291793022571006
0.8890547364175991	0.749338586354422	0.005169894461824358
0.5000731385683601	0.688311842103489	0.0004584133482687524
0.21818675927860673	-0.945940804102284	1.897732057584409e-8
0.40089938799394065	0.697580635458041	0.0001484168489440626
0.5407320050458955	-0.659529384354327	0.0008301706485201126
0.834197489248019	0.962719630894125	0.000016813944477788533
0.462550311665249	0.862060248939403	0.000025583391490454735
0.41207304749594437	-0.313278646980212	0.0011065435749540605
0.20314970975429955	0.8691646426722	3.693953132238044e-7
0.9440720988505668	0.81238958679003	0.005356923016868487
0.6163913114061328	-0.70255322180344	0.0010878626473400654
0.7429128045641759	0.913794081397209	0.00008942361025910576
0.7728389413892961	-0.786446692092928	0.0015211789595786854
0.628613811110525	-0.67325018571222	0.001501858219077631
0.259145555214072	-0.462627146779587	0.00009074869119334413
0.7327342138472689	-0.746202581166486	0.0017219147726253298
0.30928946748372665	0.8694420181908	2.742960640671217e-6
0.746896044418065	0.870616541080102	0.00032081529578276467
0.6031861860027707	-0.449540221302802	0.0037442002384613375
0.5831251179145798	-0.900548813381242	0.000030075209819525716
0.7886792209254162	0.93106015007177	0.00007116554047361674
0.4160935631473933	-0.362441560866853	0.0010230510520420058
0.6934790158627806	0.815774548683544	0.0005569247180376297
0.37255891731365914	0.756309815853895	0.000054896700803774276
0.6899610017346397	0.0656101995054797	0.011014799137648688
0.8296334841799289	0.948426379677995	0.00004623889856629717
0.8826910633706074	-0.324368590745877	0.019818048104731364
0.48718752730397213	0.0405096228255243	0.0030324276594689364
0.8330094789745038	-0.36492787710985	0.015272638994726822
0.3482156616817342	-0.0321703885184961	0.00075115626745679
0.10165594677336565	-0.588933560808201	7.721346688609148e-7
0.39622192106723525	-0.94956898746244	2.964804702452059e-7
0.8885250549917051	0.909610167300633	0.0005395465456775459
0.5019836875429754	-0.979957524121463	3.265784770296802e-8
0.09750427388912242	0.773548761376682	9.717564998840157e-8
0.8178263590242834	-0.144757546192122	0.018333519772106077
0.7849332598919699	0.976349538949698	1.6756551895859101e-6
0.03471013908882153	-0.489300902058949	1.6097748032828895e-8
0.16726260190597253	-0.16012342015878	0.000029448882210270657
0.6804868324294265	0.39805462921231	0.006909018225939672
0.006017069397352032	-0.399616949120709	2.0143088203136986e-11
0.29960717773296586	0.684930702831072	0.00004265920922554806
0.830218069752986	-0.734151560953244	0.0037589477437170384
0.2836871720869906	-0.875880889560665	1.4995156017212682e-6
0.4283589590937609	0.199870583287028	0.0015880298678737103
0.36962391682144524	-0.477568680963335	0.00041344243181865703
0.7797877998133328	-0.835269512833534	0.0008343459860814748
0.31665217673845886	0.578743515572808	0.00012330206074770094
0.46853500565365047	-0.077428232381511	0.002556790853277985
0.2968303675255306	-0.556136973526962	0.00010518163053573049
0.9545731152233606	0.690687454842097	0.012439188200851494
0.625804856412506	0.726688657960791	0.000942833458375467
0.8090792327485793	-0.845032911264752	0.0009168250745447059
0.414861222754986	-0.297803432161903	0.0011773031093744789
0.9617580108436756	-0.995495821543333	3.922733798009492e-7
0.5323730726661912	0.982391438610123	2.8239981880476035e-8
0.6521653962066019	-0.127566384276277	0.008799384034507857
0.6928941132427716	-0.672903610772494	0.0023611388549203876
0.6572672838945697	0.860641907397415	0.00018071833639746984
0.49866488626748406	-0.423495818948935	0.001852707834457429
0.7283179112149711	-0.764802335620495	0.0013857119776681545
0.6370370135869058	0.50893581246695	0.0038035131585531312
0.8707830877622961	0.509503486416101	0.013275986966854348
0.8846661740493967	0.58923489045204	0.011206001254542467
0.8237315523902213	-0.644813506739108	0.006274121773654456
0.12807713556319872	-0.316503266782283	7.021394890036454e-6
0.8960487432943786	0.710896942025972	0.006993161120409699
0.666818967408298	0.14530486466764	0.009396070626632802
0.6160075851507067	-0.819191493598527	0.00027594076404723045
0.811095648859332	0.537304876497363	0.009105488559707263
0.0360304951339511	-0.528101474022401	1.51931975696559e-8
0.696509985522404	-0.777572384497666	0.0009478563708963361
0.4214309634327432	-0.602404760195092	0.00039173654858116883
0.695193337907593	0.329332919123061	0.008637738452337252
0.8170433853434674	0.458324290427577	0.011757868260843919
0.6523939869879835	0.431106186466267	0.005395986228033717
0.6599281113765513	-0.831227758147257	0.0003283847133824378
0.19119574438268525	0.257246338316825	0.000044744664983195025
0.41114413184394216	-0.332739813429044	0.0010478070428001445
0.3644573982539666	0.475040730238019	0.0003924747578904831
0.965390493576854	0.339735535010185	0.027873121300632516
0.8422920945646213	0.32296761276881	0.016921857490294765
0.34188492050792213	0.75322706523554	0.00003778502504618234
0.4752783847637097	-0.546403945030554	0.0009222951567055154
0.9166498544855273	0.491450635574207	0.017364410976207327
0.8242374996644687	0.146657016767436	0.018759025224723894
0.9626849191946497	-0.598334554732694	0.01801706559864128
0.7175716608119399	-0.894406428312064	0.00013257934743048672
0.9519385592652516	0.798541729011987	0.006642024426574463
0.24575448379429077	0.949561750052386	2.5852802911937627e-8
0.895692711529256	-0.70361870422881	0.007268932901719068
0.82408434681409	-0.611365021489299	0.007352678496717762
0.7065305323830416	0.437896692105485	0.007188595093974303
0.7115050177039713	-0.967803174956322	2.1081349604107885e-6
0.8092712861177052	0.344442183898124	0.01430146175120322
0.8464038574995258	-0.680987145362304	0.005937594027029229
0.6455717370604015	0.184284000096256	0.00810395007178248
0.6277169640660033	-0.109755831180966	0.007763341906638326
0.0938664992685208	0.254150002725303	2.1966091008091518e-6
0.6647638801858763	-0.915123213362559	0.00003931052004228725
0.7105258172640877	-0.272916467560932	0.010218608192507441
0.12389978396097748	0.0433819084180783	9.01516276006191e-6
0.709960140259031	-0.881526184024618	0.00017637447961244283
0.42846592039982073	0.232878250714681	0.0015169441947823763
0.7146987207715512	-0.621303458627553	0.003715360746106199
0.24520190815871437	-0.591973818703108	0.00003559740501630087
0.7017576825906388	0.813221838991632	0.0006184992612790749
0.21223158886615265	0.857789438557337	6.112573640311577e-7
0.5370001549527418	0.905530637563257	0.000015714105842805758
0.956092195426053	-0.964086761291989	0.00021129435735053163
0.36247837398087945	0.88743377111734	3.5856239461543644e-6
0.33828827989029225	-0.995792450093052	7.470420309828897e-12
0.635825543015355	-0.518102887791939	0.003642917890169649
0.6400908433197803	-0.843017606686998	0.00022313100043352887
0.10969485684313413	0.908798150129815	6.010117388573855e-9
0.1151531347192294	0.647785502163262	8.338221305199457e-7
0.1309580865120122	-0.469582155712726	4.485160193300359e-6
0.7850944004409949	-0.629656083884614	0.005407981160203639
0.8240943609621693	-0.941478958925728	0.0000645104502224419
0.6139822316925632	-0.244054694077924	0.0062874161585293065
0.876748236558876	0.66563730180411	0.0078005496001043555
0.07494521353588701	-0.91519665138577	8.775231604648654e-10
0.8308469036044982	0.314332229111377	0.01635752688208621
0.56764533044725	-0.0230762275460818	0.0055230524339761645
0.39570593996593556	-0.480095440757913	0.0005536015367758558
0.2899773958850484	-0.555125732041788	0.00009520571222450961
0.6757973841888433	0.455359222413574	0.0057674314213954445
0.40058576182467814	-0.0212924565960853	0.00136132207635307
0.14955660927262118	-0.99367720378332	6.936895467068137e-13
0.9806303022563359	0.959344503041735	0.0008552272823896771
0.9455716097837137	0.913050115559861	0.00128006324770975
0.6235182528981514	0.635447296592853	0.0018690217352893257
0.37092388286103856	-0.762044317591063	0.000049910551028618155
0.7166656261649088	0.305181750127581	0.010029603491333515
0.5067509837993562	0.897074095891825	0.0000153180299794612
0.9205405676577011	0.966855828682032	0.00005790482519455617
0.6603752609990609	0.734239574851832	0.0011414869598448268
0.8349345228399103	0.306264472910771	0.01681071079313024
0.6530034126289438	0.169075341733016	0.008561903980605674
0.20882949865796907	-0.353105736918427	0.00005182019544136366
0.031181450079448277	0.620095931813405	4.496081348905808e-9
0.8097534823949448	0.10981239964547	0.018107520525903125
0.5308866088570997	0.659583509526166	0.0007624167621600659
0.21914965867381841	-0.614246691213619	0.00001839264965075573
0.5322582368995169	0.32403449551946	0.003140591548437296
0.5818167198144751	0.280953829098569	0.004843671736858769
0.3455715305675885	0.520634154599159	0.0002519062771033576
0.9198732246203579	0.961901908703795	0.00008652049138887122
0.3743324709597361	0.824398328977619	0.000019577426021667514
0.204118284149643	0.924310833122411	4.9793638164339075e-8
0.5040132224060465	-0.910715939603	9.0335910730745e-6
0.8185511373222462	-0.673180025336297	0.005220227103716689
0.9147131620536372	-0.978121549990006	0.000013278960133627777
0.09314093246219811	0.83626970306252	2.5561802847326293e-8
0.3631379350927747	-0.287780295535217	0.000679109816219076
0.2201380334840008	0.746964504334847	5.20031048357569e-6
0.853849843538984	0.455769284623649	0.013988814778914388
0.44335380872658436	0.396744181806632	0.0012193912869517551
0.650759962270804	-0.0887477449102665	0.008922515218475365
0.3708810521948718	-0.162386473247276	0.0009036421852192338
0.48112306303909436	-0.963044195216507	2.680984093840517e-7
0.13880235124578613	0.986658678650794	9.601568403453521e-12
0.7393282939706016	0.289775307573933	0.011438977655784228
0.1281959875559003	0.739830479616841	5.072952772966459e-7
0.5436402572992985	0.382211211886489	0.0029839524251267023
0.7313984511928037	0.942712781749064	0.00002047184773560064
0.7174509170260985	-0.236232135966918	0.011079609064287944
0.4256059746793463	0.653503892609468	0.0002865783682004309
0.9414389837922456	-0.99854980606576	1.6005015113789377e-9
0.1986111263062059	0.833290805334876	7.891905784731548e-7
0.8007623328080139	-0.508022050415447	0.009492787998537788
0.6793671158620754	-0.65944091880199	0.0023603489782292432
0.3185848358252439	0.830341438396378	7.883011592095348e-6
0.7035473670092334	0.307671595670867	0.009359505765635566
0.3142594242434317	-0.124600050998183	0.000461087641771453
0.5832056388668396	0.870299800035879	0.00007274154039290695
0.35920054236296733	0.849564473818431	9.449604948232777e-6
0.6364017958824459	-0.794708973150521	0.0004734610387262877
0.21668351950613304	0.958473000634767	6.64134587848399e-9
0.5959011734180395	-0.91626161727113	0.000018961539406650836
0.6302565543046093	-0.952891646859756	3.495468141951471e-6
0.8769296026498524	-0.13191304078655	0.022853896089970578
0.23915488160312723	-0.840257950145333	1.6162068031701726e-6
0.8463163021927442	-0.73946830366805	0.004042255274241838
0.8718901068654022	-0.70707243429245	0.0060271056227852535
0.6983339242427804	0.826649762474636	0.0004888030972514149
0.7126113123430831	-0.836984076177614	0.0004626590678971404
0.5716903305810646	-0.714254050628475	0.0006854962577741739
0.6191521540362096	-0.701395444879563	0.0011220271318734649
0.5273325004934152	-0.666416233089658	0.0007018881004451047
0.9294788263409596	0.879083165849134	0.0019279515529995088
0.5750475966588888	-0.99210960047562	1.990039289433462e-9
0.8000085302284984	0.475267825927752	0.010389654612782113
0.9808678954921969	0.470820556933188	0.02670958584671532
0.6407765010571931	0.616316833811977	0.002364688029752715
0.022004070400012284	-0.22027744798639	6.11997406295974e-9
0.5834429200685927	-0.367964221308641	0.0041057219769466986
0.26900870878039645	0.693080793146646	0.00002395213137737063
0.750677989612536	-0.95297238937152	0.000012826974183324506
0.34518658218478354	0.525249168722183	0.00024498795439063505
0.7201684678268316	0.675822347379271	0.0027709434699330696
0.6502426446264363	0.129628979897294	0.00869617854662309
0.4832058181713206	-0.138021132764464	0.002784665161287847
0.15100788185079825	0.164110357320498	0.00001895133037169577
0.29882623358290794	0.127970873806202	0.0003701367226862666
0.6842960604514777	-0.558874918002263	0.004170464523800315
0.6534348690871568	-0.803305631025803	0.0004828045945981512
0.6705134131969339	0.800897603940296	0.0005738455080557703
0.11102701424610105	0.815621169827698	8.346368720314477e-8
0.055336787131147036	-0.784576593524497	7.438058558958404e-9
0.8206153605030031	0.951040062834368	0.00003458527807438522
0.8249697366743286	-0.746206395564679	0.003292297549808731
0.653018010536763	-0.507873933857735	0.004224056280361078
0.6884357774370414	-0.151622336081515	0.010442466417505533
0.1472443117239673	0.710152584259399	1.3229951553976227e-6
0.7328089685362806	0.875914123291035	0.00024975209623068255
0.6023606867309799	0.974520204294696	2.597250639276603e-7
0.06166424215725949	0.276026012100767	3.6537311227723304e-7
0.20354640132419477	0.853112549735942	5.648122329267371e-7
0.3061658734704508	-0.406034216245624	0.00023483337780380803
0.703584241484962	-0.915702843186844	0.000056257588738385504
0.42611988751288404	0.488359935558958	0.0007419093038858209
0.7680996729207571	0.819447440906871	0.0009621105728172834
0.18878584027645812	-0.42108833754627	0.000026629888866633162
0.3903588963993174	-0.46907107338286	0.0005451257156180876
0.7398561265629799	-0.530268755513679	0.0064320494191864265
0.4009530386927453	0.638852848253316	0.00024274939484467597
0.23108889909093816	-0.176973485211334	0.00011564803842149223
0.8416041574539286	-0.0134226719112396	0.020831414051784077
0.4656578853998827	0.856365709161497	0.00003034826130483397
0.0005264384059254758	-0.575921449860227	4.661764768239281e-16
0.7985938188105782	0.607218633569697	0.006497452997584349
0.3967011080478419	-0.658985103424667	0.0001978134304291292
0.3920321500074548	0.781275878769447	0.00005013853225037883
0.4459884903468795	-0.761147291620195	0.00012367420720411484
0.761846375788248	0.928635493750274	0.00005923508469854406
0.9382533220989439	-0.966134159203974	0.00010001424149528447
0.40824398221065195	-0.230308311387848	0.0012422681932096262
0.8185697435821309	-0.541433504928823	0.009327452263192336
0.204263287525812	-0.366017722981728	0.00004528062009928444
0.7455656890317813	0.809947888932471	0.0009183117040316332
0.7209875332381935	0.0162576145458942	0.012872241010870413
0.6579499379891808	-0.896763896906477	0.0000703372028848512
0.13040411581007916	0.955973080249754	7.931035084934031e-10
0.06659516933998187	0.410059481399123	3.3408433406667455e-7
0.6874000227658075	0.935285464948259	0.000019606346960360177
0.9162577011482694	-0.966833630923664	0.000052217065336745154
0.6359368570992333	0.0241624133555106	0.008379167888047542
0.21825575023848076	0.0970389000627578	0.00009788551936508198
0.9319675623466084	-0.715577973471248	0.00904729773681931
0.2725916758849	0.913480878349327	3.30397952662763e-7
0.008876786816203405	0.148112486925215	1.758926934836023e-10
0.6860003653607717	-0.847767514030282	0.00030308002611586387
0.6059033263945487	-0.950506999564977	3.2320736104146554e-6
0.3972712815600515	-0.590468263085043	0.000322394450885177
0.055522922569551936	0.179567845795078	2.841913803519616e-7
0.18256549692241056	0.420703987703999	0.000023052805235660847
0.06136544570972461	-0.158454226819934	4.414447482758767e-7
0.7786686860706347	-0.911838184351037	0.00013820003063010555
0.5832603677524861	-0.420001530565482	0.0035757064299134353
0.8060829226466243	-0.99405971967806	1.1950732576710816e-8
0.5545759699977066	-0.46443189160091	0.002525374028239632
0.5332444839254813	0.622765855226498	0.0010027504340469112
0.6499614780595292	0.0793541162709045	0.00891986580223395
0.9115593399595737	0.668361171936245	0.009697709361389523
0.9147694689826327	-0.888821170406381	0.0012934130578259027
0.8196208814110404	0.917605312540537	0.00017575839695468582
0.8771274483293767	0.857655318866461	0.0014335416506664187
0.019816439383097656	0.194858133999835	4.186069309906745e-9
0.6250246168768513	-0.318843863334382	0.0059496978571308866
0.2005148814242416	-0.937840446875202	2.1673853361970523e-8
0.663288786541475	-0.744628255626324	0.001053955558439019
0.3595412586355167	-0.545762074721592	0.00026480513382011987
0.8023609080383141	0.857367100219919	0.0006949187405635571
0.7147355491345453	0.494177687628916	0.006353189706694572
0.4440160468667635	0.909637892304727	4.717019261473334e-6
0.5400851863802493	0.758801317355736	0.00032593392642268155
0.7716235743433179	-0.266486298546582	0.013636450396523132
0.8315336160203778	0.481648668596916	0.011856351053493135
0.19352581254288592	0.777785946507559	1.8811149038075219e-6
0.5207063420906443	-0.0716200345059035	0.003908926515177157
0.2799743946388754	-0.00215222169529789	0.00029576764214075393
0.3979159146385362	0.66563762790331	0.0001900687043090888
0.7502797042339562	-0.967129646475092	3.578366179318016e-6
0.7250114015943748	0.782761843288481	0.0011070487738722998
0.9178208387053666	0.848293579763281	0.0026158753699980965
0.34139864167554934	-0.5411968623135	0.00021476760401160062
0.7550980555778362	-0.670889152641689	0.003576090093580249
0.4085053272719925	0.0385881675351491	0.0014727477889046284
0.5878981926399893	0.966393095456217	6.32114329679462e-7
0.41374715807776485	-0.467591300380706	0.0007086806283689038
0.6164375858018075	-0.216163382135321	0.0066155854702149965
0.04578119493551032	-0.907853127112101	1.506468840164029e-10
0.6774269803194471	0.072374225670267	0.0103252631985223
0.9598369482773931	0.914697959978108	0.0017062961213305768
0.7616500819653977	-0.588993059900156	0.005732118307586852
0.8231820056142447	-0.694092090676484	0.004737130530722466
0.7706083333609184	0.446731371582597	0.009724785724647685
0.6694407224013996	0.264429540572973	0.008382267783174807
0.1001862683790443	0.523338368662046	1.0923733742463886e-6
0.9528990749052906	0.914838015971734	0.0014392774091227473
0.702716742432757	0.327671376270581	0.009004705506817026
0.717945349088599	0.920972234662106	0.00005248905735947081
0.8999388963958663	0.593322645596417	0.012049228468091776
0.6104618083867488	-0.954144605650888	2.5657347381631566e-6
0.15123677255421994	0.731626951674355	1.1615234374774534e-6
0.9872950603200584	-0.995528580042267	6.0598911005360614e-6
0.682889773962499	-0.836104855831862	0.00036615157300953066
0.4535461437072581	-0.170274038181389	0.002085041889666349
0.6192557701898702	0.971272411883222	4.937455266197607e-7
0.5301347021055319	-0.259753517507654	0.003481984425394677
0.3864081370233124	0.769884239059379	0.000054807446117852436
0.6192024107389117	-0.716972095212398	0.0009799676537818622
0.6707740716670202	0.578032950259602	0.003515790069469287
0.39937052877507195	-0.492639128238789	0.0005469596866393849
0.22061666990441853	-0.28074066648443	0.00007908240522567223
0.08511828213767275	-0.796049435412113	3.782224730552744e-8
0.3230651993136176	-0.102310695747888	0.0005282112127674397
0.1266132785337419	0.905424429948487	1.2985610394568389e-8
0.8557200726955652	0.304351210689856	0.01829179270399709
0.4089676330138999	-0.95651441458545	2.005505687483042e-7
0.4145399800113233	0.153325499603308	0.001459932839078718
0.6037827382375048	0.948168556222983	3.7392318450035587e-6
0.9628420120899095	0.886622240695694	0.0031078424344295206
0.36289268506125744	0.582282199094188	0.00022437767539035882
0.400798747942329	-0.267022980257676	0.0010797570015086766
0.6758297571706521	-0.913531389511329	0.00004661020950699565
0.4130142757288909	-0.832290177437686	0.000027488665716328683
0.9395122041941046	-0.529390552876791	0.018095108005848338
0.6725596759938436	-0.958411322282453	3.489818945066728e-6
0.4055393076803568	-0.409963288276754	0.0007963850543264837
0.22490323808448756	0.0155086273994146	0.00011508550761705057
0.9445521446528744	0.0463311931513207	0.029701804513204238
0.1427533024256871	0.1501364252263	0.000015176112317778432
0.8948522382396463	0.798731340235509	0.003590987132182609
0.5140944621160859	0.743315749436776	0.0003057309910476716
0.6134688660856875	0.871729049166992	0.00009345999247452178
0.9346270093871157	0.137841270630861	0.027952849042214314
0.6701617534163391	0.0828919866074612	0.00990943084301667
0.8927532127438004	0.973091291091674	0.000015672925581223057
0.6877140904560326	-0.800787911218904	0.0006594772490014266
0.7780556743810115	-0.977713348288488	1.2279150725626272e-6
0.14626460241009928	0.115577983347875	0.000017420515832108618
0.8610255057264773	0.596360934682891	0.009583698969591468
0.3834787331899982	-0.728136085043974	0.00008797736673880371
0.47921780412984566	-0.92827135760932	3.1088229127749605e-6
0.3847541122136485	-0.829320435815497	0.000020417673368008784
0.6761535889850057	0.37113444889339	0.00717704924086347
0.7971136962276651	-0.925749263409015	0.00009898977858156799
0.3804405867762073	-0.909705222926028	2.0799042650169228e-6
0.7073168284536153	-0.967312755411187	2.124731312471418e-6
0.9345297712421732	-0.949728002992652	0.00026843829885503937
0.7412695452162692	0.626777752237786	0.004240453478736345
0.3424536265997181	0.901218308055152	1.6790600953966695e-6
0.335145721609742	-0.603073923950236	0.0001367194226591914
0.46791120494340444	-0.096719490879962	0.0025172300188972493
0.7847058225373257	0.973352668353457	2.5822575399900562e-6
0.8915406498905465	-0.738743234601959	0.005678375225146698
0.8194252989330189	0.972083067812494	4.953641049462379e-6
0.9537246269035364	0.922723653362543	0.0011979760997847095
0.25510522951044484	0.729317935044205	0.000012723635272136182
0.9015732266448087	0.943795544191335	0.00018264889677096073
0.1715170851266114	-0.474296325925682	0.000014063649109100892
0.017627689089275766	-0.664400187314957	3.006163062790289e-10
0.0911206222209355	-0.581084306881327	5.123666717760161e-7
0.13880027657417934	0.955479086520128	1.097023954470749e-9
0.7461620607544304	0.41726194648049	0.009283499286157942
0.34542494218833253	0.0405559798299074	0.0007243659392112441
0.9210132928089678	-0.674090599017747	0.010114532865066866
0.625983831046898	0.258410642974144	0.006620224445773981
0.9000169283686112	0.172082933769192	0.02426999348533118
0.5855553382547305	-0.982841669160616	4.698494104736354e-8
0.08957918368936361	0.290499076796082	1.664303499378008e-6
0.45520467776673235	0.540588161553492	0.0007838407282511662
0.7173742013749287	-0.953472414390719	8.506049925476689e-6
0.5524926702691448	-0.811427411918114	0.00017667336177458655
0.8181885729608143	-0.366375415315269	0.014312882599921802
0.5043286613113096	-0.622511078868154	0.0007802012807716738
0.2318439025926064	-0.429873017414551	0.00006328653824614004
0.42450059094131065	0.962576872111517	1.3874495704102614e-7
0.7095478131804822	0.0169953218349744	0.012211975555614268
0.4535749170124029	0.731210198070002	0.0001903746443312623
0.28208186179686284	0.600376975991634	0.00006341828166614495
0.4328335741407905	0.134473889808846	0.001778569470809414
0.9004521380484313	0.981018435776807	5.7152141525780886e-6
0.9408862919500313	-0.938274499448109	0.0005268503350729098
0.9396647996069163	-0.915710486714083	0.0010593800277680092
0.3792279197884775	-0.701290410725766	0.00011013019275561821
0.5646877746727287	0.211777462965896	0.004774784327280326
0.40157391389188474	0.369646960349848	0.0008607524464082824
0.8622177508908464	-0.624249507362496	0.008628028431082093
0.8259784637315123	0.926173262230057	0.00013606508117497084
0.8237042271968978	-0.997821562184708	3.10415203854439e-10
0.8868453155536974	0.418119973913946	0.017467885295578245
0.900038713203367	-0.956582916323024	0.00008329313243905051
0.5852321619773421	0.624785215430473	0.001504168291657108
0.39165845596211013	0.842016640078624	0.000017225931041271262
0.2748165102539969	-0.821081813276303	4.629272265700139e-6
0.8847127495646728	-0.816386872974459	0.002711953903453945
0.7671859667910541	0.863069295974111	0.00045263567058154706
0.7331321383227664	-0.805391818430988	0.0008860375727449519
0.6208512148042755	0.117195201447572	0.0074275153451266816
0.9469357445892445	0.282520678757973	0.02684094668702425
0.2261126684049843	-0.33546646733669	0.0000769867346098584
0.8491336529341775	-0.233455274458656	0.01927234447722013
0.9304352785752542	-0.645817951806042	0.012150621055498606
0.25653209196249893	-0.631086838136327	0.000033012939057390375
0.9392016106965639	0.633268090466604	0.013541397298330338
0.9210060002085109	0.959089572094373	0.00010950717226473742
0.818543219872607	-0.867613250453509	0.0006632484470334611
0.8703107472360689	-0.852882355243004	0.0014412266635243716
0.5781991407182027	-0.790832481120784	0.0003040698131820056
0.42525392317643385	-0.643335325958631	0.00030835736840425143
0.35583419298671004	0.548084042613353	0.0002495763432834766
0.6552065624354779	-0.20476445974779	0.008366401471058731
0.41376551657312716	0.0913580361439125	0.0015203567533217787
0.03507108268008995	-0.577259884326616	9.982127559940548e-9
0.5552980668511595	0.0571267817234897	0.005041885838800923
0.5332074094346068	0.852557699710596	0.00006759506224028529
0.8972750658635805	-0.965392875573512	0.00003904847318801974
0.11405917234593653	-0.843101932039496	5.283984235052721e-8
0.18837685405594384	-0.351988116941231	0.000033239364770836385
0.3571816471129697	0.312875299054163	0.0005985691574737287
0.6967342621077062	-0.605083860207037	0.003619955846647535
0.8552614964743022	0.934379551430231	0.00013891717813856557
0.34146092900067704	-0.693045781539376	0.0000727482345014937
0.9247478041674174	-0.970971823805401	0.000043046838971929995
0.6196947117776913	-0.234694374616002	0.006590433039247845
0.09930229240628193	0.649832802839263	4.3429398749943145e-7
0.5413943128591934	-0.935355749405108	4.279636980100556e-6
0.11494177019107649	0.882389020281433	1.9086219900499133e-8
0.7700755817436016	-0.984341472838755	2.9443402452368374e-7
0.3510403595558712	-0.254592036559237	0.0006256647610816954
0.2107173944889987	-0.36344898492874	0.00005225374251431293
0.25827487102963037	0.898247450886399	4.6207349272026004e-7
0.4375983892189052	-0.469475101474781	0.0008994741841345154
0.7826173794939592	0.696720663276621	0.003592397281117417
0.685950368905095	-0.372075656926045	0.007554293460414127
0.5769358610774205	-0.20371239863851	0.005234842384774367
0.10613907361228865	-0.720645467671764	2.82520697019819e-7
0.8637495481327678	-0.148608544620867	0.021632425234248093
0.15066299658752585	-0.841467130906164	1.8806601968688528e-7
0.4749493111306664	-0.990017357279728	1.5288969557921435e-9
0.9515615955623068	0.329870633258788	0.026239972603276835
0.28347308039851116	-0.963837656803668	1.4537941469857451e-8
0.5543107259277242	-0.312906396334753	0.0037795077090667403
0.30985825527038846	0.675166538043475	0.00005454046098553524
0.28635329475578525	0.197685802498669	0.00028427863129731873
0.6705764217388791	0.0609662444674531	0.010008664776594503
0.025148499779892832	-0.750106625092241	4.811269454671544e-10
0.53471174046154	-0.650585877334409	0.0008414541343870529
0.42071524817291395	0.817121430933561	0.0000400785400617021
0.9108040968874199	-0.738160445411903	0.006649689155962837
0.5841066781490049	0.993158322188573	1.258429723559227e-9
0.6104076464158349	0.902375515969958	0.00003698976796036816
0.034931630247315784	-0.663978688487443	4.8919635008808175e-9
0.8613539483881648	-0.974935107460184	6.6723628820776345e-6
0.31249671737072793	0.36666110657356	0.0002906183288355712
0.6028884140816854	-0.0815952353871156	0.006799469647690437
0.8110049629600476	-0.150679883202459	0.017800793198891964
0.2630357034328075	-0.747765721811326	0.000011729246657156497
0.8377608181583538	0.868645876907081	0.0007844157902579327
0.6098071595374792	-0.310052838788228	0.005508601527437118
0.781034482814424	0.621063879651752	0.005512802939793697
0.7889369533341749	0.715785410447533	0.003267054714568215
0.6710134710849379	-0.321860161604752	0.007701854972707722
0.7884488687109175	0.974341435758419	2.3663588361776216e-6
0.42825250682090105	0.0607133689506376	0.0017802826771835215
0.66309219191327	0.869780637519789	0.00015443969611548053
0.7492830113925558	-0.0202463612926578	0.014569887065937153
0.8905500743048049	-0.675019700861363	0.008148118834763534
0.8534280051651885	0.378012201623118	0.01626506865268078
0.593886729640039	-0.103919905501386	0.006360497663106742
0.8916937996885784	0.991388413615757	2.64688519541063e-7
0.80706740657624	-0.7633612689507	0.0024891315475729214
0.7333601330127956	-0.69885765057134	0.00256791579152526
0.4077110919921574	0.598858091034574	0.0003444349437685233
0.5110266673124148	-0.440724694472483	0.0019431006335671388
0.15218777404810477	0.737867065362604	1.105957813714259e-6
0.20575030014111778	0.90712447583068	1.1137959226813295e-7
0.27602326525673687	0.614935501280009	0.000051922582844992764
0.9495763954913291	0.993748431329643	6.200413289688749e-7
0.29102694966900006	-0.174190415610813	0.0003145032256883098
0.9268563166392624	0.975165053705261	0.000028048204633332197
0.33346648770843995	0.413712132186269	0.0003334883580715199
0.2784875542312994	-0.80207259773989	6.938725695005563e-6
0.3707693130865699	0.978057462014242	8.393021386693962e-9
0.2526235493719679	-0.428545046683343	0.00009282229806223247
0.27511793338310564	0.154398237178138	0.0002524162237456028
0.24208699671577993	0.751064566822675	7.644537562433705e-6
0.3874402212923345	0.502111266318942	0.0004584616500826845
0.7700219516321157	-0.413671249895015	0.010500240200825881
0.280365566748103	0.817667845567156	5.4321276238374e-6
0.31211484134483297	0.61635107502508	0.0000900933011027728
0.1006340499950386	0.208550578056035	3.2014615026303798e-6
0.589303335776703	-0.600307795607584	0.0017911809003987751
0.3874740960593928	0.246426231855785	0.0009694742333881983
0.9164610706387584	0.895458461646284	0.001152838750716104
0.38853099375200256	0.403723044871276	0.0006740276455036232
0.5804026147135735	0.414498279116073	0.003561413460916037
0.6011381197691172	0.737630773292395	0.0006962703333069661
0.038187859168945223	0.0858521459383852	6.783407673218511e-8
0.5760052379676559	0.816784135075014	0.00020114581695368118
0.3594514007201279	0.73372414976513	0.00006068126482915401
0.26732469590924524	0.00718027458623232	0.00024233599451367558
0.6537108477633741	-0.945288391475507	7.673476457104091e-6
0.5619773219466588	0.139040823920139	0.005044342137300831
0.502124388233594	-0.858998871100133	0.00004241639090516364
0.22869880310538107	-0.797471435523348	2.967914823876605e-6
0.9118660694784745	-0.404091269001885	0.019956463552568686
0.6820654797919808	0.508944247316746	0.005014988891870019
0.8128680332613724	0.939926877739339	0.000060902919104231234
0.9159780277639453	-0.0918434546214409	0.026567078082829113
0.2107890749828271	0.625248828148104	0.000014229729710734429
0.791243022603335	-0.915159438805951	0.00014026275839159724
0.41693486620132914	0.552012875815064	0.0004993690654174626
0.8577745788671416	0.27566911238724	0.01907420327615646
0.8984841738651516	0.455752286275327	0.017130884810930423
0.4320385782131661	-0.984827761956578	4.5966044624225e-9
0.3440900924102535	-0.0703192446683778	0.000704774157607705
0.07543713969898229	0.842729934137096	8.969893502136542e-9
0.09517715774581463	0.295512533798649	2.1186375367374177e-6
0.49739722472387293	0.658857300298128	0.000567178126815422
0.790270291817309	0.836039652664912	0.0009006817812214947
0.9042045260063826	0.98784400172878	1.3018762830473718e-6
0.2804977332087222	0.499383035001461	0.00010956799988279767
0.7942403906346007	0.532387243240755	0.008496918223617013
0.670839683772568	0.834976081752275	0.0003373517171365836
0.3905585027493569	0.140013745976456	0.001150576016387071
0.36100478949794934	-0.801594289972281	0.000024485186430784374
0.7583587473342646	0.983438278138319	3.1173630944231024e-7
0.8474099642354355	0.74382317047598	0.003939712688411113
0.7459089986120884	-0.0540674637305909	0.014281187150624507
0.10685021660915626	-0.607334187034595	8.364389550100406e-7
0.4384520953016303	-0.725861759940017	0.0001712625185717208
0.905033398902322	-0.290470337220465	0.0224852809310709
0.8447496976411226	0.42592738723882	0.014328233549037356
0.9000463357613401	-0.647289014139522	0.009838987989143719
0.37195675517885785	-0.571460277269739	0.0002676741044642627
0.3803930741589645	-0.445175459945824	0.0005330288395501205
0.8139710319664112	0.669431925185719	0.00518606317524267
0.6055389327800019	0.196655729253749	0.006332165915695296
0.33416933964682954	-0.899475268993306	1.5804106122293305e-6
0.2817212171579715	-0.686871243209367	0.00003148585920439107
0.9619620856220411	0.0853075497073119	0.03161058201808787
0.28825766751499543	0.944741961414871	8.068340476946813e-8
0.5269672540979193	-0.575135670844961	0.00125578700297236
0.10980307649955608	-0.486536836037907	1.952458468871967e-6
0.21484768428928452	-0.583120135875363	0.000020873640684844372
0.7737900582462726	0.85323138932403	0.0005816236617861802
0.5663095323378454	0.248242805123701	0.0045949642330902546
0.6566802934372549	0.437068807319165	0.00544230199356679
0.5306142713704711	-0.129152523276166	0.004070062149628889
0.49157302750107645	0.728378293168532	0.0002890342603623345
0.9635350571058559	0.325752595582024	0.027959010486389567
0.32991087852713147	0.0400743784170181	0.0005953036655622993
0.8980173611555133	-0.997626212521268	2.212058178061574e-9
0.5887420410547934	-0.66844990785016	0.0011500811630638435
0.6824167232070183	-0.317654666072137	0.008250038042299769
0.25943852072327106	-0.497466095323498	0.00007807005624338303
0.13896916225941178	-0.79436179439214	3.270081811289792e-7
0.04906491462111045	-0.621287525254879	2.8674892154759516e-8
0.9833455749581156	0.931093882554852	0.0025606682933108156
0.35730680208749244	0.313604593083995	0.0005984730537512374
0.6788731823883479	0.0240869188643013	0.010520256754634924
0.1708817670669921	-0.0207145461917053	0.00003543729637635336
0.1693108520933166	-0.983173912422252	5.997020284235968e-11
0.5434177900572931	-0.380360398806633	0.002993353504836213
0.595670850782952	0.384043322525121	0.004284294182013659
0.34546130989487	0.206867065579026	0.0006307356381663655
0.018146373271094383	-0.122576703157678	3.220556356958571e-9
0.265227830552886	-0.313154338110891	0.0001635205065055452
0.24749313649828952	0.39209039883383	0.00009642222272470472
0.3866008205472658	0.888452554411133	4.828681496840325e-6
0.33118919918365025	0.851581921077023	6.025399540630472e-6
0.5566933866720941	0.871561579350098	0.00005441091307284261
0.31934921538233507	-0.463805597949608	0.0002284159760754393
0.5270814611426003	0.447873789593561	0.002160893455000428
0.8175646608063921	-0.313803141212275	0.015510467927967276
0.48867105572786296	-0.781323347209522	0.00014866636572154963
0.5818283344860559	0.844061930300296	0.00012921743657624154
0.8837484328859723	-0.929163619946601	0.0002610508343679743
0.19226065605809198	0.768622154416003	2.08961171363988e-6
0.17897782914977223	0.947015284261594	6.898481539570239e-9
0.3725757188958029	0.811976844378933	0.000023977411776090125
0.4854335748766957	0.859514105002597	0.000035048023159821094
0.908495551737408	0.20162935870737	0.02456247181849305
0.1249385386823005	0.2290152008632	7.679784293506393e-6
0.8365382628957585	0.681319944083871	0.005569227944679439
0.9544367161113487	-0.889550546664288	0.002482981879482987
0.42677505446860914	0.850348468603044	0.000022195916547868275
0.3454884306967991	-0.833934533835247	0.000010911758715126654
0.5725519296562218	-0.580806462860842	0.00175447504143122
0.04583070503815938	0.715260582056007	8.76126537405193e-9
0.7114020413604902	0.23222828378412	0.010814369453933468
0.03994276186520648	-0.0641559453197514	8.25277828510577e-8
0.3598706910217908	0.446986483107088	0.00041448433014920334
0.5821844938998156	0.56337095492437	0.0020603079445690293
0.7560829849511576	0.881322732452234	0.0002710172351192011
0.7903905585443393	0.821580552239726	0.0011190315165465292
0.4103291722538645	0.956239088509472	2.0917783957210884e-7
0.08999503340038784	-0.620747106652023	3.6369757717243844e-7
0.6487012419173882	0.16388861536245	0.008400858869780366
0.5772437171007442	-0.698233975685686	0.0008276135823507407
0.7853472315959295	-0.966088284248889	6.188425107046458e-6
0.19832236988743682	0.699035160126906	5.612841088380003e-6
0.9382600087762869	0.846958750155709	0.0034741416370314615
0.5091590835968656	-0.855307331704717	0.00004972613193970249
0.6857285871022266	0.0431513091317014	0.010851844508153635
0.5115093116500082	-0.899867019022011	0.00001465859349765342
0.7256041923630902	0.687986300841779	0.002639613926890917
0.08537199852626519	-0.760271236768552	6.681694512982749e-8
0.3093749165684872	0.22124913290354	0.00038350050782689197
0.14800446515026872	-0.309092580456494	0.000013252209275567488
0.6136711128680746	-0.405122106450522	0.004561830000597437
0.06437638337765438	-0.81221172463356	8.65865773551451e-9
0.03059138343008257	-0.0858676195657007	2.751075649412189e-8
0.9328029293595554	-0.854249720161332	0.0029381097762020522
0.37477002983729035	0.340332538388773	0.0006899028579088815
0.7073930722160328	0.852332289261096	0.0003331998660445052
0.5866881386467897	0.605362419432789	0.001706965342585557
0.09772970838089545	-0.330173092851394	2.159138577650679e-6
0.7476774490714189	-0.450646782432688	0.008597328508644296
0.6966910924870932	-0.396099699550677	0.007578733934000127
0.6195162228963362	-0.801919034090687	0.000371260491145199
0.6874392065050603	-0.188773395878179	0.010066323796735563
0.36755799658151783	0.530822764774201	0.0003159670358096612
0.5981856910083012	0.512635931401837	0.0028915424483897173
0.013794340368946119	0.66928747337577	1.0638749761731966e-10
0.43974875248702416	0.313869116764141	0.0014565641292543742
0.01353963302124731	-0.412999350489932	4.991566757720703e-10
0.7328792446859392	-0.24754004921011	0.011749175899941108
0.41896820481561337	-0.600620771656538	0.00038572113067174887
0.8306477707787232	0.187499704388181	0.01869360829997697
0.9707302028302928	-0.781084730224087	0.009756050589328985
0.25876302953251196	0.951153289350431	2.9440854374093102e-8
0.13905022495779912	-0.142141658841351	0.000013696555389354629
0.727570237930254	-0.32124940658586	0.010297965366065882
0.839853428191955	0.949505179335949	0.000049702590637897165
0.8553056812514234	-0.112491784275133	0.021363758113936888
0.6410117176920914	0.506568141330661	0.003936217840912733
0.41948871653632697	-0.964229648345755	1.0929148724524483e-7
0.8507196656402345	0.973617697935031	6.632646073332351e-6
0.6180733454715454	0.942162236924704	6.45686056007336e-6
0.8896323051292	-0.184764970897573	0.02320812254769913
0.8867619424038227	0.767174107314314	0.004426132244170574
0.5584785620838979	0.646178966563162	0.0010588533718401219
0.6966069785766805	-0.597035946584646	0.0037669335546152397
0.776848744662475	0.68283433136416	0.0037980781992788897
0.8463759278538856	0.312879229824894	0.01743807229528062
0.3571531589673364	-0.558099929968561	0.0002402400169389344
0.670080886541922	0.125093977356874	0.009690075283903716
0.8618772890096531	0.937169662901159	0.00013384008428487482
0.6178279281054171	-0.478382419608204	0.0037504275120158375
0.0946854796134606	-0.996511727516191	8.373764131443125e-15
0.973422255399368	-0.98436115650171	0.000053449960141666385
0.5995112631281101	-0.56777152326377	0.0022878322085179413
0.2214888057772543	-0.122115980953268	0.00010223454741061284
0.33686508249957703	0.688612436886842	0.00007119389414764887
0.2867574150547149	0.233706767123861	0.0002704284991886412
0.20777450972278283	-0.0657265860014445	0.00008068729344543255
0.6873887087346885	-0.746073603140618	0.0012429206609054695
0.5358258218788828	0.715816137001791	0.0004956152892014369
0.4681909453597176	0.964602522305483	1.9452871329884183e-7
0.17786386275464502	-0.784871486360152	1.1500414164355288e-6
0.4593478382786911	-0.108333538096883	0.0023176843752879704
0.8446811189559683	0.970650041439685	8.702100908808201e-6
0.2013391396327031	-0.79003785492445	1.8620206840659487e-6
0.05686071695801626	0.083105692027382	3.465912608541734e-7
0.012269252374563855	0.578579256951776	1.3940021723051633e-10
0.33305952091377483	-0.491709431364425	0.00024452854308453843
0.341228615107307	0.977544953315744	5.903805989057763e-9
0.4837201977723429	0.728884574353997	0.0002660487679787614
0.8781526214818066	0.993077390286457	8.382083187949333e-8
0.2574029279225469	0.212084823178658	0.0001753887028782644
0.12414510648437875	0.875351200072237	3.321247558264002e-8
0.7278066604406062	-0.903380902575048	0.00011062387614118445
0.34304704750164	0.991749666784775	1.1705493821837136e-10
0.7007173300628791	-0.907055166388429	0.0000752270641486233
0.46464932340347115	-0.915083735883734	4.826423614451514e-6
0.14758927901211422	0.454034661817109	8.030274068556316e-6
0.05821461059913113	0.717954871002016	2.2933328758937494e-8
0.8374521553194222	0.465818440196618	0.012681294603945856
0.825961200452378	-0.952783667761288	0.0000329734515523091
0.44158647776983045	-0.520703755898656	0.0007533326724001234
0.7998988722204433	-0.675034622946337	0.004603074931038148
0.5692071645879304	0.940133270852222	4.371013722024736e-6
0.7693395246312972	0.892202941689693	0.00023125545956371074
0.8858319440414971	0.971825383575026	0.00001582623067770958
0.9549337751323678	0.906664538308402	0.0018140180861882691
0.939516288505303	0.0277737610733112	0.029210554212819016
0.6462819187239225	0.673391765816767	0.0017051559467925925
0.5256991508769963	0.0200392592653238	0.004113284232629524
0.5132070661676589	-0.768963548569737	0.0002234633290758017
0.5109873221862766	0.511622284137473	0.0014867833789576265
0.6101797867458186	0.780162571378224	0.0004617538592348661
0.5503968204361567	0.874849808997415	0.00004690690707129705
0.31672112367154315	0.156798240664818	0.0004622301568550828
0.8149362133731878	0.516911237311325	0.009907613906843894
0.27567985918207605	-0.902851677793951	5.3565867215139e-7
0.27752313550144053	0.949824238745615	4.61702200532915e-8
0.7421071688047435	-0.278463209053908	0.011774408235608767
0.5914170966614728	0.709938687137978	0.0008381849505792972
0.013100231957043084	-0.572647798052524	1.8912385394968997e-10
0.2422448843999713	0.1435968021789	0.0001473685984316823
0.5455272774801392	0.561174412307955	0.001570921324666059
0.1589656301430815	0.791499781413543	6.23723965638976e-7
0.8089252350385174	0.375203838230755	0.013539927294697975
0.10185861831916676	-0.877993811580034	1.288624184324207e-8
0.22265560550786656	-0.527406253906704	0.00003402200295218824
0.4621704791488064	0.308924415785368	0.0018142738030795212
0.86002211324368	-0.957900086400636	0.00003736248080491509
0.26638258816041627	0.83242878920703	3.185103612034489e-6
0.786199734156031	-0.774036300983345	0.0019228714753163295
0.002265272967973852	0.395193280364137	4.077937886921887e-13
0.15566676809540525	-0.737249765494725	1.2319532301395118e-6
0.6708648422300406	-0.563215006788759	0.003766323932229176
0.8404954930984634	0.78944683878119	0.0024796762426785176
0.18614437615198387	-0.488482500406517	0.000018811078764443244
0.4830856504899707	0.960123340591419	3.66375739098675e-7
0.5049320060705885	0.0188069229065537	0.0035105896158670246
0.09193772418357583	0.4850522038852	9.279367120943332e-7
0.7893230764685772	-0.24284436007585	0.015104005580095121
0.9150552126378318	-0.589363940703099	0.01333702768804549
0.7981861409123753	-0.817988774425792	0.0012538255013976934
0.141771070417285	-0.780068184935587	4.4961896055796634e-7
0.19645416711119287	0.81399067123207	1.0993964839886779e-6
0.3504631636110033	0.358926241365805	0.0004906771193329663
0.8374259830314363	0.0693282952604604	0.02034320282296135
0.8380319335069353	-0.872538995815623	0.0007275958146868892
0.4909372784022713	-0.470503586532403	0.0014750616594122856
0.6889672216486691	0.988284512888754	3.4974438772036055e-8
0.41312429344946333	0.996320610211587	1.3041496570977181e-11
0.7429025061707123	-0.835395062686118	0.0006117441129843862
0.5968586536549867	0.906508917525873	0.00002794857299227491
0.8950610656169212	-0.943772138841709	0.00016284119719070479
0.18875527748001925	0.700527706363136	4.424648236760951e-6
0.7500438588327282	0.89553015358249	0.00017467172827465726
0.21677298042543228	-0.817949608227954	1.6075881541362962e-6
0.8077725069962173	-0.00744682258498639	0.01841557259475494
0.34051591895855016	-0.847279146949637	7.629788507334483e-6
0.03997317714968801	0.586420058956772	1.6013866453724703e-8
0.3818109952840011	-0.709275777072124	0.00010508548916390593
0.8527828310216464	0.872703797710487	0.0008443991555277807
0.7144696859036941	-0.679081725497957	0.0026108989061667384
0.7805741327256955	-0.981000192540577	7.023733353907183e-7
0.691186234657735	-0.998131803810516	2.5707298336529755e-11
0.5787911661260705	0.458223976327565	0.0030775851063243207
0.2989046692770911	0.385790264494957	0.00022563106336907118
0.6515588965382012	-0.29635233949715	0.007230771356676492
0.22931013025460256	-0.660670363806781	0.00001557378038886002
0.7909563681799151	0.871833372385765	0.0004676215129578278
0.905828694345557	-0.944670589300536	0.0001890034552316629
0.26027225755607203	-0.651211054536257	0.000030033458351023896
0.8936406910704566	-0.992594069422785	1.5785277579272216e-7
0.560716155200998	-0.398940587222864	0.0032354200393660006
0.9039726470460497	-0.73472350004834	0.006429882955162408
0.8618996764554885	-0.956536490602572	0.00004266501831785329
0.45800084711247274	0.843817588274829	0.00003678944085771713
0.8737831857138415	0.536252240700116	0.012512836729152895
0.22557725527634284	0.586057419595784	0.000025455957653115536
0.6697965380996028	-0.710487044664188	0.001512358923674716
0.8014040777182625	0.398394850940423	0.012526588147919676
0.1951177699326008	-0.690678528687855	5.6781273000136764e-6
0.420849734335026	-0.970799689811125	5.093633497951726e-8
0.6839069570223784	-0.822816048247649	0.0004616547165555238
0.2219851595060247	-0.209213642931012	0.00009284105682928497
0.8583901728256357	0.0015829986971546	0.02210385124259863
0.8494411960356486	-0.940911145982605	0.0000932176034929312
0.7193490626751987	-0.456686818931843	0.007305482828036601
0.9763250518078794	-0.957641669146407	0.0007369114099010295
0.9632731087436273	0.987659079566382	0.000013547491737964119
0.8036622372586398	-0.283757499416648	0.015259464944963507
0.7975527782395768	-0.600811286968652	0.006646073735413984
0.15278761109916086	-0.969504130626224	3.8800992245647143e-10
0.9111821067693961	-0.36876973511507	0.020969083776765558
0.6515292703733119	-0.549378145856207	0.003542389243744832
0.7991202666178312	-0.518865901745664	0.009103324460815515
0.31484405048076997	-0.749792209060484	0.00002664568657445223
0.18549307539294307	0.398322169798609	0.000026792167421942067
0.42063980302776904	0.652315884643709	0.000273864751777648
0.14180111034062487	0.89859038544542	2.7974435030106892e-8
0.6588332049107994	0.916641881501099	0.00003490113705279804
0.37752662804631404	0.476192787558635	0.00045674647473752507
0.10217051154534461	0.517820619180085	1.2236499014898805e-6
0.3768685762616139	-0.877084329883603	5.968827881768659e-6
0.8720359147921068	-0.72784417165245	0.005283459889864624
0.9545865108340881	0.0665238988739856	0.030777658603492655
0.482172115157332	-0.88130450880521	0.000019124091375560745
0.9023509350725232	-0.688945943458384	0.00824156169075207
0.9807897378306398	0.766981700854317	0.012496862758912783
0.8560210317464416	-0.976428666612296	4.8941328003765085e-6
0.3517577730804482	0.0483902687514988	0.0007809001594878976
0.421505482011853	-0.606443435893216	0.0003820711474266134
0.4737763970702799	-0.987021775209049	4.235740854526201e-9
0.23683913184679814	0.515637202555402	0.000047596741576826344
0.7357404713901936	-0.746133604456341	0.0017601691599224934
0.7375006312560818	-0.501713129147815	0.00700916526697531
0.799422430688099	0.276907844894127	0.015127083205539613
0.8780268258432474	0.0820818608781567	0.02337509140402952
0.07005100825979166	0.306971001749878	5.735666661576646e-7
0.816711587783683	0.132483794612457	0.018383244614045422
0.5529366917169275	-0.491407395991742	0.002259942711291997
0.3352044419193097	-0.190298222956513	0.0005668167202116574
0.6667864042372982	0.883380665111351	0.00011302545912943965
0.08034299071127157	-0.192061912941169	1.284404421315869e-6
0.3714982866446289	0.622027903880078	0.00019267871342413864
0.2739720640635488	-0.72483060571975	0.000018659406758333842
0.6767086849323013	0.487977061442529	0.005228076733071072
0.8458898238413458	-0.515893753195217	0.011561491595611059
0.8188117563955832	0.100116098131436	0.018811513403914414
0.45664155361801756	0.232754805856713	0.0019788500771881945
0.8625642009785567	0.594996314828778	0.009714865645209575
0.9004469324397429	-0.920911050144708	0.00045464083736269445
0.6122055402218776	-0.0953874865743868	0.00714553004427596
0.2747082702603874	-0.847088178631286	2.6853099951307915e-6
0.9100203435794015	-0.457224050709433	0.01802690382346272
0.2183931749337771	-0.429147386952744	0.000048811876450784647
0.3515746052156434	0.618935445681333	0.00015279180577364984
0.5439841190414446	0.119094049069822	0.004516401778888405
0.4408277017248302	-0.462610983413144	0.000953497406618547
0.6076668554295227	0.213628059221511	0.0062918564417063765
0.8165026558907953	-0.989009501955936	1.5135333037808925e-7
0.2090662620812427	0.616632533921543	0.00001463552398032249
0.38300441861537055	-0.317840024981954	0.0008001556876594476
0.015013356499193692	0.731663166244902	7.538638418874194e-11
0.43331880866741157	0.938503845258077	1.0130043372153099e-6
0.7667124862267468	0.519985288630245	0.0076899589519334515
0.5762038091581694	-0.426730796423129	0.003337457146000807
0.4644158510630814	0.292155939796017	0.0019153948126873878
0.46247379223491436	0.494989101038917	0.0010337323682174202
0.2130429644192255	0.235236670721073	0.00007441351424947335
0.3817614924957881	0.908051868710882	2.2618515054143766e-6
0.5335416208910186	0.0863831200049346	0.004270510619287033
0.27476559964505354	0.546292161908274	0.00007851000486885022
0.7463471248927684	-0.357339367451729	0.010556797201711684
0.8260457622173548	0.941092483404568	0.00006754668508847382
0.0029100452648873607	0.320400572864847	1.4220773136970757e-12
0.801612481847995	-0.941897293120387	0.00004765034257065761
0.7846972543920471	0.392727326013	0.01175574023459155
0.9829173801928113	0.948303149641597	0.0015342785602480385
0.49335652337037716	0.000361885056293111	0.0032045193753040342
0.9327404743921629	0.961980435006328	0.00011909651361278425
0.6173386031745003	0.73428141860297	0.0008199300857482799
0.8019198841541086	-0.200205160034657	0.016565629182282465
0.6155266444469388	0.51641096275637	0.0032076049225541114
0.819367464716115	-0.934939001819101	0.00008497792371548582
0.6406278394525046	-0.619691470699001	0.0023170652660878
0.462375237347146	0.230474401875132	0.002090780806379864
0.37470025262803597	0.321240064643387	0.0007221980573517487
0.6142597935380429	0.824286862244495	0.00024961564777513536
0.6346535894366953	0.82110176590159	0.00031407510295664064
0.5895081418594281	0.193913648746733	0.005744069182030198
0.8177004228985078	0.372636511696125	0.01412611787117474
0.8344833950207083	-0.6413232945148	0.006798139076592649
0.10214302559880307	0.525854248178209	1.1692027130060075e-6
0.5386434575188317	-0.208572943050702	0.003988995450259064
0.7787513454747073	0.865448532042031	0.0004783528709990779
0.6915187636824704	0.353145062825831	0.008095907109542735
0.5185568634822821	-0.148126314482296	0.003661308586056259
0.7258186218763725	-0.416573923114525	0.00839870954934513
0.2448309768178445	0.55239090391683	0.00004520241929510238
0.14787054331150953	-0.704375420197589	1.4354157769642772e-6
0.3962636433636177	0.453592695889169	0.0006184307001433768
0.8057653320478926	-0.989464686599638	1.088190293204003e-7
0.7058533726293157	-0.0635817271845363	0.011896445121421028
0.237281600603015	-0.65232713926564	0.00001953038354742465
0.7859839802062284	-0.853488089546819	0.0006445425078444779
0.5740370234260188	0.020064805633473	0.005763164333244948
0.09439895914371974	0.832396724478133	2.9450891109983862e-8
0.7795668816051021	-0.186066158189931	0.015322185601365168
0.8488740093346788	0.996383659866668	3.642917174610973e-9
0.6695767137106864	0.0186217946694797	0.010040756801258113
0.647148359592819	0.257549664513649	0.007490107725682555
0.03406480121304154	0.335758641718341	2.738163545759422e-8
0.23107060628618156	-0.815430201117191	2.2696155087868116e-6
0.6943378308271115	0.329295216360479	0.00860014039101927
0.9276244222595769	-0.920020538244962	0.000743328163666468
0.37220169877812237	0.203368831148976	0.0008723658902924995
0.9306657605248944	-0.707981388073955	0.009300588079438234
0.7415940666172894	0.497170797437113	0.007268976755340051
0.7564728526315879	0.94105898958037	0.000029666850338816152
0.6960649811072589	0.573927105066262	0.004189584379333311
0.37282674737102345	-0.170556300617051	0.0009156529871680428
0.7415497346459794	0.982504476206176	3.0950427747923373e-7
0.41507649538122054	0.443836540606396	0.0007856264239225671
0.0825929915810157	0.931606440345452	5.85565790066546e-10
0.9782861626026778	0.940462168373187	0.001577512725570558
0.37918621965510574	-0.262854958341447	0.0008586207119735286
0.8186050776541488	0.0312500499955781	0.01913842154206133
0.2801114874287205	0.529660114201005	0.00009366384997951216
0.49357275856683835	-0.511824013322336	0.0012781452468662263
0.5692127514122246	0.34365066885766	0.0039372126638063595
0.6576858114202522	-0.752990868188707	0.000926709322793699
0.34206771810415243	-0.879428771345092	3.4148298776835253e-6
0.5886889458938253	-0.929081297277098	9.843242883017022e-6
0.17429154099137534	0.423982871333651	0.000018615835267980704
0.5101885114001433	0.948047073064124	1.3562531600007428e-6
0.638513365177022	0.30507292207654	0.006609879603562714
0.21820439862425606	-0.587346399466563	0.000021755554527529585
0.8035294593395791	-0.648675990155888	0.005460182833329405
0.7748938827618512	-0.13978225099622	0.015539673171674592
0.8660290144419566	0.350919603976171	0.0178787404571732
0.31742482102416575	-0.453291913980835	0.00023194212173011848
0.6569185309480738	-0.7177992979509	0.0012933373452066552
0.007870030134956348	0.860191312667117	5.480762298203118e-13
0.5168436968283788	-0.109512326388652	0.003721047473694827
0.5836506016590494	-0.626883769942348	0.0014668081884377548
0.6172355841952095	0.704672180004236	0.0010754028657451531
0.3023502022397446	0.615325618060536	0.00007846430997836947
0.5323260052399578	0.276394763061201	0.003442667890877916
0.8492068730848058	-0.636821270466661	0.007568090217615954
0.37147190119588036	0.111152752859927	0.0009528947375716576
0.3732865203571944	0.934169729605016	5.879100396336899e-7
0.2174977623432546	-0.856012938843543	7.165640357983023e-7
0.8424898421275154	0.854533565084697	0.0010637013276399944
0.4532277971664346	-0.655276076676059	0.0003786401002395787
0.0734079839169912	-0.0209168095879096	1.0192257412215823e-6
0.5485475017213958	0.801846860768201	0.00019782297836468737
0.5814037256093194	-0.635521413959789	0.0013645364792395985
0.7851424589027198	0.889512361629747	0.0002900076767178734
0.58735593432575	-0.376445524245207	0.004130026382680706
0.6880722411156849	0.966321857685549	1.9103606212145527e-6
0.18333271517672176	0.0974060083429641	0.000046298203105622574
0.9219316309901208	0.775163333151992	0.0056828096848983625
0.3358100101733883	-0.39073930891938	0.00037066871255060397
0.4282348745606798	-0.690537628588956	0.00021634976054380844
0.39961053984228384	-0.463145548345796	0.0006187522718558475
0.3809236356726357	-0.0577882870956643	0.0010913667746558118
0.538571842406325	0.512063066990364	0.001860384164252033
0.5476663492671041	-0.360100801898591	0.003249199478377389
0.48035338397934935	-0.376623247803084	0.0018142915946464833
0.9431658549866516	-0.931387947077992	0.0007149581819458861
0.41930581202229	-0.482693434003178	0.0007074316750569512
0.7038004746087959	0.852133824818787	0.0003243154280357078
0.9165226354704085	-0.493991302673965	0.017258359659919793
0.770468535662762	-0.828508470752312	0.0008578372769161776
0.3201939539715645	-0.414520674631299	0.0002780195818323948
0.4725464447233129	0.550455614279723	0.0008809474874127075
0.8213966768058198	0.354867362869467	0.014794808028862141
0.9524534205629357	-0.939837951774822	0.0006665664010851647
0.14221541730939655	0.724345585238918	9.65992642863154e-7
0.8377505954779179	0.499160739636834	0.011651574713140036
0.31227183752643045	0.616149443562043	0.00009042992827977564
0.7013144582898113	-0.175179280595468	0.01091409992192414
0.8381049555462448	0.435708364581237	0.013629185292164525
0.5341843155401703	-0.842848359098651	0.00008381837993178315
0.2913524445422944	0.940697832143624	1.1133218596238376e-7
0.7940748041770149	-0.940142544496804	0.00004797979570060269
0.29397305446473854	-0.209178540008469	0.00031321706564911073
0.6728774827806155	0.555863477874065	0.003939425778476415
0.34560112862866255	0.978780561540212	5.059710100416216e-9
0.005152819229714003	-0.506079300143546	6.645981335706464e-12
0.24118473899465792	-0.601789703413769	0.00003091508686748137
0.17161037945291477	-0.315918723381551	0.000024560183569019813
0.07951148422041211	-0.871641379781692	5.342602718084602e-9
0.2655968444909294	0.305167564332548	0.0001676931924152316
0.7552413474457379	0.800274770239832	0.0011257538394262284
0.7079737363679578	-0.335173680474917	0.009122836354201658
0.468652915809699	-0.806992313318808	0.00008195792316582627
0.45059592941846427	-0.721527160109015	0.00020428452772261468
0.5815495323244416	0.135995087374865	0.005757513011790214
0.9732053795988866	-0.235892391609786	0.03143911116413115
0.2027477177416498	0.773218662160435	2.4898253834100695e-6
0.9157407370754286	-0.119060929657469	0.02630836704004345
0.5907396094916454	0.723969580816438	0.0007321255423876036
0.8420839286304564	-0.646553170135661	0.006930281547278806
0.6580581175557652	0.968252695952016	1.1012238539710523e-6
0.7095760326079249	-0.133283511870494	0.011716961821626537
0.8341388842774026	0.859145150641039	0.0009052307108431758
0.16088625793247815	-0.813677510805379	4.4642863121433684e-7
0.34549155012538235	-0.588547009859058	0.00017254964879478746
0.8500823943982082	0.995852480466511	6.37650436158379e-9
0.7354081402499623	0.480016254778974	0.007423345036899919
0.00044750081653588603	0.866935046220741	4.647798946073364e-18
0.12461840876093738	0.296646303529238	6.57678845712649e-6
0.4344295668739297	0.0503667033157225	0.0018957360225574861
0.6815479556566676	-0.561671661773721	0.0040512843001818686
0.0786724823676096	-0.767151785821605	4.275073638535809e-8
0.3646833608685311	-0.714692400497961	0.00007997334133523255
0.8904583447493372	0.840492521118891	0.0021309112340034382
0.11852110870353103	0.587334171858796	1.5045294463649321e-6
0.5801761033711454	-0.726815093300234	0.0006528538410819538
0.8863300458068941	0.998904468639826	7.619000169862604e-11
0.7415629194607349	-0.854849678553081	0.0004258974435567114
0.710542893935816	0.90799973027155	0.000080050570365758
0.8698200017314599	-0.0481381771981897	0.02290035267698786
0.1629672911660471	0.431962606923783	0.000013491598719784335
0.6160586994369298	0.176942546206616	0.00688690627713047
0.2472005806798291	0.840020926730595	1.8998792614517265e-6
0.605730005951384	0.704040961173161	0.0009888900671228367
0.43947763850562005	-0.441671791230968	0.001015303617945581
0.4495181467018641	0.0117237860110007	0.002197847717060091
0.32933067583305176	-0.636003330802152	0.00009985037261306893
0.15284054017408905	-0.0562959169547036	0.00002181365640039252
0.8407414725291827	-0.966763754210608	0.000012551061933087657
0.9275695343497604	0.364259526231208	0.022635789181071956
0.8346001607739781	-0.988172698367984	2.6980884463870524e-7
0.013860264599326771	-0.979453264360075	3.239324234351426e-15
0.5915031060077827	-0.229781594160677	0.005571298478422241
0.809608773630937	-0.611218280441971	0.006786851342398956
0.6986535310155422	-0.592996345915579	0.0038911292215437396
0.5912131796549385	-0.561890459745509	0.0022172075528279277
0.9083802783236848	0.747719648543171	0.006120852818059291
0.5193785092183882	0.148473935279282	0.0036831701306538124
0.7164102754704078	0.0345717603280618	0.012579026286983623
0.7791363319002204	-0.912855379534469	0.000133996885762175
0.7219323138103932	-0.539347481547517	0.005630293276658542
0.7310919274896649	0.858567251140229	0.000360991113994406
0.5553570141879236	-0.337820828701006	0.0036157308850733715
0.9098066553307973	0.832914676281413	0.0028916527293453495
0.9298330952320228	0.876402996289162	0.0020281479141878297
0.4672625067745727	-0.720382910674005	0.00024598122540598597
0.512647329627417	0.887297418921042	0.000022311286859095136
0.4997993533516672	0.781417574026484	0.00016610713870035543
0.7833177357244437	0.265690653271149	0.014345816824454951
0.5008000842697296	-0.857606122310554	0.00004320963340923891
0.28117587534556626	0.45970597580023	0.00013191604247098613
0.8296995062934209	-0.0208714625964814	0.019951287007809463
0.7153587150168467	0.998810744235396	5.752858358777354e-12
0.6206020818699765	0.301601287240006	0.005978305955278844
0.601744436244815	0.978681687453809	1.303495405503186e-7
0.7503210583098131	0.110294643855733	0.014254661990597632
0.11657348785545558	-0.585583285306943	1.4182626327461331e-6
0.522226774046493	-0.227607828697131	0.003441757433532773
0.5890372936087708	-0.650390419683891	0.0013110179314621301
0.2654073910106733	-0.674507816334494	0.00002682994440449443
0.11244617763203495	-0.0121580056653155	6.033918195454091e-6
0.22091289199941128	0.392355392230259	0.000058556897899646
0.7923981731452386	-0.734765593229116	0.00288351818070026
0.8954005314306763	0.490783174735095	0.015659556789575334
0.7379593427194366	-0.807734242064451	0.0008914805684673842
0.53611943612007	-0.726512379279484	0.00044743609353967655
0.6840719687318524	-0.869262496263305	0.00018872791490979048
0.34049494202327435	0.32855584728622	0.00046840691576336823
0.13941926389912473	0.319394880326991	9.996738226220087e-6
0.34457490162285764	-0.893773658240436	2.252626727051495e-6
0.20155078673123314	0.49662003755597	0.000025638470332110763
0.45897900829163135	-0.687318730340819	0.0003087689998511176
0.266703411142356	0.218418644605449	0.00020252096175549098
0.55849854803326	-0.986265632906096	1.4500096237855969e-8
0.6644896947193623	-0.782962857566365	0.000692674736624193
0.6650915940770037	0.835354201672521	0.0003191286284250241
0.7967771295994562	0.834946802227574	0.0009684368509888027
0.36590858067729154	0.974942843326392	1.3125235733195879e-8
0.6811586279450579	0.107717418821242	0.010357436624668738
0.5577866731987816	0.328573026462278	0.0037526880661424484
0.6117335265459154	0.984692235058223	4.0586644310333156e-8
0.3615397237463667	0.894299270409986	2.825468161813002e-6
0.9470443761880457	0.00634752615324012	0.030066441061077018
0.24590562259042645	-0.932058079598912	8.071752478203634e-8
0.6406655036300027	0.843028816361032	0.0002242098706507297
0.5169656071506903	0.368415437218567	0.002516235770770375
0.2734015542957172	0.655591546647609	0.000036270575505159645
0.9695886089649579	0.979506586400719	0.0000883386705067801
0.2507880157397986	0.784518704327387	5.6178000016057905e-6
0.04025565079017761	0.577612874667122	1.7524212378686458e-8
0.44324600119826213	0.0681635367480033	0.0020461428496296907
0.0637553369946761	-0.875000761522269	1.8957308813886446e-9
0.5640078327895965	0.982611985754283	3.87216074677609e-8
0.024544984070602027	0.254606281174529	8.896935894319474e-9
0.6496764374039805	-0.729990490884347	0.0010967612967707325
0.34332179830528053	0.799461411165314	0.000019843919071080715
0.25037490990387196	0.657430313604484	0.000023880903903611738
0.8504142484510361	0.67033836455398	0.00645565130296025
0.7683331110959816	-0.635270295601873	0.0047623306529329616
0.5217488554721135	0.472655356883752	0.0018974048284920815
0.8519586996621935	-0.307022419970328	0.017963250768683454
0.4370629842458076	0.43681050191461	0.0010082325105288045
0.8755911109473367	-0.274985988787451	0.020425323022520852
0.7215405519156048	0.987838709232077	5.994055200812671e-8
0.7647184853245164	0.00427513668685504	0.015553387669357177
0.3871833058511016	-0.676999759781575	0.0001518685280790438
0.16677088570958482	0.276677998014398	0.000023863704304361887
0.7215541233006711	-0.901798704077396	0.00010963277631887252
0.1378436735379421	0.689303249326726	1.2343314073022037e-6
0.8126369679305354	0.736328885438607	0.0032721707921446247
0.9188451731396904	0.899576959593055	0.0010904196506806001
0.5263615447240193	0.955752418184936	8.957772415666314e-7
0.6141641744788627	-0.497629879293359	0.003416464028306794
0.14282746099427124	-0.653245787124678	2.0228283079846277e-6
0.6887552643537701	0.0197582901924954	0.011054002850781713
0.4352105197646506	0.603138485575829	0.0004515659299377392
0.7239555655852297	-0.207740324021437	0.011785684326345216
0.40748453673585205	0.813656873941316	0.00003630868259036379
0.5416706739976832	-0.731912522206608	0.00044508732733004473
0.6400687181502849	-0.304281264054831	0.006679250608331007
0.8947822873097886	-0.986789912206279	1.3803837825237912e-6
0.37254949971993173	-0.406381998618857	0.0005561938385962202
0.7049980034029042	-0.984205888582366	1.3405872848711072e-7
0.004079995870698849	0.524983846841288	2.3429611759046943e-12
0.7640743951859024	-0.704198274426269	0.003021790508254874
0.4545798559202888	-0.970810160029827	7.84489384740425e-8
0.44835243478676406	-0.73059910501044	0.00018124286951062943
0.8606854217361618	-0.910679676165355	0.0003620912802966107
0.6897625534475801	-0.900951303593851	0.00008317222051623218
0.4846150402393203	-0.438831464660502	0.0015614139001953562
0.45971223197320166	-0.0195012048809333	0.002407013288269299
0.11823708182018829	0.647324654700193	9.380639501975017e-7
0.8692144980051303	-0.975475758081607	7.14410907016872e-6
0.851779990144111	0.316457567772709	0.017730046823913548
0.09626982685976027	0.0831114192269245	3.0685907580062696e-6
0.11244808352087243	0.798416395889703	1.2054956246717928e-7
0.6257944159874774	0.958202341130978	2.150408129533966e-6
0.879517971790062	0.621964442097674	0.009630677871116069
0.3155078330778325	0.654755459271754	0.00007064979808595054
0.595480565598402	-0.599563948095747	0.0018829290417058631
0.6831053118857761	0.489551795399779	0.0053979236039677
0.7282990619581787	-0.850356689283554	0.000414314585514639
0.920702698813949	0.967777787843872	0.00005335045569259039
0.7775157307823705	0.306768148237994	0.01323845982439807
0.8661922327471255	0.0580973820417506	0.022572613592566675
0.809259310482154	-0.953943760702687	0.000024310389342079653
0.44981341024147525	-0.288720247522725	0.0016874271712975458
0.4795257970710406	0.36970896415187	0.0018345868428983252
0.1064140702137825	0.671266323173982	4.803549836687347e-7
0.04967379277028836	0.917316462177003	1.4026441446091834e-10
0.6362152370493623	-0.404863240949547	0.005255024929944126
0.4903789385811616	-0.662803640585635	0.0005151736008493863
0.6869855298736565	-0.886919408667091	0.00012356312706311362
0.33821079536469656	-0.409218045086837	0.00036031510222282287
0.5984842610115026	-0.802572617356716	0.0003069083208091248
0.13855466957225043	-0.247067556902664	0.00001150653957976956
0.38494801490825753	-0.621215463835165	0.00022825047641846565
0.5395442604380749	-0.856569409521539	0.00006584672185091684
0.5040155258730582	0.712986574348561	0.00038014797777977246
0.8317619516184518	0.608014475247318	0.007784305241007198
0.08499209001819794	0.729282593512654	9.851628622581843e-8
0.8706936142128577	-0.00615285059387763	0.023061903890969526
0.34726714045785284	-0.944906337708394	2.0637582810454685e-7
0.6196436342280313	-0.175437806189348	0.00704522364548544
0.7891610500228409	0.149683043958303	0.016357661086888218
0.3384329305590407	0.373913604342552	0.0004035933783326239
0.44124714354475447	-0.998432123142763	6.323974013377437e-13
0.8948871354504077	0.268815559244219	0.022106917183063016
0.37008522989988585	-0.854586119803507	9.766554152426638e-6
0.44313612618667503	-0.380326908741859	0.001275929005847683
0.6584776863778555	-0.979516332672417	2.1145391113437233e-7
0.6488424304399495	-0.00328526609541963	0.009008568889601554
0.9175581911604854	0.121806935027279	0.02645011321332838
0.6795397118400502	-0.0116150595639642	0.010566978126215015
0.6656099289020183	-0.364126515065491	0.006873190798622204
0.30282331635174875	-0.574259387229452	0.00010347495109370438
0.2647143309800178	-0.50005640321835	0.00008435021191703944
0.1633246757773014	-0.705266656853324	2.2060451715833785e-6
0.7203178132570569	0.908990064162745	0.00008503506517312437
0.3511792203237754	0.427814619007515	0.00039900330964617593
0.4849468105980719	-0.130315534332186	0.002843155469910852
0.4605003505243987	0.745077812948499	0.00017548596477505769
0.7447703928726198	0.64388797761678	0.003943164532854813
0.681609246414899	0.428871287468273	0.006426540836792942
0.8264037394098571	-0.486698508407254	0.011420024429851447
0.12535061943157166	0.891287741101478	2.0903102405232865e-8
0.7083256810888333	-0.982640375721896	2.0023363243166907e-7
0.6240617727078931	-0.312054199375244	0.005990670970548779
0.7754088375512979	0.131190039831254	0.015651753618981124
0.5481782282497146	0.489025906357417	0.0021990705742093155
0.14378519379656568	0.575776863212874	3.7434862976828157e-6
0.270821435443427	0.81135356390334	5.168474924227036e-6
0.7764667378554805	-0.11587096598512	0.015848961269591812
0.4091815639243556	0.599811840683719	0.0003480426172654882
0.8715563630855883	-0.871603387872511	0.0010559580602050977
0.822064566064741	-0.950058017266436	0.000037634484182220026
0.7224305713217037	0.802523985299794	0.0008468193990698879
0.8867209036829055	-0.732133854261909	0.005720981104969383
0.4495108806856054	-0.331795718233895	0.0015348826292219283
0.4595159416891776	-0.693155246092338	0.0002947804964310645
0.2980187595837367	-0.848634396592756	3.8443009463368375e-6
0.3114231798305983	-0.860463719656778	3.587230531976596e-6
0.7803919184725545	0.0902913741610773	0.016285013267082912
0.9604172591169707	-0.791613750367539	0.00783104937686902
0.7656005078473956	0.651481992636142	0.004285963657519548
0.401740179280448	-0.998050260460225	8.86241511302291e-13
0.7828819501558798	0.793077762789316	0.0015210162994304295
0.40672991193005725	-0.318190092677562	0.0010350281439159364
0.8639325574115408	0.350887689061297	0.01772878959549005
0.43967505803134277	-0.339588453127971	0.0013721275972155235
0.41844596214062796	-0.858910335219596	0.00001643452642041535
0.8889312415349931	-0.628359460941865	0.009926311927525994
0.8816543091710642	-0.941379064564958	0.00014693664351995444
0.7462060286398686	-0.981654522392112	3.92693775548134e-7
0.4668924588954076	0.447065386129451	0.0012940290289055146
0.24241030606479935	0.161668864210116	0.00014489263291231038
0.6136874417228908	0.619794828880651	0.001915150662891161
0.26934558617778653	0.898586443319987	5.597676522063031e-7
0.33085312601103356	0.219205296300485	0.0005141535830616858
0.46878150579194466	-0.207109655580049	0.0022860117169145916
0.7183649371599218	-0.693144587333194	0.0024243261810470793
0.08249570994041129	-0.869178200597947	6.70884735811327e-9
0.8820308109940781	-0.980419267027432	4.201313923478994e-6
0.3937252372773169	0.999966485567743	6.975567180544785e-20
0.7634845864252955	0.999937483143701	8.499326103388377e-17
0.929353808847682	0.974186543434469	0.000034064012956944875
0.5623470983110155	0.466256341995638	0.0026588058089559467
0.23586533523587186	0.995692016572408	1.3036628170160137e-12
0.7795589117596372	0.226571393513397	0.014758421509590553
0.36040048306846606	0.771697085455255	0.000038131823117059055
0.1089592590235799	-0.106175718207642	5.067381652519497e-6
0.5832315779465584	0.054599662562016	0.006073751291977401
0.31332586476169283	-0.924986713820407	3.886520230899983e-7
0.14759411291516766	0.913021326076798	1.8846066549548954e-8
0.38605374556385985	0.563262929250494	0.0003319914433895759
0.7662830070639761	0.583223045552616	0.0060320811987819595
0.12866160075668492	-0.51233790724908	3.3685507035080036e-6
0.84010141976342	0.692673411440852	0.0053263294683945795
0.9640988009386846	-0.881649755107192	0.0034411111298973383
0.10319119467504051	-0.94611752475618	6.146094240033694e-10
0.049088911136679896	-0.562396624135972	4.3880214284332836e-8
0.6379847645548916	0.552887142060783	0.0031944836373316693
0.8047320604457942	0.167158437428613	0.017186982196993102
0.9670453040647929	-0.989932142655313	9.011252714344374e-6
0.4603632971571722	-0.547404864318981	0.0007965758925873887
0.7996389842008966	0.541641586212469	0.008463175279288832
0.8684637519593047	0.994678524560473	2.4581294744434088e-8
0.7822770307078858	-0.392389179195791	0.011635201535370478
0.34960593226642406	-0.0340490877667192	0.0007637085066705446
0.7716584426832683	-0.307962794840679	0.012881270704886852
0.1908544412895109	0.854030520936722	4.100623680303893e-7
0.3872628651364549	-0.879770489936399	6.347286140420569e-6
0.23352395396310346	-0.547968337130052	0.00003753622250871449
0.8348616877172786	-0.0191590178024457	0.020328644427066105
0.5407774461731449	0.805223115953662	0.0001745602043219158
0.6922735301921461	-0.974939113938736	6.668199622615428e-7
0.3290295981394449	-0.661691626959929	0.00008100748249514003
0.6353198031958195	0.635879207409069	0.0020271096494061487
0.9884285924204005	-0.456848831976469	0.029339819863281952
0.37457377695129174	-0.461061829078297	0.0004687767313803123
0.8163664659549973	0.975225521363799	3.089740934296538e-6
0.845018849792939	0.191916673607692	0.019654641689172723
0.5672511038286375	0.722080325525911	0.0006132835447077847
0.40623203364498833	0.806171257788068	0.000040623010664258675
0.9294113107147041	-0.82184455867253	0.004090409399466917
0.21980929582841993	-0.981760497863715	2.8435818383451727e-10
0.7572867987309888	0.378730710501104	0.01065863938930115
0.817916326846787	-0.833171277944063	0.0011932874084926788
0.8949263911498826	-0.875421756236413	0.0012896391915331
0.8822196317387047	0.927438494152937	0.00027286656010917424
0.8622848315455165	0.817287622532351	0.0021821975679167183
0.19092935120064566	-0.81818071444009	8.914165513062246e-7
0.7499813260703011	0.969818827720217	2.6153967585602215e-6
0.495883621880942	0.163196969520916	0.003020766124623327
0.8008705765010272	0.801923646340156	0.0015745730488193638
0.08368592616037568	0.70984071770946	1.1580126066123869e-7
0.8495283864357495	-0.993966111902899	2.7074915388538865e-8
0.8281600067126926	0.312970044250119	0.016211862008501672
0.2778215526573946	0.561454375191401	0.00007565847355248398
0.7297741297780398	0.102402758554715	0.013078977983573678
0.6351758234411344	-0.977294522628521	2.410980204414653e-7
0.7459741005433704	-0.136454238330422	0.013786644449898196
0.3677108505537246	-0.270485472894297	0.0007418082694127481
0.629695700128289	0.817770317704501	0.00031775937907992194
0.7839251626992563	-0.919326051542872	0.00011096792821993272
0.8845285912622569	-0.116461589114226	0.02362507257028491
0.48992441297109535	-0.952349326545763	7.772393651605291e-7
0.49550797834103955	-0.978413913230669	4.031331225378036e-8
0.8282768952948903	0.71734631404101	0.004195416278550727
0.14046246427142137	0.868460529842478	7.003809391385276e-8
0.44013184642918435	-0.66808405766184	0.00029844690713458236
0.79815787945054	-0.693690218325871	0.004049106826227445
0.9027477654478817	-0.458591601847226	0.017374623126861048
0.4517103955346434	-0.561582914088895	0.0006799975273663587
0.4991171343485747	0.835902075916887	0.00006745547228206512
0.8890590014688656	0.960553647708	0.0000501679162506854
0.2116665896449049	-0.143449929336191	0.0000823812448048316
0.020310949015546018	0.783074471710416	1.2361572726711777e-10
0.5795878498469972	-0.820974611728681	0.00019374825169387184
0.1569843403598727	-0.608288485305594	4.381874744765181e-6
0.5340847235062622	-0.0953422332306219	0.004267481990079083
0.6834499531914717	0.987959143168504	3.64404238285102e-8
0.8481004829471699	0.985640889552565	7.066791196745031e-7
0.6475394212223969	0.397198935211018	0.005735501293060385
0.7469528490949425	0.551645293773541	0.006169247662857783
0.5725991333141238	-0.855820142233071	0.00009242788287684219
0.7131269859823226	0.491125487569815	0.006360508297209881
0.33527008212259335	0.383024222040942	0.00037691691912190275
0.2615104751341397	-0.0128185630806839	0.00022035061515008489
0.7130382929005294	-0.833385778379098	0.0004937735892238732
0.8934938942004893	-0.825605734287875	0.002655388875429646
0.5568052530845045	0.619754347581664	0.0012415242812008316
0.5655288007199804	-0.839454480698493	0.00012148243346036328
0.5807891693122902	-0.642962087920065	0.0012931222223836773
0.27125403204837906	0.361978381857284	0.00015832810694808847
0.46630534260628437	-0.880412382963178	0.0000164154381269588
0.12210048924177434	0.74027707269908	4.078563261505144e-7
0.9271064916961295	-0.469799616692565	0.019127169607761684
0.6141828183183072	-0.759466795548627	0.0006123643305317044
0.5386616474977417	-0.37247620824377	0.0029470110467940415
0.6045384691477824	-0.727320220266437	0.0007925895083704613
0.3126301923652584	-0.183475636180265	0.00042348691702512146
0.23142797034973986	-0.831831679816186	1.6570380809185594e-6
0.6131971373326143	-0.138836519879271	0.006994709772966604
0.5995116056093004	0.360138468001167	0.0046521692206984155
0.5219813382104453	-0.684253035129646	0.0005802893487624816
0.7215285120889131	0.734269377674999	0.0017754005758818757
0.6957959634995824	0.63582858344292	0.003042185579521671
0.661644998702824	0.306938614486636	0.007512708481526051
0.23579942301747248	0.806058372742645	2.9551374184666888e-6
0.12329977990993767	0.285332334242003	6.460108914327141e-6
0.7517486538332853	0.372668586410281	0.010511440802533344
0.46761613479589453	-0.914119517246686	5.203650973940432e-6
0.5131498664429524	-0.653322650710504	0.0006826859914195825
0.7988618867382917	-0.136518680475552	0.017130710264702274
0.5638280285893948	-0.868213810237774	0.000063508075639818
0.6559744528564727	-0.332656523245933	0.006943348861823872
0.8072998663170037	-0.66027060011665	0.005244059947949192
0.31330960604453323	-0.363588096054204	0.0002965668809907061
0.6771141238739106	-0.502551547595373	0.004983357356346632
0.849093104584789	-0.948172040407717	0.00006158759986504577
0.7498352071895622	0.693079543442195	0.0029825877269170947
0.42429900961651223	-0.635757431620727	0.0003225630235066875
0.4349852829729192	-0.713764405099341	0.00018677314167980203
0.7859547216211636	0.778820575175313	0.001825426630493374
0.7706847514103553	0.982443568932741	4.5713049714506145e-7
0.7116106727116721	-0.857754214285691	0.0003097819473226621
0.34398956744872333	-0.321097439997753	0.0004986510147439255
0.166027381760955	-0.58471661969558	6.606638368271842e-6
0.010893129309746718	0.788263606568974	9.111422014510246e-12
0.44623615489676716	0.897291320945526	7.641067733165554e-6
0.6570818488908822	0.751121567209014	0.0009407355909389116
0.6314408651324587	0.861860988741699	0.00013943884071017794
0.6706127377184217	0.202839329898479	0.009103476821673914
0.5906004426252192	-0.591110829447119	0.0019021125979027205
0.44977735565266913	0.200584888046436	0.0019438189498438045
0.7043391576342185	-0.597714695515	0.003936578154691503
0.7043978852485131	-0.784995377399476	0.0009212756594726662
0.11822290130784376	-0.123945471020162	7.029698653221949e-6
0.8032335608087297	0.769468174949139	0.0022825851614409615
0.9297438311545448	-0.448439427542414	0.020149774306881547
0.1864791132891978	0.000894646180286389	0.00005155110673648707
0.9110970573970424	0.105466011414845	0.026009065027156445
0.854196766097109	0.793063988535657	0.0026686935050020425
0.16220970421584816	0.800990241893952	5.819173358007635e-7
0.8349839326736981	-0.869481344274646	0.0007504700312716223
0.5121141611890493	0.67431349593063	0.0005757035662284142
0.8521064778178994	0.0179263946260394	0.021611894207858376
0.7950001357989003	-0.921064400580035	0.00011698349184841573
0.865902615563845	0.937796275370208	0.00013767216035238735
0.29015360346667896	0.913268015283747	4.5373140199699915e-7
0.16767997054929837	-0.0236201798624905	0.00003267523975657532
0.6606198368732125	0.705297180101132	0.0014780147145224624
0.9393052075291392	0.577349261798087	0.01605681191109633
0.2834860592909378	-0.572523241067695	0.00007756406212032571
0.8906069640015603	-0.801414404109049	0.0033622446995827666
0.13514930445335638	-0.351067496724729	8.002482151093414e-6
0.2906044149412979	-0.117801126253977	0.00033105270961149595
0.5929893287231401	0.745755175783796	0.0005982977182238216
0.5435851613367544	0.721901366651337	0.0005006108187509004
0.8156301736901969	0.986498194874227	3.254050346261184e-7
0.07172619388688098	-0.971134683266116	1.113102637624818e-11
0.5521398059333905	-0.68330298653309	0.0007607140916600666
0.7146015883765098	0.293512812420446	0.01011264755538052
0.34413908007949057	-0.545907988644404	0.00021713578847657014
0.44576455177090857	-0.11662742202279	0.0020372340118717056
0.5460951125703909	-0.690700959884284	0.0006795164402456182
0.5007381143788501	-0.380465265115322	0.002136691551108014
0.794497743595734	0.317270824139504	0.014018021833877408
0.678660179772196	0.0619322313338089	0.010425565011864398
0.27708620257002936	0.63724146547245	0.000044732866244546727
0.2796403251872036	-0.0890022145033618	0.0002863284034794373
0.36397216302404617	0.533993867962389	0.00029752390521968155
0.3270650325284377	0.982143787286837	1.9236342720490423e-9
0.5249871025477383	-0.714954283826686	0.00045321443468185726
0.9433390287913072	-0.0179129346076479	0.029642065632337743
0.5225620306591859	0.279419356276372	0.003179693258211174
0.6261694358442664	-0.718825139009132	0.0010169146442436984
0.9048396709799438	0.760003451447342	0.005446730424791584
0.08347032319341371	0.00356909888897072	1.7391283233039124e-6
0.8071203377069799	0.999226672769531	3.822929527282128e-12
0.5921070325120265	0.989398074524032	7.739158310029626e-9
0.5916405579510066	0.952835095287053	2.3262765938052846e-6
0.7102013229456584	-0.904541377626958	0.00008982629307989272
0.16834570343801106	-0.670833727297974	3.5578982582401322e-6
0.7461556008002517	0.942419359913306	0.000024464541303931198
0.865877309296032	0.361906180810013	0.01757318710301391
0.7066098406161144	-0.756799188597225	0.0012845363042731297
0.02597672761239102	-0.862249009156994	6.560180119200697e-11
0.793798573078617	0.795891233700495	0.0016009117099440085
0.619735475326376	0.859991342834568	0.00013072768391823598
0.3635806344015447	-0.595646255860347	0.00020826399236199638
0.49964675871938175	0.357789117011924	0.0022447801125306172

==> code/grids/Fex2_T3T4_CA.dat <==
0.7454250006175936	-0.816959240429836	-2.295841495728091
0.5805791607230969	-0.228744139471112	-3.5202918137196435
0.9300114582128602	-0.398437791683345	0.035025410984742406
0.44504222671154986	0.37532095696805	-3.834072891036999
0.6388513862807669	-0.256534259036776	-3.14795599322756
0.22046026151190218	-0.806448478740948	-2.523076906731609
0.6908598978945517	0.690973724529076	-2.7389234008998087
0.9501887695150117	-0.959551261702622	-0.520848007993665
0.740958468179499	0.734319741455492	-2.3225251101855617
0.8700254689178221	0.8996693877689	-1.212636689137794
0.9148953772972287	0.0978973659121261	-0.08055625967036767
0.1291609863192816	0.296295195424476	-1.224542757550725
0.4422501565711531	-0.0884205100751204	-3.8575361651070543
0.17498159285492365	0.922169341356797	-2.0551133045143573
0.8181476738088665	-0.375629533171955	-1.4403300323022221
0.11279848361847383	-0.32050281289415	-0.9742514439253225
0.7941865362288592	-0.00553207535156661	-1.6600340241957579
0.7802864054922254	-0.333391492189153	-1.8507514757791812
0.2900558912080525	0.30530647786852	-3.14533231218381
0.903497753560199	-0.590350316725698	-0.522413377298526
0.906687635989516	0.905357957835497	-0.8663831932803736
0.5644071034046065	0.936941396801586	-3.4544074682944808
0.3504288316359882	0.0379521938128892	-3.569922258132106
0.7084159985995521	-0.323204503801698	-2.569705504787737
0.5612146367640612	-0.932191037278859	-3.469239385658448
0.30438732651341216	-0.905983745875511	-3.2447610401178606
0.735574928715102	-0.574255536094695	-2.3455052973398614
0.7397501880622173	-0.628031570700045	-2.3159211748935493
0.4721370322959865	0.851739053488459	-3.7192600176740713
0.8329124141219018	0.944383821291146	-1.5755591744278332
0.7440350964682021	-0.969924386304318	-2.3140782215256253
0.06219313953872164	-0.955472763164746	-0.4402981147604372
0.18579611589201106	-0.226395416972692	-2.0211821436310244
0.1960496929488933	0.770917610000627	-2.2446389937724844
0.22930085155061566	0.812665648963997	-2.614907377679668
0.4563093572818641	-0.692190111517718	-3.772516345060032
0.9309959841419899	0.326366550017564	0.0997737129963736
0.8085746543952436	-0.479558001464801	-1.583558118795573
0.24319175215910227	0.704981869630515	-2.7329939582938376
0.8254790563098949	0.416163998174107	-1.3700528620574637
0.9705517241083258	-0.834350529138817	0.11638804467298944
0.4761050149622441	-0.526585239220504	-3.8045801806846544
0.7061158665038341	0.895867574113129	-2.612255692236638
0.5591664322871841	0.741163525234196	-3.540410191376234
0.7236137816630698	-0.464058258619039	-2.441470670635962
0.43047708864179945	0.947881476192087	-3.6900648231068445
0.31715901455412704	0.916638088704105	-3.323098574421082
0.6522650756303487	0.030611512628277	-3.047388111141862
0.5052746751310238	0.716754450107071	-3.7145980300141552
0.8374309606744141	-0.952593223911091	-1.5403676890193254
0.23032536222069935	-0.9217161118099	-2.6536519206495655
0.5136956334577243	-0.792844553736255	-3.6723990279459193
0.6676751053120212	-0.141101461966802	-2.9225649519270767
0.3578668417934641	-0.250143612670202	-3.601129969093593
0.9662169114557569	-0.961581498796865	-0.3478166247839731
0.6511407407642953	-0.818812574434056	-3.017242825999148
0.6826647008388088	-0.109583601663764	-2.7942932805028624
0.4965799946977688	-0.460969269029872	-3.791329044227528
0.24543778630970367	-0.907055517449208	-2.7903960462046125
0.49276965410538853	0.327570810770628	-3.818406216550491
0.8963710276920238	-0.0876357916679479	-0.3606245634184502
0.18508439466211293	0.631005018412646	-2.0745263423742313
0.5981722463819159	-0.933198084657679	-3.2987853533761573
0.4767078835483415	-0.0106046230494678	-3.858695847513621
0.09647150483902045	-0.105980203252018	-0.6807489351410733
0.033409752869660615	0.72564758796803	0.208618660755963
0.4733229429848393	-0.412011713908744	-3.8280390927107266
0.15927979982139032	-0.93562867970037	-1.868322259865029
0.195380286038175	-0.231824409463639	-2.145156685015395
0.35878359966319073	-0.521546961810549	-3.5793130615532376
0.5394056242960226	0.636774982614923	-3.642286214211378
0.21363063108349342	-0.769489068376126	-2.441270574581558
0.5115761510954064	-0.223168222688969	-3.79147915712086
0.3208323872455759	-0.708043263378463	-3.352056590645303
0.6911877715131669	0.958287135047502	-2.712376472240889
0.7553675621444375	-0.367349648736705	-2.1182864938619703
0.6073307835374737	0.946399659392983	-3.2460820482859356
0.33145137837885597	0.926013945365384	-3.401325266669253
0.6557794454474711	-0.843794989809571	-2.981393490720599
0.6815178909837314	0.597300096994989	-2.813466747791373
0.3857286681908977	0.934776961205947	-3.614115487092706
0.4109931812911824	-0.659124120424679	-3.733402362210928
0.04766515299697019	0.897020614662954	-0.14519462401616062
0.8507260098423998	-0.331482857649333	-1.0370237489648526
0.8541744350943719	0.976249091438014	-1.4085434151160745
0.6347119238748816	-0.307450723936728	-3.1766451740163695
0.9570794907891071	-0.713793568425951	0.12662088492627338
0.8893873606934445	-0.93485395521654	-1.066877645493014
0.12355504909470273	0.285536725282201	-1.1365080277317354
0.7886900171096529	0.416949949670783	-1.779729683010882
0.09906351458206414	0.0854139879261172	-0.7222144822926634
0.46127662662207936	-0.896452095491031	-3.7113139069470473
0.9468774673276027	-0.943545791552669	-0.5197712423309747
0.11010859241634804	0.768491952877819	-1.0912170261245613
0.930865314132172	-0.883973048007908	-0.5770231624225168
0.603182290973038	0.983246476213106	-3.254909977498603
0.7095374166643094	0.859126039688424	-2.5887272950076285
0.468626759352507	0.825468711478649	-3.730042037195219
0.8105814630442373	-0.449374738954761	-1.5505730517745873
0.7887461901812973	-0.979039280272267	-1.9560140700589386
0.9283153192181384	0.244004873926311	0.09672959011658558
0.4662517179030443	0.12553346902418	-3.8618556740132917
0.1780995159021186	-0.524117983102594	-1.9614024250899342
0.15603087207459768	0.999231055142861	-1.8645492226821923
0.9189749204201088	-0.952386822182499	-0.8138951280304894
0.6967799554276727	-0.980557015069183	-2.6676241185346536
0.512558876746237	-0.942275501324501	-3.6231083235374637
0.6363872440209513	-0.00168310081386944	-3.168744028515263
0.6353598616883395	0.876468494703359	-3.105790814694482
0.6333069764358678	0.283558180836446	-3.187447856738994
0.9098326672278167	-0.811674716045324	-0.7022141855593103
0.2949567571646906	-0.723939052664765	-3.176289688159037
0.28259072197784607	0.00365685691170584	-3.0841466978038206
0.9101486496837505	0.882282160111988	-0.7988151854887441
0.3449548710589238	-0.816592800432722	-3.4760870689280723
0.8565506255670489	0.0429390856327217	-0.9027971488934452
0.30073372391737924	0.421583078157499	-3.2274124371279918
0.7468305862076583	-0.536059444087963	-2.2330509954268534
0.8431261983442132	0.106109611520483	-1.0792181342016214
0.8919855974944628	-0.978434019170375	-1.0855678318791102
0.11244220783065154	-0.125834905320295	-0.9420330252867698
0.7640025830852611	0.136677077682291	-1.9999072926871049
0.10429433234911382	-0.362996911824655	-0.8475901000719033
0.7368033955482234	0.999730581417431	-2.367114433102803
0.5298544813643005	0.955321378415376	-3.5714398387924082
0.18516486952018957	0.468853797745837	-2.0419838648241653
0.31157528923547656	0.867429018057018	-3.289110100739601
0.9035650616051456	-0.420591540091669	-0.38493987417769926
0.36721091900255304	-0.296232581483675	-3.642363792212647
0.42685497191282146	-0.891877690576926	-3.701342277077493
0.9412769346963724	-0.483242534782903	0.15536690255952576
0.6742907900169031	-0.576126772399762	-2.8708052930643255
0.49761383607604043	0.860774569792436	-3.683195363468936
0.14791815216957624	0.103123753679317	-1.4859031221177583
0.5143926907706097	0.88376695267634	-3.6397613056037685
0.7214733420171633	-0.430963985804546	-2.4577506161350073
0.4718238544893826	-0.7949497324433	-3.7374139269720175
0.46995891099082604	0.252296380222278	-3.8509169708041804
0.8612054373753291	0.782687706464495	-1.1960829536665372
0.9627636246611798	-0.796936940611331	0.0598842038695972
0.3995539313564163	-0.180731701272049	-3.7721545058183397
0.6493224219261766	-0.597355288254475	-3.057148879770184
0.620378505593057	-0.526494183467816	-3.260111497747992
0.537217978055743	-0.687042296420791	-3.6367962823425715
0.4969588179877666	0.717466844755392	-3.7299209878019104
0.817955321722848	0.896809125527508	-1.6848994746000698
0.038682548885422156	-0.718311665183904	0.12106212092489368
0.962874176955204	0.771462212970356	0.11990077803231516
0.8376540142863734	-0.651418664630186	-1.3498039573974931
0.5851943805230261	0.858583929904936	-3.388595152360093
0.2605847775104729	-0.651645044332084	-2.8913247053401
0.13733184091057826	-0.954604371267573	-1.591539973960323
0.6263450829933552	0.435439947084223	-3.22861522312412
0.669824439559468	-0.590357854209005	-2.9052544726640672
0.8477610744796834	-0.982584852161253	-1.4658446983585636
0.5326237503999728	-0.417433622067808	-3.7081389903245268
0.8043497524495703	0.420823924123355	-1.6101026206548963
0.206396726405374	-0.598740134799477	-2.3237660991576052
0.6856518917012953	-0.620493020591471	-2.7804427398388087
0.39152389213763583	-0.367741896274276	-3.730033295045465
0.8773240797346954	-0.811614870004697	-1.0556298146850622
0.6821864933148853	-0.218845705208912	-2.8002416383662325
0.12065918912372574	0.441114377351108	-1.1250469225235207
0.25146573403286904	0.923514889739934	-2.847607393659775
0.5012849348314465	-0.908405504580034	-3.6598680169121556
0.8668294502237304	-0.215177597068475	-0.794772981342036
0.8157490689236808	-0.971604328742893	-1.7312760053734495
0.762263807711933	0.660139324403369	-2.1136460312236034
0.75123650965717	0.228949179366223	-2.142416691945097
0.803395600727374	0.912562720637999	-1.8185231710841339
0.579547447024972	0.249245655393417	-3.5244962142615193
0.5759896323697624	0.044209897016719	-3.5509092818778782
0.4921244041447734	-0.369423857289263	-3.813711053981168
0.6063896453137247	0.577332934746865	-3.3398796882930917
0.5471901879262907	0.891968886854762	-3.53756775574124
0.7403261801228099	-0.984330258932176	-2.3417770679731063
0.6916034002202783	-0.346985651799558	-2.7220531834712234
0.3874417242733397	-0.482325254027734	-3.701146128964466
0.7846570021000797	-0.00559189703786954	-1.7679309482713708
0.5278722915155274	-0.564830380791666	-3.696102525201313
0.5201047704888296	-0.812572780677108	-3.649804349266653
0.6409047536437324	0.209140576075838	-3.133605783724088
0.8098586295370157	-0.254959374137279	-1.5044216931158172
0.7232998045938903	0.172725360625774	-2.4191922721291834
0.659804188149721	0.597658484588734	-2.98077915118049
0.6517557151715173	-0.00989652394625448	-3.051413165253631
0.28247253702784625	-0.474738079016923	-3.0790656076176113
0.6180979703556486	-0.357223422680797	-3.288497552882606
0.7793161265132367	-0.868990570381401	-2.0145641407802466
0.28032772492189123	0.274839528477624	-3.0624892031794713
0.029035902497586308	-0.407188209750332	0.40825284721612437
0.6601453218187452	-0.666563074213579	-2.9738604028666304
0.6260104496420269	0.058802275802594	-3.2434213449862974
0.239370921818554	-0.849690162001962	-2.7211203930684134
0.3674975831872147	-0.854115894689648	-3.567929839087185
0.916104688808787	0.698696695788742	-0.4746781387934581
0.6298534074788151	0.275630745260854	-3.2121921235614854
0.6188092141430339	0.704094737131259	-3.2450086558950026
0.7338282263888293	0.00522115573233001	-2.309844285708105
0.7657705410328325	-0.799607411442705	-2.116414114539816
0.8021758294732932	-0.682382196935752	-1.7338293990832658
0.254825349744885	-0.655134038294694	-2.8385532327771092
0.6928077640664594	-0.0577762939382192	-2.703363960838643
0.5476521016419874	-0.692320344459896	-3.5986810829734504
0.7611485158323927	0.890884447877412	-2.173171545479572
0.6436429989701894	-0.59043197096425	-3.0978605619835085
0.8148416631008876	-0.66476175595142	-1.5972649097366665
0.9076858419585675	0.048068635645132	-0.1872587266258066
0.9063856757239461	0.904317052364829	-0.8679699359680634
0.7853689695146181	0.794095949748484	-1.9385030780079462
0.5762789063121848	0.646493821969949	-3.4881081790527606
0.077710173656457	-0.36568360887685	-0.4091060233890526
0.14972504452282648	0.398736474779377	-1.547945774884111
0.24947216535778158	0.247812040984785	-2.7678163642972344
0.6880710648249279	0.954678786316018	-2.7353156754120302
0.06508633493332136	0.485515169609964	-0.23133080186520552
0.8153677857855117	0.872977597393435	-1.6971791748068785
0.8126486790272381	0.993629644508811	-1.7618964099760561
0.11283557361733597	0.99656213460706	-1.275143563094823
0.7187324549151808	0.348755758307964	-2.4755115155921397
0.4620932728776112	-0.911132835634869	-3.7063603285161224
0.6438785880648247	0.864895773160574	-3.0550515163059253
0.9222675020557152	0.52571736795297	-0.195496202180985
0.33265813852077947	-0.477120879898644	-3.443067230777317
0.18851753026185908	0.28326099653222	-2.061306811179153
0.6246598393028207	0.188659806080201	-3.250926193662522
0.49483436132119046	-0.850458964835974	-3.691705206277904
0.5930593525967279	0.975782680634188	-3.3092444634630667
0.9216889659663349	0.256779483965881	-0.018718853495234573
0.7608169288157175	0.368271127888499	-2.062599370262852
0.3114933943802885	0.828125843199543	-3.288723045546316
0.3669069600627198	0.77196163592157	-3.5782962621735788
0.5987444751352704	0.109059869405012	-3.421476813979048
0.09283119395236664	-0.684732347468509	-0.7781531771296958
0.8124968058622369	0.180751799293552	-1.4605697068680403
0.7701116692864048	-0.919807925129746	-2.102332970275263
0.2613237818372872	-0.686831060116752	-2.900533737368357
0.9452038265159519	0.967658315291227	-0.5887053767390771
0.7708525860636046	-0.460840529893014	-1.9783972388697957
0.8629344818022522	-0.259262034496678	-0.8581493105294098
0.7560209472161684	0.334060059741817	-2.1063600272168714
0.4243725333005915	0.951766411364813	-3.6834513151841386
0.47019468567016326	-0.617184544728541	-3.787978396833418
0.36272234841763384	-0.56859300006062	-3.591286280422315
0.6179593292378721	0.961101130545257	-3.1825699102880303
0.5172563950898861	0.674262716404719	-3.698936149195945
0.726232631121209	0.813493656636884	-2.4555900641989954
0.11849831536571083	-0.644323467818423	-1.1603893787744002
0.9494749387428475	0.344491991002537	0.4285398071325778
0.300271687171494	-0.785426464695051	-3.2144408503140105
0.4773673957800535	0.775857155204852	-3.738686669593549
0.6225852028258366	0.993729546853142	-3.1450402726424116
0.7193630917364836	0.548445215363573	-2.4897574409710916
0.8664549288776494	0.941738152745567	-1.2800554732880018
0.6646813562540224	0.257874833643726	-2.947832282350781
0.44129523011739286	-0.177475818651461	-3.8521887069920124
0.6285199902325042	-0.409466796135781	-3.2154978776783167
0.9545556196578239	0.420528541203238	0.471402515354052
0.39883931057936806	-0.955612333589882	-3.6422430049461254
0.35836968390340174	0.988351942729842	-3.518706361617135
0.6018693352626057	-0.553440855887652	-3.36964265145739
0.9048215164547884	-0.302100779477523	-0.2997168924049054
0.4927163124717149	-0.37497325389667	-3.811975817606417
0.30481046255172933	-0.281995919051	-3.263534573690522
0.8829546490290486	-0.841734821504525	-1.0288534371044598
0.31317989765859855	-0.145786759374646	-3.329864551395817
0.5698401603274131	-0.653203629996651	-3.5166567276477543
0.7125116109858626	-0.0806224087653711	-2.520262066560764
0.591413399756051	-0.709338962569851	-3.3984681749018617
0.35866681170130693	0.872594355586232	-3.530945546934462
0.4141490710302413	0.878772328152273	-3.68765856201585
0.812832060697798	-0.997637158304296	-1.7610789254183492
0.4859937441331034	0.136002944240531	-3.8452631719115193
0.8868815508350468	0.13239361066263	-0.5036221573792644
0.862349360328207	0.99596484654508	-1.3490550810848903
0.776788757187415	0.537142134690383	-1.9377502611014095
0.8927640358035765	-0.708887402142523	-0.7768996678258783
0.45728040462408953	0.993889074106133	-3.683090468088263
0.6431359615090805	0.783213955652983	-3.076789457537828
0.9428595234290491	-0.826233225339222	-0.3172720389217084
0.2002847154082337	0.240470574081724	-2.207422838427725
0.20954814303132213	0.583025889244736	-2.357455391873686
0.8433062358613211	0.426468134358703	-1.1654715216979985
0.9348588444029219	-0.992342094831186	-0.7262948074349311
0.38055141935447323	0.389399432427919	-3.68867826940124
0.808229206245214	0.831361251358883	-1.743194385308853
0.1984803893286474	-0.694361112554562	-2.251902912668028
0.6402091236295949	0.814918838927951	-3.089663035267864
0.5092391768031547	0.809182450663992	-3.677362196083522
0.5050297905554607	0.221650943854824	-3.806664980742151
0.7401871393657244	-0.609301229163387	-2.3087117132693984
0.794141804053832	-0.870781684699834	-1.8855306815363468
0.6156609504784033	0.989683215724079	-3.1853894319164056
0.6775908609064025	0.454468430274258	-2.843975242540506
0.9370465107237268	-0.427701095342735	0.13155977484108597
0.30746191645233634	-0.118824579475198	-3.287759428235017
0.9264175988778298	-0.506756331408581	-0.11385331795939663
0.6661593589279555	0.864103258648655	-2.906747780600848
0.28884422403094684	0.481362742742342	-3.131796350381969
0.6766249010239723	0.977258543462341	-2.809763368143645
0.4669967158196041	0.330658931168373	-3.8432878910833157
0.6878475847608709	0.565232013864043	-2.76185964740319
0.3293689700635216	0.55708977845054	-3.4162621897343275
0.7625030339221247	0.88680309982655	-2.161291985757665
0.8383705369015266	0.513902535816508	-1.2646011157252017
0.56289759702273	0.735471166226166	-3.5264835859729193
0.7934846624496663	-0.39050545726394	-1.720750283140368
0.11536546853387952	-0.778442532907868	-1.1758412724016842
0.8248322097899343	-0.813436659610682	-1.5784510040381339
0.7220504842231981	0.680377225146151	-2.480099992800022
0.17583720275812656	0.0733552178102412	-1.8802821626758555
0.6445298672649508	0.70328833541924	-3.07981325451371
0.7952398709794861	-0.302322492002311	-1.6803275225196135
0.9810596157051972	0.927340733793131	0.018181555726391116
0.1208499809499446	0.852265916022257	-1.2975646669882035
0.6171489827929473	-0.398137324377821	-3.2920430863824204
0.9100729281922356	0.757633816323161	-0.6266624662392235
0.1912925622597932	-0.266971450343202	-2.0956278560641866
0.8720281241147442	0.0304862026435639	-0.6973674930111562
0.22128077884161715	0.106686443620721	-2.4555301476522993
0.8874846084875124	-0.263883520646535	-0.531369467020793
0.9012185729197189	0.747060118355814	-0.7195757963335616
0.44104570116020086	0.709149390515607	-3.762817948623285
0.9412840195006469	-0.989702190038986	-0.665164267081646
0.8524368991339819	0.194242854836136	-0.975799132640496
0.5088893687738099	0.479993825551531	-3.7634473114588656
0.27300287898211656	0.488746364240978	-2.9971272385631527
0.7205863525017682	0.877518717066571	-2.5017795883008063
0.3066642267955488	-0.772352499681923	-3.2580919193166378
0.9146837229546692	-0.767396852959142	-0.583455683099587
0.5126922291649393	-0.940601316539315	-3.623396721110551
0.38331023442952844	0.289908937684099	-3.709420195300434
0.11044856673308995	-0.858624233119354	-1.1474091166970937
0.26650057383063747	-0.110066095587777	-2.9359360557730434
0.7837830871760726	0.645302988651183	-1.901844795060248
0.7036013861057437	-0.973549084965009	-2.6197170291977585
0.763824671723666	-0.69222496096687	-2.1072328827419384
0.9484547499305408	-0.910692465239785	-0.42633819626408775
0.3722424519376626	-0.275123194649494	-3.6662717144033876
0.929919183633123	0.831618324073102	-0.4950227885785787
0.29026070691332007	-0.761853554873985	-3.142009735531221
0.5501015509125375	0.261579340638267	-3.6617246416421336
0.8370285226755455	-0.70524694265472	-1.3901996541822608
0.4351638679868112	-0.106497240059785	-3.8497165914739253
0.32581870279260217	0.765223435795658	-3.378323027648213
0.5668750190604652	-0.774338053112815	-3.498453448795815
0.15110674790461318	-0.613106609584828	-1.6221800472672794
0.20678117988939237	-0.347990070319433	-2.295416735666203
0.6439793071730672	-0.793901001996921	-3.069302608628298
0.6223148189999803	0.734488924709212	-3.2179709605866704
0.7786373520139807	-0.857313761161976	-2.0175305226117564
0.539226729787128	0.0298845657247004	-3.7146414824515697
0.14054000475032602	0.126722124180403	-1.3776766264184002
0.7673186699240658	-0.375438766613811	-1.9965470573414035
0.02733295231056031	0.719662307727989	0.3151369743148705
0.2502472865810884	0.179283897280428	-2.7747424790957824
0.8731685751915267	-0.651343151863074	-0.9528846574315218
0.32779210104371054	0.113362399144242	-3.4321167060624638
0.8351171648149357	0.844390131756774	-1.499453955349933
0.4955972720772732	0.26187046065631	-3.821219726383021
0.6825821425275426	-0.362320512547062	-2.800378599203954
0.9394251539505065	-0.466626959077249	0.13868592285840972
0.6001567326310049	-0.443690182293974	-3.392995927896415
0.8568334017868963	-0.101171620197603	-0.9039176773124539
0.16454617019688617	0.0492677216253132	-1.7234461398425307
0.8336967006561922	0.909305710648183	-1.551023124266124
0.053027484701626985	0.507985813697781	-0.032007997396182146
0.5976715556317189	-0.979670377355257	-3.2846382389122852
0.6156143615247128	0.953523706603285	-3.198294691036127
0.5531656151373207	-0.846618075647255	-3.531319629755615
0.549414966406892	-0.886640597164984	-3.531396875919494
0.2548072747896476	0.262887604806583	-2.822199408283384
0.6726936103198718	-0.972908199743924	-2.837694346902677
0.39234213466955337	-0.869505005224133	-3.643779980897927
0.36220835929969086	-0.0199912720434201	-3.6309892664868757
0.9368308494770596	-0.95081611669088	-0.6388548371161052
0.3410726833235898	-0.647591873762521	-3.4745793351590293
0.42693475107998896	0.81984344009363	-3.720489867312753
0.9123754813675226	-0.969568699965203	-0.8971954884183225
0.32030775681823204	0.649136740816014	-3.352672629191933
0.0737594770275518	0.30568286442578	-0.3276673011210633
0.12344901855359844	0.804646753320368	-1.3091260460757639
0.887276294286815	-0.487919823862573	-0.6527828461800543
0.562217993969412	-0.92523239715635	-3.4677379133354784
0.7379467880143851	-0.971522338444816	-2.36135443766429
0.3859692690799836	0.396805632200506	-3.7076574614340942
0.7888839579174286	0.713800640309385	-1.8767743683030473
0.2734426955564738	-0.629672362895979	-3.003676180392163
0.49089494174104364	-0.331454217228581	-3.820765077028264
0.6536102251072937	-0.879560194041984	-2.988348234008775
0.9194750645117603	0.82270269476266	-0.6063032008923721
0.9081293075612419	0.626887561878154	-0.49738286917857544
0.5238545733347779	0.182235173357336	-3.7610288200048863
0.5953596672337556	-0.0797335509692851	-3.4423422995464197
0.4713553991696804	0.0570788482520852	-3.861918716712817
0.30890356643243094	0.464630890054469	-3.2863311567639055
0.4041796048754753	-0.761977454822376	-3.695721965744664
0.571867176062583	-0.502747026608241	-3.5358294513519772
0.21672804050871353	-0.287627273352391	-2.4091976360599974
0.3961452206098085	-0.866606326524632	-3.6539214645859563
0.6456874718193871	-0.0561203627755972	-3.0985526169683975
0.6438235983728438	-0.316324808187242	-3.1098032404379734
0.7425992671125842	0.345384093036834	-2.2437763079621154
0.6003618243222475	0.828567405396469	-3.3207494589317053
0.5760013423550429	0.568330318785421	-3.5048792359066825
0.09015824140538868	-0.740849297302059	-0.7640304747612793
0.7645006358360232	0.542598214565519	-2.062374182896635
0.2640861721622743	0.233983079418165	-2.9129911415399623
0.8964150128268443	-0.921130207408613	-0.9860889981569674
0.5705505544465297	0.780995345014221	-3.4804440619428094
0.46651333956622204	-0.365164672079421	-3.838745035666924
0.2693617370827379	0.450329394947091	-2.964024925009696
0.7091314873970929	0.953187724077082	-2.5825194885329434
0.5256049573243641	0.933115540075014	-3.5921581104887106
0.3786724221570549	0.673470807435936	-3.6391131400893424
0.26605889554122114	0.494254003429736	-2.9346071182586955
0.7003840999329053	0.542209740838592	-2.65575865440973
0.768552018867142	-0.940236322408305	-2.1174548656571073
0.7712196007643244	0.859446671610735	-2.0823369809151884
0.7345343319721344	-0.690393596528112	-2.3724909285089537
0.8477424609241891	0.639813599439785	-1.2323197234154772
0.503384894226471	0.154760307945979	-3.8148861605191167
0.5995162315464466	0.356781914107472	-3.4047134147127274
0.7918551166909323	0.736780834906655	-1.8570358007050403
0.21617050662904444	-0.230116675447387	-2.399590532753524
0.7592731917793079	-0.97732229444067	-2.1936236713435218
0.6007471358615615	0.401757555564392	-3.393369180721599
0.7502159588882968	0.453514218875293	-2.184872840898492
0.9238236442701016	-0.575307588751745	-0.22233435528635898
0.4685582224389068	0.673441545915904	-3.774474588379492
0.4489118765696796	0.335305772418759	-3.84177271904939
0.2161917102338642	-0.920183442921393	-2.5128537321509685
0.4630976024674363	-0.513641141589384	-3.813972604698877
0.704909001763515	-0.946814817913365	-2.6148033023686756
0.6825697536652507	-0.889262951559777	-2.786774112313911
0.784232950276725	-0.770812661527987	-1.9410548525040787
0.8336517303738014	0.781165540402147	-1.4732949333361343
0.46626082901785454	-0.776899032370919	-3.746219738309779
0.5397714725090916	0.175501655778072	-3.708124142589267
0.21134133677944308	0.528492719635524	-2.3697863594504973
0.47851740374932766	-0.795680241283946	-3.7314351344182093
0.400436915114014	-0.224367327552	-3.7717256603876135
0.8942003279300331	-0.88482875437833	-0.9643361293790921
0.345216749700896	-0.0623813555996991	-3.540471415347464
0.8861013951858362	0.0793046311287852	-0.5068343858642915
0.09109132384646892	-0.587671382387098	-0.7062349884584562
0.6831640347492397	-0.179275120581294	-2.7909566986689467
0.8511602237534931	-0.968635052215473	-1.4303794192640666
0.2548456604735619	-0.67596378926097	-2.8405325700654847
0.5441801175849754	-0.183025976321254	-3.690992129321804
0.2820246368244724	-0.904693646277926	-3.0902118031982764
0.3247569207584157	0.666916661091458	-3.379093097089403
0.9594823125998589	0.959051830725665	-0.41901190259559196
0.9153611912961956	-0.961422360345465	-0.8598791745276225
0.6177605155885589	0.803593295875309	-3.230161009341986
0.8122634253708455	-0.82898287982467	-1.7047965100122344
0.8421681486897258	-0.957984941599842	-1.5021761925928965
0.4544641167349257	-0.788659954908918	-3.745451772422109
0.6401991602455415	0.851165172943525	-3.0817431429419195
0.9278237465960951	0.8498335441182	-0.5517683448403836
0.19679798097310267	-0.665392990480836	-2.225072758134159
0.12451180782480831	0.234491439278209	-1.1437434774086794
0.7742276500794808	-0.897914444125942	-2.0644114250550665
0.3429651931685136	0.185101734755025	-3.5239080563352134
0.8733943212757976	-0.970731357352374	-1.240447779260089
0.2834624599386296	-0.970182226864078	-3.109699966235036
0.8547449409353178	0.0568541315014754	-0.9269591121469255
0.1520488201427811	-0.559699115960304	-1.619249629015649
0.41314278944585825	-0.270850695837697	-3.8004147017832555
0.7977053412330911	-0.301308846373264	-1.6525402796398685
0.1026478107619665	0.908477098514093	-1.061072340385681
0.6363754066374542	0.30935541536024	-3.1646262246016716
0.2402071235415178	-0.180415763739164	-2.669076367953341
0.18157636972649188	0.485565734059689	-1.9988387674659212
0.2588601333698298	0.534140662679479	-2.869373832596775
0.4915702900120025	-0.879687835327387	-3.687053793224547
0.8139526759303484	0.988450610345998	-1.7501506796128024
0.19070039158222943	0.869068657551187	-2.2167349284278206
0.5457274029539909	0.600110129670193	-3.62825028801959
0.5346954082057843	-0.0486366215697603	-3.7311409706351952
0.8720354515387219	-0.997882299181037	-1.2686755689520792
0.21964236651428953	-0.339167996075915	-2.446351797151129
0.9256123877861889	-0.772864816911238	-0.45379700553336394
0.27317390613751047	-0.70066034966807	-3.004242925301143
0.18320667664249482	-0.654913137574012	-2.0573255095386203
0.6829236191147061	-0.357122610653327	-2.7973692992852923
0.3926340733106531	0.593334267618464	-3.699474091953636
0.6345811596054944	-0.512656447500093	-3.166966970938715
0.5131592953711969	-0.690573728974516	-3.7045563916636812
0.8845854149497494	0.581544799154327	-0.7577735441087842
0.4916867834068895	-0.964442919478253	-3.6575557275677753
0.44999232004135914	0.308273895287083	-3.845640115898096
0.507549155854983	0.910371573481514	-3.646139309260591
0.5343686257927429	0.487615317296193	-3.690772345314887
0.5740633943292647	-0.953833142650576	-3.4067097630851775
0.6647599685566165	-0.718194708895437	-2.9360424697203267
0.43126998283524665	-0.924488334639367	-3.696830365369776
0.23086604146613557	-0.752475600760619	-2.618192380188241
0.5128740567137433	0.764490200351166	-3.683370290308071
0.5514918101398772	0.10459476114433	-3.6650277398472553
0.4890255307317434	-0.577834127972335	-3.779046483011594
0.8500905105464778	-0.875453925917696	-1.3797620444673333
0.706816024591543	0.728094006176769	-2.610943997714632
0.8361532079129751	-0.911354809351434	-1.5302423740866338
0.05869290687937658	0.290736894536768	-0.0657837063788788
0.5712548556122947	-0.429986246495855	-3.549143459393704
0.4304637641747084	0.424299305178591	-3.8120249245635023
0.18038703871998232	0.316043854958591	-1.9583317359218189
0.25408662182136893	0.432806979711832	-2.819088687994331
0.8965546996883541	-0.169457110606365	-0.37335393941366574
0.4104125968467737	0.538366374563773	-3.7563927746322814
0.5465275052609341	0.962153241766104	-3.5139299719495622
0.9477228737659973	0.766403237089962	-0.13088607287991397
0.6236005428101823	0.243963565630571	-3.256695179566348
0.905895464913301	-0.90708263175036	-0.8765742091401677
0.4567635319717332	-0.450094734183699	-3.826446220282216
0.6162673965081239	-0.914892367248393	-3.207421307262065
0.6377981510873209	0.842970889013892	-3.0988426353045426
0.5357924784446995	-0.997962724549408	-3.536981403401846
0.7500976234112613	0.488514518690982	-2.192466050162463
0.9560820808112702	-0.980293978213936	-0.5085080255926125
0.9370714096616201	0.805260004526804	-0.3564596453101913
0.6332192807495348	-0.572041109295877	-3.1710961497445274
0.5082700339102281	0.200064606739599	-3.8011510549562257
0.0897081840438449	0.313659361522445	-0.5978806348296275
0.37452520483971635	-0.876618616439817	-3.5894225130695796
0.7080305073173344	-0.839423709597615	-2.601279700450953
0.6073958258180748	-0.00838821328600255	-3.3687032794024003
0.6269964375664671	0.585508895251744	-3.210904361287945
0.14588158842322754	-0.466688473918287	-1.5074684370892715
0.5147211428265601	-0.821841097986587	-3.6603717843214434
0.6737086457666073	-0.563473446709797	-2.8755343152211035
0.05089004513037147	-0.73106880146433	-0.09864071466878767
0.8527110729890847	-0.64827155727913	-1.1829847009185062
0.7805101875012386	0.992942226378157	-2.023789745541563
0.7560875746151845	0.855710714405785	-2.210851782714458
0.13343418869059046	-0.336778575855743	-1.296448332716054
0.2510182853621729	0.12934861053456	-2.782178224767858
0.19550016218754712	0.567013955160318	-2.1884988693757714
0.21922956579586794	0.688184269960362	-2.4841624992029083
0.8109784415754362	0.966991228761324	-1.7700157104024616
0.8518891358553747	0.833350131152169	-1.3308667305877488
0.4457155377947943	-0.960925254786105	-3.6937679595745463
0.25602716775643275	0.720642569405912	-2.8556900919130297
0.8979473657493917	0.378206691595071	-0.4384101973588982
0.8307046664455237	-0.909412834624475	-1.577724692277169
0.47225399314313743	-0.937529814400363	-3.6912108138394397
0.00837097297999545	0.602983012652217	0.6093042942495278
0.8242201391423434	-0.966005623925276	-1.6583749051301067
0.11743075171661592	0.917438125230153	-1.287557051146738
0.96761230677592	-0.620598823457059	0.5143765587996845
0.32401414895096564	-0.839316001991069	-3.3638318505546527
0.8451952604429115	0.774013379804617	-1.3530097742821388
0.5575392073718723	0.506236599898083	-3.5998172413265945
0.20557290854410243	0.457571683560521	-2.292602174488641
0.2546824738017261	-0.197369133081021	-2.820126651837103
0.8033962146611067	-0.327032095619059	-1.5944907677387672
0.6823669714550173	0.773435536334345	-2.801472374705314
0.20838136177134417	-0.0642160972338045	-2.300755652486371
0.8882984513312547	0.997474757507102	-1.1314434568549268
0.7594711899289928	-0.0792878277357686	-2.045163766777949
0.5674009457204521	-0.811340077707313	-3.4849994796025197
0.43495716188476163	-0.93193583854997	-3.697510366858041
0.94429241290194	-0.619807311923443	0.048312743422612214
0.1922646474646989	-0.893176441866558	-2.2442239986642005
0.5322480776233646	-0.0182746314391472	-3.7399152168088694
0.5242664907415658	-0.351141561710673	-3.7435552251864586
0.7285026316198125	0.760049076294962	-2.4328038344382206
0.6639781889075576	0.860322900280118	-2.922481322594533
0.6877842876646445	-0.0614897911179558	-2.748501016307367
0.9184046630555787	0.833791460923531	-0.6358364233794823
0.19777627921506277	0.865266997992434	-2.2956976659706356
0.948977911848238	-0.719201207611232	-0.025605425552704224
0.3165128980803106	-0.988136567341081	-3.322179866109848
0.20172694795869314	-0.598529740311109	-2.269080073854736
0.308411969783262	0.885529521177065	-3.2696019952493267
0.188940173676693	0.123312674044472	-2.0565323642531728
0.015035381146277987	0.992596365417825	0.368283947809814
0.5199662119053762	0.93305901285102	-3.607738986421675
0.6231395726201377	-0.976043490457505	-3.148015578773645
0.7273014575015342	-0.461081376322981	-2.406703908566245
0.4326766559993268	0.734099409661903	-3.7492628542708575
0.7323425301995837	0.963606349786608	-2.4053741165401847
0.4016730502725892	-0.836146879349096	-3.6734284702402933
0.6773525939690915	0.403829024527964	-2.8451805299897748
0.6629392828126973	0.829973868877341	-2.936564201519001
0.5229704499335862	0.958036746176816	-3.5903681434928103
0.4845306889246573	-0.0494363087265854	-3.8501846130078845
0.5470319865898213	-0.266379948585365	-3.6736914689154636
0.9691197231264894	0.987127732153467	-0.3933444813918647
0.8855227391003244	0.644399274227832	-0.800398188343603
0.14269590409703195	-0.617424202693362	-1.5054214895636668
0.6216536979397451	0.0532358732791483	-3.2737832777711393
0.21585307024657707	-0.928785002947898	-2.5124322186857624
0.950320409726793	0.118109398275263	0.55264722376615
0.0523806801324495	0.0240512951901398	0.07385888163402105
0.6519271007152911	-0.745982350389773	-3.0235911450811273
0.666860554537997	-0.0559471862231174	-2.9290087295190466
0.5891814414355943	0.59343797764298	-3.433513974102778
0.539318727400725	0.433718622465133	-3.68270022607012
0.021131433488578308	-0.230147832742582	0.564895373884806
0.44513278586910365	0.557682153577161	-3.801439033755612
0.5389453642321801	-0.192117626298451	-3.710141319575811
0.7424082746150933	-0.874413982431452	-2.3265723936357934
0.6824285744040668	-0.64429961308281	-2.80597668814433
0.9413206290882795	0.700965925179328	-0.11906488839909057
0.00793170589397463	-0.201556687884735	0.6858011181539311
0.6835578883146607	-0.302942607264156	-2.7904270229677666
0.3789603052057107	-0.697832733475181	-3.6358246284253615
0.32303545510698317	-0.360617563761165	-3.3901888932576867
0.6143431904106313	0.495464137742688	-3.301584201677518
0.28234076117752727	-0.786687242457226	-3.0827483187686795
0.7326909441800029	-0.765538844439525	-2.397890500341913
0.4227525408379093	-0.839923273085201	-3.7100494641045607
0.8854618402069412	-0.947735227734593	-1.1153259745631974
0.06892961035842639	-0.700663606378914	-0.39188291471057035
0.6992105575109536	-0.355608936234152	-2.654982492037743
0.7364656682600003	-0.203568288854392	-2.290747996733358
0.9380873856197182	-0.88508022614373	-0.4953883652694411
0.9065538344647588	-0.949746070240767	-0.9258369391213563
0.774151895135592	-0.989272695226707	-2.074804850812613
0.6617056324728863	-0.283891268823707	-2.9719169953537787
0.13034627002466911	0.217969655647875	-1.2315542349020743
0.41655080804595346	-0.467235774398111	-3.7818298819140437
0.845723262817934	-0.609465689371983	-1.2352503695049766
0.6212679811318401	-0.900859968723777	-3.1832098518759353
0.77144014542897	0.0197912447651884	-1.9144241059715608
0.8781043071914962	0.898623646795441	-1.1355321576090869
0.9176637866009537	-0.979190857981828	-0.8616841125870747
0.28500564818006136	-0.874674249555554	-3.1091410465423346
0.4769924691113626	-0.65109073653006	-3.774509745159099
0.8634910562022672	-0.593787326598672	-1.0216695843614219
0.34380794202870046	0.827517930424994	-3.469425968829668
0.7110339084454115	-0.130230729253567	-2.5356011542001795
0.07841135653054629	-0.750520604437911	-0.5777210200415983
0.9259581930140512	0.865750390162413	-0.60076448053435
0.9726441169078218	0.751035566747076	0.3789624931729405
0.7744872821575228	0.885390410344116	-2.0597519212191813
0.7728836602965484	0.010695936263729	-1.8985456103691905
0.14785771322725993	-0.260226932316918	-1.4986969068596248
0.5998828765488236	0.685175476685304	-3.358300521586558
0.3774745216617449	-0.252344034220726	-3.689861488040305
0.578287061420656	0.0618717007907948	-3.5386079261968897
0.49638981070560634	0.286861079545039	-3.8170615515220643
0.7402799408578349	0.790655999893756	-2.3362413910977584
0.30509698942943836	-0.898161178013715	-3.2489634763081336
0.4982994283409573	0.172163899460327	-3.8238056557793216
0.5245165372345989	0.972261150340713	-3.5807686911962158
0.4992623629617124	-0.139389910856311	-3.8239509187519145
0.4129876325459998	-0.216987335695778	-3.804759050630648
0.23325333633161383	-0.401020572353803	-2.602431700484163
0.771920968242587	-0.0939093077864651	-1.9115697965816432
0.4928475434463413	-0.99973456413422	-3.643570368829184
0.409148073584604	0.968158363504544	-3.6592121454292563
0.28677102880456196	0.523087630947823	-3.11428373857954
0.787912757952677	0.575708900355669	-1.836546158487558
0.8043273768933991	-0.0579570130985576	-1.5443006257136405
0.2424457952419383	0.865141743895167	-2.7534350473698055
0.6074884220800236	-0.979175236813723	-3.23362425957389
0.7860534491507584	-0.3496534543139	-1.7917737834647145
0.5849546310287176	-0.361013453590661	-3.486803557971685
0.05803750488641173	0.296353448377677	-0.0556800816593432
0.8314509904400188	0.871575352837363	-1.5500814079368341
0.4711033885194495	-0.979386911136636	-3.678776701338661
0.2705412822647829	0.297061819410019	-2.9740461825607913
0.64963335136309	-0.118606266339975	-3.067853563275103
0.49815586479309915	-0.727999008145019	-3.724911972811647
0.37533240188816686	0.0587367258281384	-3.690143952903854
0.259319602657047	0.942703337590961	-2.918757145985248
0.6320224020602312	0.125265310710421	-3.1999337754719113
0.6814577902384551	0.631197062552634	-2.8137710341137256
0.5796298167812401	-0.846552858191544	-3.4189028368794627
0.2764074958601556	-0.209298714151705	-3.0279834182658143
0.3906416594291521	0.120303915251976	-3.7467862569268156
0.729647081743177	0.896540800767117	-2.4298880914415966
0.07044337035411496	-0.437765762507412	-0.30665422885140936
0.6134259250959725	-0.585453387214906	-3.296564663710121
0.2814317426092365	0.72822921990112	-3.072936636770544
0.2090044598923225	-0.249646222801048	-2.3150689470379584
0.7359141428568714	0.830797421330252	-2.376945978452431
0.9396726265291341	-0.2993568273361	0.2691009199147112
0.915325983507925	0.674567445729624	-0.4552529808186762
0.4920687069155264	0.485577384939587	-3.7942310750720076
0.7220674629696985	0.969080141931389	-2.483224865276206
0.4641760537181773	0.181449606687828	-3.8591172069325714
0.6075251085943668	0.0333349016460098	-3.3677881175211457
0.6258017871438136	-0.242195892079333	-3.2415641545455323
0.8289220334220296	-0.945922839850126	-1.6106609903389006
0.45493238284387166	0.932332585453351	-3.702002659113568
0.6823651801272067	0.34864095721858	-2.8018562309349844
0.4264277152656527	-0.0897125909729707	-3.8380738373616117
0.6304735580229429	0.865485851943543	-3.1386223714268624
0.4864420176536306	-0.63647582681571	-3.768152105882701
0.9162302909021591	0.921047153315396	-0.7939740457803367
0.662919462072301	0.205594082185275	-2.9619786523056586
0.36585853544824576	-0.0526560239551566	-3.6481011490104795
0.9223224442919052	0.49605178514812	-0.16729165623561115
0.25959821891272516	0.585720439844712	-2.87847008950019
0.6660062453610694	-0.504857603242528	-2.936629534049185
0.8994475697586036	-0.289283892422948	-0.37230169994681006
0.8527908120539609	-0.987725340982951	-1.425681314771473
0.7986751199096137	-0.667921071713334	-1.7626125213339692
0.7096418578678628	0.848207883764696	-2.5883971690960754
0.6666297047926928	0.806187975459466	-2.9127506278616626
0.8498052815591033	0.891869197780805	-1.3941907938446234
0.12042157286482234	0.946103650717506	-1.3496681213677477
0.6470394309596282	0.894786630040204	-3.0274730098484284
0.8849071663655387	0.964848176563824	-1.1356673887701203
0.9347951800066324	0.910605516734645	-0.5830501178686873
0.4544123497449562	0.967453907047812	-3.6916099069904362
0.773863609627861	0.956118005603291	-2.0754172319100452
0.8251028652706333	-0.782323832332335	-1.5579267264227523
0.7828597245691614	0.700445933298346	-1.9297996070720436
0.9354181722708625	-0.545100673760674	-0.008866802144273768
0.786715035785426	-0.343691968478353	-1.7832757110853725
0.6375731199455196	0.772895589951703	-3.114873207043284
0.9423756047909948	-0.336547489803196	0.29617591244939206
0.08638352273751682	0.517382956263801	-0.6016346400551593
0.9160625239111981	-0.32531909826545	-0.14174740687967383
0.8687023906180495	0.939790814741918	-1.2585394977710789
0.7913298437948878	-0.678228799786042	-1.8395782544458354
0.3641287215019026	0.836759709660903	-3.5575051758321887
0.5870679741419036	-0.0621167240478924	-3.4906176503915347
0.5490800548730241	0.699381726606369	-3.5914674223755423
0.7317064209810287	-0.915668117940172	-2.413218209840269
0.7154879603237757	-0.130880965009736	-2.49308972876919
0.07788369510912772	-0.882727244928949	-0.6510743279367212
0.2692353098885034	-0.22040701142298	-2.9618549359056616
0.7144043540113301	0.443620173141677	-2.524181764439159
0.7976421932512491	-0.92355533305465	-1.871230259565725
0.6599453842767471	-0.981282595407957	-2.9202117675481762
0.4707970351744162	-0.956756971462838	-3.6862409665424076
0.7024761645435295	-0.669499961744006	-2.6445188421192967
0.938306320349825	-0.959126416685984	-0.6398527547719289
0.1868137063869122	0.466880443155156	-2.062678292984935
0.9044395421960076	-0.765546855838061	-0.7041293412070554
0.6520023395368575	0.490866868445024	-3.0435986300194235
0.09033081351836557	0.227937104057998	-0.5924406689332123
0.2343347867837068	-0.41545720436895	-2.615006817757949
0.4785264553175361	0.690000924687825	-3.762656791023146
0.9210837973206512	0.364073321830604	-0.08598463533486832
0.2666762658013975	0.177737525864996	-2.9376258133845234
0.09245441138943344	-0.922381799344319	-0.9126947204581958
0.6549276481423604	0.84627714266025	-2.9866353957176908
0.7091021172571494	0.989423775978201	-2.5764255178021154
0.6108020820020749	-0.417885977349465	-3.3309765550977115
0.7761199395351078	-0.419402728285984	-1.9138740289418512
0.31380999631199064	-0.923031436938071	-3.303560684535935
0.4315645837701843	0.267551946921748	-3.833804436683983
0.326140542089226	-0.514154094098198	-3.3997374325862304
0.8563225468326237	-0.768248813831926	-1.2346970804790658
0.6107769545097219	-0.696622208245055	-3.29418761281363
0.6049741257361689	-0.299816613493566	-3.3756012816337564
0.8999945057091333	-0.982782141088702	-1.0200569072756547
0.6739315233503452	0.650776806131236	-2.871823517896589
0.41257606387000717	-0.0868710498589211	-3.810902540213657
0.915099364986108	-0.893497002078505	-0.7638022322049131
0.24980001132564214	-0.836147659405637	-2.8150630642847174
0.5657245577794129	-0.569900974000184	-3.552605507019665
0.6273276702279903	-0.676862282224635	-3.1966740586152134
0.7914285666830853	-0.320592713113341	-1.7265313333180676
0.3731441178019938	0.982226844934711	-3.5704796111164456
0.5882709268362087	-0.451379673276945	-3.459208391040429
0.509210174005442	-0.136073169757157	-3.8029521273071634
0.8227190255388567	-0.759997671364248	-1.5685231432855806
0.71794506178836	-0.900804898089583	-2.5213374148592798
0.4683106946979661	0.473239369658665	-3.8201236721432448
0.7094188202260151	-0.719388600549118	-2.589303202999532
0.7497132769476746	0.00411353636282627	-2.1466702058390674
0.6458877036077815	-0.146244643694657	-3.0966191666142255
0.07916810575611648	-0.643954936988317	-0.5351343073813436
0.48253410641872807	-0.902928134167088	-3.691850965401658
0.3831687278049727	-0.701808536227859	-3.649489050784472
0.12470132430458016	0.595351807945433	-1.2348617630160297
0.7592580086598619	-0.548373276828608	-2.1152793925752533
0.4186759908688857	-0.816538709254093	-3.710438178904949
0.6992004682673326	0.0378182109426573	-2.6447652850489143
0.958799684158904	0.81745284880601	-0.05800509103943431
0.44394141535201415	-0.945705190862375	-3.697701739679193
0.44685973741582996	0.835469513187894	-3.7305713949339956
0.23760308109227118	-0.221340350317344	-2.641874149788282
0.452677081751423	-0.165381107941878	-3.8597682233449495
0.5736173607392089	0.853477315024608	-3.4441672672822246
0.26501341553673713	-0.396863481764047	-2.9231765885204695
0.8793221709390011	-0.769838457165407	-0.992345738472477
0.24229928682511664	0.185830633227214	-2.691573753363158
0.703347030258498	-0.105026034925164	-2.6072654368963115
0.6494118878252872	-0.566649162752722	-3.058653806461043
0.4918065491632924	0.476452721419222	-3.796371760276536
0.4024041492586336	-0.108230499429975	-3.7839957948325327
0.36746640603246256	-0.319517445419953	-3.6415242810979684
0.1444083233188971	0.953679105952479	-1.6859865384922335
0.6330427302807079	0.865446406700843	-3.1229314248976694
0.5158214601700274	0.254380572761991	-3.777934488410746
0.15590078264703486	0.405562763551423	-1.6371027328747925
0.4477516382442775	0.631142713721189	-3.7861075454586213
0.7457807142796773	-0.918861510425555	-2.3011803102827755
0.40683828759746354	-0.467432591950026	-3.7601576934417227
0.5677368040762503	0.238102443108564	-3.584857317675979
0.6074028124649617	0.800442317798325	-3.290089883200117
0.7842967359483137	-0.762918045106155	-1.9377681698837843
0.6472360582281885	0.958643020510478	-3.0085094152880663
0.8809765624890095	0.993274485115895	-1.1906647259164211
0.8580562511720061	-0.542283932633147	-1.0514517826849885
0.44165669028863275	0.885323803344584	-3.714186174696773
0.6767764475160521	0.226564747235639	-2.8468482930087724
0.42802474492171516	0.497644234372988	-3.7961279357499436
0.5595354548499745	0.541598878394321	-3.5850347895878336
0.5052810118669561	-0.531694058535023	-3.761027132140894
0.3348641761263078	0.588252512815737	-3.4460329679451007
0.8376521237850871	-0.707039501875871	-1.384802820569316
0.8044753153805617	-0.614626569465484	-1.6811418150202517
0.46009053328403227	-0.171090113733118	-3.860416322407684
0.7470542302100018	0.55353473192133	-2.234217647702889
0.09413263775668293	0.0774479880847276	-0.6402870774343673
0.7744725558909032	0.901496703534561	-2.062966505458835
0.0681604171155851	0.86242214030943	-0.475500046476854
0.7300078412749657	-0.790728028876493	-2.42285196623975
0.5178449819069821	-0.226900138697416	-3.774951919621836
0.623249236512711	-0.594108253349217	-3.2340750182868745
0.8000499439960855	-0.156104824198746	-1.6017068471968197
0.5869271515457702	-0.850503828071661	-3.3827457032161816
0.40213047240323946	-0.843539030916925	-3.6728018617604596
0.5771129463665157	-0.509032600184465	-3.5093047256673526
0.3102816613807061	-0.326235557333353	-3.3027760216558026
0.6905629546054546	-0.497889543471508	-2.7371878251152735
0.8877164488305942	0.951033798377008	-1.0982245974071743
0.8889815886682128	0.191006866485797	-0.48724031954862285
0.5728768466460666	0.801927575826557	-3.4637690540862094
0.529420234649225	-0.36411627120805	-3.7260277209555266
0.5864095820247582	0.511416587262949	-3.4612577772776785
0.9588087294352312	0.270418886972812	0.678475519442977
0.14207008908034385	0.744975169924747	-1.545885541174822
0.6808526107732328	0.928599640216693	-2.7917582549557625
0.9166781599666921	0.281058821544963	-0.10968874161645818
0.5106463426475191	-0.981906538893217	-3.6132913702519462
0.2149047585267559	-0.800645111583409	-2.462965147875069
0.1868071861729349	0.160560586038925	-2.030305525336653
0.5814206407617103	-0.224176543249281	-3.5160642656721435
0.24464274124395527	0.209858402698446	-2.7168498601021085
0.6683603890495557	0.45294361648812	-2.9185413961276736
0.9432875084670865	0.900027911680748	-0.46454040264709395
0.6737564666354698	0.989110316835644	-2.8261321682567573
0.8256557595313103	-0.0459915453902656	-1.2903322257799976
0.33403338126113113	-0.981021758085849	-3.413714016129538
0.4273439903648413	-0.0445520836627597	-3.8406767694822754
0.9604171058219021	0.879995778270971	-0.1880150424026037
0.33161272016258003	-0.459019238796479	-3.4381830333975634
0.8207374097393191	-0.990671918629958	-1.6944722560504148
0.6415465216476196	-0.086457933960717	-3.129974242419703
0.3418097840252214	0.787499067009251	-3.4634756756230534
0.0089301668810815	-0.787789636524277	0.5442269620475276
0.36714442175110407	-0.983543547248281	-3.5506377060794523
0.6791709803962628	0.783074713822076	-2.8245416869752167
0.7764651858120704	0.750941614898833	-2.0064733905434573
0.27667253148133586	0.719993615204904	-3.0341968663203955
0.24621397772512718	-0.779734911071308	-2.772605049556041
0.5927195415707649	0.655944564892814	-3.4030282559180924
0.44661404585437126	0.935158923750336	-3.70125860574334
0.8845486416032253	-0.602974763179053	-0.7759924087751163
0.5934796707311558	0.492322933124145	-3.425469249700688
0.7560766863078214	-0.850046808747368	-2.2101127640714173
0.6914862866053543	-0.658175607926116	-2.7338331988672873
0.5875090663869286	0.557669081781951	-3.4483699224186166
0.7692202191942439	0.801523712321165	-2.086269155256735
0.9711245835956835	0.997579182528997	-0.4008399977630989
0.6301632997072704	-0.529792492911459	-3.1955751723455554
0.8917109518164943	0.256455494888619	-0.46951708157505573
0.7942368146570697	-0.343941450410026	-1.7008000155236647
0.9568096543517793	0.298409883970265	0.6156598870219009
0.5261170276845868	0.901077154128072	-3.6024301642472127
0.10821209824521048	0.669486526069532	-1.013720459950362
0.7842957360049719	0.881619671138307	-1.9746734563758737
0.8542991653699895	-0.889401783003098	-1.3508466667318557
0.598404459098658	0.606529407194756	-3.3811116731542006
0.6601051219529706	-0.947092348272815	-2.9287931824075097
0.7528324937232921	0.332228897079617	-2.1387425707239434
0.8360614869358108	-0.85319479655957	-1.4961310464216535
0.855620479657677	0.982128966261676	-1.3991876495415607
0.7277347302663865	-0.801387038553652	-2.442519658774077
0.5175022632955076	-0.714298493681826	-3.687095467332028
0.14580366903856465	0.927289188822834	-1.688777261831018
0.44834640719562924	0.694497900021801	-3.7704231546662323
0.7465217186367992	0.995795503605576	-2.2927023777648072
0.18536753001777714	0.17558690903285	-2.0122129371627637
0.9168646856902032	0.718029970568644	-0.4895649316158088
0.5692215950041885	0.459840221265666	-3.554812956268442
0.23365846338664686	0.691092439652942	-2.6361601867727433
0.27211046863873295	-0.0592289002218799	-2.9889301567783932
0.7541700266084447	-0.352099204684191	-2.128081738081817
0.5146297046321903	-0.765255438390758	-3.67892426551208
0.5485117394149551	0.956774571218907	-3.50880660804877
0.28233195977466197	0.294318398303514	-3.079829115023172
0.4039189251588537	-0.731708972929764	-3.7018663268658547
0.8170547847876628	0.493022345310559	-1.4953764921458834
0.5089124725998385	0.621127445744891	-3.732676558797319
0.31660431865699484	0.319838836326196	-3.348369591932126
0.708869962646531	0.304564861383754	-2.564309060070372
0.1680243287280702	-0.350467994357095	-1.7963735410719404
0.6697267997484531	-0.87624620147691	-2.8797856461267326
0.7988512478729337	-0.382371137091348	-1.6596124007647441
0.26541027327553335	0.893808281276138	-2.9592864002835126
0.7408603884756869	-0.0555385269670975	-2.2389248129260144
0.7454672050059176	-0.801073185798698	-2.293355717775354
0.07539465637924339	0.918363848992705	-0.6349484957569951
0.3873970918399204	0.556140185551272	-3.6893949667297075
0.35757665529105664	0.860472091640468	-3.527928929277736
0.8964636716127625	-0.603095477936391	-0.6262442641258026
0.6631612799423462	0.341789836386964	-2.9602356851114036
0.799938109662353	0.316333125742648	-1.630844505602373
0.08416692025097142	-0.740353395298715	-0.6666448042057289
0.6609485251133927	-0.919660057145307	-2.930234597906909
0.6741604798418545	0.616427929796393	-2.8710913890848038
0.3644959359021673	-0.872397090842262	-3.5540058528566214
0.716329542157009	-0.874996360896231	-2.535198999966396
0.6432463039081668	0.455283923338174	-3.109339487995949
0.49530848989915277	-0.573739534957999	-3.7704602100766147
0.8017798832077414	-0.597300647444081	-1.701862723091428
0.3885905424441836	0.334347965309207	-3.723988977105409
0.2822735890170899	0.784197933340178	-3.082091868187066
0.09135540342447078	0.49635046454759	-0.6759466549850931
0.4278838259385289	-0.969072746329403	-3.6825559152303105
0.5175529314194501	0.740024995483434	-3.6793796972807393
0.6337345091644857	-0.407017410793358	-3.1794994743297735
0.5697860717961066	0.29667922646385	-3.5704607815126064
0.7821892642534278	-0.550615056252202	-1.8868107812473074
0.3008256096023149	-0.69149503538782	-3.2191651145428395
0.7834274019616649	0.281846748722462	-1.8068921245099547
0.5111104784516892	-0.131516872755628	-3.798620463151284
0.5755160746106054	-0.404537402614758	-3.531338524420637
0.5937892757098212	-0.93035849647902	-3.322033079895086
0.94511298285871	0.968527610338652	-0.5913461360788838
0.9146359942541791	-0.315954740039919	-0.15879388450136545
0.8163927110017255	0.707715378690363	-1.6032818581589956
0.4250927646454003	-0.327567437121078	-3.8174995966351486
0.2935479595339357	0.150589543589708	-3.176960567608918
0.3872004265061302	-0.701832402217588	-3.6624857253393768
0.7989669695089425	0.646152410090754	-1.7506681870580802
0.45531647013251997	0.310637886816774	-3.846982901044413
0.3789024336287561	-0.309416582156906	-3.6907130939177937
0.919012053242476	-0.0582243920267514	-0.009306126506928197
0.782052556098264	-0.843897071761028	-1.9839241223417443
0.5819024268473196	-0.248015083897908	-3.5120507016150198
0.9024713116766667	-0.854071392576403	-0.8406957268242008
0.5001028816687701	0.21276388990082	-3.8174585282964175
0.8039061282273336	0.896136581246707	-1.808463241532059
0.3055292006379648	-0.446871089120065	-3.2625127833725127
0.7020302944246966	0.369626077208792	-2.6307166367934185
0.8765618218399418	-0.728630895433115	-0.9827134648356742
0.29363486731524285	0.350397158572613	-3.1736912051893427
0.7231596764149996	-0.37750560927534	-2.436391643484326
0.9745944836671181	0.469543952097672	0.9240801460343033
0.2928503189712455	-0.58342462887624	-3.161775407497797
0.19599853036085735	-0.730888974233	-2.2324593030809745
0.8615480824193501	-0.913304448235638	-1.3023929100375873
0.4978503945053147	-0.585149390489443	-3.763341505439499
0.5049994122275319	0.603996651314159	-3.7452705337026977
0.6158840966748895	0.568856786582014	-3.2836185288045026
0.052184083775248	-0.388818365086126	0.022088442410556686
0.18263017206863202	-0.871453710888035	-2.123446449353166
0.6536725441783043	0.449256756387371	-3.0325039898476343
0.5117028761812813	-0.921139869637439	-3.632810453178349
0.19362853622559395	-0.101378585868861	-2.116469515329051
0.6171734147367671	-0.970872818859421	-3.1835982410564547
0.282006646956541	0.181011493734046	-3.0781462484604725
0.4256862416979111	-0.279170480352853	-3.8238970270973436
0.9168605217267176	-0.723387682479344	-0.4966606707204927
0.5036781600882067	0.774686448153852	-3.700251792824743
0.37885340360763203	-0.996483475222394	-3.5861325979558796
0.7878448626263118	0.480246225790037	-1.806660155988648
0.38295784640826425	0.414239287129055	-3.694648533901973
0.42339392949706145	0.405077766219144	-3.804225359169261
0.6433562390979584	0.441483668076762	-3.1091700959733513
0.46931880863951975	0.298355270833398	-3.8462722469761945
0.10324229671626686	-0.567992220963644	-0.893617008949203
0.5736841517766627	-0.131016943180253	-3.5608028778329244
0.48107674885945817	-0.930398343713412	-3.6843672143287276
0.7730674473447896	0.980226598459258	-2.0832930234542437
0.8535440329120211	-0.926132720654903	-1.384005493587531
0.440103525274753	0.258019786377623	-3.8444335849194955
0.21603484749091667	0.784219624283638	-2.470807489413751
0.7040877388696778	0.725624971088753	-2.633059374425118
0.5590541555141199	-0.672347875775605	-3.5590080426769983
0.7014392231713227	-0.0338827563575748	-2.624008727118521
0.6153488408750256	-0.250582021713595	-3.3118848906869727
0.41933881647876714	0.106807273540298	-3.824711950057492
0.9359839442727734	0.996789354677415	-0.7221720972544388
0.8499220156893188	0.957659514268657	-1.435187522146916
0.8266887522049726	-0.909033937333967	-1.6131874925597307
0.8059528330330755	-0.7603244134663	-1.731958668989025
0.7310310023613313	-0.0888012533192213	-2.3393108232324136
0.2546636549415702	-0.358688528703322	-2.822616801939092
0.3120207864519327	-0.832884752882545	-3.291997079915452
0.22847308032866526	0.2317747482217	-2.5413735888766653
0.42136923909979596	0.816213131798041	-3.7142563169586973
0.15741298983408217	-0.969868210591963	-1.8641868640101857
0.1354594710570101	-0.386789437404119	-1.3366634790838046
0.9317796295837518	-0.959742912172082	-0.7041157311678711
0.7760487733216157	0.189385823267812	-1.8743324522745848
0.5637016886026964	0.61892970393346	-3.551576394912233
0.8666261728487351	0.240661124191224	-0.8045264994075766
0.8222647892296151	-0.623478514713085	-1.4987915876584064
0.890298768907156	0.865285251065848	-0.9804528264678559
0.19218429537158171	-0.565595697704102	-2.1477212838888136
0.4943885469765858	-0.395673874170816	-3.806187182723487
0.5260865026106137	-0.149752444602359	-3.7561170198046563
0.8542246029235987	-0.265151967687581	-0.971296573647745
0.6716950984969079	0.864867293037436	-2.868040767595524
0.7714778853079027	0.252997006189433	-1.9319111280862107
0.5323722046240387	-0.209244244308829	-3.7320227703471702
0.840147347488264	-0.812173392834717	-1.4299906467662016
0.09836432542852093	-0.612457903350837	-0.8338614688646255
0.6274017839890494	0.500605579107827	-3.2165850806830143
0.6639711839379555	0.551046096688696	-2.9512853292043335
0.5527351709715244	-0.47332232498032	-3.625224090287915
0.2276136206770801	0.825240496682626	-2.600926137743041
0.8671588708048704	0.978161314883643	-1.2988673735166203
0.5047975190960604	0.46687039779199	-3.774773826675791
0.48798200856323476	0.849014974264034	-3.7027719258622684
0.5825168863632885	0.22432631353556	-3.510152538781653
0.9690082729823258	-0.669380298421282	0.4620917448160022
0.2106433876349631	-0.481733614181836	-2.355491203447914
0.3035442391553677	0.523226183565658	-3.2445585865212663
0.06131504568485783	-0.74125213914453	-0.28443448161975965
0.6704962779766434	0.668716514709248	-2.8971112775433387
0.15034553332273215	-0.429511560644138	-1.5630853389320625
0.8686499998019646	-0.479411720829012	-0.8846394685905228
0.7970360933721738	-0.731200487089395	-1.8050888176912985
0.5008086855040148	-0.716601020996024	-3.7234575758740833
0.5961489978684242	0.278834035154825	-3.4300365571176656
0.4821081724175154	0.71017948125182	-3.7533055693126784
0.8129843289697268	0.235988444700341	-1.4643528583374437
0.41356080741747075	0.847592640504549	-3.6942440630943794
0.31276054121222846	0.105574710518756	-3.3275451868043673
0.19073367444024555	-0.218026095597966	-2.0847762905275338
0.6975428174130344	-0.526564790903945	-2.679205691568727
0.37503045173830796	0.662593978684259	-3.6276262855082226
0.41179588738358147	0.0976912102648581	-3.80872626942037
0.3269305523563777	-0.673614412322862	-3.391708968495217
0.8288919890618338	-0.876110046148972	-1.5760881105376083
0.8408768299132194	0.914822688842365	-1.4900666017278181
0.1877205780562969	-0.158145317177173	-2.042139909458643
0.7476490211027578	-0.691879211915239	-2.2556355698666506
0.4644228389204015	0.0734225952606445	-3.8644192740982253
0.504304153915078	0.17806434355845	-3.811492777798839
0.6442062446325286	0.541009487070843	-3.0976031870712335
0.8412951726158157	-0.299537466336966	-1.1423556008201943
0.15740113427540628	-0.727287333755169	-1.7478277379702554
0.001443605413339323	0.578708258271234	0.4952278232660217
0.846218631618005	-0.979975195870007	-1.477753163459617
0.6464800775073294	0.268976530930511	-3.090789078948636
0.070920535253944	-0.308980220336133	-0.2799590193444812
0.17592541676247153	0.301026762564232	-1.897163446986789
0.871491566527781	0.998105586664347	-1.273357408572113
0.07063448778932395	-0.675232420339579	-0.4075224406614499
0.4837202117468247	0.759743826548544	-3.736841113284916
0.3142233928692812	-0.200984505362783	-3.336015491268993
0.6895885098984665	-0.511827020157703	-2.7458824607956958
0.16536433384759444	-0.676677174941751	-1.8354263427170896
0.6411423704630342	-0.770866322559831	-3.092048259135265
0.19104961760224512	-0.927539061368678	-2.2449806642069157
0.5545455501255814	-0.998262744099534	-3.4705656595381296
0.49599912171118726	-0.634389720120059	-3.7544745146219958
0.8096719141716611	-0.391812660622144	-1.5417149036539908
0.7686267059484896	-0.842135874785523	-2.1010187598483117
0.8492271249760612	-0.937243552323939	-1.4294320409208972
0.9192797178767657	0.78347613856218	-0.5497305124298907
0.4488277038987854	0.10616450189399	-3.861288387309191
0.6104411782589184	0.914891869368765	-3.2398295696229726
0.5697946478022768	-0.965591115571962	-3.420933536987763
0.01904202420407274	-0.748335680204182	0.4349664502967038
0.7149191870483386	0.636778820237181	-2.537524377765545
0.7877672985780799	0.782811199472633	-1.912552837482572
0.5649975608727738	-0.577993921682546	-3.5542879755311656
0.7320251777684573	-0.998634653949353	-2.4036747256882225
0.7833668581565176	-0.711634308959521	-1.9288069916493007
0.14871640597673852	-0.65705848703619	-1.6037823008756624
0.3283578066153464	0.747701856219096	-3.3942820468065955
0.45527385254633934	0.907433302382578	-3.709534001946672
0.8121963675083399	-0.985243473999955	-1.7640278118522381
0.7970010248136826	-0.524423135196272	-1.7242872805688623
0.8050161212843412	0.903436530198264	-1.8013550200124615
0.2598156892216628	0.963085599256572	-2.927363341493164
0.2907143677786903	0.555234849461475	-3.1455215376982015
0.8339885993663894	-0.200893079350027	-1.2069476194795064
0.5597794108775815	0.773166929845141	-3.5286398233954053
0.9430884412128385	-0.958675798718572	-0.5915412684680788
0.23986140109898887	-0.687577822276226	-2.6979918410051336
0.1400327812465186	0.7372035482975	-1.5140102860030071
0.7667360631483208	-0.697448083252871	-2.081454555485382
0.2675712187533407	-0.856788593797045	-2.9714794382175596
0.7114435473879756	0.313049975567523	-2.5409865977724513
0.2433337422767687	0.464851067528287	-2.712578848384231
0.461533091059233	0.0544744853898468	-3.8654151566147736
0.2960131292308919	0.317257689806276	-3.1936993362249013
0.3832982887724901	0.0292803226073306	-3.7224205282823557
0.4076490640992411	0.808529445983766	-3.6925009708432417
0.40417916474709387	-0.859932446952344	-3.6735470175947396
0.9115408980584514	0.975560837454864	-0.911661578647569
0.8909604836048168	-0.111794417225928	-0.4422511381247479
0.5013250550337718	-0.623355951662871	-3.747786477437695
0.7403381961684196	-0.0970062020650947	-2.2455029297391342
0.37366802767247204	0.738204353786351	-3.609660596712985
0.3242731191287254	-0.50647239945953	-3.3884515274648224
0.921222489280677	-0.982023746513575	-0.8336180707853417
0.7007137921601281	-0.879367545983568	-2.6546439796629304
0.22146291724921074	-0.577496038855358	-2.4906730142813465
0.31943996575031525	0.536276154930287	-3.354873211112958
0.254668251344718	0.541038456403687	-2.82942637272322
0.7978179296446947	0.9333910652551	-1.8723303276104537
0.44550683977878414	-0.544801755426347	-3.804380926121228
0.519020534290149	-0.563441953667332	-3.7215424486876354
0.6888152659617636	-0.348706152228706	-2.746425468866463
0.5938326585578181	-0.802133976696859	-3.3624173102787904
0.5254781275054776	0.498166156782216	-3.7167456194672517
0.27398771140707495	0.515953342660907	-3.0060904398414974
0.1777614663901909	0.525716168307475	-1.9573591749939998
0.515490660799571	0.605886177723379	-3.7208690845631067
0.4935853636920305	-0.608238988361655	-3.7650341638699802
0.9029260785903166	0.793217823126354	-0.7566156395320021
0.7463494675220195	-0.412047654377065	-2.216127913441876
0.43841111367165636	-0.903843119905999	-3.7073230487484943
0.6443905194612374	0.456773943952491	-3.1009784876215867
0.06830488910364073	0.82939993731405	-0.45636378730820865
0.6400822941564162	0.664000328552615	-3.114836037218282
0.34387069421623884	-0.547001813516744	-3.5008186893688977
0.49961335440763904	-0.958291778588416	-3.6454697205146043
0.279963971602021	-0.892092127446883	-3.0733565512222674
0.013399504057671765	-0.0967815594330403	0.6679948280272423
0.5249415721040708	0.343152950537466	-3.742566268688147
0.7172356597725275	-0.787819217609132	-2.5279828160566993
0.41825733762168155	0.13563744704996	-3.821274772145591
0.9312888110757315	-0.809743241816254	-0.44024964825692253
0.667575751962162	0.864942361800546	-2.896782339190134
0.6948415594041971	0.945500552240249	-2.6886326207982885
0.7908583721036786	0.268296390744381	-1.7224537452829636
0.46201404256861117	-0.614246023231711	-3.7918312106956993
0.15882873715536003	-0.814248019830844	-1.8024606440489992
0.4424201146513117	0.472540761504228	-3.8163858129449615
0.5500654154654089	-0.177163978718346	-3.6677774740161615
0.863224018701026	0.634770900199156	-1.0545912454914328
0.7844335586644937	0.856283180247367	-1.9665109680555843
0.8229631724760543	-0.101443517834999	-1.326577106254221
0.6150238741417429	-0.824621329192687	-3.2407126437472513
0.8028050895549581	0.443390333625813	-1.6343151375299734
0.9554274685034008	0.91958805322102	-0.36195126545372386
0.21802841459556735	0.305762254936494	-2.425489868663647
0.2168626092222577	0.876464807203241	-2.5053337529864264
0.8585220258987227	0.926484505709589	-1.3396707974927566
0.28702034254474573	-0.341030177614099	-3.1192719708500016
0.5233875280173276	-0.185119112273201	-3.7622411267417224
0.31546275740676843	-0.171074901683315	-3.3458088023019443
0.4280126092139087	0.340361712468895	-3.820490085082793
0.16138978712423088	0.704673109262563	-1.7925193296392448
0.7152191556494457	0.539111764660922	-2.5258628661061766
0.7679996149154108	-0.873292012270281	-2.1126762551655145
0.8829701907261919	0.888433403872765	-1.0784509344741915
0.5547752239897731	0.343819831744288	-3.634249693394499
0.7047402295254485	0.788358687774477	-2.6282713661056345
0.7152390219483614	-0.343718790600439	-2.5078654372094205
0.6648579748816903	0.325836370739032	-2.946613036555615
0.5727721343894313	-0.240212216349182	-3.55995020320499
0.8448134079708508	0.645914304673098	-1.2685659749707419
0.2610703605203743	0.229226489924134	-2.883757340188899
0.5656216897077421	0.758270208642759	-3.5084948996057337
0.5496874262707451	-0.911525135554277	-3.521379446896239
0.842983463497684	0.995236404795748	-1.5107790413891138
0.21269436534325423	-0.327934773032213	-2.364435925517526
0.7899332678266652	-0.855168047131754	-1.917639191069508
0.31347115317391794	0.986822429092108	-3.304808100058493
0.6785689231452087	-0.135174093373858	-2.8301951387142394
0.45959581707727126	-0.670326752879929	-3.7781132740916576
0.21986327213386184	-0.876365069023438	-2.536179492560369
0.7012684369312525	0.697900196962106	-2.6553148165237133
0.20489072593149799	0.777441305780781	-2.3471833788947483
0.3961473146444218	-0.95522488391253	-3.6364522351258084
0.7815794424691308	0.51801673623999	-1.8832005453787117
0.1379081166457375	0.832155293053894	-1.5293419137174868
0.41521489460050387	-0.763657459621137	-3.71753996113404
0.6715773967260316	0.905290404924112	-2.861264363241263
0.6812673849535297	0.371711187711986	-2.811750775640539
0.8697504077756861	0.374032814818627	-0.8146201644069117
0.3098066926802219	-0.658337969278917	-3.283019266306854
0.16600793896409452	0.969722265892881	-1.9711302957106362
0.5977768320725331	-0.493313159481991	-3.4011120751422825
0.2616846385081398	0.793607859137992	-2.9139636078491047
0.07674955577555927	0.0134044349156387	-0.3455483427537337
0.3661756002302166	-0.690301545365261	-3.5882069917016053
0.6475180056417192	-0.865699224503816	-3.031390783246884
0.5860752780521985	-0.971816833583856	-3.3447123721598877
0.4042196519658524	0.442343082331237	-3.7574190014997417
0.570783153099327	-0.0875387310543981	-3.5767186931581394
0.22611338080185855	-0.2902464693565	-2.517270429969163
0.754366092162843	0.279133006240018	-2.1157749176469873
0.17071913946425674	-0.959019278762121	-2.0225951912457667
0.8148995643052541	0.873034071608643	-1.701425242656157
0.5184497366146493	-0.942455853219504	-3.608287088404619
0.83914446453927	0.525101628540332	-1.261480312079151
0.14661111862974022	0.834256518194882	-1.649634437940602
0.3128114664442167	-0.713416659391574	-3.3006290180009765
0.4049433462335248	0.682560237094637	-3.7149523545505927
0.26130470168084463	-0.274599747296856	-2.886407141152765
0.9799094594590692	0.972625733827662	-0.20775158105584343
0.5592087963885154	0.475702544373856	-3.597685166296314
0.5348640723169096	-0.407447364088041	-3.7021443675561874
0.6867116747780335	0.911323386900391	-2.7533504047075894
0.5490271907376537	-0.78896495049989	-3.5656619706434323
0.5771436371141125	0.727322871521809	-3.4649300572098722
0.931964962413293	0.954223855899252	-0.6928999898448699
0.6277744995754195	0.669260065489245	-3.1949717946036453
0.6648293323664826	0.222997328366673	-2.9464723865668745
0.701337586566093	-0.0250236450475382	-2.6249138997144006
0.7576678759947175	-0.974686148103715	-2.206422401740058
0.9347840452032846	0.567808694157649	-0.04450859904267047
0.9592070067703854	-0.810725751209046	-0.03552981177602172
0.17992552815106225	-0.824037008723116	-2.071914497205357
0.7133955568966609	-0.179809349559762	-2.514998183074833
0.7563042591062775	-0.966846361317192	-2.217374938322043
0.8533759300418089	0.256547091232528	-0.9794968338098435
0.8554767176368407	0.614465758178413	-1.1285320258645977
0.11105147198495513	-0.443912784159461	-0.9760921185975711
0.667389071262792	0.934069827736201	-2.883463885332978
0.7103594704376743	-0.530397840466155	-2.5681725036010046
0.7569184954874786	-0.842351948922786	-2.201762909790395
0.5379949735168201	-0.783651632545214	-3.6059866814102337
0.23257335671886878	-0.927429642525154	-2.676854062368769
0.5953289154618502	-0.146676072886703	-3.4409322601357557
0.8140559905872435	0.434825169051016	-1.5066736557211435
0.9117582454177787	0.0494379769221135	-0.12424777944882819
0.9062900104138373	0.695984320012732	-0.5975719131942904
0.2643042937223692	-0.700632033415289	-2.92802988662545
0.1946810657387733	-0.125348049527631	-2.1307772687728233
0.4379327103033359	-0.986408543758208	-3.684681729087394
0.8000929961777591	-0.411312174205935	-1.6541508380189716
0.7008052760010907	0.358574216337671	-2.641056976107394
0.7890628903313698	-0.523472254800591	-1.8073404429885136
0.41721447983220966	-0.0933506919679221	-3.820891618377324
0.20389889976882772	-0.284975989337411	-2.2552317774923702
0.9217639322197816	-0.083951197319198	0.03272892371078998
0.43289629731530416	0.0520434445116443	-3.8485371571002363
0.32019167869280174	-0.515743395156664	-3.361234157916495
0.27896952120162494	-0.613059932490671	-3.049966088230821
0.46389289186126575	-0.584423604568424	-3.7984321902370928
0.16316343967530195	-0.848245501641139	-1.8737221711659264
0.3730041657163813	-0.962836472134611	-3.572234150734355
0.3659450169204719	0.687154731977965	-3.587741968805088
0.3131976078908357	0.840138306003888	-3.299267240617642
0.6514811645011958	-0.0443406974140529	-3.053549467065615
0.4829547916074109	-0.53881333146845	-3.795378659050479
0.6494711969632885	-0.864210712651483	-3.0190000438271714
0.21625793512630725	-0.572479304893498	-2.432098549849522
0.24763523590361294	0.821476025214757	-2.792735096947864
0.1409887243842657	0.174008290737306	-1.3879838272387597
0.8241798527494277	-0.736646240855636	-1.540731671126843
0.8308300287896395	0.989581194412914	-1.6103242076080284
0.7686127729874587	0.839398952420937	-2.1005426898067907
0.609317455312623	0.911345042492907	-3.247152534720825
0.8852961502451354	-0.961017808085482	-1.128917856153098
0.6655422710008627	-0.677789930024841	-2.9334945539753434
0.5470261467443616	-0.588513984443379	-3.625942458853132
0.9867282278702741	-0.303519403488981	1.5880091877589577
0.6644015685188519	0.902091503007991	-2.911095207059196
0.12386193448626381	-0.391912820829705	-1.1621592489968067
0.13333989152207257	0.360076491421027	-1.2994643330619653
0.615420340372126	0.729633008610788	-3.2603823632558857
0.3305703101616528	-0.479311660355012	-3.4301458662371402
0.8281798453767277	-0.249032210959546	-1.287506340364232
0.7024062375436393	0.98573971433603	-2.625969097568292
0.40722616012370266	-0.965633397814152	-3.6564693535194563
0.3268851089078237	-0.875387725686353	-3.378546357146688
0.6115633936608981	-0.479148970981388	-3.320574157715943
0.050808294504424464	0.902472343925915	-0.20429021956267682
0.7066304020180564	-0.131058598698723	-2.5771888390075524
0.4783036345669999	0.442480816605617	-3.81892574482655
0.49923990303757004	0.2694625766155	-3.8139013600874074
0.614039603416583	0.984168883135795	-3.1963039610540065
0.5318817920413131	0.923634711762572	-3.5770407100006456
0.8127919496031244	0.209007578341627	-1.4616495422490103
0.7783148700466765	0.0288579698263046	-1.8388943078092543
0.7025973870710376	0.104066260703311	-2.6141938107464435
0.5147206419808804	-0.827948966899301	-3.658321138135902
0.8393563036602041	-0.994827497533703	-1.540880508582496
0.43613630111531326	0.283310569962851	-3.837774049619774
0.8004701860872074	0.286962351274594	-1.6183565840471854
0.34305714451696134	0.739228780065414	-3.4748988485256898
0.20944955071907997	0.617040256600217	-2.362208283394892
0.7005092921286918	0.898031944105352	-2.654174590717317
0.7716312099983947	0.836865451505383	-2.073657529500477
0.5723676130818477	-0.507050497633626	-3.5327552757298912
0.7855754305038278	-0.241580580638072	-1.7765620755350082
0.3045038263936722	0.939349128544106	-3.2474072958442064
0.3801004465297161	0.313445785505273	-3.695021441318923
0.39492656640584894	0.963717687449406	-3.6314841221359164
0.7026338337128594	0.484470875341896	-2.632686593597428
0.24971711822619655	-0.802224741502631	-2.8086145926780834
0.6744609723663121	0.887409686055809	-2.8446442939467307
0.713635084387993	0.862273759876733	-2.5567229424705427
0.4353357170898729	0.386659223593831	-3.8237656013993746
0.39265789221465913	-0.735557392515429	-3.6720719727247233
0.4773299118224082	-0.512982204999264	-3.806386055611616
0.8170300202432731	-0.350302599430328	-1.4454105967524884
0.895420141276495	-0.0140688083184673	-0.3690446993261261
0.2878789929114831	-0.930245702114327	-3.1355229582530875
0.5673131846448188	-0.785581331408607	-3.493237400570187
0.9255982463361276	-0.491704102095522	-0.11275754632611719
0.6827285607065436	0.763088257045255	-2.7994048068749393
0.430541728746809	-0.993193233233474	-3.678841125953245
0.21247439558546632	-0.686093143672756	-2.4096603113592683
0.7618494084287764	-0.37472242594794	-2.053115602436545
0.5996161099100108	-0.297375099649504	-3.4083324506258927
0.5792730195923651	-0.63008863984756	-3.4770446179045633
0.8461817602853168	0.995971792106649	-1.4843502340237376
0.6047181195690363	-0.172195757758505	-3.3829734793267705
0.549063012759288	0.89032463599959	-3.5313659887712605
0.4399442514941744	-0.879314895893032	-3.715092534484286
0.04585013164256517	-0.486848774793446	0.09973687785232112
0.16100969201640852	-0.858814691551843	-1.8511038896757799
0.029383640471677738	0.391348189695748	0.4070181221035441
0.6101670320118255	-0.330196613158433	-3.3411936220022436
0.40732501266178545	-0.376715079579294	-3.7745503257113175
0.5166873909396281	-0.896728928065638	-3.62943909345232
0.9000797339538895	-0.718585466645234	-0.7000441049665802
0.4460050107735223	0.943367489221704	-3.6987920334833384
0.7836231862980644	0.227088990245568	-1.7959579778991557
0.8427438101170789	-0.525736862925603	-1.219964909159197
0.20435933192343025	0.728835626159561	-2.328276222886676
0.34817904333791294	0.538086429751261	-3.5245664388294906
0.03093991358975562	0.987256025764518	0.09133305204786311
0.3012429671245576	0.351876442681441	-3.2338104469366975
0.3567790158705624	0.194127246284337	-3.5988690113685946
0.4657759834679803	-0.326433648078011	-3.8442625852397057
0.3600922974802363	0.978588572542234	-3.5258384486944534
0.6000133633433058	-0.480562018035619	-3.389765999498326
0.8657447511246876	-0.440066454150792	-0.898581374920016
0.48340097823049333	-0.249596590982431	-3.839937347472082
0.5056069589329083	-0.638296435810606	-3.73544428191183
0.9027569438310589	-0.95975072633076	-0.9721730989096437
0.6241085907462542	0.989793380359342	-3.137698337987295
0.6546927450249178	0.884784117284147	-2.980010202493755
0.31246821431046334	-0.349252355540361	-3.3176194751088213
0.5936065418141006	0.893534091139166	-3.3355846958859283
0.24017899520477054	0.906583842579361	-2.742306911095275
0.712347678369298	-0.673893090193039	-2.562329229544204
0.6263512695613142	-0.310220325569563	-3.2353156295768306
0.3024919440609656	-0.594243928181037	-3.234044858642097
0.33616555241699636	0.890398957604837	-3.4267438832076613
0.3760471523456459	0.524829572698762	-3.65336693464632
0.15583666547610595	0.709173280117658	-1.72003768468942
0.841861489999578	-0.990906355659942	-1.5186507466223897
0.5762329960295458	0.226630983171722	-3.5432027976586458
0.7550245406241709	-0.812544747369957	-2.2130150835745215
0.8473197748721282	-0.264274800642289	-1.0576663437317733
0.4816456510006685	0.594863710853926	-3.784070318267608
0.8556802403233925	0.986025710831504	-1.400547612776627
0.04617446521081666	0.673746790110562	0.013691288439709697
0.8590000356202245	-0.879515285896268	-1.2991863940003359
0.7738068083411002	-0.598423280149071	-1.9853641402994013
0.5745202829850731	0.680191999333295	-3.4888406856846514
0.5729421088039811	0.729205155392219	-3.483975900554677
0.715572717092821	0.457660893626664	-2.5148250143571422
0.27405630779641305	-0.767172948182022	-3.015566790927222
0.8101418089304574	-0.811683528510925	-1.7163203373378864
0.11068097493796128	0.568527997461668	-1.0107403184560986
0.5767383645833313	0.344832822079247	-3.531457959400948
0.8783787321139893	-0.778526925011528	-1.0112580407269198
0.9232255790582605	0.933950216902115	-0.7446949454547858
0.7634894277933412	-0.30084742110565	-2.023761094985652
0.7198969004213355	-0.26665447600599	-2.4579828763810387
0.49363575070469295	0.27436460691695	-3.8232013950010435
0.37091414004943524	-0.905906894293367	-3.572715546517605
0.5976231171146531	0.366604141746871	-3.4150514202896405
0.5386399965062953	0.445801915322575	-3.683212157957151
0.6041595326511426	-0.480926800941821	-3.365372930198989
0.44093783792575836	-0.517620767385767	-3.8067242786098525
0.6369705315970577	0.813182178263579	-3.1107087587338085
0.8869803279291818	-0.823563839826451	-0.9671992425184751
0.3431238886108782	0.717197337084664	-3.477677059488321
0.6234829989045407	-0.770511463934612	-3.2035683119509373
0.6604393482744106	-0.881332278394265	-2.942423303107193
0.33584848041370124	0.166262373001818	-3.482023802208707
0.834291109165012	0.601020728329557	-1.3568644311639253
0.5614514891559143	-0.726499021478147	-3.535013114702943
0.8065540940677645	0.541099769694059	-1.628943471530484
0.6532453460200416	-0.821926097847925	-3.002551823229595
0.9450658749751403	0.635192794865947	0.04013336459887019
0.8109147048229703	0.913246521723846	-1.7535306954392182
0.6700369747882621	0.7512904710363	-2.8946036666745774
0.45018492772984664	-0.953852034082272	-3.696074114407863
0.43644853799304345	0.95657642777505	-3.691773820090549
0.4779473919102327	0.770532331261248	-3.739762435027493
0.750267747097484	0.906348956181702	-2.2643501343908023
0.49769912528996435	0.882085293731166	-3.6757189723113672
0.08520309569654114	-0.229114728478324	-0.5068815894107652
0.9532611452251445	-0.144024645143877	0.608740750019548
0.8252361098336449	-0.985008260945942	-1.655658493669152
0.33956814908673294	-0.442729466241243	-3.4868713242716844
0.5088071973219814	0.602987513999745	-3.7373525976963373
0.8579945467502227	-0.75032110424558	-1.202766970190132
0.20438688948107755	0.558310918133218	-2.2932507468175753
0.9314899515744688	0.672377280425415	-0.2263832067932105
0.4686976207785284	0.776035922907377	-3.745199444250095
0.17678191525501266	-0.429384722300548	-1.9264354010720888
0.5457433165257943	-0.52573090301614	-3.6434423239880473
0.8060622190738257	0.965673668378799	-1.8108012726551348
0.5399418876760175	0.360780707407358	-3.6906311678461488
0.6190100648743256	0.0114921449398557	-3.2920700790458777
0.23284227144807684	0.377438018543206	-2.5965539541405347
0.7453948034173736	-0.22488248445995	-2.2020752070775687
0.5890443338349534	-0.982789176457644	-3.3263429689250357
0.044675523811186245	0.761868020733748	-0.007552015704814617
0.5805603798090881	-0.955184014229792	-3.3767974793879647
0.5374516207212574	0.97610284943319	-3.539756214709335
0.2531922768922338	0.371696684223867	-2.8083382548757103
0.08396754045374824	0.890370304695493	-0.7553741689697936
0.1847316138800696	-0.494965079834514	-2.041022795225102
0.750782130355515	0.842172255417178	-2.253798217875317
0.6367410381329108	-0.835020975186128	-3.1073338357477063
0.5781628017282088	-0.84698284669924	-3.4255897559539488
0.8291195600096012	-0.940212947448236	-1.6064851758787895
0.65714865863666	-0.323481060366933	-3.007935775728533
0.5136840033233676	0.503563859075076	-3.7476333566362174
0.7366902131421351	0.78157659121051	-2.365688858265862
0.43859403391555657	-0.921710440688325	-3.702417041751669
0.37404561565904504	-0.874602749212554	-3.5881250253975288
0.451003326014659	0.722717783746406	-3.7636661198247148
0.5795859618988104	0.908472907504635	-3.398257794012856
0.7341650204302202	-0.768624988932075	-2.385697418922972
0.9388436574908893	-0.289671526889447	0.2593798872842986
0.8483705811556344	-0.212973096120344	-1.031385164375704
0.24081922367858144	0.792712035510358	-2.7236799548898647
0.4858783867360946	-0.814276033018124	-3.717035712352646
0.23094847833678664	-0.171186833423544	-2.5673114430203348
0.4529323749125601	-0.132792445906502	-3.861732743272257
0.8559828057697573	0.714690602398857	-1.196019488146327
0.8967970960641859	0.392531279312862	-0.46282825997705224
0.5261867625046053	0.635876667870092	-3.684528146419838
0.9821492314257796	0.96260219597262	-0.1238122291843526
0.7348836519278039	-0.999742395797083	-2.3817703752560666
0.03345717538583278	-0.665251722117889	0.23785103496891158
0.32381022204310694	0.983279367359665	-3.3617627868509925
0.2016991913017862	-0.563669359893192	-2.262360881024001
0.26682545235198907	0.0269455496366215	-2.9389892823712835
0.707626867694737	-0.860997497104217	-2.6033926077478617
0.6683237743093011	0.366251023196038	-2.918752358040374
0.7892368186870592	0.602681402168564	-1.832463717896747
0.6275235327794267	-0.628257286801698	-3.202283945419606
0.5663959253668023	0.56894474782254	-3.549760414774658
0.8952846460012578	0.850801672754029	-0.9120328212067305
0.20326785115472137	-0.788106441236048	-2.332044207756508
0.3844018204189162	0.96322594113641	-3.6060163224972914
0.6117537099884492	0.902138643017	-3.2367016384482956
0.42600100648488715	-0.210200413895525	-3.830669439329724
0.7068911832926745	0.208101507799159	-2.577519940651781
0.7472794754966146	0.900588266889123	-2.2883572085752997
0.7772137602239224	0.147217702174044	-1.857344708702745
0.4440826669344076	0.746150972059085	-3.7547644491162058
0.016557337753417087	-0.469052133766975	0.5735149780717083
0.6698199729375709	0.883302256114157	-2.877800984013281
0.7119150489764542	0.993807358267259	-2.5549196521017716
0.8221433412303689	-0.848643229900743	-1.62317754332522
0.95829993991508	-0.601715769329454	0.3358885007716296
0.9472376037471986	0.980771739822401	-0.5949037067073673
0.1134330671311678	-0.654416073208948	-1.0875176596864995
0.810493820639217	-0.740145562835124	-1.6782664543458536
0.7127752198971962	0.789886241604452	-2.5641494075297757
0.668762587042368	-0.788006797585258	-2.899907532318574
0.3082404320377158	-0.789587781520833	-3.2682676795442305
0.35230155139327174	0.073934740369811	-3.5795708862625197
0.9488354461051561	-0.424455233606813	0.35157820369140763
0.5593049521572906	0.00608429793532632	-3.6325229137895065
0.6356818574266137	0.116432849854859	-3.1733847111467544
0.8293601846491738	0.397396623586118	-1.3180944890355555
0.11187575375549429	-0.0910931709847661	-0.9306727379164823
0.2003374810352882	0.0810342449847664	-2.2012804477026693
0.37477369886152934	-0.863064428831208	-3.5924401042762737
0.4948390889601662	0.162280567174954	-3.8306112925206586
0.3377803800639279	-0.986193007106091	-3.4316201175387087
0.330065823322159	-0.361757348383845	-3.4357329906677747
0.5010123717376324	-0.203901552905332	-3.8163658754768837
0.6532561570801101	0.101870736181794	-3.0394767745494744
0.7662825144559764	-0.86031360084515	-2.1249128489682367
0.7186956087780186	0.860130221315523	-2.5170539356050616
0.8167735127032926	0.841096536206196	-1.668960091399684
0.5678385366024562	0.368413480342982	-3.5728400606697868
0.4468946346675998	0.88933425055047	-3.714731816037983
0.6183754366547297	0.035188889417383	-3.2963031843348483
0.6998286129009048	0.563725673597717	-2.6616901783634077
0.6866735431159536	0.363733797039923	-2.765450069522562
0.16339602014093266	0.756539776127136	-1.8380531354512444
0.9224810062243799	-0.875614152030393	-0.6563855052302595
0.0832800894106683	-0.880591892779107	-0.7376429622768127
0.5202926776908958	0.813908045368332	-3.648861654075431
0.6832154669180125	-0.643375546036005	-2.799781402672124
0.7759341887881862	-0.973889187670699	-2.059854417946737
0.3038306855031283	-0.617798828000797	-3.242869799856136
0.4294927711435405	-0.835091393578012	-3.719299906304442
0.7119476665349685	-0.36795017317896	-2.5403291874292
0.7067005808396265	0.750476126671117	-2.612427488800552
0.6967558432552335	-0.975084614445152	-2.668969233543071
0.834581954377884	-0.648320534341947	-1.3809498123129291
0.593675455947402	0.601980782156027	-3.4079263979353467
0.7145558585372022	-0.961041037578009	-2.5408764785500675
0.5611114404825759	0.721557998577728	-3.537775568630933
0.5414849103262354	-0.250563381765319	-3.69642166367319
0.5719688052356496	0.828762231499655	-3.4595166945956555
0.2867064709050806	-0.449115641501002	-3.114794856540313
0.8580157573180335	0.086531462763978	-0.8869973110696778
0.9105193587207888	0.860961413641051	-0.7642414226742551
0.8067784608418108	-0.629078160416218	-1.6636093055918242
0.3399054323700785	-0.83659121841779	-3.449336178577447
0.6432912899192963	-0.77857788247922	-3.0765916177734516
0.19788149030648572	-0.0633721382110647	-2.169924931920046
0.002850769630924347	0.100967693556993	0.6177100661029931
0.47085814926979114	0.545573363097646	-3.8041796554203438
0.04142834668230118	0.422432940734181	0.1970879228138859
0.5462929626633386	-0.67309042465295	-3.60871336020829
0.2683073554839162	-0.353895801403778	-2.9535122966448855
0.07369019161346299	0.627761459776711	-0.4359561747147274
0.48752307849879384	0.0959631326245043	-3.845025696715837
0.7432768895366532	-0.46344289711611	-2.2545526739145143
0.10746839180167875	-0.832473639696881	-1.0867501276785179
0.4091568185333338	0.736774909746277	-3.7122564522791426
0.2691396189700004	0.297473220662723	-2.961033842254733
0.3708604833687236	0.683793757776454	-3.6080941426471966
0.6389739447447668	-0.631484719433051	-3.126065050821579
0.8219772148658956	0.854737565063905	-1.6279385717034125
0.9468195395139724	-0.778909491745496	-0.16838780590101557
0.9830617816768126	0.0287248100157269	1.5220940365772309
0.8027547649839939	-0.332490909654907	-1.603065599368256
0.5947588608313642	-0.600397849711316	-3.402292188593459
0.16513852650192706	0.343000564372082	-1.755609329654163
0.356980126854266	-0.224750726847787	-3.598220698838065
0.281555440223886	0.155110669583747	-3.074373427381325
0.5718357276721296	-0.985267251319906	-3.4046572577309715
0.6588094727917415	0.870601114007493	-2.955624794981767
0.13562906665495095	-0.349334673422559	-1.3317496909972144
0.8980364580986704	-0.915443463775833	-0.9638236539922046
0.8182694896069691	-0.298147364155609	-1.4166756520981791
0.5268644881276541	-0.46902980449311	-3.717894999322201
0.7271921939634906	0.140089389658759	-2.3794100875998665
0.1857901844498356	0.385509677618079	-2.0374762958467163
0.032149925335059955	-0.00827332869618885	0.4154656139674372
0.8819204011326266	0.817035650089059	-1.0132391062687423
0.05489017702724713	-0.126808322466378	0.024881699118524336
0.6652587565792515	0.970018104422577	-2.8884223125813113
0.7338488769264028	0.811655559651281	-2.392556204220258
0.5349415756296371	-0.300128451312707	-3.7152665629787394
0.09335381751024789	-0.602677155181358	-0.7492080128109452
0.2277301850225076	-0.140496419674342	-2.5303374446004776
0.3946304716011992	0.569833455817918	-3.709722876918206
0.6383594597267346	0.929941335879837	-3.072387289816128
0.6791858647136929	0.390343745462522	-2.8296656970416887
0.7840097869263682	-0.706461060194949	-1.9208626658933612
0.8913763806513348	0.977357019047939	-1.0899251270030004
0.43682212710557217	-0.969655221283746	-3.6885155085633703
0.5588247160034692	0.353542782604001	-3.615683795552579
0.8479335496339115	0.926927516117565	-1.434524820969237
0.6183949886340945	-0.331388966756373	-3.2880198907980835
0.061332136393746815	0.43100485418368	-0.14846007961767918
0.2501301358636997	-0.75509282091346	-2.80554435820774
0.727778999332827	-0.777500494846507	-2.4403958866788606
0.2742689480772865	-0.684564763383053	-3.012689010407685
0.6298697231791961	-0.270556799974292	-3.212238851796862
0.4260355974343562	-0.892241750790131	-3.700369086202813
0.8061010498827221	-0.902317725709659	-1.7914892536102756
0.6724529316910691	0.881313692106743	-2.85982879842892
0.5031931947623448	0.731542248867429	-3.7144504803326788
0.8799242900422874	0.474645017909222	-0.7392743703958575
0.8664235737902463	-0.728359361711172	-1.0941641998261586
0.3815369216735322	0.689324005629248	-3.6462882364630365
0.6458903498406771	0.991109075254234	-3.006816844423476
0.5224944728105718	-0.924600450434566	-3.6040118873179825
0.7614333176037826	-0.820952123121107	-2.159067511477906
0.90345390687265	-0.839070060531676	-0.8103573411826608
0.1496741313561516	0.247110600210852	-1.5235715660301201
0.3877834898472489	-0.349494211114889	-3.719526562736919
0.5021790992177333	-0.875285974664207	-3.669732367585353
0.8638401421762337	-0.719018110390311	-1.1144187259142115
0.833432432540387	0.929761063017846	-1.5640364083878964
0.7841436267566491	0.871137840557597	-1.9732093762224683
0.5316333554478473	0.276559209847802	-3.728813294088815
0.44877713074245207	0.124447181316957	-3.860454117866933
0.06342510004466226	0.307928328268954	-0.15112245399700974
0.068857613176419	-0.712143687319429	-0.39678352382136256
0.32217497609092866	0.021160992930799	-3.3953992875647216
0.8280344390428833	-0.95835520959201	-1.6232817341704606
0.6443297204987908	0.881907063988584	-3.0480477282139162
0.8667828835768862	-0.943210233322907	-1.2782539243505222
0.6687897713879611	-0.104394874319063	-2.9130760525297497
0.22346063962868043	-0.256888780988528	-2.485532497558983
0.7952477962434477	-0.931741170656842	-1.893690886868356
0.39296345432269886	-0.598601391080435	-3.6995922098252985
0.5030736919020748	-0.860195363354276	-3.673176525450683
0.6255424620437368	-0.816589203257978	-3.1807383519235097
0.16476943199658878	-0.716054846252211	-1.8409993447419122
0.04215126212575334	0.642508088152755	0.09881781996456843
0.5100984244525002	0.838397308879997	-3.6657190486473605
0.683577246572858	-0.917983534281871	-2.7745623089141374
0.23650748065976354	0.782144105434343	-2.6799757111870286
0.37346332694710704	0.952513049527197	-3.5749819567634877
0.11430851564756772	-0.289592475294574	-0.9923921982014278
0.4033211935432087	0.790235564945582	-3.6874240993574623
0.723249122666361	-0.136899784439312	-2.418054263394181
0.6167023593909243	0.931858396925651	-3.1994915043937544
0.11730868449414232	-0.865681530051276	-1.2536015092641668
0.28982793159271597	0.152805295766831	-3.1458650641499246
0.9355762924634666	-0.39980618803556	0.12837941647611945
0.8406622368725201	0.250620092278351	-1.1363616124939087
0.7727996512748374	0.7311024437486	-2.0344803371206788
0.9339027720259064	0.960424046651103	-0.6849330395993628
0.12690018320631033	-0.029707087987999	-1.1655974827644902
0.12869694112590002	0.677302368524107	-1.3259185125083273
0.19357477538134876	0.944002226517448	-2.2806118956618544
0.17783503712708093	0.907851323879157	-2.0824821853361373
0.9743907042203616	-0.473417957096339	0.9129933637066877
0.25840766892986944	0.491636555859556	-2.8630875168453995
0.30005579773985247	-0.919090926231457	-3.21743278554149
0.8704250420619836	-0.879363574582652	-1.1904344682910288
0.28094248380639875	-0.885621977415935	-3.079991425388456
0.30989101440239636	-0.268231168155853	-3.3021365989266216
0.6341417118424176	-0.640560982786161	-3.1574228152116772
0.41813736028793247	-0.278230378076364	-3.8103025757416598
0.2197782970486604	0.880334810594753	-2.536515848025277
0.7634073497686857	-0.106743636974668	-2.00439246522275
0.24238972415959084	0.644063569680438	-2.7177830555064935
0.17831841744577598	-0.236308267282586	-1.9228831439373344
0.17922230314661497	0.0615907184960239	-1.9258330456673018
0.6478843897552895	0.00978999021793327	-3.0816773554396004
0.44516930403579613	0.643608915743284	-3.781836713256853
0.5293188903247531	-0.981251792372342	-3.563393438400296
0.95618821251477	-0.657623598927591	0.20717417885537215
0.7011283874753417	0.267356716140059	-2.633374308097611
0.9042737933329618	0.55214804194019	-0.47685587428011966
0.6535890484161028	0.940170812883057	-2.9732585073725506
0.8585504683941679	0.343627173243663	-0.9439401771553085
0.21379591265751957	0.617179011235144	-2.41149515634198
0.8015993698927506	0.979093276727018	-1.8504720336707345
0.8807382530557694	0.62817966001313	-0.8438236160071275
0.21963159072194532	-0.94479184635143	-2.556377269278798
0.49883580202201294	0.996148769990565	-3.6337716521658048
0.6751443968980526	-0.697598629541906	-2.8605456771102955
0.33004506552239843	-0.652625745948302	-3.4119698706969244
0.3663510289617823	0.909759791135575	-3.5559993023925074
0.7618021091003764	-0.756282655223889	-2.141644777864913
0.4070732823230557	-0.207739035000723	-3.7911422569377478
0.8173305711596514	-0.0863275894418309	-1.39282676037382
0.4707000103438738	-0.610316293213757	-3.789366531489103
0.7472296971847542	0.445500669446977	-2.21291752874577
0.3585019758876835	-0.810969037249683	-3.53820673979555
0.685621477619056	-0.757546796824132	-2.777840058714278
0.7409261828920823	0.541622593903783	-2.2902017319922554
0.8318370275257558	-0.541808758558965	-1.352680866001004
0.35687293629033306	-0.645303433397892	-3.554021157651744
0.7016528021558559	0.88189084600906	-2.647323547912423
0.5662319579618447	0.864755176033913	-3.472560059032799
0.37543335836752223	-0.807690812788448	-3.6040145319068677
0.048445466075540344	-0.792238067594264	-0.09134205671239826
0.013693263713291147	0.470124962626219	0.6059874392275789
0.74028931174742	0.0482291152294646	-2.244625148412349
0.9597709541509558	0.913498660036437	-0.2886016057806678
0.4694381936723789	0.544935469089033	-3.8050918987223774
0.548468788477929	0.110521437660825	-3.6773473695814634
0.8379994401438605	0.485107299165233	-1.254730552521543
0.49311479872875325	-0.0780557430099924	-3.8373091818019986
0.6037251802504895	-0.84003137791709	-3.2994252288211383
0.8560546095472791	-0.759021147734919	-1.2301043067335125
0.8855928023856485	0.829157739971467	-0.9879416206473561
0.6119713842212003	-0.924475292742389	-3.228263727803596
0.5040701998384416	0.950630212906653	-3.639188632963907
0.9404461081990885	0.968347938242562	-0.6362760242207327
0.8496593085437641	-0.994910206123066	-1.4549082256081523
0.9097018137327856	0.0149076641984697	-0.15452157520441526
0.1839103414146034	-0.710526654784762	-2.0816995716234574
0.9148355781360162	-0.604556767098808	-0.38267544387487346
0.5482603380481954	0.697370791179941	-3.5950733355898405
0.27388972651396537	-0.978143931688962	-3.04106960096749
0.19513565917498504	-0.668630623984525	-2.2061066639026286
0.7689088097603325	0.91960634099503	-2.1122850197964476
0.9721955521356885	0.977977177549713	-0.33017736172678536
0.7182055952467031	0.282249553460472	-2.4751862173754757
0.062017516909673324	0.272683575259948	-0.11941344321780474
0.8814377932725062	-0.136213209939747	-0.580232216168844
0.5714389506828167	-0.0153558121223508	-3.574428601117882
0.7124671157206508	-0.906747721823466	-2.5629845195330767
0.8113803666426447	0.761615238263563	-1.6801965397343237
0.2216660554230522	-0.47488438458965	-2.4807989855970742
0.6143568482336986	-0.312890134265187	-3.315453421456889
0.3764150090565648	0.286853529031906	-3.6827702015725743
0.37864779954081756	-0.320114761254033	-3.688698302032963
0.946636869949495	0.754490270626337	-0.1259558223377224
0.09358151198897166	-0.628128120500446	-0.7638879514445798
0.9564114755359348	-0.883015653614564	-0.25471811629333807
0.2943227255369795	-0.56041909458542	-3.1736585163640223
0.1333403061532964	-0.224232819386395	-1.277957424909103
0.2195442128310199	-0.489748892847889	-2.458531869041284
0.7071880016389765	0.810245912845303	-2.6086535613900246
0.32766034934447696	0.0516590817585679	-3.4322200141243195
0.6295725154512205	0.699313500660983	-3.1788569656848042
0.7868735500301967	-0.888307015056151	-1.9541661976790559
0.4764023045997661	0.978137036711988	-3.673939295610792
0.48835581719871096	-0.199422751343105	-3.8380057179040787
0.8117933930282732	-0.214091236855542	-1.474195214873951
0.17441037026000533	-0.0538467109575843	-1.8603844060346024
0.7643149014540168	0.145792090267625	-1.9972325026826017
0.3841523679341762	-0.147986094573239	-3.722333788224191
0.42008547763944104	0.669023991706294	-3.7482544662097963
0.3468297874521131	0.938956092723185	-3.474397633009
0.6263437344191921	-0.192645499609028	-3.2391157661542724
0.30092459726725673	-0.651148341823604	-3.2208369156191847
0.6584951777326933	-0.397451811111853	-2.9966263406411295
0.9304531775104649	0.142890816560764	0.16841931675270289
0.8648496966079633	-0.661482418652245	-1.0565757180206303
0.7576985831846188	0.410778859726277	-2.1021551196329797
0.9745629167304851	0.346138957841946	1.0503775716554773
0.3379058734192911	0.441721006498988	-3.477313682307207
0.1811940053901429	0.449305502492626	-1.9875391294917522
0.3979803791851691	0.925381500704697	-3.646213493059577
0.8444972623998112	0.148175808169656	-1.067590715381436
0.8843893598921462	-0.236964244339828	-0.5648700431626285
0.4891342145676824	0.504201132420109	-3.7948392492230583
0.7094169207724917	-0.887322757997036	-2.5878849543850833
0.890760386607751	0.973216379774435	-1.0917283092312005
0.9203571643957568	0.943130411017583	-0.7870426223073821
0.574595711914463	-0.444987757933579	-3.530887852726642
0.8733238057028707	0.34922130055766	-0.7569563830241377
0.8439695819798094	0.849258257213044	-1.4188192341791657
0.45708357372789776	-0.694032143108204	-3.772021953288295
0.4526549888631168	0.111202104905311	-3.8626656974381754
0.6766037309794992	0.976501586753477	-2.810105052679193
0.33795248322638133	0.44952735227922	-3.4769064451917004
0.4721720627038502	-0.46029123434397	-3.820440041910468
0.6396984582516397	0.85781502132231	-3.0833440612435887
0.3245575273301869	0.699990705208091	-3.3754041709032623
0.9005946567261034	0.933608953485069	-0.961528340561654
0.5101610161735901	0.914672909214244	-3.638726665980676
0.43731950701540734	-0.119793758537644	-3.851576152786264
0.928667816588972	0.161633394494946	0.13245248415232694
0.7661941573308164	0.962964419750612	-2.138078889671472
0.33746837104516825	-0.474280257996915	-3.471884215800908
0.05714389998030785	0.654745942464936	-0.16694373006184846
0.5793947852556568	0.629171089669308	-3.476650801853755
0.6459303976636518	-0.317104086881672	-3.0940677296289234
0.49487686898051214	0.127972885789823	-3.832442697106104
0.022325781117266835	0.939322526570879	0.27738323360946404
0.2810415137300803	0.635359992342035	-3.0674349787422814
0.5096749990875495	-0.964889889965863	-3.6217092107968347
0.36734408340645375	-0.885642086113515	-3.562845596298241
0.959063629346209	0.439957986434337	0.5507945423658034
0.24487366088254256	-0.536253346532225	-2.732879837582997
0.5199654703026921	-0.836511449599297	-3.642111464218581
0.8731562593243019	-0.213537904635035	-0.7104533898939299
0.13695567261410047	-0.64441752130489	-1.4329306558120376
0.2264255192480149	-0.379386526694229	-2.52599432701699
0.2651540428537477	-0.210813031716787	-2.923150287529591
0.4760187323171705	0.287514846746631	-3.843180752549177
0.8321683336090954	-0.570586704549776	-1.3637665199202074
0.5396985532169113	0.212025292497796	-3.706031849391226
0.530965317148224	0.830937755096883	-3.612799917365174
0.293982484676945	0.994668256259125	-3.1855452109150932
0.7504835444912169	0.463818555351601	-2.184096808624123
0.7702661884880059	-0.841633933542963	-2.0866622710690614
0.35932979699582424	-0.889387185410835	-3.531622001302704
0.34401297016312293	-0.725020237372965	-3.481344840284077
0.517613487910203	0.0175686816515908	-3.7848425469997884
0.8664285745060689	0.392352393585215	-0.8657288278531988
0.07411774124100891	0.912522946552225	-0.6096539358667942
0.8487781451554252	-0.772779743551825	-1.3157229029233837
0.7536710411453645	0.523051917792507	-2.1643775701703603
0.24245240730309972	-0.703362700657637	-2.7255773222635153
0.548440988246908	0.952031985237495	-3.5108514122483494
0.5852064211116985	0.0520457990069124	-3.5011791085248447
0.6843195667487876	-0.329047560383792	-2.7846038613444994
0.9176272843916801	-0.602208314478399	-0.34103481151444937
0.21151113048339243	0.717897181206197	-2.405832769955099
0.29440510248417917	-0.257443076815747	-3.182122969787266
0.12001979379009363	-0.578352135675608	-1.158051149130138
0.9619675122019968	-0.904989883050784	-0.2338258119989929
0.6540371282895214	-0.276394988189244	-3.0325901419703425
0.9386680170810852	-0.719992044123879	-0.18960512045183783
0.6972626663243472	0.816378990329123	-2.685622276776098
0.7267622260481476	0.689966397034711	-2.440390404559532
0.8679879974569916	-0.846860162034936	-1.1842588939848748
0.9062817935168596	-0.861842792571966	-0.8107716060844641
0.5340856851249661	-0.292789842008394	-3.7189582708354423
0.7172013595514354	0.844447021625648	-2.5290684671601715
0.8516307659186193	-0.794312126416914	-1.303204099807875
0.573332299692772	0.841283581925471	-3.4494209873041117
0.5535838786643406	-0.30553634138478	-3.6432522775708276
0.1137440594089844	-0.630262654879389	-1.082155612749772
0.09405874567073207	0.814541007321781	-0.8681204451206609
0.5039234713083839	0.390911573737352	-3.7892336040864363
0.77801194819247	0.765733900592437	-1.9967774521057144
0.7352774385929044	0.934548801633902	-2.384482394202409
0.5507380841831108	0.618492991604503	-3.605121511158017
0.7286032772312295	-0.467206427797991	-2.395254217775385
0.2730283087348218	0.609559801582151	-2.9995132999602037
0.7629259471941157	-0.21810215848084	-2.018834542387739
0.32865266742141547	0.12460391491642	-3.437506410838346
0.7125176001113718	-0.228500546738482	-2.5257198236540686
0.5365562720266077	-0.422047877552351	-3.694182251930442
0.5842021416457537	0.947902686011569	-3.3624521231285263
0.6299147504135558	0.23710351986214	-3.212890342133864
0.9026816462454486	-0.824633627072006	-0.7998330738283508
0.37685198800846587	-0.00845616896373932	-3.6969884145372647
0.23768071096932447	0.492808600837235	-2.6558811103910274
0.2288740274199688	0.703270985572483	-2.5889839544545143
0.5355435605368521	0.185391406480256	-3.7227529077852695
0.4399228991979607	0.748057191186878	-3.7517721532250574
0.9177072232259957	0.525817404948682	-0.2634259210458254
0.5285765038496886	0.93017633290526	-3.5845985376343634
0.507441262457282	-0.680748885535949	-3.720246228558181
0.15874137947955602	-0.279236513431925	-1.6575646889331217
0.8139269211195026	0.817648124812668	-1.6837676200543858
0.5367350102065094	-0.968910633494722	-3.544794736605943
0.6091872580198621	-0.329027904357344	-3.347554175870601
0.09378808102027059	0.762702934043922	-0.8340282468995447
0.16878160759573435	-0.935698647267642	-1.9867028330475036
0.5696605018998385	0.673249694364102	-3.5128565795373414
0.09789203022530267	0.371729942639634	-0.7459824158275993
0.0596910618874473	-0.594910702799628	-0.18270645462062665
0.7990915280365186	-0.729050955626995	-1.7843109541485773
0.7799202507156217	-0.78346481289321	-1.9848242464315538
0.9453675516198594	0.585222631708767	0.11268062654024245
0.1400906187303328	-0.541261255913325	-1.443805208442028
0.2139596827035448	0.315880991052926	-2.378510453732145
0.22463789868267994	0.584131797910342	-2.5262266021208366
0.447351030796609	0.491141576354336	-3.816085700456631
0.26613186498037933	-0.291287494896259	-2.9327800918307725
0.4845852610170331	-0.619064275661122	-3.774842254940338
0.39471074944634577	-0.917329569496454	-3.640251362747313
0.3849321960860235	-0.56019818403927	-3.6787490926654765
0.3013095617147101	0.769176890143784	-3.221628244546846
0.4050626430146406	-0.205840099989743	-3.785989458954243
0.46057347231960283	0.991513587997155	-3.6823572095380785
0.9146285482119976	0.664354717965721	-0.4524014944137746
0.9377383310740519	0.235421848629894	0.26623031754426796
0.3801727945330314	-0.253096856670677	-3.7005270091388565
0.5640540440399929	-0.0189055574273716	-3.610454868095696
0.5588729417069238	0.93040346010228	-3.4792865226865595
0.9582820758733568	-0.690567568780921	0.1916242217873815
0.9382225847551384	0.528500217208516	0.05582167758358696
0.4097410977235137	0.138949054483381	-3.802039382728222
0.4372370967620024	0.290633310605032	-3.8381680977489725
0.60911419660154	0.049917583906098	-3.357463610764859
0.4900063943312685	-0.328869277400342	-3.8224075870538914
0.556580845043072	0.797940576577757	-3.533935008554387
0.9236757014593762	-0.127646263891085	0.056565741508725904
0.7706861996321756	-0.794376236822016	-2.0713982268965383
0.16673045958302	-0.948012852980358	-1.9680472576783081
0.7488362529683477	0.728680642486944	-2.251965379234223
0.49050679374350237	0.69786377855421	-3.7460419995647687
0.6594587737701935	0.801821048067149	-2.9635544728713854
0.7255208259427873	0.538337985450914	-2.432830924270453
0.9804633442967651	-0.949568888233393	-0.093174011531093
0.7810861623130319	0.999630522476341	-2.0193533232179233
0.29223978996298267	0.292329677435126	-3.16365757746179
0.6339244730746681	0.917905853548957	-3.1030524359803473
0.2448647606590306	-0.614005758387539	-2.739213481231678
0.6059281108021565	0.22063791850708	-3.3736326381629818
0.7048754629757726	0.979452584562393	-2.60928152456481
0.7037071467555118	-0.854461039520527	-2.633923705100829
0.9724158405878366	0.991451614923374	-0.37127606018308645
0.07326107846226695	-0.35653721892369	-0.3312676619452387
0.3214885099717397	0.654319520497986	-3.3597764851163765
0.841503615791352	0.581776925073056	-1.265874591077011
0.772220639400985	-0.966943519664256	-2.0895432573522554
0.48420720038162446	-0.862681642880434	-3.7032798998016334
0.35922258868647944	-0.81028615412881	-3.541341394669234
0.7545874678187008	-0.387427515291853	-2.1295682375399387
0.6405356087573602	-0.591262483578457	-3.11938992584527
0.47632481481845623	-0.458875368522975	-3.817702977813922
0.7549003363282656	0.698700975987265	-2.191120031028094
0.0002669757221097648	0.229434064630805	0.32231795510831346
0.6648412017455338	0.0556657900258054	-2.9457654603447527
0.9058452580384293	0.690562690452634	-0.5969215219913526
0.32451864146252984	-0.442053919944146	-3.3947072505104443
0.8686725944165201	-0.527996130359321	-0.9147907599036474
0.29634721406445863	0.13563928400629	-3.200099003071011
0.8451987202701047	0.989757657218519	-1.4902899278481254
0.5067715016087688	0.831143976291151	-3.675426045515981
0.7234957535688903	-0.923040280193602	-2.476948428025154
0.8219260199594702	-0.47102498951457	-1.4319620705978657
0.27748364365341865	0.99386099590436	-3.070876517201468
0.5369593933506898	-0.770250743160306	-3.6135829555447065
0.9286550431367021	-0.96122944683588	-0.7362457114154789
0.8730783571536139	-0.86692241002197	-1.1530828063870753
0.8346508096428593	0.554496304468505	-1.3276654056304928
0.6686584330540386	-0.127428234629104	-2.914295400422251
0.8318526204618035	-0.992170508734735	-1.602550693981864
0.40661962057257733	-0.342260459771666	-3.777066705092552
0.615144533169239	-0.158498351358976	-3.3162114450249636
0.7074874505801337	0.952734755869838	-2.594790082666269
0.31530856375139005	-0.912058360022342	-3.312186860716594
0.4236397418593074	0.865150277891725	-3.7046466856954896
0.9158963945665912	0.965645046072274	-0.8605283824883926
0.7316726548106274	0.630824889603319	-2.389488340994554
0.7085126295969565	-0.31197799624224	-2.5680882899401576
0.8753090688959665	-0.535280491490547	-0.8381379498044
0.4389944282141548	-0.355700953336423	-3.831939689467106
0.6793742686086547	0.21110251951034	-2.824368292620326
0.897064485751267	0.799022898951908	-0.8297376928811195
0.6011183124142839	-0.578542814747796	-3.370271977995615
0.9695912550706464	-0.39565422001225	0.856551245950841
0.7841933421428284	-0.192691669238373	-1.7850536930516843
0.3110908250776016	-0.0326176901427834	-3.3159471964294616
0.42299801256613495	-0.984698456299178	-3.6742415246603835
0.29798548749917814	-0.000262045436986012	-3.214310799998199
0.7069407538155827	-0.125366849710212	-2.57411607627659
0.16220271332634217	-0.180047494259847	-1.6966774370410518
0.7893380437814507	0.924707670965776	-1.9420498225273435
0.7746583149878752	0.848622469040612	-2.050055610274911
0.7677630216833127	-0.655541818542077	-2.0602944345174548
0.27612679780508886	-0.113804991355398	-3.0258513977904267
0.4609459634045537	0.46558737117386	-3.8236091138527253
0.7286057135199718	0.205375062250119	-2.3690601528267927
0.928504310102004	-0.959218247549027	-0.7344217486224459
0.4647320303389988	0.877381037514518	-3.715804426245217
0.26845514174972135	0.0902912045305486	-2.9545338774850034
0.7732298195454496	-0.447031352873682	-1.9505715867177988
0.6473431959205856	-0.112683189162193	-3.085641393366228
0.10515287017385093	0.849487939273684	-1.061655719701505
0.7662264830627621	-0.0352761874293604	-1.9713478764608863
0.9193635535671999	0.460949663594004	-0.1824740020189856
0.4148902984858757	-0.664406622660256	-3.7400232765717205
0.12953894470430138	-0.693571574390298	-1.3450269082382955
0.8530395252708672	0.68827641596304	-1.2079937613856793
0.09119890407753632	-0.432890539861787	-0.6530161791853977
0.10374022868508508	0.873813338945676	-1.0551887160789828
0.8392478671915566	0.972721754861876	-1.533701913705269
0.9760866540349479	-0.326559438740878	1.1170708867765
0.8627953193580284	-0.489922990441692	-0.9629335365383023
0.35024780943316036	-0.929218338415903	-3.4899853288366796
0.04124447220845852	0.172537952798124	0.25400746115277356
0.38600590631135756	-0.430072477192905	-3.7035345416824077
0.3360138105214728	0.267532324660371	-3.4784541277575736
0.4598966550062849	-0.238129429970067	-3.8550731162622203
0.6430780670192078	0.97010859250679	-3.030972004800642
0.09366775936856894	-0.364080735321043	-0.6749275654673733
0.5847731001638811	0.929904760897403	-3.3662729767219757
0.8905988520563547	-0.97540413632544	-1.0950238121970497
0.2449495694484705	0.306354990860978	-2.7224074053390575
0.8450622469948291	-0.988228692787778	-1.4908518330314884
0.962388047289578	-0.921296510700421	-0.2748552372188186
0.3220084353301042	-0.498457839610061	-3.37437591286335
0.5474893606236695	-0.882439365149139	-3.5399078807611386
0.6550787208563881	0.405063272091956	-3.0228633324786216
0.38988965110743923	0.868170286843969	-3.63754631992116
0.5247527466182803	0.644342583423798	-3.6865383954429243
0.20344227819400082	-0.614581720249769	-2.292324895166723
0.45058444427910654	-0.995644668034049	-3.6841932789138623
0.7420081137445579	-0.152357717409239	-2.231163838887085
0.7716140747044449	-0.446601567274696	-1.9671855864085144
0.5178077874458844	-0.107960366156779	-3.782272188375906
0.5080424304284034	0.694337937074695	-3.715164990818001
0.6737756968891365	-0.973825424357976	-2.830102829503471
0.8354572310158551	-0.818380495252388	-1.4795865108792037
0.29442755318624103	-0.364688774350672	-3.179699823629621
0.40876252231823834	-0.552305768425498	-3.7500520888160387
0.2858645358090017	-0.717074970126418	-3.107460002416659
0.7174778142037124	-0.745163842938543	-2.5239743999538127
0.8928731374476323	0.662315459950536	-0.7279632275085977
0.6845787390276332	-0.56293950362022	-2.788537865427538
0.7922148692303911	0.980404144288311	-1.9277931749185042
0.34900809527517246	-0.868217306311265	-3.489866905075195
0.7084335920678428	0.458280516705811	-2.579324495650107
0.7512592500196277	-0.939775417054721	-2.2575960966835296
0.6410795117617122	0.161682451418396	-3.132897910802348
0.924403010495148	-0.628182812490856	-0.27355840745536397
0.6594453148821798	0.616387439682916	-2.982352915464004
0.2714730958265399	0.616603376364241	-2.986280336557961
0.7299435105453442	0.826667417512397	-2.4258708554118495
0.9303857457256688	0.978647391234529	-0.7470280956105582
0.8216714243277239	-0.740573700385676	-1.568026684150939
0.45110222762398694	-0.271994185283886	-3.8501776541116386
0.6935528705062087	-0.358915689452433	-2.7054650413171877
0.2932875857016023	0.303892443430763	-3.171981951578104
0.43241905375994233	0.868555965387561	-3.7129169227695407
0.8753628319610873	-0.818383205031951	-1.0827033621072633
0.48273012263532583	-0.44144886034397	-3.8146468248929377
0.7244469942615839	0.936642015084485	-2.468574782183643
0.08827786905235953	-0.482673152232676	-0.6207010869103781
0.5532764692456117	-0.574364267533384	-3.604610855437249
0.7509950185275568	-0.791538855874249	-2.2442890459475713
0.7305689215781729	-0.0686895164358338	-2.3433975893165107
0.604209332171673	-0.521377112629849	-3.3602662806835917
0.8443575746896719	-0.41386581421226	-1.1474488582362825
0.168821341180344	0.58759674689286	-1.8548461201454365
0.8639619844225092	0.738634642038099	-1.129581337321549
0.6341824868598502	-0.156255531342913	-3.183883475939013
0.5631004364059717	0.0680405251045477	-3.6143376134023266
0.8640713862203692	0.64040328026975	-1.0491381168782132
0.7875744555284175	0.926018968912879	-1.957227948881671
0.4077022811578083	0.870854354863333	-3.6781178245813533
0.7268733200323638	-0.655629656157321	-2.4353829590547096
0.3521399024471609	0.795957393961494	-3.5121660121415164
0.5024943334387606	0.170765326480136	-3.815746476985835
0.9449860133201684	0.299194297885709	0.36944517733550014
0.52746095982758	0.976284619106648	-3.570763842016395
0.2055047646638187	0.945628877827791	-2.4110679729251365
0.21647850193322513	-0.890368745779197	-2.5057779395023427
0.7840051180916767	-0.120236618875516	-1.7798848002339416
0.842698946233439	0.00289991359219597	-1.0787502859474365
0.8297403562603458	-0.506088059516436	-1.3590334103079544
0.5299409661374237	0.403813440878486	-3.7188451365178667
0.6904575302346508	-0.328101089523262	-2.7313392968014205
0.7495417234598628	-0.590621254179051	-2.2179217005778415
0.7442741993705554	0.842391945849185	-2.3084836551739256
0.2813605145394187	-0.302559832218486	-3.0712693932816877
0.8601869073068417	0.150858789128706	-0.8675929468834461
0.7735127711808812	-0.930711172981621	-2.075555507964866
0.4798885734577624	0.844530928170618	-3.714365008916038
0.7753484733171839	-0.854414519928732	-2.045446159334766
0.381405068525131	-0.461000327731589	-3.682780145000297
0.7657971172737416	-0.975799924920802	-2.141583624931142
0.7815755088031883	-0.670494186401091	-1.9319896013063527
0.41658883908079436	0.996969537201242	-3.664179004228192
0.2367376305586655	-0.671356264387969	-2.6645660923529966
0.39673518879050224	0.237341978574001	-3.7596393066811693
0.5230667173552087	0.0299260127129136	-3.7690956948767504
0.3097280980443909	0.766240694412237	-3.2785189663233814
0.8357899197181929	-0.0225299795204781	-1.1652605215324534
0.3654827757208982	0.396353940883826	-3.625012089525942
0.1554503519661023	0.696649620561212	-1.7102197502383383
0.6948547381643265	-0.660441287775403	-2.7066569292081337
0.43626152671419904	-0.829810264379279	-3.7267044534688107
0.4607503711856598	-0.599924919626524	-3.7954634916684045
0.295041055135659	0.817302794868989	-3.178300858428449
0.1236911478033957	0.923850544561181	-1.381989014537739
0.28869422787135984	-0.193231097962871	-3.135774319704856
0.6092983979244253	0.49461397106546	-3.332875587549649
0.5702152649706184	0.605937257193721	-3.5250797431112755
0.17158661592748362	-0.395812180658973	-1.8516545068509371
0.4374667960496214	0.188948657643605	-3.847681812223879
0.4225423272146331	-0.813088957585595	-3.7166889404399654
0.8454923290822269	-0.571371989419541	-1.2147244326492013
0.5543644753606618	0.999093970613493	-3.4709452877795197
0.7350398057387448	-0.794697321394884	-2.381041819917268
0.5090743928560434	-0.283116186061401	-3.791785507612408
0.94810416141544	0.544342887083183	0.21274127431363868
0.7288333761067158	-0.158747344886456	-2.36407106378012
0.7113558007237274	0.693607522506674	-2.5719170016394743
0.4928533175768354	0.878926594611812	-3.685266470033361
0.8967553901482449	0.661055347095138	-0.6788044282533443
0.23814346479661022	-0.360254953728412	-2.6527500866774756
0.9574638135026561	0.926346898185089	-0.354042515744784
0.15555378509310977	-0.0169456759876221	-1.5948119233503892
0.2716042638030602	0.340182488502383	-2.9838612435489313
0.5530238369544472	0.943185171542422	-3.4971840470044873
0.19874841106854857	-0.620981172319897	-2.2383080164085154
0.3717061253633254	-0.0104793400389582	-3.675051331351027
0.1381334700340836	0.957782172023399	-1.6044362263064693
0.9003322588702786	0.547983202585323	-0.5263872237395751
0.5510326302238829	-0.219292274183096	-3.6611217367262565
0.44910860258058066	0.627302016252353	-3.7875768511907957
0.2341998901183738	-0.737682210423263	-2.6491319882767947
0.40724722248101886	0.481873173768294	-3.758851157572824
0.39706591444728556	-0.980073030141352	-3.6340865004114202
0.6809384138912925	0.201037107501254	-2.810692404372754
0.11005767214981846	-0.984597243034703	-1.2255651514627142
0.07169012243625539	-0.253971446231953	-0.2819861837310693
0.5267224153677244	-0.641531642540731	-3.681541560936596
0.5778860285757486	-0.956792092385916	-3.3884545026401196
0.8631058861488069	-0.657587817923423	-1.0732824648039785
0.38491402560638527	-0.135535906185055	-3.725732128909681
0.10596147262302588	-0.614605469937882	-0.9549780174490983
0.29707009939279305	-0.527476725631638	-3.1957027602421024
0.6403925569793636	-0.234201011549982	-3.1370096442198627
0.6770111797689016	-0.499194737050626	-2.849243712842579
0.5580095431277836	0.218137392526799	-3.631232654054676
0.7278754082368433	-0.121506562043509	-2.37187051307208
0.38237811574341135	-0.733412891050582	-3.640988682927607
0.2406129290677323	-0.407974580351791	-2.6811917235222555
0.6912718724048315	-0.888230370577312	-2.723794307010889
0.09367891008484354	0.220457040671104	-0.6469092417155161
0.97867607567469	-0.993007235403841	-0.30836791757904375
0.8138434764625015	0.992092169081257	-1.7517660116238916
0.7571619162728157	0.920411797356797	-2.209024939393389
0.2204743708610751	0.594445666838977	-2.482173638604021
0.7762742041857154	-0.986304836191216	-2.057672860230624
0.33018965044727955	-0.916502738348503	-3.395011912410034
0.5615856765389629	-0.846576157465224	-3.4980433390926002
0.4249317219124093	0.0267207755820725	-3.8369596688848473
0.3541714252052898	-0.862220938274251	-3.5133054695378814
0.6010243960675125	0.07747381851936	-3.4081237088118077
0.4373633848110081	0.871029252814035	-3.7159334726775106
0.8051589621641944	0.635700697227514	-1.6831890187974379
0.7239922751869005	0.528382733354768	-2.4455637430892554
0.5623792611407148	-0.242052029694339	-3.6098276478337805
0.28945556372706427	-0.646643243797714	-3.1347266119783677
0.9299888808901705	0.896778140647489	-0.6101019156168029
0.4462265863305779	0.760324363616112	-3.7518292624102516
0.5586709167596423	0.968676801857513	-3.465713745895777
0.6989750049893625	-0.883829321528736	-2.667240489290209
0.951646429642041	-0.840868420718566	-0.22353993230616517
0.9447792317831544	0.216781153212024	0.40743965659405584
0.7732318645099215	-0.966631615748287	-2.081328058530916
0.6360829889756139	0.16646619298479	-3.169862341378954
0.3256392457942573	-0.712971492018978	-3.3809476509597487
0.7731777609932347	0.796608260896017	-2.0496686322929105
0.6887557088490587	-0.715577843268128	-2.7551807186652018
0.31544943089301347	0.836168452309289	-3.3132088454865873
0.5106694639733008	-0.0990079719760394	-3.8010714604899434
0.6762467530061327	0.776199972258781	-2.8467706426037083
0.13545623952222483	0.957769922113149	-1.5680207095667014
0.3991251551582299	0.542024098750444	-3.7274946671643097
0.7306687938203578	-0.772781276934916	-2.4157549993617655
0.8452486768193248	0.21516965658263	-1.070989820282416
0.28846716745644685	0.948868060158473	-3.1419081827046016
0.366878681470313	0.354739475751918	-3.6355946420364957
0.587375568125946	-0.635794382244835	-3.4350789079483537
0.8135008419232269	0.800118146552056	-1.6790490270248297
0.6496747809568498	0.731682870508457	-3.040986606858562
0.7855816469593834	0.275398251080102	-1.782111406338428
0.5308045415413314	-0.944397331527529	-3.5726348418933576
0.8199456583542707	-0.705629510836842	-1.566255992133148
0.4501644820184889	-0.702729726557671	-3.768833111100424
0.952513166884637	0.288198705833387	0.5283405122754171
0.4458842375292697	-0.00961996588127809	-3.861729239033582
0.28010530867350303	-0.252919113799656	-3.0607327795440487
0.767749339080095	-0.683299008762989	-2.0680867384112194
0.5174181999584401	0.348797356012668	-3.7631747638794213
0.8650649913214037	-0.714321443620162	-1.097109715123876
0.10727937363996201	-0.164367170674697	-0.8624550325348747
0.007055610274531392	0.958652695214313	0.4880418344738374
0.6063182074807479	-0.911300670518316	-3.263411206326852
0.5032887349212888	0.809454999110383	-3.6898309703658256
0.2554839234880621	0.81801926850078	-2.862961695587786
0.7736478937506793	0.513917214745579	-1.9632351406186601
0.9019687554911162	0.615524945295923	-0.5668868742364761
0.5137976436384806	-0.394761191120908	-3.7661099169518955
0.3797737843415448	-0.552109312232474	-3.663361871482974
0.6928453393307372	0.615131503757846	-2.722038941401682
0.3183864430187733	-0.937743743081389	-3.3305318969876296
0.6017447345345738	0.780348100809223	-3.3263464822759725
0.3594461551362698	-0.949196746307658	-3.525805067593993
0.9215421333420288	-0.909219891927576	-0.7216106490300531
0.6082203592318084	0.928161429390689	-3.2475290231677447
0.6715932299014727	0.217990420956461	-2.890490136098089
0.40575513380945855	0.974357013408537	-3.6521489284404844
0.2203560130173882	0.98651534375279	-2.5793042857494926
0.1592499302969928	0.411216364792453	-1.6851379475712305
0.26488301180813056	-0.0734695356743757	-2.9203086298411485
0.7005215596354488	0.981213840008495	-2.640548012221399
0.5157177714850544	0.706639876923118	-3.6937894689162807
0.13531654498131712	-0.211926465743673	-1.3064856740491255
0.25197410372416984	-0.542859804297958	-2.8035043759005775
0.1344783597001288	0.599138477884325	-1.3807804167029654
0.5406132757488661	0.262344269612364	-3.698647282656645
0.4812697752696846	0.888356344007362	-3.698283997420527
0.34391340004365223	-0.675475229445524	-3.486478352946839
0.755905835257899	0.98260740323967	-2.2201445865095555
0.7544767008923805	0.958612638323795	-2.2319858345437713
0.42739183573076783	-0.678012263526434	-3.7570073947599387
0.7198051675493714	-0.63146310248748	-2.494654538961209
0.9260587640669931	0.996738461687633	-0.8085631289571683
0.35486677428607233	-0.845348578283505	-3.5182683408722215
0.4764355526080766	-0.756339779741582	-3.7454479360551582
0.7038326596067509	-0.123453208794643	-2.6031430227812122
0.582856585613195	0.0347138558828122	-3.514323279485154
0.8055876697124444	-0.394228354521591	-1.588198886496294
0.099222094754404	0.0492358964291637	-0.7232393296938678
0.6153618657920054	-0.512276596792733	-3.293443789485899
0.6323424052027695	0.35908721525363	-3.1915289298701706
0.1182141663428748	-0.909234568384824	-1.2937105203325048
0.018632574112138617	0.29766303453897	0.5871116963999579
0.3269535360885853	0.85239433723181	-3.379846352149468
0.9293579688986549	0.947102612798111	-0.7061033219282523
0.454205584236548	-0.776211037257235	-3.7490630159156115
0.6484757795450807	0.361498147202587	-3.073950357208277
0.6669076612575838	-0.753385860295253	-2.917106784444669
0.8656980465722458	-0.519686292539758	-0.9456667131040365
0.5032603973177932	0.5233841631682	-3.766904404708462
0.8069608453028241	0.197199017947078	-1.5275812407067622
0.43120299159071324	-0.916174072219847	-3.6989883155891095
0.631148684579627	0.863875901429346	-3.1349345731626945
0.6294445823659853	0.935019526963992	-3.1247496167797832
0.5336914687364074	-0.605597925748105	-3.6687576015007908
0.6343747423445393	-0.889021262847365	-3.108500827537045
0.9344878555098914	-0.918797490716225	-0.6021059837344936
0.37596079783593256	-0.338176902634606	-3.676166732551236
0.5721568684643412	-0.576458190692294	-3.52178598266368
0.7212455892753432	-0.648047606589476	-2.483783431148322
0.41429604916173907	0.913177135866663	-3.679665788525067
0.6731284304217192	0.457802218603312	-2.8804263708562066
0.7265535951313138	-0.715810353612234	-2.4450036482374107
0.5367407818140607	-0.300940864206304	-3.7089043132827446
0.6080847642836511	0.304618886837737	-3.355952756580091
0.09575201023872362	0.167077762391744	-0.6743417482179694
0.7961740499480272	0.968609851959686	-1.8935475918438538
0.24079391962161617	0.809717159038422	-2.726584522694083
0.3982961853196878	0.829540172127332	-3.6670125216156357
0.6334345583149942	-0.881594667177875	-3.1162744340624564
0.6926567298967399	-0.30399835351908	-2.7110481609036627
0.24396102583554097	0.863022491677834	-2.766985980362261
0.824197414673383	0.13525653799107	-1.3153201845830684
0.9135685230304168	0.513110522654714	-0.3122483740142733
0.1495701381680677	-0.0171819779920286	-1.5077394964564441
0.10222281665784264	0.779111262216418	-0.9756991970648787
0.18135048212316446	0.0723783558407666	-1.9546488779693054
0.18291025863529972	0.985529331667813	-2.18023034868962
0.597759603258237	0.8833188276254	-3.3177187063738196
0.529571257857752	-0.677192680314439	-3.6637504384616024
0.4524466241608396	0.850141544048433	-3.7271209268868803
0.43033337143927197	0.639570463443684	-3.76976342695137
0.34161464036876266	-0.369922220172243	-3.5047608593185124
0.7188056025523222	0.000813094633334919	-2.458716572909858
0.8072504970768454	0.806085993273087	-1.7407711166875774
0.08896388070319367	-0.780041639045869	-0.7666504261412798
0.7601101976125488	0.281153336229566	-2.056331080515864
0.9882262383543923	-0.96823196917159	-0.030817187039094456
0.45931539137866256	-0.631685876616615	-3.7879569204779555
0.37049842363968377	0.471743338009754	-3.6381354751040202
0.5085206605891912	-0.411371450187577	-3.7761194538165688
0.25638500950332027	0.655660087341761	-2.853100453947474
0.5559656791621789	-0.638013542693074	-3.5798824535989695
0.7511717775550468	0.90024488279505	-2.256570353665282
0.604982084457403	-0.760627268044339	-3.3134226918388654
0.6376971783359344	-0.621181382509139	-3.1358408965415356
0.2205127088948395	-0.710591532495488	-2.502280621404735
0.0657801708083166	-0.722922456308575	-0.35045238912172305
0.7523781322337318	0.991628355139494	-2.2473961844422576
0.8755414683544518	0.835802119104057	-1.0981622987807829
0.9266128240244291	-0.294153875618508	0.04410347242683626
0.16833723882638943	-0.136550460055831	-1.779689312226175
0.01360315122442882	0.297144514489351	0.644127340659251
0.8931511993163802	0.211706844513995	-0.43405353617718345
0.7996480064331585	-0.703874086980389	-1.768135798847699
0.3161733160872217	-0.173934794175663	-3.3507991450681165
0.14225322522020853	0.965567479021862	-1.6647001051634673
0.6800151636532424	0.397625801961802	-2.8228886865363445
0.8793441142594057	-0.882208846210605	-1.1072315432669244
0.638616031077209	0.942501775112661	-3.0670337953372657
0.10928765881200554	-0.688205516070398	-1.038892484051003
0.6442041588066993	-0.920961177465134	-3.0385531411926565
0.5424842304459757	0.770451397134511	-3.5948757556585402
0.5740734134427891	0.382274460454695	-3.541037236446932
0.803417919506122	-0.348070784524932	-1.5995746381436973
0.8189494114323828	0.318599667064711	-1.4141644450348752
0.7444604507626468	-0.54525932600925	-2.2573592552039137
0.3985218321873561	0.687750497386998	-3.697905087581731
0.3373571793595839	0.162091765646147	-3.4914215177033263
0.5359593860115884	-0.450090638982866	-3.6918178465429423
0.5341762616388357	0.529312857582905	-3.6835541649467927
0.075714195867493	-0.52500079212045	-0.42651813419402684
0.3828247321708063	-0.941333370364423	-3.6049620892594563
0.6494249339109531	-0.177661873356685	-3.0691791495605267
0.2257468209293405	0.0301713079070708	-2.506275090347786
0.2879535345388755	-0.915818701210896	-3.1344587920843052
0.7326389747307027	0.211181472642042	-2.329535720642721
0.7034368306012199	-0.761397814959226	-2.638734238378863
0.161810515032229	-0.0594347848972454	-1.6850247947886334
0.6500524511899236	0.482110047527866	-3.0583965653583087
0.36283147171509494	-0.02464045500457	-3.6339873732165495
0.6477753975995079	-0.660191947230956	-3.0625181594374578
0.1050027406302925	-0.843810645796772	-1.0559185786656133
0.8104283499920856	-0.905550821945194	-1.7548634116186856
0.14193019251035008	-0.404433050306136	-1.4360665319459198
0.2744810427884254	-0.283058198352706	-3.0101592638029584
0.5304532935836018	-0.426494039901483	-3.7137773550678297
0.6628011439421428	-0.617491221615046	-2.95743732249232
0.8978615756867624	0.294708095578879	-0.3974934781057956
0.6102200313755273	0.960514268647157	-3.2255526348043695
0.8753776950611452	0.472837136138377	-0.7961801725079647
0.4653977007590931	-0.825331373242324	-3.731846926173376
0.5540934687561265	-0.532959987844754	-3.6093717258196087
0.7252619258113212	-0.976309858671056	-2.4580710519994695
0.5687312165730688	-0.94120351757404	-3.434625449353809
0.3308350805426094	0.893338849334831	-3.3991398941570807
0.7630325453952446	-0.420514459072207	-2.0495653471875586
0.9589191151624497	0.966018165617877	-0.4439487714418322
0.3754799720982879	0.377310710064749	-3.670101286209603
0.13513665608783557	0.500463458909716	-1.359635859178792
0.5971362219474325	0.367059890410344	-3.4178545787629435
0.8082209834674006	-0.689002343527331	-1.6762679990827396
0.4826180987848596	0.919238870028292	-3.68623118505453
0.9392754873347087	-0.760915042922593	-0.24791631833847638
0.4919055541677608	-0.295909163913315	-3.8235673847777316
0.2561645067910108	-0.302866484015398	-2.8363598166571027
0.22131535935182273	-0.648977755342383	-2.499807912927839
0.28094164358887413	-0.613165824506419	-3.0663250055035123
0.3672137608969228	-0.760807204159101	-3.5812696528979844
0.08986528949787094	0.231048976539184	-0.5851703692440029
0.7482922797895556	0.811854992721104	-2.270740996796119
0.014378392592401453	-0.312566013253303	0.6339052525154913
0.9285038955675086	0.88831650037142	-0.6113593379490989
0.16574719712654973	0.298559896373874	-1.7580407578212633
0.5848900679632093	-0.0533289440774025	-3.502916980512966
0.1985982076488857	0.917752357436942	-2.3250438949943955
0.8158197809930912	0.18886665298743	-1.4227556800082715
0.4332234624395044	0.738683060049929	-3.7486241413159727
0.8443654838923653	0.973790232294735	-1.4907523445591675
0.7854971089195563	-0.755200348478244	-1.9238970909760593
0.348858846425478	0.411634717152577	-3.5413147779956007
0.6117615010814454	-0.826637321476622	-3.258758626050201
0.4305191245240949	0.641343001346352	-3.7695757556781904
0.4514376313370852	-0.638379259127885	-3.7856259021815584
0.27617822009772136	0.728560388249883	-3.0305685625479213
0.8305411860958187	-0.944210145686506	-1.5959611338534712
0.6032182812745592	-0.485468849883471	-3.3704152130624703
0.5895778909794818	-0.509695277417174	-3.4445500957013997
0.15544010719300627	-0.232202749663632	-1.6051727916593816
0.8582988703248972	0.0174636478728862	-0.8791746778007646
0.5802851072015577	0.879995444757193	-3.404831725394864
0.3119127981778534	0.0546202825244162	-3.321904395307783
0.9846332755790459	-0.356323264114544	1.433143283443268
0.3530802037612946	-0.703598905766026	-3.5284136713367014
0.06149495171136505	-0.232999596622852	-0.10309157345035586
0.3751504579179609	-0.972389461975041	-3.5778718447652293
0.33352733414721025	-0.890444125617383	-3.413297305646466
0.6438564751746719	0.471659778336545	-3.1041361524184183
0.33723246905104387	-0.772864540093439	-3.441213378676413
0.9234141495626735	-0.00436083493398218	0.06612610070662742
0.9744842131332797	0.69339028599857	0.5558889811917893
0.8630062453022864	0.872460047876227	-1.2553054982448757
0.6797096352554054	-0.974492632664531	-2.789258733144083
0.8745759814501575	-0.547667183688716	-0.8559224210899621
0.5188159969631787	-0.746731449705681	-3.6741047661381563
0.31960436653763624	-0.302778085890184	-3.3700156736939584
0.3053462900628784	-0.992875681422487	-3.257279414629819
0.3804994087774908	0.552187547764712	-3.6660056875664115
0.8725156439204105	-0.623648679399495	-0.9380190604228429
0.5826787408000917	-0.71692666878034	-3.4408896434752303
0.8373625952816524	-0.774358921887848	-1.4319899153853373
0.49721805412301723	-0.575899255243657	-3.766495443156655
0.7328139600549821	0.51071510126762	-2.3616510146198717
0.9013007071602993	-0.590209564548818	-0.5513490289321908
0.49425989257798997	-0.159791795017129	-3.831723469991997
0.10981473581589371	-0.203058198229238	-0.9077001893354094
0.8969706919831366	-0.671729752785063	-0.6871081458721267
0.22871516441909348	-0.447438700161932	-2.556360229567602
0.6094869335401062	0.918630197336972	-3.2438244655535375
0.22899756998305043	-0.495529376631539	-2.563627587107503
0.6707988686380875	0.926507393206492	-2.862024290594564
0.3395573687069706	0.18877168645907	-3.5036819003090742
0.7012910200821851	0.619519840060597	-2.6521978688099583
0.3677804913912775	-0.766377583391105	-3.58260928149351
0.4703370057288208	0.964718951026008	-3.684083287826859
0.6495644302372751	0.648106305781082	-3.0511798172647895
0.8937437032400253	-0.145600433486347	-0.4085132591616013
0.9132973337539458	-0.790052586180216	-0.6316611564965009
0.05302405594914372	-0.91277867275976	-0.2503517973917858
0.3056280870715136	-0.669977814325853	-3.2537187885244587
0.2965787489214789	0.292432025952881	-3.198873830937488
0.6639111533893105	0.954533200764375	-2.901590900551179
0.33116828820951943	0.790171273085986	-3.4069561817040364
0.7557810936699015	0.73076154560996	-2.190128040035
0.8489886575900368	-0.95285218524068	-1.4406125477432248
0.35198429882811516	-0.991653174024756	-3.4935376528857396
0.39817745424802226	-0.299597671106469	-3.7584044275304005
0.9619376519991818	-0.861434464096338	-0.1148399113521476
0.5450895470027693	-0.807549228257773	-3.574016548735093
0.543534835688308	-0.542479667374652	-3.6483968352673504
0.14423480491052068	0.533672731538165	-1.5013173013849799
0.2997810545269783	-0.407695419244477	-3.2205810029805364
0.32758871735851575	-0.299116188979549	-3.423639627960061
0.7251364744204033	-0.237963632492222	-2.405280965111381
0.8761317875390132	0.994735148688949	-1.2324736358290898
0.7833109229726046	-0.939186773921026	-1.995425431537406
0.19503496066846548	-0.653937137727995	-2.201387161840775
0.3382647490137459	-0.49385505403468	-3.4746952066559196
0.5127345636138041	0.404546832263889	-3.767253839906051
0.8383858310874395	-0.571829954020562	-1.2951771049325942
0.7292210768910017	0.603291856534441	-2.4077304211134853
0.9453366937580161	-0.372523760966792	0.3266653359553053
0.4385935303839862	-0.999711529553909	-3.68157633310061
0.22859876036209648	0.589556520080038	-2.5695098348022363
0.1336396275069278	-0.983106198521286	-1.5598103404582926
0.8140754145796792	0.787786438573723	-1.6673690006102135
0.42292026113118386	0.717930057566155	-3.741133970002614
0.26486147591410064	0.0139862079494091	-2.920082067344722
0.4656812221145942	-0.718483379204952	-3.763446640282498
0.8410913621553895	0.98407062826451	-1.5226183730509177
0.813066288239668	-0.122339974430892	-1.446561106407878
0.39459765624268817	-0.962249391169352	-3.6317056776879655
0.524174345688545	0.832569778812954	-3.6320401410735497
0.9557792643700036	0.952290401707278	-0.44280310611087736
0.3388201017555109	0.984054114787099	-3.4364799722926542
0.6813673793357047	0.437879169680771	-2.8125046583537365
0.529662549650412	-0.110025445291543	-3.746510844761703
0.8681708613610953	-0.35792806448826	-0.8275997130053693
0.5541204666413058	0.722646669469779	-3.56578170752458
0.6482435352853274	0.825034394385664	-3.0352927461440653
0.011681231534214985	-0.442799747150765	0.6313760947787523
0.5087119368062839	0.895376724291492	-3.6489098453241455
0.7609214490304765	0.994634747513169	-2.1800535721868295
0.6537690750061491	0.663619233516866	-3.0199877510132347
0.6595814793009024	0.106719678778761	-2.9888787817671685
0.7599216232416516	-0.84283334009815	-2.176192896306549
0.060603788699684615	-0.656177506318403	-0.22718625905805725
0.6040814207183024	0.924964619300297	-3.270788588864608
0.8291027713792392	-0.684399781803312	-1.4601705582069149
0.22037917097889687	0.64264141600367	-2.488595269620099
0.7238481088736345	0.609964854947151	-2.4566569993098093
0.1437146489927516	0.0498678103675098	-1.4217197361687823
0.8173151056388509	-0.885989359481244	-1.6856874154671018
0.5488589236001385	0.436447469403421	-3.6465060063781016
0.8129504866991547	0.73766304810886	-1.6529004715395434
0.7509106836556299	0.425253877385435	-2.172997053990716
0.30813476345450674	-0.583343080535107	-3.274959052892769
0.4205042658086539	0.208084097532617	-3.821008639370486
0.6435241506458383	-0.377085564607316	-3.1103805817624863
0.7356000969718661	-0.79849131957348	-2.3767048262260992
0.522129870103666	-0.655480593846922	-3.6910229718603156
0.6391235710710165	0.970291358208082	-3.055245622575696
0.8564379304226203	-0.168125215988803	-0.9192842553747282
0.707610261062772	0.00434415943001945	-2.5660801130122204
0.5984962143457747	0.718619820677753	-3.3587298900983487
0.9354987403412643	0.407410145789168	0.12113703723214966
0.9858178057731599	-0.95469443024965	-0.007683623021907422
0.7218611056811363	0.879296209377116	-2.491705914678085
0.7769392680516829	-0.466286444734977	-1.9169162983302483
0.3789996750613606	-0.677977538172824	-3.6394738059065066
0.28339786183601146	0.994815611450811	-3.1134848957590946
0.07400244357808641	-0.54205486467046	-0.4043075898165237
0.21932381381457866	-0.164336428370941	-2.434093935749793
0.48093476429473603	0.764253996649099	-3.7386321412025043
0.03221566733154024	0.163785660051192	0.4049496302786403
0.6407835746218424	-0.939680582805281	-3.054522615078394
0.7927619382600272	0.649133074060102	-1.8141800364078149
0.9444145771120289	-0.987004458940689	-0.6323618366505583
0.6460038457333632	-0.343671330531951	-3.092930476276458
0.17533398434268285	0.0867248822117611	-1.8738193647055335
0.5563978165740965	-0.757689856795761	-3.546836892288644
0.5636397474148287	0.78614167472136	-3.5087488119503227
0.5129490170660294	-0.788078364287938	-3.6757206062518337
0.517090344115453	-0.116655621171623	-3.783877097437764
0.4813967002198781	0.218252453802771	-3.8450069365169193
0.4865838483203522	-0.875215692356798	-3.6959238621689563
0.5327875889138012	-0.687868463311208	-3.6509213272015577
0.5658215921463323	0.440425086870175	-3.573359455005296
0.47227389907227324	-0.449206957227877	-3.8223712824344926
0.34739072152230366	0.951947432028573	-3.4761055979904234
0.6561826951995257	-0.716811303607844	-2.997560594375102
0.20687737540386303	0.727932375294019	-2.3564913579551594
0.8534456418747267	-0.829940776103524	-1.3129918573946062
0.892589180088004	0.06893448185677	-0.41336095078151697
0.8783284380259541	-0.792754723433534	-1.0260522705433446
0.3956911012680355	-0.783640776347857	-3.67030602418612
0.4005053775946365	-0.885693497543071	-3.6599968849465268
0.9002443140661663	-0.679872884327804	-0.6551589199386998
0.6408593387441812	0.500872461232869	-3.1239532638852663
0.6432845410579658	0.017821738239938	-3.1170100533079297
0.6844980660237757	-0.630165284838343	-2.789679937641181
0.11226386251658	0.34937278488188	-0.9717560887665432
0.6742390838662777	-0.323619798767497	-2.869752874724323
0.45238542553214284	-0.403948634914975	-3.833286831776119
0.7676024982188594	-0.673435508835689	-2.0667552898154415
0.13364485918024865	-0.985170629046963	-1.5612708401953654
0.5842429680147873	-0.405793522084795	-3.4860909126270805
0.19963514208234417	0.801542840793032	-2.2951279045132345
0.8002590896523478	-0.82174560485195	-1.812343302542374
0.5414284511582201	0.476420652764656	-3.668210381099236
0.09675875921944431	0.518969125696297	-0.7717668509826482
0.6579407088819638	-0.906948945920612	-2.953312301238069
0.7885681800729157	-0.72095897211491	-1.882446405218272
0.3301886755081748	0.249310381649734	-3.4429585240568494
0.4416698322101562	0.820950866227123	-3.7326388207711636
0.3894289635012001	0.398397624505049	-3.719379010196301
0.40492384439163065	0.413929704426947	-3.7633863826596285
0.4873411367216467	-0.951747467244586	-3.66870376534967
0.23836954481140543	0.319050400517725	-2.6533583243180936
0.4297413650770152	-0.88714119744406	-3.7054772783138517
0.5460079075403287	-0.29033313047375	-3.675532232610684
0.6139720679955705	0.388933301338733	-3.313162289422834
0.6137837355073511	-0.828770855924757	-3.24671287046011
0.8238680022871157	-0.286999929580556	-1.3481068775307148
0.6916048260287084	-0.838679278427507	-2.7269084732644804
0.5637316697007809	0.661998051485565	-3.541710770604121
0.8776393528661837	0.98345525543573	-1.212687283698001
0.682387049234281	0.913822716063467	-2.7838043771266374
0.703900542097305	0.915298828676057	-2.626746980984704
0.5916937439787291	-0.634383001856721	-3.412688929170247
0.8138773788600097	0.196584599765686	-1.4468489047127275
0.19211499003393293	0.582241419500386	-2.1502371354511416
0.11778763031424493	-0.140877952322181	-1.0282593514390965
0.08617694805372135	0.568982077667403	-0.6181323516838688
0.36513964622695533	0.929033591768558	-3.549224163576274
0.823331357528103	-0.16242629895177	-1.329376551346339
0.8206161410072814	0.590875021768334	-1.5000911936272066
0.7625053638774413	-0.22576093576478	-2.024153638157579
0.671843631879295	0.889987263784852	-2.8624478305864596
0.6606475122891496	0.441416916137211	-2.9792839687750527
0.379382919129652	-0.53902515225465	-3.6639359847425252
0.5284400485167466	0.714445415219832	-3.6568302296729
0.6108320951897545	0.0882750787545959	-3.34589661300284
0.1839612421709424	0.86271091898628	-2.135591094803786
0.7511693072919443	-0.261359201555164	-2.146608044229415
0.8636028486909317	-0.873545823586275	-1.2505351457259186
0.12197676003465381	-0.360682431753701	-1.126210118477916
0.8037582273202922	0.573439215056733	-1.6715442463455183
0.8939418251553002	0.923880229552655	-1.0126076875420476
0.8957885178803641	-0.354445289475049	-0.4557372058904471
0.20853469649637535	-0.22393379763519	-2.3079480077943852
0.8761646721120924	-0.40249672682936	-0.7458640844482258
0.3975952688791149	0.261191009194329	-3.7602742317425726
0.5231030886609892	-0.696135369702929	-3.6773560731844595
0.7015912671816172	0.889982157885928	-2.6469652559993007
0.27790521180943134	-0.263684450638839	-3.0410791205527175
0.38126552380087747	0.884883066611669	-3.609668504088728
0.5909378864957844	0.856856393861104	-3.3608904994356155
0.7485883237684009	0.696543723846796	-2.248042931385426
0.5003967523961547	-0.767747109647623	-3.708783768035279
0.18844052784422702	0.605676557419804	-2.1101014285459967
0.2488907349254271	0.892237689817318	-2.8179329728474705
0.8461128345795165	-0.648499459588101	-1.255995137497132
0.41932417048829257	-0.679449193661709	-3.7445697152583133
0.5826632204193604	0.654173004183702	-3.455272569827385
0.6010989361539784	-0.986334461481617	-3.2646141581846537
0.6012190797229896	-0.431750721063419	-3.387959559858819
0.7757942831771754	-0.720520268577948	-2.003345933828522
0.9585062284573649	-0.999946136660465	-0.52537556102926
0.5951095804977433	-0.491328245311218	-3.416477439650694
0.362349935171767	-0.26084553092401	-3.622408860874568
0.2049763048842903	0.855116821686079	-2.3719047558723694
0.30203324318680386	-0.134825704230127	-3.245537328684567
0.14403075921850703	0.125958951519001	-1.4297045292272217
0.09050537715024548	-0.3840128217724	-0.6278684026518814
0.6621662151617798	0.672458579362789	-2.958678832334981
0.04314138641373719	0.486378226751534	0.14653604428345096
0.7948538144287423	0.265556521710816	-1.6773222148583493
0.4995341880516361	0.929329986477698	-3.65587168673355
0.8042727271337423	0.0209322196852382	-1.5438225848521814
0.06360479136792065	0.855749710744844	-0.3938193818367233
0.5173876864827954	0.975536025894773	-3.5989229381025907
0.7167237076479223	-0.772857526552631	-2.5315905869669266
0.6131790022554708	0.422132804666067	-3.3156545922725313
0.33881469533946773	-0.872885912650613	-3.4410939197792167
0.3033186774336849	0.180841672617278	-3.254766788812937
0.41676032190095963	0.580734972843455	-3.7613514925221754
0.38892772399432624	0.791563416288665	-3.6500476682833862
0.5434202581123418	0.432252636356025	-3.66798336139825
0.6153361732787835	0.625552634359883	-3.279164583781464
0.31972792280915874	0.234061418067564	-3.3738452777886123
0.5158759247151861	-0.705905281732608	-3.6936002416143845
0.6869882768591167	0.981244577453693	-2.736937509268523
0.4402648520594214	-0.647396655836784	-3.7777328194009745
0.2562583837986384	0.676208890145928	-2.8536253494436856
0.8994555159705155	0.928779362379668	-0.9664273955306083
0.6047768914850891	0.709027849236826	-3.3260937181895684
0.2636685423140869	-0.602153279872214	-2.9164882248972397
0.38623479855680604	-0.9049972232464	-3.6206377423231295
0.4043059529831975	-0.205943517953627	-3.783943220609032
0.5512619735308094	-0.868859738646303	-3.5308447331669552
0.46343438367203693	-0.254082885967164	-3.8531101633547746
0.9660214925803043	-0.894560898562934	-0.1415472490112466
0.896310767192995	0.549743453342139	-0.5812954514186065
0.6236351468826984	0.775742873893385	-3.201528358137212
0.7661741634213087	-0.00206120924145662	-1.9715809551047239
0.6722028743642301	0.329563563603866	-2.886706211734343
0.41736198631181093	0.0112017218476212	-3.8229094654220486
0.1431223477474037	0.0161837520461479	-1.4123466520708041
0.44975860211063384	0.922397713915007	-3.705318921055124
0.5430370643920382	0.63433288958883	-3.630140923931898
0.7538412077682971	0.354849980296657	-2.1318548609331947
0.4617858659165541	0.886280984290801	-3.7143145328205325
0.7104479329287152	0.992954285570041	-2.5658662741694664
0.5574734289844051	0.805736012163895	-3.527939215235427
0.29488024445465266	0.866805096384885	-3.179275245571185
0.8776924062122625	0.676757823646701	-0.9222649643895395
0.7035355734762381	-0.577022101807554	-2.630789280310605
0.449654714379141	-0.866142020277428	-3.7221018971875073
0.7777168515911375	0.864269726484819	-2.0272852709519267
0.2232449994400254	0.624826148937945	-2.516876863330521
0.18506298253596618	-0.672059233534297	-2.0849267381769874
0.6663325514612249	0.301087469549304	-2.9345914002663616
0.6360207396251426	0.719558657445129	-3.134056068020506
0.5054232673146143	-0.47526314598147	-3.771907465654804
0.24951238350599625	-0.913538351185651	-2.8282063096966805
0.6257282121825701	-0.97820895485607	-3.1323517230657534
0.6546717933117767	0.0910163336341541	-3.028271780152071
0.6128581979485322	-0.855083495709096	-3.244706060545456
0.9577081662886604	0.413905551186765	0.5456479255755307
0.3085232977749222	-0.104618875297462	-3.2959973262508426
0.5621697426562812	0.944634089186828	-3.4607279838961618
0.31210609505224624	-0.966626523170044	-3.295469198515264
0.7625395038374262	-0.861448921890305	-2.157046676528098
0.9245848425236242	-0.993044206102275	-0.817233763622651
0.7648109292944908	-0.993816665358264	-2.149301216294939
0.9840239219907717	0.216704367671576	1.5089499618078799
0.9753085405155056	-0.996301159644562	-0.35511363936236
0.35438374444705756	0.76077166319493	-3.52686687563776
0.7438216689239202	0.192452966104135	-2.215403641884157
0.11457623700541814	-0.701095942668817	-1.1257583326336251
0.21582402701175732	-0.225775653669955	-2.3953020104726455
0.3713870742868206	-0.31799878125115	-3.658936307582728
0.5995931170112143	0.0414512354151224	-3.4173194008351446
0.0843864933979769	0.0017846847878267	-0.47507946725818906
0.5539326688882813	0.623008609403815	-3.5915117596985433
0.164848064657298	-0.739403453251138	-1.8504651148091587
0.5687623540267099	0.926003386595578	-3.440098110717401
0.6080020866244316	0.731440609152586	-3.3030638845820377
0.006531105532928578	-0.701166151546301	0.5839619307527247
0.8482815251812946	0.200029267065669	-1.029620380772465
0.7645543281817629	-0.253419011935494	-2.005838016734019
0.8213334035676025	-0.467817185871853	-1.4373271240691843
0.13874399206133617	0.951901042250436	-1.6089973439983905
0.8611008016648196	-0.91570798038697	-1.3083300490728897
0.9147096227776956	0.602000647608693	-0.3817324508801537
0.7630622474585655	-0.760449326366469	-2.131298699551688
0.7244774979400092	0.505559652807278	-2.4383680108785333
0.6582306611661967	0.169547624584213	-2.9997956681484816
0.6615973863921986	0.0775515621889073	-2.9724544915613684
0.503076539242494	-0.648904508730056	-3.7378234942326856
0.637957141767969	0.312850414964283	-3.153068823561281
0.9281581973905597	-0.607185011898541	-0.19330528828509627
0.6009120632379276	-0.143062070007814	-3.407408597862725
0.3545586958500083	0.709204665116972	-3.5345677192906635
0.9021780171085487	0.526834658428473	-0.48358363307771857
0.7855621091945447	0.707845759720506	-1.9064808071223853
0.7175985970845751	-0.230992790921606	-2.4775695059614873
0.8058044384029017	0.561564327481027	-1.6451464325172982
0.5679425681110051	0.411502714226365	-3.567283741526032
0.517943628216825	0.942722284915728	-3.609503399999731
0.6379133277681179	-0.955540612160808	-3.067315369990463
0.19076939905313045	-0.624448171394177	-2.142990594293593
0.8056755152954951	-0.330828336280106	-1.5696913799707013
0.825035962260209	0.291454977907032	-1.335453295545611
0.7392589427915839	-0.940122109484769	-2.352966147618604
0.15919148105887485	-0.650904936152089	-1.744926724450647
0.9467406447945659	0.639466549206088	0.0627932806401268
0.46699685076262976	0.887616744214611	-3.7112779822810023
0.05196768101998057	-0.126014924173884	0.07540668721348703
0.8348419266167618	0.273386409338834	-1.2133174408035607
0.9205619209687603	-0.843240596122362	-0.6256812239199893
0.22321340142379303	-0.43291479974276	-2.494201195333151
0.4874875712066975	-0.546388581032524	-3.788217145925673
0.7410952147625592	-0.935005223615731	-2.3385997357556128
0.662256630919027	-0.374884481962073	-2.9673285555463935
0.6468162747023211	0.69069743227327	-3.06577674636045
0.7941444741020164	-0.569662583183163	-1.7703600832244826
0.5950110015232541	0.415587561111842	-3.4256238767253326
0.060244061611569734	-0.468237258015465	-0.1420931750799283
0.7428887455860882	0.914061383076038	-2.3243150100254137
0.08738437053222584	0.772368902836477	-0.7367964521719825
0.6985188239309409	0.897245663177116	-2.6690952237379477
0.06881513602092088	0.594296808952772	-0.3384037115936992
0.7692531021352266	-0.879915712115263	-2.103232439348911
0.8696415301841162	0.774006206998491	-1.1001595103269113
0.7001365582771094	0.859411219601739	-2.6607917112940123
0.28588044137350876	-0.66402559034917	-3.1067416199348954
0.25201925535571906	-0.584916199689651	-2.806630016069855
0.8655704617048915	-0.484402536400277	-0.9256871615581838
0.2612777145141401	0.548970008480054	-2.892210017541942
0.46755266966982995	-0.480168594637176	-3.819147932222716
0.21192842560648667	0.200057352329176	-2.3477524157637375
0.933432609810239	0.990743793831812	-0.7367737402303103
0.7849042924126154	0.49091026949453	-1.840699449274088
0.07623317166393453	-0.720880585630119	-0.525251083847296
0.9248404198644591	0.0700837901331687	0.08587171451752267
0.055999279939850766	-0.688656600923356	-0.16439391955903643
0.1542562765454721	0.0253782585719543	-1.5761276218822764
0.8636002320123873	-0.000284380515177707	-0.8094145782144523
0.6803288537374438	-0.814505871617806	-2.8129672110080284
0.04824882471970441	-0.924583758263518	-0.1748117813622273
0.4064130703057906	0.414300608647758	-3.767151009906314
0.43561534147701697	-0.441960702292231	-3.8154258641736485
0.687183745855152	0.450839024083593	-2.764055144107034
0.6280253772991922	-0.623607680935082	-3.1996329897317297
0.3986482295807105	-0.13987208783231	-3.771682070429902
0.18126272021008735	0.0271173172441497	-1.9527139837014647
0.2577153907825006	-0.468035742885206	-2.855527665286656
0.6384319126580629	-0.516829191364638	-3.1399783239431684
0.21464563280078375	0.814187637870188	-2.4638467675041125
0.40254148369558157	-0.737055878877412	-3.697457092029053
0.1666735691262843	-0.0129572918758002	-1.7528384810667574
0.5912034621330785	0.974001138072916	-3.3190687130871894
0.49910538119183645	-0.0541227095889166	-3.8273840517322797
0.9446930422546636	0.465937435086075	0.23410648469964876
0.7714897971674265	-0.293283670035886	-1.9378924471882675
0.3447016879940069	-0.878635433425024	-3.4690899990708677
0.08447576088824438	-0.799693143563209	-0.7056519954152948
0.6121308598673688	-0.0830502495042281	-3.337494802382466
0.6367209827597927	-0.842715416661928	-3.1056795222999316
0.012560639791819464	-0.520139039257114	0.6035201011306404
0.5481855581968977	-0.0134944602276786	-3.6803985493941562
0.1608692711769249	-0.635748707180287	-1.7626840305790588
0.5096391207070755	-0.704514560562576	-3.7087492356266374
0.6963070318782977	0.905744240324935	-2.6843606239763766
0.4481277369666842	0.184042819250285	-3.8565166914883737
0.8275762191482278	0.104591910178749	-1.2710700671977895
0.9014872281265954	-0.574122201906189	-0.5340588733012757
0.7164301260041106	-0.997470788417074	-2.5208945614379545
0.5470287398040447	-0.946666890793115	-3.517968544995273
0.33141288508794575	-0.459925529800585	-3.436883588123985
0.3947429152295116	0.818544888147972	-3.6604749252711457
0.40535157225642215	-0.963686059582315	-3.6535193435516695
0.8913895577313201	-0.864408023732548	-0.9683614031047831
0.45038227703784384	-0.0147436212056862	-3.8641529574970623
0.6181419641898304	-0.00632358599017334	-3.297962008983912
0.44512966703288437	0.277963686780299	-3.84637974825831
0.34163523006297297	-0.25756317463837	-3.512550052436817
0.6130472375026722	-0.84899973869871	-3.245360663421066
0.4372622021889694	0.631272705830869	-3.779055378856396
0.5016469950002795	-0.815917946177702	-3.6909298711894705
0.3710682053853094	0.906945443066984	-3.57310088843003
0.9738462480111328	0.702905562172583	0.5183024590339299
0.4768594939435767	-0.891983828554337	-3.7018909226787615
0.6495076005236812	-0.73915576550167	-3.0411207597457186
0.5254783893524784	-0.113859191909026	-3.7596643600609725
0.7106502238352304	0.720768590419915	-2.579209190147187
0.7889147151107458	-0.888330784993473	-1.9365117730844916
0.5086406503746431	0.681765164860281	-3.717358183601847
0.8264713533268707	-0.273921656303162	-1.3139250883660443
0.6660139495694726	-0.855589978026183	-2.909289168310391
0.30191209566873506	-0.141195545615713	-3.2445009176560053
0.2260482022958788	0.881303038191519	-2.5999736955504655
0.8282403403910868	-0.388336704410765	-1.3278638596131123
0.23787663133801398	0.66499318449361	-2.6751993110826353
0.009533804819008554	0.563331620543344	0.6149643453745754
0.5664213725607479	-0.252480049860496	-3.590145750932953
0.03872186147492376	0.758325109455577	0.09865289239313177
0.2905371908971872	0.680987192794263	-3.1430764370256776
0.083761041227313	0.168899169203601	-0.47434527883726824
0.5319505812569624	0.898354089828936	-3.5860926553932932
0.2688867052752081	0.965566146070163	-3.0002445171451826
0.2200595355344564	0.656722496100413	-2.487491193583505
0.4984878841132926	0.947006175250864	-3.651604068763164
0.22627700587992575	0.760444545453869	-2.572868873951767
0.3163723937940172	-0.661677684955899	-3.3265842084003485
0.41003900164268514	0.376686924874769	-3.7811374897057153
0.4608955460069044	-0.0859072982627392	-3.8646188834199884
0.1373770824621356	0.637408217968894	-1.4364078516647936
0.3696648501250925	-0.225231458541465	-3.658638384266966
0.3754917683825137	0.936999056509234	-3.5835286223329437
0.46733707812829567	0.935307489802198	-3.695751307239087
0.17239321878777414	0.756420232816819	-1.9533793781985405
0.5168945859025897	-0.669995116047067	-3.701013188079094
0.2681877423767633	0.966614344841565	-2.9950151785901524
0.7727791098325614	-0.832712741183289	-2.0625941862684405
0.758719182842704	-0.409760998697307	-2.091603204177248
0.20654346782962965	-0.717082587361551	-2.3501081394762537
0.7894195066605483	0.367721475516723	-1.7593270652833481
0.4105607244558335	0.432064563414806	-3.774529547145843
0.4112174347944581	0.1150267223782	-3.8066986439204333
0.7609876366401794	-0.847435124522586	-2.1678693734572514
0.5597432420258203	0.176400871107782	-3.625941051607456
0.3323341632241488	0.651830904085181	-3.4253949109405095
0.8080852176391962	0.405467248268003	-1.5637541876208405
0.7824986040722041	-0.972262339015704	-2.00636571686458
0.6788002817763252	0.878286390335159	-2.815516643688244
0.4498381871494674	-0.432342074980714	-3.8277470132063827
0.9155190736954242	-0.903627124335853	-0.7748273874171023
0.3695805309705481	0.64759492152048	-3.608825255328391
0.7605018106100333	0.0409589367675465	-2.033016812557955
0.923515270621585	0.960774826540564	-0.7837054463140554
0.7633005252967698	-0.966450749730486	-2.16145741694734
0.8414039759573655	-0.995369293589955	-1.5239925769386842
0.2723561765371757	-0.967428217490154	-3.027335456845849
0.0005394914673139143	-0.288121743177194	0.3999908104863132
0.762524674607135	0.920545948704311	-2.165100478377893
0.24392757073610194	-0.0247830613613817	-2.707355720349895
0.8137322226862467	0.521307330002525	-1.5434120132342073
0.39277400422812586	-0.217103172442791	-3.748549278305385
0.5256491699846777	0.863685385186597	-3.617121859754063
0.13564426856270553	0.588347058143845	-1.3940983750092948
0.30283963757947985	-0.3645260984738	-3.2456264648374336
0.7916795030092569	-0.25641297912511	-1.7111906394885372
0.7402250019391539	-0.96282077584556	-2.3442881802578057
0.648696477427452	-0.384172974440369	-3.0717432541343968
0.4564303763427185	0.661674386395014	-3.7804975171091444
0.6063102898683984	-0.538647087941749	-3.3455994088555374
0.13919445095589006	-0.569418637440454	-1.4394524234844999
0.21890298015623477	-0.271588196032525	-2.433681915872438
0.8896708577236812	0.650454056782747	-0.7556305537682024
0.4205596881967131	0.707922936373644	-3.7399159238292046
0.5643460578539635	0.312446467161969	-3.59491853935106
0.2184284584303768	-0.870765019825451	-2.519762420582608
0.8304445047528373	0.787489358781793	-1.5088124879025602
0.4878002263459991	0.459719877988494	-3.805185992015168
0.8008627327336932	-0.94701817580331	-1.8500030048694884
0.6768157539148165	0.450498511844862	-2.8503158897679963
0.5769312409284623	-0.502185392602721	-3.5112509090334902
0.9365966573322754	-0.782766981178534	-0.32331885106047875
0.7891736571599116	-0.0926717121495102	-1.71993001959781
0.4104096452019937	-0.799585153973778	-3.700068212465559
0.2995493947041507	0.449124553922664	-3.217335580194901
0.8385450580541824	-0.00574565006594771	-1.1307897611285391
0.8131099805140011	0.502934696073466	-1.5427700432596982
0.9959998538392989	0.76349531732376	1.4921656824702578
0.6463028722199947	0.588678766415832	-3.0792862155621115
0.7656719143908717	0.541372723920136	-2.050459692949603
0.44443689486565624	0.968071402820394	-3.691550628341988
0.7347932506009136	-0.749776052673306	-2.3781277360772437
0.5314764278403845	-0.441433792021253	-3.708119179243541
0.4924739486238121	-0.127422714533067	-3.836403822158731
0.45984445935709783	-0.475208079936456	-3.821929458044151
0.48400142199596413	-0.597353195910695	-3.7808444312302036
0.12598392827893246	-0.533607769960515	-1.2331152485345935
0.12733541787766547	0.685700301205936	-1.3094622876164002
0.4301269081055023	0.31584364376161	-3.8265460141843395
0.27864674485629215	-0.432838204729735	-3.0465365949396834
0.9528345203998891	-0.625261427710159	0.19349518169325322
0.6390723495606307	-0.529414975891075	-3.1345979060398994
0.24950554064360522	-0.807131362295549	-2.807460643396908
0.6636480893692671	0.150422740764177	-2.9558500218014996
0.5454120468058524	-0.0520543541366276	-3.6911385287150607
0.6475292343305216	-0.219823241851726	-3.083368460162818
0.1381710661452846	-0.0783428903688765	-1.3395300386070368
0.6854144345692833	-0.752551493465021	-2.7796778359545664
0.46114494070211776	0.730820770969479	-3.7614120635214534
0.036065606206127455	-0.360795397368514	0.3052366006332255
0.9191638751456356	-0.348449835406368	-0.10660749186080337
0.9604614759218529	0.0928581315949068	0.7869655225168188
0.29885450789235646	-0.926579898135084	-3.2100817366235517
0.8732675448093834	-0.766041718857699	-1.0540688304517163
0.9167205994302928	0.0438391155972575	-0.04514056629867966
0.41099101657469966	-0.0531943755403949	-3.807986879360617
0.7706718904885735	-0.929196930650848	-2.0988681391090442
0.45001625328440503	0.494395376218089	-3.816673540631822
0.345125024073064	-0.710212725775523	-3.4887221093793186
0.7036373490508723	-0.305253969618879	-2.612440969321069
0.33937966745304027	-0.361781150157905	-3.49242719314588
0.8259150418701795	0.22472187985485	-1.3093256226944021
0.21684108625438922	-0.0337995387860855	-2.4023730373526595
0.3276735544749271	-0.0618004298274495	-3.432187087308654
0.31656193661047893	0.862766767075414	-3.319538276664002
0.1596512167873205	0.92073325896738	-1.8649607660475085
0.15000566509142227	-0.757180211587292	-1.6602967380299654
0.7215231288579054	0.70902548476753	-2.4873075523936783
0.841588162911869	-0.750959056274438	-1.373454968427624
0.5879190236540006	0.74295193178343	-3.4083129006018833
0.9037249971514036	-0.116870047248843	-0.2561635326879588
0.12429543939408937	0.950185639510059	-1.4076952682043644
0.7672291922704588	0.176730723095679	-1.968603522606281
0.7781779527071073	0.637711614597317	-1.954367680088241
0.911323292276626	0.758874727054118	-0.612907292118687
0.7098682854480278	0.426414047320393	-2.563963156809766
0.1581878337266635	-0.31225256647787	-1.6540804817399757
0.04844225914939123	-0.100243042788022	0.13823170825944295
0.7422381479583979	0.725121674791039	-2.309832020201042
0.7012119745593083	0.842050376556671	-2.653838063293118
0.5221355493747015	0.593749961122305	-3.706226203972551
0.7954933064505441	-0.692733336836218	-1.8043291703400457
0.34932284025865246	-0.0693785966737656	-3.5634198665306047
0.5607145362575435	0.272563434209576	-3.615076414233272
0.8016032026285848	0.146727025689233	-1.5827836654643308
0.7198500496595044	0.578863951888437	-2.488693929912008
0.7956351015825446	-0.307814034253262	-1.6770934262322015
0.632393797434163	0.920007003080987	-3.1116944401779874
0.6367146573680622	0.617942361851149	-3.1428296149085257
0.013359994568599242	0.249509096544315	0.6536208335073913
0.9485691655665908	0.351254757026499	0.40551855466514775
0.8349395965190669	0.718092465127036	-1.420069836787853
0.44973248812030175	0.0475629092072122	-3.8634708259767545
0.3912132358768584	0.323452581273875	-3.7340040905471654
0.9164068748081458	0.929642756661698	-0.8050835163977144
0.02983351360250903	-0.723353714550231	0.27107270039752157
0.4300384466021894	0.13804557358308	-3.8415444693140497
0.4198370153523846	-0.801461704731222	-3.715761996358447
0.14151692112846148	0.548099033013924	-1.466443268764603
0.03014715146766993	-0.290546970636695	0.41845007048277655
0.35553792367602405	-0.69427528547043	-3.5411145042545527
0.4424538848678747	0.345980965916166	-3.8362602761529216
0.7002434874776899	0.557191099710382	-2.6577951270403712
0.6728993206295487	-0.324646647447402	-2.880892320455171
0.5651702485001056	0.081846728835961	-3.6042531752325457
0.09994320875254809	-0.774349747879871	-0.9372934290168712
0.5062061537236503	-0.374303818611796	-3.786841198751963
0.014649347116773659	0.743261356486761	0.5001815825686945
0.6865286135681	0.787087177898004	-2.7691749035803954
0.494824104922065	-0.760156349292545	-3.720960655253972
0.6400456537844229	-0.651237077790114	-3.116593678858098
0.04891039448154988	-0.154770066335085	0.1251202147429473
0.8938846267538462	0.736547909144371	-0.7936030448944367
0.2968395363613447	0.517158047663073	-3.1942425267615246
0.47337423164398235	0.674766543045832	-3.771122463200645
0.47915157435012956	-0.728539377685579	-3.7511129258065017
0.7145961292197329	-0.18025843805565	-2.50358750846458
0.643393100453212	-0.776774862538559	-3.076242474182042
0.43762013304417385	-0.53975163336275	-3.7993836444110656
0.863933547242362	0.70372281495532	-1.100762739813776
0.16933002809253705	0.971647256282937	-2.012674841671863
0.2207432305032029	-0.267163572812796	-2.4547829947980584
0.958140714730568	-0.698296730749744	0.17502428721754523
0.7771300179302654	0.898726063621372	-2.0399589942200174
0.44313911985895527	-0.989860688616788	-3.6854031198626407
0.22825117874106085	-0.979773467839037	-2.6530607492251956
0.9241695954673378	0.921063322973668	-0.7140826027710461
0.5833150979105987	0.152143170267214	-3.5091693642332755
0.8292313573751207	0.903099804145996	-1.587567157080506
0.851778830339157	0.721625645384732	-1.2462156549207188
0.31531750675030257	0.241528035831798	-3.342536010256133
0.6724144424137641	-0.426721143440439	-2.8859611698635574
0.6551573393856974	-0.80190688926318	-2.9930877729044965
0.3301041449603298	-0.521609400950048	-3.4237630509590407
0.8393481148142032	-0.390060458034436	-1.1975050954784314
0.9813201693297746	0.3364936493027	1.303841517879091
0.5320934875215249	-0.856865747456977	-3.600440379373635
0.8088146064358059	0.306896775111539	-1.5280385256927338
0.5303490530696533	-0.498410799018538	-3.701820544276167
0.11334930994319915	-0.166347511767824	-0.960075083228977
0.5114459936108601	0.794891032180484	-3.677032812782349
0.29865975832208547	-0.457056354843385	-3.210217123572581
0.6928552413968616	0.386534532912541	-2.7128033712213893
0.9307408151776593	-0.863562421114852	-0.5414637190295777
0.9129527799695581	0.904288948274843	-0.8019635101246821
0.4811534011018468	-0.139384551802959	-3.8507497154874493
0.2814298191140873	0.746059202514917	-3.0736411445096845
0.8754990984798481	-0.525939727352324	-0.829301703491745
0.7858511338481378	-0.957365053213462	-1.9771341399898914
0.4717241730771075	-0.695954230011492	-3.7664821088082046
0.5981572565171054	-0.66726762153435	-3.3713853293221017
0.9230678795715659	-0.962885763801876	-0.7909717170770318
0.7613055865010682	0.773137775898965	-2.1499878569572246
0.4295401146595078	-0.200786127950975	-3.836840827308168
0.5235117199782983	0.903807853489015	-3.6087899697811894
0.3152681859049018	-0.398933377885199	-3.3349830798027154
0.605506834159461	0.863139773531238	-3.2829787827418526
0.7983804768935451	0.693301488531227	-1.776144494045564
0.3705178685822057	0.211654472294707	-3.663274859856368
0.7887798160264065	0.928631390932973	-1.9476189414276832
0.7079993965077258	-0.76472593397399	-2.602195860965507
0.5769035786276082	0.713729770255519	-3.4695228605415127
0.954347616094252	0.923989215361672	-0.38677305565082937
0.8419777746983355	-0.839067271114791	-1.430753159435831
0.24231975635377856	0.699041469431292	-2.7237107235611773
0.35812056208417276	-0.755055208509775	-3.544295845382923
0.35970294405636843	-0.951551442136408	-3.5265783719329056
0.8102142732804012	0.3941425197189	-1.5363384953873156
0.9430719531238176	0.721044723741841	-0.12390492563429606
0.820552518387639	0.0992704612859071	-1.3553529966216085
0.12538354860586645	0.61210461321524	-1.2512305379025284
0.5648663735707043	-0.921217643344233	-3.458300966985445
0.5408385720559078	0.935550234169107	-3.5436995960571336
0.4298662095190965	0.870882335859266	-3.7099692832508606
0.6276783933412404	0.750656962749736	-3.1817887130732396
0.7627077287505215	-0.90578575539298	-2.162029850692655
0.6062889639604562	0.184337829357711	-3.3727046107910397
0.8933609570119089	0.957154761133183	-1.0537014564736302
0.05297863770774884	-0.282588772790095	0.03457622358441216
0.6357436014949813	-0.0254215774704714	-3.173462012263765
0.37462282812633313	0.674073821575503	-3.624156142010104
0.3672134537254883	-0.107785566901661	-3.6531435818704026
0.7193680808085733	0.961178239831282	-2.50467319747459
0.14560973675491348	0.958568924027804	-1.7048799386364675
0.5558103152998156	0.15652632718506	-3.6444342586197833
0.09072297905542444	0.955349185703679	-0.9090951230906953
0.7793906412800291	-0.614972623565935	-1.9352025986303942
0.758159597925762	0.788105001832074	-2.181056504355897
0.28871772036724547	0.128318878040003	-3.1367097321933826
0.9052228118915691	0.718101082297473	-0.6367868708741878
0.965173204494207	-0.979184770452811	-0.41252749479724393
0.44811643418874525	-0.342978484631151	-3.840371574469504
0.5726179208534886	0.933295563337128	-3.4206947043414346
0.18498879946330635	-0.439374809988371	-2.0349384075101304
0.6812121716099567	0.25923542679042	-2.80952051892672
0.47147671111560796	-0.29673609169816	-3.8452907169334947
0.6443220680534202	-0.953186490584484	-3.0284496801303193
0.343509104738256	0.71635530290562	-3.4797493319519903
0.7906274551259156	-0.869562247931595	-1.9160588595252748
0.7103144507439624	-0.433363688420367	-2.5604875000522305
0.6442459240133479	-0.820927931661459	-3.0623187447634264
0.8387051955197289	0.402614768335235	-1.2101320007543843
0.8752993617469882	0.823800920301807	-1.088707156203515
0.6088786417223847	0.743375299270063	-3.295458739645714
0.6799011386458396	0.466315356945148	-2.8252222579589907
0.9542955839375713	-0.948560972638711	-0.44997779057745857
0.9300436208709308	0.563452160003178	-0.11484065493491707
0.6613565476661026	-0.192969536311034	-2.974632700315158
0.27094343040284	0.597734775720581	-2.9810705636739896
0.7795426160126108	-0.529532875827499	-1.9074951043789583
0.4945865236202399	0.41682059897318	-3.802498854363564
0.35770148923015616	0.2814908687518	-3.598128763761891
0.06291111638327346	0.275985208804825	-0.13547534309728704
0.9522790589379367	0.971899672736181	-0.5274510881867436
0.45913734287089264	0.615564625541782	-3.7919062277798723
0.31154297948692183	-0.804886930714126	-3.2893985422937226
0.6066719785111059	0.86050921360008	-3.277430436817538
0.10721351549279452	-0.347843354994712	-0.8910068650491324
0.45568019647288627	-0.67404700890705	-3.7772771290858107
0.7603940695258312	0.733333707771102	-2.148971769123253
0.4058744970102886	0.796376970657123	-3.6916279912036125
0.6700244500893038	-0.824687314535467	-2.88610152282342
0.9254966643242314	-0.998641024366298	-0.8154646749516391
0.29686112237958395	0.91395552421667	-3.1958530196221444
0.8621220464230486	-0.783051567530845	-1.1869121937531022
0.8103076025794684	-0.810663851861729	-1.7142843513879642
0.8181023075823798	-0.191790096783777	-1.3962630422979876
0.4000618217643557	-0.521088832248756	-3.733680962846103
0.284456361522223	-0.00364098443160518	-3.100509566232278
0.3996465514851008	-0.699462638630475	-3.698377341559335
0.6092008957189492	-0.406979289564861	-3.341849036187949
0.17105524273271477	0.279555600961181	-1.8288161425402027
0.6355142300217791	0.543708591082709	-3.158076758553682
0.6411445841113452	-0.91019166793978	-3.0607542352268085
0.32539140442983905	-0.578774842105759	-3.389938458579252
0.32337738021396045	0.283283045133271	-3.396627730181383
0.7334827590424832	-0.748404295062902	-2.389209390166789
0.42289408657660016	-0.250403587359142	-3.8219600714195088
0.1295101517573776	0.500088891234412	-1.2758881001291786
0.7112119658353308	0.619968574064634	-2.568050964220424
0.43442831923362535	-0.324662737941805	-3.831051240733764
0.22481621575714011	0.886328607692805	-2.5891586414961396
0.678892822117182	-0.579695548869653	-2.834396872637958
0.09767420541704733	-0.847722295960287	-0.9451268161007442
0.636584936357861	-0.456167422482351	-3.15680336975118
0.5775827487405906	-0.634885400509793	-3.4843019296346256
0.118689047865361	-0.987574364653365	-1.3534057925821132
0.9711373144220579	0.922748679515465	-0.14908747067612943
0.1686073691654675	-0.966086749857833	-2.000838771666838
0.22778044814112974	0.101662224133863	-2.5302250123567647
0.3926138379284553	-0.339244970983419	-3.7368937839401832
0.7478953963985846	-0.381637981635559	-2.1960146474401196
0.3657658008342919	-0.957942516424193	-3.5483107718476483
0.764563247333689	-0.765104282319138	-2.118922906538231
0.02926614596559341	0.551294940379127	0.35690320335595205
0.1804987786693305	-0.264350068012088	-1.9544792016030865
0.23458563619079986	-0.815852796403385	-2.6679092035229486
0.12684284538717303	-0.862949730087681	-1.3902014765645896
0.23456980659730603	-0.758262995301449	-2.6564469827013375
0.5073394681685612	-0.0217675221097342	-3.8106244614282887
0.9402478269331798	0.676999752663924	-0.09949051056474378
0.6255794941989152	-0.653703496167008	-3.211232092221984
0.8255121770026637	-0.145662582195417	-1.3008028923178712
0.09301962795681556	0.453352512606996	-0.6891199703225158
0.5611540904115071	-0.730732558655643	-3.535096173047841
0.1020814167803462	0.149773400520998	-0.7765561501211828
0.4159805921385456	0.990190859164923	-3.6647922489783977
0.7436957285958826	0.458622399446553	-2.249690679518212
0.3625933309546693	0.528727094221658	-3.5960668144365444
0.5688790598549561	-0.900674342138055	-3.4487512897769133
0.8229261966142424	0.264569074647474	-1.3537054994676723
0.8418686475642941	-0.840660040207046	-1.4328918267831028
0.9556136017657709	0.969350827542657	-0.48746511874841286
0.7008108511316634	-0.529988154591422	-2.65137635041198
0.7757168548732921	-0.74538131470844	-2.011517778564203
0.19797206835303985	0.794595444568015	-2.274029253476382
0.597216510372204	-0.512778073084803	-3.401813162823919
0.965385040583822	-0.915045831788365	-0.21329651963780602
0.507138035760291	-0.498024437686534	-3.7638770940931066
0.3749042500286439	-0.795447395345446	-3.604267074572621
0.9348926523257011	-0.908349050880191	-0.577635928862572
0.807045432737648	0.788805168865384	-1.734700163961206
0.8493498001190642	-0.982922419670641	-1.4525809437972366
0.3788877971884461	-0.919850794872631	-3.5966611041265626
0.284495605350127	-0.865433033020809	-3.104565597238292
0.5042041883078227	-0.714944267020259	-3.7173148957003166
0.6967086467324791	0.719386360251625	-2.6923331768488357
0.9607879726019346	-0.796885452045654	0.02392537222647527
0.7444350905909979	0.732033327160412	-2.2915945720953554
0.8903048062170177	-0.789250090721498	-0.8930190504223856
0.6588590849213745	0.0233729742200917	-2.9946808218128784
0.6753430733838591	-0.50186538485227	-2.8627201594563543
0.11836143425881177	-0.681301336692166	-1.1740521157165646
0.3171479111424658	0.811732618941953	-3.324221348340486
0.4838644032420708	-0.19462021766908	-3.8441392465390103
0.7371637110280439	-0.913539352443207	-2.3700557706892917
0.3151977371487135	-0.818957512122019	-3.3120359262415686
0.8039499740605793	-0.835084547283031	-1.7840781447828855
0.8291450857815221	-0.907020850340122	-1.590360577538171
0.7363172757827362	-0.627235342424348	-2.3470389138085537
0.29406007920873983	0.454988709244198	-3.1743058043182155
0.4952620820083429	-0.880344374377309	-3.6807684390031667
0.677428887617083	-0.919415610623842	-2.817653882384628
0.5692357668090329	0.0268031627453528	-3.58533435865686
0.4441433386931253	0.996407098563356	-3.6838549520872284
0.22993353916478482	0.691505444123247	-2.5980032295160127
0.5360174152886912	0.712490447449303	-3.6337407654897236
0.9711541860868391	-0.582152715704606	0.6673171238659361
0.2997302683943109	0.364683725493954	-3.2216499042484767
0.3508721171484373	-0.546104931972316	-3.5375202657475042
0.5996435020796284	0.548526278835896	-3.383119110999295
0.9486382219530064	-0.951842947834958	-0.5196227259238778
0.11673344780880002	0.453737154132343	-1.0677378621746945
0.7206598091290402	-0.865646146648437	-2.5014449790534092
0.35058294343640695	-0.902015055728631	-3.493689341208993
0.9009671652798973	0.782733410613565	-0.7658277607846895
0.5731805396627803	-0.479723321620102	-3.532987203284337
0.6867374230365137	0.281133073037235	-2.762241878210602
0.18979193053439086	-0.229723738369798	-2.073427429178803
0.7948940299809387	-0.832244984012442	-1.86531330898589
0.8236857368094809	0.835590510286776	-1.601731966257981
0.5831347357817056	-0.47596248154744	-3.4834166724995157
0.5611847814225253	0.0594362104412311	-3.6234047271031464
0.07192841345190705	-0.744399340510411	-0.4662678253712148
0.7007014243269396	-0.630297635866256	-2.657622305801447
0.023662492499026303	-0.736275627598557	0.36765801160345113
0.47241899738615006	-0.575836386078112	-3.7964581688554224
0.5006204396687455	0.736318483538688	-3.717983077060879
0.9577694840611308	0.857290228092492	-0.1701938884072318
0.08012091134644095	-0.451584900819128	-0.4747280929045309
0.8236242792589752	0.440043838072141	-1.400400194742641
0.6333133680544498	0.481668019867761	-3.1779475349500577
0.6713313442184967	0.94267742886111	-2.8545964205497802
0.5966913179321941	-0.748550889473685	-3.3614262601878515
0.8663094636963811	0.795215240786616	-1.1542743378301354
0.8055060108323492	-0.275029491789245	-1.5586175345224098
0.7570924880647788	-0.591618161725379	-2.1462396432777626
0.32935297685301523	-0.199798278609299	-3.4397111467308976
0.9552233904624017	0.914928265466227	-0.35250703307762404
0.2709559181164496	-0.356562825686683	-2.977943542679093
0.4390864076525552	-0.0392261288283666	-3.855854695056577
0.341328299561858	0.685370398004183	-3.471816752466077
0.13059948729399462	-0.227205806852309	-1.23654750485037
0.75773365389076	-0.890877765506943	-2.20159692713769
0.160536433861029	0.613647278089254	-1.751480850998494
0.6720606005083283	0.538182942953541	-2.8887681193532435
0.6841374678681508	-0.349841308545959	-2.7867727425348545
0.12844928439057912	0.952627890198034	-1.4678201180220534
0.18583573613403484	-0.90587317189347	-2.175760812689174
0.28449557492839816	0.862396776766772	-3.1043058626945492
0.7711835675247846	-0.381251719540938	-1.957313050827483
0.37909770847083446	-0.647945280018139	-3.6450729684870145
0.2598539664344332	-0.6426802869156	-2.884139744815184
0.8215170650685119	-0.364415819421113	-1.3979242465094888
0.31496192497286735	-0.622617177122557	-3.3196433045296363
0.6830634420125903	-0.870657221102572	-2.7860632660781457
0.24779936017491636	-0.774979950905513	-2.7866976986581866
0.5098489149626698	0.447509895035517	-3.7671103536037123
0.4956199818361765	0.952127716505999	-3.655071040024957
0.47194755370833985	-0.189061886497232	-3.8552418539392295
0.9218184735872925	-0.970632523782755	-0.8133986301312769
0.13494498875894745	-0.715579961732669	-1.4325535518741013
0.6014490843865284	0.338672012657652	-3.394525824520766
0.7476015634227694	-0.159746268716038	-2.174162266131109
0.07368771672651603	0.678795148228371	-0.46069881885618924
0.2835843855077972	0.357287767872564	-3.0898458079666975
0.785604633778143	0.786718549405183	-1.933836618057331
0.8993268086030454	0.352258452420718	-0.4045625301961396
0.386922158161555	-0.557857507705352	-3.6875335629927495
0.14004002023150453	0.696474639735629	-1.4970966668125856
0.6587270992464737	0.264098915448255	-2.995725457591593
0.39962544065073596	-0.95667054735321	-3.6436961463006887
0.6774723742920646	-0.677155345135836	-2.8437191701069673
0.7731296129958638	0.60771354303477	-1.9947460103133368
0.6952346271995151	-0.150456035901256	-2.68287732903992
0.8756738093638917	0.952139775050276	-1.206427083270457
0.6984420235927998	-0.409586856592346	-2.6649735146782394
0.8283435618451461	-0.649291672267364	-1.4480898485707228
0.772820775127823	0.478399569229723	-1.9624786985112512
0.587956746643651	-0.760531366552099	-3.403603959854988
0.8634816761204649	0.976632404248152	-1.3293859397242735
0.31908019161185247	-0.441988064330793	-3.3586815798016496
0.9215832537345198	0.854090381367065	-0.6313271608169229
0.6888790984062241	-0.718324603117011	-2.7541560406283594
0.8297083680668387	-0.53603262789795	-1.373632975388413
0.498991587025427	0.415625310115106	-3.7950170975035653
0.7711262171769317	0.033692839345904	-1.918066171356173
0.6090865234013813	0.881613124699609	-3.257823793619533
0.6057905852015888	0.670953008308812	-3.327887935265526
0.9690608283318789	-0.95616561666724	-0.29440652328073574
0.2666058731727822	0.276978623866816	-2.937204475577661
0.4211573228986775	-0.493462826647506	-3.7859568281056952
0.09974395773780423	-0.931180007379717	-1.0320945770702357
0.8349351344081682	-0.452168387216743	-1.275205295236587
0.042244511994911374	0.842460893940076	-0.013395507237755632
0.5488782680334972	-0.379243779008199	-3.6543019764690574
0.5456518143687666	-0.401306277514215	-3.663996543470605
0.5819307192085295	0.961635776128244	-3.3680440957822175
0.689570589443376	-0.145225891105734	-2.733747520891303
0.1920233580638595	0.480268528737575	-2.1304705989095605
0.18544086531515144	0.583761227193597	-2.0678631751265675
0.8473504779090547	0.115718356769995	-1.0270911245331042
0.12348875050606561	-0.366046766822207	-1.1506925294192945
0.08313283793711473	-0.265347729685657	-0.4782759235326352
0.8161550377221682	0.726958731307976	-1.6156705049918392
0.291534317263145	-0.566721050079542	-3.151791659336807
0.3277953780201141	-0.112241740751237	-3.4321526393243036
0.20521246037726995	-0.952255533119111	-2.4106981516885884
0.49595582226017915	0.76668431059646	-3.7169722716790203
0.9422066693437845	0.984428148635574	-0.6482855607563819
0.43907005646640523	-0.677934036106705	-3.7693226004282603
0.8376626519424611	-0.318208814621226	-1.1922568427063154
0.6573682582660559	-0.848750468160101	-2.9697214691084417
0.9522163170810662	-0.517722841563888	0.3227445300959954
0.6362004170437271	-0.115787415556232	-3.169593710319803
0.44349631179365284	0.463332610401468	-3.8188313950488877
0.3949483664526938	0.593858461941613	-3.7063337097693876
0.6949941693748453	0.734702414416668	-2.705858131946338
0.06379549439751503	-0.00242947272089496	-0.12309101345163521
0.3856650969270112	-0.491813478522109	-3.69364909592837
0.9401812559978661	0.118753308944035	0.3506228251801441
0.3024302883086499	0.832502329801523	-3.2296687372790207
0.7771633726769446	0.232072511713437	-1.8675021866329427
0.03675518154718839	0.271744373669253	0.3137701267285381
0.7032987309270864	-0.586923916155218	-2.633478820244977
0.32229730457711003	-0.666600263091213	-3.363957224231604
0.46821633634834386	0.702099543699741	-3.7668438640270274
0.8505817892402524	-0.516596467182223	-1.124376821676188
0.08814432631888083	-0.864882542115723	-0.8055108170242737
0.7995440022650218	0.14973025366454	-1.606788777033444
0.5870922954374427	0.796229803400682	-3.398190810161141
0.5057871921524215	-0.673109004124517	-3.7258475520660905
0.6228746154330458	-0.264071366722315	-3.260964450000071
0.4185282476902794	0.536395996863946	-3.7733383452070997
0.6607453411571208	-0.53638009248515	-2.976298809142567
0.6178441012511058	0.885499060853432	-3.2075320791320445
0.6850707593168438	-0.653959612515597	-2.7850300263985135
0.9362159299000711	-0.937544649981183	-0.6198442537440675
0.6427599579197422	-0.556375297856838	-3.1067525581459803
0.7326329714002271	-0.797686550741134	-2.401509119678865
0.3359933596347665	-0.601374994802698	-3.451242549724155
0.8181846794173437	0.965930531916643	-1.7092428868280298
0.648472706076953	0.103003298077938	-3.0769255997719593
0.32540018871241744	0.603527978757746	-3.3880238432750662
0.9536373561441859	0.997235876725471	-0.565373495899204
0.7803443204709206	-0.330107679012655	-1.8494788766249661
0.7746903390950546	0.768006058373176	-2.0278940827260565
0.7223252832570862	0.0874724319196011	-2.4254534621043335
0.5853983256842604	-0.898256315274869	-3.3744079709468022
0.5010973096292931	-0.922199289786109	-3.6553586568434344
0.34842899845056857	0.231297446893387	-3.552559233149961
0.8662520135321211	-0.795061137706339	-1.1547272213189188
0.6551531481419172	-0.584043954390321	-3.0158445671443457
0.4646512122032576	-0.591504783703415	-3.7965666226039643
0.37580060236697205	0.923208682683075	-3.5864821370518607
0.2591340772635167	0.235191645383983	-2.8650743571751174
0.13786772834322183	0.486297466142906	-1.395960047903451
0.6550246955178639	-0.415019847524602	-3.0230989802608907
0.24762281721453314	0.451579437160345	-2.7554994262146484
0.15855152360220648	0.0731309836470216	-1.6389964857454977
0.696160880216879	-0.936655699641527	-2.6806327235180967
0.8070119401328937	0.764429838449895	-1.7236896473836056
0.6090157054494907	-0.063604353717585	-3.357964522895712
0.7845927524120512	0.978392204094534	-1.9898380086244032
0.8508678381500245	-0.306563072146743	-1.0265460802540765
0.6870892786849168	0.347250511434054	-2.7613091907029284
0.36314272639412637	-0.470404615182301	-3.6059132853843465
0.3240676130182465	-0.282795988163659	-3.4012761801877094
0.7757086860747004	-0.561254451257913	-1.9555997036531854
0.5728889306064656	0.650247358747377	-3.5032865395409893
0.2419834747014033	-0.305493918578677	-2.691278095299964
0.6621092668856764	-0.644365276651843	-2.961038774962488
0.5872251804736637	0.930062858683386	-3.3544599645931426
0.8162741170461157	0.647595834625114	-1.5739383380053613
0.03856712060349546	-0.0461522536008954	0.30903364781152115
0.47962551595497227	0.541968905731357	-3.7981686975624207
0.2503758632733822	-0.359071308230853	-2.7797079270784066
0.6768990507007502	0.337221877632926	-2.8477576562617646
0.9452384641525937	-0.985921681625265	-0.6229309270193168
0.5881871182369318	-0.733630638919682	-3.4092799959042988
0.8823150081396319	0.136660807709994	-0.568172870844823
0.906593469184872	0.53506884272302	-0.4300029592420113
0.6272845157792424	-0.376170686746846	-3.2258110414808225
0.5280887360863165	-0.347753119642877	-3.732318430228927
0.45628186362287587	-0.905532409077521	-3.7099394273876247
0.1250588594110735	0.504095472324838	-1.2100418894735412
0.8792400841225553	0.189915708476552	-0.6220644984058906
0.7902222993629385	-0.948285252426495	-1.9394173230455931
0.1426944327073268	0.92609712292814	-1.6465609616209238
0.32116579374975995	0.929377237647563	-3.3460816297051315
0.8672086150105145	0.601215868730769	-0.9834138124176975
0.32773552181059956	0.739039362245891	-3.3913346577172514
0.3304743217743317	-0.16106881518621	-3.448309855193153
0.15462625066682162	0.682907768119239	-1.6941082508936074
0.5686396162937651	0.871879137608297	-3.4598420118171025
0.837026127044019	-0.915198112910203	-1.5246110772877517
0.8078072465689536	-0.214538520380818	-1.5205951360559717
0.31598764729141543	-0.911640999511517	-3.31617998966663
0.08510724927936296	-0.382857825183154	-0.5379096697962672
0.08867798556624973	-0.138815373853041	-0.5537830958710838
0.49983464805706623	-0.199340603430376	-3.8190240366510064
0.7259214543456665	-0.990369773283284	-2.4510944577986806
0.5195447965016484	-0.272246632980209	-3.766138786544364
0.9217874019998005	-0.9029159496864	-0.7087735245005978
0.1581445758994038	-0.0710498463518041	-1.6331065159978386
0.17970130403437468	0.602243175179256	-1.9997051619269786
0.5366601982059839	-0.9383160363666	-3.556504131764447
0.20103861837758918	0.983392494886002	-2.379906785872898
0.5266322901091667	0.302664521527366	-3.7421386629498516
0.9203907650802262	0.982637563981578	-0.841723222962373
0.520836137585471	0.645121537644666	-3.697229707086463
0.7720703278400818	-0.803247791578873	-2.061347789006065
0.14342876066839025	0.185198021008961	-1.425315595419475
0.41238298812173174	0.595437376400905	-3.7496514172530624
0.684021739697089	-0.773789851464544	-2.7889982370478825
0.5134098324093349	0.450922129813294	-3.7580167196633463
0.8207306691106315	-0.917520136946605	-1.6695696801035282
0.33339356282000193	0.945235570289861	-3.410787299454898
0.11026992837431562	0.836469348135566	-1.1315091195597529
0.3248427117955128	0.957207742498113	-3.366537586195433
0.9539920505414577	-0.370180705115198	0.5026320668950723
0.528528403604843	0.663842259679283	-3.6704401732574707
0.016671576603346547	0.873762175903744	0.40865750250880845
0.7368197635436187	0.486067021610593	-2.3201950619785943
0.7171415494977155	-0.0387593358969194	-2.475086059104266
0.8861808899030877	0.979338716924686	-1.1364503583242036
0.5562239750808906	-0.981107734468982	-3.47058997053982
0.07784152443004534	0.712732392219133	-0.5476198793791452
0.8854978344654707	-0.0065155622932505	-0.5110877030714237
0.7194459552585919	-0.80145229546262	-2.5104747405201757
0.5473324779374799	0.399837798137856	-3.65769767609888
0.10749982255253161	-0.915491166273617	-1.1392627212896997
0.7765992184399491	-0.862932322531531	-2.036634599871225
0.6420658747754677	-0.745282285058961	-3.090260271719733
0.5730104842113081	-0.00700798413670136	-3.5665030415151437
0.6490654106411271	0.653234826036823	-3.0541971422126526
0.6798916089980185	0.349971867189266	-2.8228498800378823
0.7227495786482402	0.973688666894027	-2.4774432200444294
0.7376210885110583	-0.00784051435157568	-2.271417945527866
0.8572496900032466	0.948840442491524	-1.3662116967509967
0.0736523036704363	-0.725481997690812	-0.4846712902366346
0.32456100074858235	0.455312270832594	-3.3940747747898437
0.6260338932678456	-0.947633528356482	-3.1408000700719194
0.6658328135059808	-0.59339019945568	-2.935687793451957
0.5752976378455534	0.495903626258526	-3.5202607194208757
0.8757842040837045	0.0943139866444018	-0.6514941723726352
0.28167623384464385	-0.736778165506831	-3.075203309016875
0.8424415788465079	-0.704714799723483	-1.3330342154683008
0.019650692312029892	-0.833208419045706	0.3831258130477444
0.5010963712844234	0.253049483746842	-3.8119528932494346
0.8573107014472762	0.692471577050457	-1.164554452744385
0.954545272772563	-0.94559897459831	-0.439638928747931
0.6850388820760379	-0.689915804150511	-2.784772342256361
0.7549457394093501	0.393033632671921	-2.126893003473881
0.5761333592808933	-0.659023037950413	-3.4860608216962405
0.7600256615484948	-0.0852732811414571	-2.039498784388637
0.025730316987400286	-0.0435789229761815	0.5151228389279414
0.8047662230059246	-0.835596568458338	-1.7768370362639971
0.7582946256744271	-0.638377090253042	-2.145732635341465
0.5775120024008791	0.928911208369078	-3.4004156305999755
0.3143552409987536	-0.027267055365907	-3.3399860913037163
0.8595010057925557	-0.596102968652539	-1.0697481346704587
0.3930193384359071	0.819738745444517	-3.655701186711069
0.308580564917281	-0.267516053632359	-3.292440021765936
0.2814759956049767	-0.781251104796477	-3.075725631382808
0.28966772986753847	-0.262635121524644	-3.1428850479257333
0.27099886585474725	-0.565779666947099	-2.980691699411294
0.7461136128804268	0.842550541210907	-2.2930944821227492
0.6370795854873234	0.614825242516381	-3.140696776396121
0.7355494798451409	0.929940067366399	-2.3825146711018292
0.9163577115679383	0.549413644021783	-0.3053392685555107
0.724018997901095	0.783429669084845	-2.472104277950361
0.7194981905639235	0.679981971445729	-2.501993506792078
0.46545813830237154	-0.452635934430311	-3.8249940013084345
0.7193404951767534	0.946764107848232	-2.5066619641747456
0.8198964986732579	-0.948886494311182	-1.6891814913888858
0.11649732714760541	0.893715553262678	-1.258826662683296
0.9210939285808997	0.646990732422548	-0.34320504020874437
0.002148056261581653	-0.21953483230285	0.5783501523537754
0.7228296053888875	0.764245454524436	-2.480704737671819
0.7909946536112412	-0.673279750516325	-1.840932135113547
0.8223544848815381	-0.333795722926632	-1.3787903063508222
0.6234927740913762	-0.225540367478872	-3.258012409029817
0.4718715357725598	-0.812339136206471	-3.731974186884706
0.8593545512523674	0.988803420837566	-1.3708633447205694
0.7043183810612805	-0.212685769744232	-2.60163356538977
0.936975233275517	0.77933761215332	-0.3121733902639642
0.2956147058380997	-0.134678026272735	-3.194117496704627
0.8317309350998667	0.95919006976159	-1.592097843772064
0.6185911994373258	0.979744831149244	-3.1725508609942876
0.8738697340218688	-0.744654908321274	-1.027464354426152
0.6718375737419496	0.244774915487403	-2.8887378127502616
0.8601150108598051	-0.988479761107869	-1.3642939849125437
0.017560989280762083	-0.248189271138715	0.6087866254745697
0.4547250227260196	-0.21801592049689	-3.856399673206116
0.4868778952476277	-0.163642953596867	-3.842517105580005
0.6404151179143548	-0.520435119973304	-3.1258245501225708
0.19301987314252184	-0.768152714585756	-2.208490592177349
0.7838789266453259	0.969658627727903	-1.994835366864796
0.5120578117606206	-0.453628609693873	-3.76083488877465
0.4196280921295627	-0.786582494438887	-3.719181299926277
0.6166147268596223	-0.623835672195072	-3.271599572608968
0.6432415005662697	-0.381862235402625	-3.112298658235854
0.6612296045516712	-0.860368700460996	-2.941281251646266
0.6667553333618934	0.714593322907891	-2.9218049821255505
0.9748439649809152	-0.628693755819152	0.6926849654404635
0.38500985946392186	-0.927562648399273	-3.6133336906443083
0.8448837244685479	0.557693813516251	-1.2136962215663514
0.7700790603730521	-0.763382110623222	-2.068594851237345
0.7203939384026707	0.964498515745861	-2.496485798304088
0.6893838773122413	-0.317827898914221	-2.7403518549071397
0.1292518391242115	0.706753555631838	-1.3465425592271414
0.18773067703579013	-0.646310097320012	-2.1110357602738903
0.42469421141227226	-0.875822764810019	-3.7031402983564106
0.4947224946456777	-0.247725856388555	-3.824092295548523
0.4963013186067631	-0.619837866611518	-3.757588344938578
0.3665494568100952	-0.914779074707323	-3.5560833443185054
0.6766306424735696	-0.160844202325096	-2.8471624061121066
0.5521822243579436	-0.537141264006331	-3.616308409743702
0.4593401783727331	-0.356045785603974	-3.841393159375508
0.32518533060089505	-0.631345195726776	-3.3844666553756455
0.6104639958771069	0.323594319956191	-3.3398123110425253
0.08698966116576635	-0.692211357052696	-0.6873826001021349
0.2002168333084946	0.421594779992682	-2.223405497455297
0.9323356178091274	-0.71067354600956	-0.2683833527425728
0.6505397174285642	-0.397648428281516	-3.0575357035261943
0.4948262437568467	-0.953306616749744	-3.6560819517057492
0.7452823511956664	-0.883244974100014	-2.303616699980677
0.8416646303936081	-0.033142841269323	-1.0923097065785452
0.7909426962719689	-0.812321283956311	-1.8939402528016014
0.40418786129001416	-0.684026204645394	-3.71286089389002
0.5699459337504539	0.516261874605906	-3.54275499978785
0.8230777387804188	-0.464235609150369	-1.4161978182600434
0.06411815953016611	0.682620084836967	-0.30069553641458124
0.56937240364465	-0.650175459044307	-3.5194625731264795
0.3363557196870967	-0.879873051674178	-3.428311382228223
0.6957845552755042	-0.888855786389175	-2.690427908740309
0.44143704987286553	0.00693395210046113	-3.858330656637117
0.8305968964577489	0.748419564839512	-1.4832486571349934
0.5237384769138926	-0.430223044235333	-3.7337052185656905
0.15806846388353077	0.00212155722708819	-1.6309318179279026
0.3744407728467209	0.259575680413477	-3.676827654090474
0.3281133957072725	-0.578192966581265	-3.406806658159211
0.874351208621628	-0.816015899962594	-1.0907997265519773
0.5389814646512201	0.998046334253119	-3.5264745589820596
0.9664350725995237	0.715432858601227	0.3123999351099668
0.5199448332571872	0.807812852147973	-3.6517984011156046
0.3233416882697071	-0.486580658488614	-3.383903733852011
0.6964442455761415	0.794636374486616	-2.6929760951914883
0.574740070219528	-0.0897049878090274	-3.5565950207575865
0.8784829942049547	0.075994261706394	-0.612608338361395
0.6249638788413736	-0.114366153478555	-3.2501922423478824
0.4573094462808882	0.224519177477872	-3.8562328564209305
0.693007340218025	-0.197896429680078	-2.7042517209616332
0.43303197029371343	-0.21502068796757	-3.840492698259983
0.19903340439470674	0.225894169141943	-2.19085582178975
0.543519240934213	0.764440705533547	-3.593091585040573
0.27326505221689135	-0.815500235575042	-3.0131077183883983
0.9067523559634588	-0.959878262087989	-0.9362659252130516
0.17730668628922852	-0.869920885712066	-2.059097848364525
0.574131046641612	0.814788474550247	-3.454187204554402
0.5199876161412732	0.0771879660242306	-3.7771947640530557
0.3146029679858985	0.418511267371068	-3.3292590600829968
0.7746968980456442	0.88454792123743	-2.057792616798464
0.3827739863340715	0.062596736868612	-3.7199679919493382
0.19588442814885587	0.492933480316372	-2.180292038604992
0.55455518635849	-0.539201842547977	-3.606322992384441
0.8991944329107564	0.779560429172876	-0.7821838273160039
0.11012829507458048	-0.665445927296802	-1.0415328697234323
0.1969145169164484	-0.854516334489026	-2.282110521710783
0.7996866059154053	-0.829823867818697	-1.8208393550870268
0.618769501871825	0.0447092785920741	-3.2935765891238318
0.5573086783972353	-0.99880759174925	-3.4596519322587063
0.6352248899843549	-0.796354498627062	-3.1252972164436645
0.4337155035033105	-0.907331836952904	-3.7033445341564093
0.7041191183388816	-0.777895886121107	-2.633273267102132
0.224778367187434	0.34949950306268	-2.505551310243517
0.22850074631717204	0.494685522531844	-2.558152541628113
0.7189543760414184	-0.33709264196583	-2.4724227837485215
0.3637259602467447	0.772361445151073	-3.5654758118137186
0.47499231609271997	-0.843168649396119	-3.7196370120626443
0.9342350798036335	-0.926247523594957	-0.6189716769496643
0.9167761562139004	0.747342453831052	-0.5298814851317518
0.6342551949336551	0.566595353971919	-3.164622963156736
0.6204602568955816	0.654100933964254	-3.2432954765682123
0.6320102731344445	-0.336160918658714	-3.1948241687133345
0.31985650901962837	-0.286372020537104	-3.372539596853866
0.6033779808348932	-0.0263053740440502	-3.394028707631675
0.4447027977556786	-0.567641133824484	-3.799040033559817
0.27595550944254466	-0.999159718110994	-3.060787972461573
0.5831135842952168	-0.487589590238199	-3.4819354209937883
0.12859427504229531	-0.644752553739233	-1.3113084282774097
0.7334791145821646	-0.402431374680338	-2.3405725752177617
0.8717041181996518	-0.781540914286432	-1.0853301834614535
0.5177207101332202	0.158852322839889	-3.7800229350976675
0.5015772780136514	0.452399602010065	-3.7838578895050308
0.2853542261334239	0.15653894654372	-3.1075868143650784
0.6470365539386691	-0.923020325508159	-3.02004071221828
0.8260661263247089	0.887380113552267	-1.6077925027631323
0.8721448894067281	0.86461140017436	-1.1599930747413447
0.8131788042877041	0.945603118030104	-1.7453291264598185
0.9132984357152185	-0.495838183487203	-0.30133467489730553
0.3900428375381466	-0.770284507788336	-3.657546402733255
0.4937804494822436	0.857063174068396	-3.6912067121992718
0.6501888643278845	-0.0133059254650009	-3.0637152981926907
0.5883425433355713	0.192135565443661	-3.479613034324789
0.7571394611623335	-0.953772667355766	-2.210661793478499
0.4612234538699972	-0.876092624690397	-3.7177257868090727
0.85943218777002	0.409309478558479	-0.9616233818218088
0.9797733634204631	0.865508574945796	0.23026189630943011
0.45724770876434073	0.23965087991407	-3.854859933380464
0.47179802689219813	0.731409652086808	-3.7564200628583553
0.4279683124226538	0.927870146513029	-3.6930490633750095
0.40253539466943494	0.643270608313678	-3.717323804145752
0.8971318914344403	0.927657283480556	-0.9869634225569545
0.8923258733506932	-0.88481278785035	-0.9829266828739881
0.0823081167513991	0.241102470199599	-0.46010969182872646
0.2616524915176444	0.992492542022962	-2.9493999005749956
0.8478936629320712	0.970732499191026	-1.4593257677440725
0.38119160933213025	-0.37026785537663	-3.693302056484213
0.8247887494106487	0.721320621027187	-1.525844134051125
0.504013590933463	0.599944564279601	-3.748264334044756
0.8641533719162839	0.445354934576103	-0.9212420993430628
0.6930938535606079	-0.40685225355735	-2.7116546303014397
0.9449709639941465	0.113750756350232	0.444440335740994
0.48761503500850806	0.383462990026587	-3.81811862911598
0.6488398009360573	0.866489342009555	-3.0226125894897318
0.3021878537485638	0.85667322435012	-3.2285764992023025
0.41517839916540944	0.00760448351374295	-3.818113697546582
0.5465275099597747	0.797036802192499	-3.5722446299940764
0.4611752168572207	-0.777963989594861	-3.7477746933552996
0.4379158135959678	-0.865264025355349	-3.7179074751229284
0.3903210709112366	-0.602467453493871	-3.6907978631574503
0.3314988199948276	-0.948637887978239	-3.401189483397647
0.5361965892168894	0.371693246547048	-3.7025058640420414
0.5500478116701135	-0.383231153680362	-3.6491113377955586
0.020549257337314795	-0.173017957047603	0.5801309252596524
0.4171727292830676	0.641143814614316	-3.749412640716924
0.7077744605472912	-0.178555054115117	-2.5679793881438435
0.7687632133627126	0.600135450617402	-2.0353840471944267
0.6233455784626208	-0.268182906215481	-3.2575930876420336
0.41321099371862763	-0.878220448471719	-3.6862530924126875
0.7520074342862346	-0.852767040417983	-2.244849598286616
0.47578621702777046	0.256113714688134	-3.8467153543933934
0.8746472763194767	-0.923215177965816	-1.190879119134903
0.2937546987155028	0.829096449696161	-3.169585344200213
0.637021905661902	-0.502069550056173	-3.150844369438564
0.5399131761731046	-0.941470533628631	-3.5446037396792858
0.5024614080707759	0.884405522186443	-3.6659899532794973
0.8693621612504538	-0.7101594471916	-1.046152832664882
0.2481466543165634	0.351189064980644	-2.756813254712733
0.7611856419321056	0.792663999784512	-2.155360270660712
0.7717429402724139	-0.902472475762222	-2.0861241571526463
0.77435390946819	0.98946646497852	-2.0731875222742944
0.8484204652485753	0.294848703336173	-1.0531605125268662
0.4907875652727046	-0.100167441059455	-3.8401977604577366
0.7758972349488207	0.0150947863837459	-1.865445907993205
0.8840381547568859	-0.673021298540375	-0.8445621329557682
0.9462097935583758	0.747375373124525	-0.11986041244208624
0.8781537895073187	0.458712283848002	-0.7520725199294934
0.34891388945995416	0.984145553023808	-3.4811540369600786
0.432622124967101	0.34907561936346	-3.8257286674010453
0.7123092098348335	0.889402914118158	-2.565552344389716
0.19904609859098313	0.612505638256404	-2.2400913436927348
0.4071361578585434	0.135905273443839	-3.7956262888807255
0.35302152450312213	0.735626669511997	-3.523920766279885
0.57894680120739	0.754719174201433	-3.4492038550278843
0.8761641228412755	-0.800963140729119	-1.0571112732358408
0.7863713718914483	0.876411472797847	-1.955273030440741
0.7160318889777882	0.394609468017402	-2.504784748318909
0.799041954742592	-0.514135049376617	-1.6990056042510084
0.7540580736699208	0.0581606414780562	-2.1018308635785954
0.8010994779583016	0.732847510197491	-1.7664829630064178
0.6371234578339661	0.356223613994429	-3.1576532931957058
0.9421001071800742	0.834013212597014	-0.34292665873468026
0.14290443372916423	0.43115340318567	-1.4561079373178238
0.7827654668115488	0.979155332376539	-2.0047692277805176
0.24543767525275287	0.736240513669431	-2.7588380084064026
0.3805576455024122	-0.00830230111230136	-3.711955450429988
0.39232339795835736	-0.928292239173443	-3.6323944225138525
0.30166125982201775	-0.0977011823917553	-3.2431355720912736
0.3632436897141969	-0.847944600836823	-3.552510696484716
0.22491088694131942	0.202636429905505	-2.4999614840448086
0.40838240374315726	-0.545996207601299	-3.7503575320606797
0.6152393822360201	0.828049305262653	-3.238577759717133
0.18875531190255818	0.652461851774843	-2.125131295091702
0.8737109217043141	-0.697510374776248	-0.9863233623823496
0.3100946402081036	0.527314712501469	-3.291614010019164
0.5676934738995614	0.289139888750043	-3.5811964741493454
0.28706338766652456	-0.695179734406569	-3.116389023339109
0.7515126446582181	-0.590460229380105	-2.199280354922771
0.6925716056592099	-0.437423503091525	-2.717539496604751
0.37371459702526316	0.983914433421094	-3.5720934006854126
0.06678084098336251	-0.298590303804722	-0.20675398781443285
0.12326908666215329	-0.446255315213719	-1.1664837056774369
0.5196386260931573	0.329905062000632	-3.759503668188742
0.11941779316778037	-0.98079305635392	-1.3590516243358732
0.3346271558027538	0.66633512068069	-3.437123978672352
0.19799640954826067	-0.678747102167904	-2.242408131609398
0.3760636896797372	-0.952647315035023	-3.583196521987653
0.5876948106671582	-0.0703625798152386	-3.4869512414267207
0.8578283829889416	-0.975078353044699	-1.3767896870386849
0.8201065474543112	0.737177294010668	-1.5817508581660356
0.8609589025246356	0.882468877551475	-1.2831111408168334
0.8168369407726999	-0.657086229907501	-1.572836672058393
0.09429688896227033	-0.267178803968886	-0.6647426980037706
0.6519807838144375	0.00223913576607481	-3.0496367852697013
0.4816616571247847	0.0849293755008987	-3.852557035947356
0.5913245046992629	-0.307728237660998	-3.45596030500847
0.5930483903355984	0.496310343153063	-3.427347955096989
0.9307049107375347	-0.861782654052603	-0.5386870596904821
0.10331155846673552	-0.866103775555161	-1.043764439496215
0.18531557146909422	-0.587793215483984	-2.067197313919916
0.30894881314160194	0.351568156522902	-3.2919268908324733
0.5200710974191246	0.394760533496089	-3.7495812291658455
0.6282262885027706	0.501218913203702	-3.211016086087316
0.7385458021910697	0.935009921139186	-2.3587454266274057
0.8175628128200857	0.326382020916543	-1.4324058988138242
0.5672646933232718	0.520289352282323	-3.554526934498661
0.6835520130604279	0.883358446445425	-2.7806451790059135
0.6487990942278006	0.700282199492738	-3.050980219139693
0.49946304647756246	0.898467086127729	-3.666618719879438
0.4705138278006144	-0.790469349212975	-3.7396939958952866
0.6862148944955865	0.759855234364773	-2.77319290932943
0.18728354418770995	0.721348197096983	-2.126015103631366
0.010808545392139851	0.935246750723881	0.46069699230707
0.8787645269976914	-0.787106099280056	-1.01570625086806
0.24345018518138212	0.694823456124285	-2.7341990224025987
0.6921927736749194	-0.727213779240781	-2.728047000498736
0.2737028080204949	0.983404244853954	-3.040736694492308
0.7097346899440781	-0.902376620350702	-2.5841881094880605
0.6861246115584565	-0.0338854112223719	-2.7631431336089736
0.18870117769463524	0.923753189048154	-2.2166233112996547
0.2120287429474077	-0.333425000581027	-2.3569705826378216
0.6854991606104688	-0.982608370258584	-2.747028883699364
0.47833684502976875	0.50727431854719	-3.8066553804644854
0.9285447734026676	-0.0959802029990435	0.14527238582924548
0.8188467306800221	-0.51278077259432	-1.4836946875843946
0.5674733025652084	0.897608746494357	-3.455851639363281
0.6040531965080758	0.712399999994403	-3.3294488907423836
0.7022976344936736	0.222215094490482	-2.6206712895624085
0.8401601773953264	-0.353624154227118	-1.174106151723104
0.40993947122089985	0.815228454123314	-3.6954584147871783
0.5700903121209555	-0.113811774101527	-3.5794450948288867
0.8253945311726635	-0.863241020006523	-1.601052623233605
0.2417483711548851	-0.1322184940423	-2.6848502755738033
0.5550795146671176	-0.372482079417743	-3.629654798677859
0.781870806363698	-0.691780210813181	-1.9363294653990402
0.8752321919832873	-0.857833415790906	-1.1230746449617217
0.42558831919599593	0.460534093239994	-3.799011535881323
0.5014546384815041	0.449178619730982	-3.7846721475987737
0.8651391484365304	0.642689914470061	-1.0386578558691955
0.18160757281696072	0.542181342515748	-2.0103572281967064
0.696501174317517	-0.612737951050617	-2.691825468043526
0.537475342885389	0.58267129672355	-3.6614003979107337
0.7880149242694549	0.180111085125402	-1.7409409994593141
0.1515670045864702	0.760048615271343	-1.6826451356693153
0.24522383582639723	-0.740947851455738	-2.757438983410581
0.31763887880634445	0.771125440750865	-3.3288091872662293
0.516548130419553	0.829780210724326	-3.6531872618188856
0.6121101630316772	0.369837052536202	-3.3263776862759085
0.7087866120247971	0.829487378322693	-2.5956804879460593
0.5587151963349575	0.724793500814397	-3.5467933347409186
0.4370650396455601	0.756522311259696	-3.74736600208853
0.8071087018504751	-0.152886954651582	-1.519759515231052
0.7420396721271509	0.135376653194962	-2.229859110688055
0.7586502864629793	0.81854487819283	-2.1827736188859186
0.3407895160753958	0.500213968345678	-3.4884607964256245
0.5121112047345052	-0.476297439730142	-3.7567192919567103
0.8890547364175991	-0.749338586354422	-0.8630295403162418
0.5000731385683601	-0.688311842103489	-3.732902746960817
0.21818675927860673	0.945940804102284	-2.5422976213971613
0.40089938799394065	-0.697580635458041	-3.701952228989261
0.5407320050458955	0.659529384354327	-3.632048919541524
0.834197489248019	-0.962719630894125	-1.5725069314216056
0.462550311665249	-0.862060248939403	-3.7216218637731853
0.41207304749594437	0.313278646980212	-3.7935791748261085
0.20314970975429955	-0.8691646426722	-2.3567090524704057
0.9440720988505668	-0.81238958679003	-0.2732193526635753
0.6163913114061328	0.70255322180344	-3.2598619701881586
0.7429128045641759	-0.913794081397209	-2.3241162241699844
0.7728389413892961	0.786446692092928	-2.0499321564821185
0.628613811110525	0.67325018571222	-3.189007150507119
0.259145555214072	0.462627146779587	-2.86930258842179
0.7327342138472689	0.746202581166486	-2.3953690406509556
0.30928946748372665	-0.8694420181908	-3.2748331093591507
0.746896044418065	-0.870616541080102	-2.289376635483547
0.6031861860027707	0.449540221302802	-3.374510306891273
0.5831251179145798	0.900548813381242	-3.3844526416063965
0.7886792209254162	-0.93106015007177	-1.9489755838236533
0.4160935631473933	0.362441560866853	-3.796413037784452
0.6934790158627806	-0.815774548683544	-2.714560352964113
0.37255891731365914	-0.756309815853895	-3.6024726866582
0.6899610017346397	-0.0656101995054797	-2.729101709842141
0.8296334841799289	-0.948426379677995	-1.6056493767047413
0.8826910633706074	0.324368590745877	-0.6215126796598838
0.48718752730397213	-0.0405096228255243	-3.8469368628057596
0.8330094789745038	0.36492787710985	-1.2635273887567025
0.3482156616817342	0.0321703885184961	-3.5577503373073314
0.10165594677336565	0.588933560808201	-0.8766110249353303
0.39622192106723525	0.94956898746244	-3.637653961716058
0.8885250549917051	-0.909610167300633	-1.0479513705673265
0.5019836875429754	0.979957524121463	-3.633099313764958
0.09750427388912242	-0.773548761376682	-0.8988449944854312
0.8178263590242834	0.144757546192122	-1.3927233864826787
0.7849332598919699	-0.976349538949698	-1.9868802096122749
0.03471013908882153	0.489300902058949	0.2890615005124851
0.16726260190597253	0.16012342015878	-1.766145239419988
0.6804868324294265	-0.39805462921231	-2.8189397575379282
0.006017069397352032	0.399616949120709	0.6528982483470205
0.29960717773296586	-0.684930702831072	-3.2105309239050075
0.830218069752986	0.734151560953244	-1.478357383902338
0.2836871720869906	0.875880889560665	-3.0995040887097596
0.4283589590937609	-0.199870583287028	-3.8351585269372
0.36962391682144524	0.477568680963335	-3.633675189733713
0.7797877998133328	0.835269512833534	-2.001498855414937
0.31665217673845886	-0.578743515572808	-3.333575308893353
0.46853500565365047	0.077428232381511	-3.8628573400836057
0.2968303675255306	0.556136973526962	-3.1930341474035413
0.9545731152233606	-0.690687454842097	0.12142917802346213
0.625804856412506	-0.726688657960791	-3.1979193719203547
0.8090792327485793	0.845032911264752	-1.7415364930776311
0.414861222754986	0.297803432161903	-3.8014643081636894
0.9617580108436756	0.995495821543333	-0.48684893921870465
0.5323730726661912	-0.982391438610123	-3.5536255559053282
0.6521653962066019	0.127566384276277	-3.0480162930529295
0.6928941132427716	0.672903610772494	-2.7226430793969256
0.6572672838945697	-0.860641907397415	-2.9680468579841333
0.49866488626748406	0.423495818948935	-3.7943319029285982
0.7283179112149711	0.764802335620495	-2.4347932264646035
0.6370370135869058	-0.50893581246695	-3.150254127120155
0.8707830877622961	-0.509503486416101	-0.8768531462083451
0.8846661740493967	-0.58923489045204	-0.7630754084994337
0.8237315523902213	0.644813506739108	-1.4944228904991723
0.12807713556319872	0.316503266782283	-1.211438084133053
0.8960487432943786	-0.710896942025972	-0.7399295469306261
0.666818967408298	-0.14530486466764	-2.9296961261416383
0.6160075851507067	0.819191493598527	-3.236450949786163
0.811095648859332	-0.537304876497363	-1.5786246897095244
0.0360304951339511	0.528101474022401	0.25266866195697435
0.696509985522404	0.777572384497666	-2.693086008536744
0.4214309634327432	0.602404760195092	-3.765176082383512
0.695193337907593	-0.329332919123061	-2.689643035889667
0.8170433853434674	-0.458324290427577	-1.481798283569204
0.6523939869879835	-0.431106186466267	-3.042670255106919
0.6599281113765513	0.831227758147257	-2.955516918390138
0.19119574438268525	-0.257246338316825	-2.0935956474696313
0.41114413184394216	0.332739813429044	-3.789197762435664
0.3644573982539666	-0.475040730238019	-3.6113195213959677
0.965390493576854	-0.339735535010185	0.7923206283831972
0.8422920945646213	-0.32296761276881	-1.137683802107822
0.34188492050792213	-0.75322706523554	-3.4673966004074095
0.4752783847637097	0.546403945030554	-3.8010049772360124
0.9166498544855273	-0.491450635574207	-0.24849564537921798
0.8242374996644687	-0.146657016767436	-1.3162906203020526
0.9626849191946497	0.598334554732694	0.434972848102275
0.7175716608119399	0.894406428312064	-2.5246063576843523
0.9519385592652516	-0.798541729011987	-0.12806408545133885
0.24575448379429077	-0.949561750052386	-2.8040990554949765
0.895692711529256	0.70361870422881	-0.7363331126483411
0.82408434681409	0.611365021489299	-1.4731312166591954
0.7065305323830416	-0.437896692105485	-2.5949110699958085
0.7115050177039713	0.967803174956322	-2.5625752842999896
0.8092712861177052	-0.344442183898124	-1.5324967290185114
0.8464038574995258	0.680987145362304	-1.2747194770552
0.6455717370604015	-0.184284000096256	-3.0987248398529346
0.6277169640660033	0.109755831180966	-3.2308989713599168
0.0938664992685208	-0.254150002725303	-0.6553657647106981
0.6647638801858763	0.915123213362559	-2.9056984844403315
0.7105258172640877	0.272916467560932	-2.5469612694027206
0.12389978396097748	-0.0433819084180783	-1.1191540415039645
0.709960140259031	0.881526184024618	-2.5841482079196076
0.42846592039982073	-0.232878250714681	-3.832654797582737
0.7146987207715512	0.621303458627553	-2.538085448071038
0.24520190815871437	0.591973818703108	-2.7405681776801014
0.7017576825906388	-0.813221838991632	-2.65105962086279
0.21223158886615265	-0.857789438557337	-2.4509584464490795
0.5370001549527418	-0.905530637563257	-3.5675200222479835
0.956092195426053	0.964086761291989	-0.4694132534879453
0.36247837398087945	-0.88743377111734	-3.544271503636806
0.33828827989029225	0.995792450093052	-3.433997125922511
0.635825543015355	0.518102887791939	-3.1579765045760837
0.6400908433197803	0.843017606686998	-3.0843084670077525
0.10969485684313413	-0.908798150129815	-1.1677436491715443
0.1151531347192294	-0.647785502163262	-1.1109943765191759
0.1309580865120122	0.469582155712726	-1.2890815148144905
0.7850944004409949	0.629656083884614	-1.883484401567168
0.8240943609621693	0.941478958925728	-1.6503921818158915
0.6139822316925632	0.244054694077924	-3.321118262712491
0.876748236558876	-0.66563730180411	-0.923405532596887
0.07494521353588701	0.91519665138577	-0.625259126175655
0.8308469036044982	-0.314332229111377	-1.2728668100303537
0.56764533044725	0.0230762275460818	-3.5931882200354
0.39570593996593556	0.480095440757913	-3.7278464312373902
0.2899773958850484	0.555125732041788	-3.1396752542050255
0.6757973841888433	-0.455359222413574	-2.858703116829087
0.40058576182467814	0.0212924565960853	-3.780689754431662
0.14955660927262118	0.99367720378332	-1.77838127674456
0.9806303022563359	-0.959344503041735	-0.1350935622732864
0.9455716097837137	-0.913050115559861	-0.4661582397160218
0.6235182528981514	-0.635447296592853	-3.2269106132576963
0.37092388286103856	0.762044317591063	-3.5953896779140044
0.7166656261649088	-0.305181750127581	-2.4914815456693207
0.5067509837993562	-0.897074095891825	-3.652615301985578
0.9205405676577011	-0.966855828682032	-0.8198520508256457
0.6603752609990609	-0.734239574851832	-2.965967191449119
0.8349345228399103	-0.306264472910771	-1.2214576430850472
0.6530034126289438	-0.169075341733016	-3.041302897589659
0.20882949865796907	0.353105736918427	-2.3204777602056588
0.031181450079448277	-0.620095931813405	0.2969847846068284
0.8097534823949448	-0.10981239964547	-1.4843429299206692
0.5308866088570997	-0.659583509526166	-3.6643674820803347
0.21914965867381841	0.614246691213619	-2.470575594106421
0.5322582368995169	-0.32403449551946	-3.721722862309384
0.5818167198144751	-0.280953829098569	-3.510285546022831
0.3455715305675885	-0.520634154599159	-3.5127242314136344
0.9198732246203579	-0.961901908703795	-0.8190920861199129
0.3743324709597361	-0.824398328977619	-3.597324843484783
0.204118284149643	-0.924310833122411	-2.3877179890876277
0.5040132224060465	0.910715939603	-3.653555787397735
0.8185511373222462	0.673180025336297	-1.5633593582289838
0.9147131620536372	0.978121549990006	-0.8865409563766179
0.09314093246219811	-0.83626970306252	-0.8668141698155285
0.3631379350927747	0.287780295535217	-3.6241731648774933
0.2201380334840008	-0.746964504334847	-2.505798789744205
0.853849843538984	-0.455769284623649	-1.0528962794407133
0.44335380872658436	-0.396744181806632	-3.82974591059277
0.650759962270804	0.0887477449102665	-3.059136697565619
0.3708810521948718	0.162386473247276	-3.6675563730064775
0.48112306303909436	0.963044195216507	-3.6733653535103485
0.13880235124578613	-0.986658678650794	-1.6321375345651206
0.7393282939706016	-0.289775307573933	-2.2698436238249484
0.1281959875559003	-0.739830479616841	-1.346060159320853
0.5436402572992985	-0.382211211886489	-3.674211946590372
0.7313984511928037	-0.942712781749064	-2.4143412817619216
0.7174509170260985	0.236232135966918	-2.4792956788746574
0.4256059746793463	-0.653503892609468	-3.760314274328317
0.9414389837922456	0.99854980606576	-0.6764828946061989
0.1986111263062059	-0.833290805334876	-2.2938378125268564
0.8007623328080139	0.508022050415447	-1.6784629625384433
0.6793671158620754	0.65944091880199	-2.8296458270385667
0.3185848358252439	-0.830341438396378	-3.3323390753062276
0.7035473670092334	-0.307671595670867	-2.6133960333328803
0.3142594242434317	0.124600050998183	-3.3381646683257156
0.5832056388668396	-0.870299800035879	-3.3943123636834494
0.35920054236296733	-0.849564473818431	-3.5360189277519956
0.6364017958824459	0.794708973150521	-3.1181592666093763
0.21668351950613304	-0.958473000634767	-2.5318370171356865
0.5959011734180395	0.91626161727113	-3.31627208177433
0.6302565543046093	0.952891646859756	-3.1142416736324567
0.8769296026498524	0.13191304078655	-0.6413723771773637
0.23915488160312723	0.840257950145333	-2.717154959596392
0.8463163021927442	0.73946830366805	-1.3166570020826063
0.8718901068654022	0.70707243429245	-1.0152694917197806
0.6983339242427804	-0.826649762474636	-2.6768227158564617
0.7126113123430831	0.836984076177614	-2.5654512424408944
0.5716903305810646	0.714254050628475	-3.49355417495189
0.6191521540362096	0.701395444879563	-3.243414529901989
0.5273325004934152	0.666416233089658	-3.6733200149647915
0.9294788263409596	-0.879083165849134	-0.5839309255857318
0.5750475966588888	0.99210960047562	-3.38792877788511
0.8000085302284984	-0.475267825927752	-1.6752426600249304
0.9808678954921969	-0.470820556933188	1.140942758496127
0.6407765010571931	-0.616316833811977	-3.1153546696592107
0.022004070400012284	0.22027744798639	0.5541556102880828
0.5834429200685927	0.367964221308641	-3.494247731843841
0.26900870878039645	-0.693080793146646	-2.968448716885902
0.750677989612536	0.95297238937152	-2.2622768895122425
0.34518658218478354	-0.525249168722183	-3.5101382241991
0.7201684678268316	-0.675822347379271	-2.4958573227182903
0.6502426446264363	-0.129628979897294	-3.063064402185866
0.4832058181713206	0.138021132764464	-3.8485462978353984
0.15100788185079825	-0.164110357320498	-1.534957808834731
0.29882623358290794	-0.127970873806202	-3.2202145350335662
0.6842960604514777	0.558874918002263	-2.7907815002324954
0.6534348690871568	0.803305631025803	-3.0045602627632872
0.6705134131969339	-0.800897603940296	-2.885780251944997
0.11102701424610105	-0.815621169827698	-1.1309094122080632
0.055336787131147036	0.784576593524497	-0.20669665151536531
0.8206153605030031	-0.951040062834368	-1.6838115376977347
0.8249697366743286	0.746206395564679	-1.5383192250989774
0.653018010536763	0.507873933857735	-3.0353594255025587
0.6884357774370414	0.151622336081515	-2.743987195938308
0.1472443117239673	-0.710152584259399	-1.6032557073713989
0.7328089685362806	-0.875914123291035	-2.4045528677035515
0.6023606867309799	-0.974520204294696	-3.2623733664311025
0.06166424215725949	-0.276026012100767	-0.11399629048059162
0.20354640132419477	-0.853112549735942	-2.3555461826368815
0.3061658734704508	0.406034216245624	-3.2690133268566792
0.703584241484962	0.915702843186844	-2.629058265220868
0.42611988751288404	-0.488359935558958	-3.7949956035141112
0.7680996729207571	-0.819447440906871	-2.1005076049634157
0.18878584027645812	0.42108833754627	-2.0807435776200967
0.3903588963993174	0.46907107338286	-3.712801057847715
0.7398561265629799	0.530268755513679	-2.2984014913632755
0.4009530386927453	-0.638852848253316	-3.71419340058655
0.23108889909093816	0.176973485211334	-2.5690248108202347
0.8416041574539286	0.0134226719112396	-1.0925983258458318
0.4656578853998827	-0.856365709161497	-3.7219917106550753
0.0005264384059254758	0.575921449860227	0.37930768458234904
0.7985938188105782	-0.607218633569697	-1.7387329554760134
0.3967011080478419	0.658985103424667	-3.6988399352486585
0.3920321500074548	-0.781275878769447	-3.6609517257090243
0.4459884903468795	0.761147291620195	-3.751508988966305
0.761846375788248	-0.928635493750274	-2.171361600534323
0.9382533220989439	0.966134159203974	-0.653275661832704
0.40824398221065195	0.230308311387848	-3.7923742578851756
0.8185697435821309	0.541433504928823	-1.4992349749426241
0.204263287525812	0.366017722981728	-2.2666202911623103
0.7455656890317813	-0.809947888932471	-2.2937273593429612
0.7209875332381935	-0.0162576145458942	-2.4374643110362406
0.6579499379891808	0.896763896906477	-2.9556475463266336
0.13040411581007916	-0.955973080249754	-1.4972574808612558
0.06659516933998187	-0.410059481399123	-0.23234271239468438
0.6874000227658075	-0.935285464948259	-2.744030561665806
0.9162577011482694	0.966833630923664	-0.8587912905387486
0.6359368570992333	-0.0241624133555106	-3.1720410101194827
0.21825575023848076	-0.0970389000627578	-2.41988823395975
0.9319675623466084	0.715577973471248	-0.2808976576352341
0.2725916758849	-0.913480878349327	-3.019730009933283
0.008876786816203405	-0.148112486925215	0.6898656339130147
0.6860003653607717	0.847767514030282	-2.7675410622198156
0.6059033263945487	0.950506999564977	-3.252283056462488
0.3972712815600515	0.590468263085043	-3.7136021970423396
0.055522922569551936	-0.179567845795078	0.008054762670369966
0.18256549692241056	-0.420703987703999	-2.0007621405596496
0.06136544570972461	0.158454226819934	-0.09024264087493201
0.7786686860706347	0.911838184351037	-2.0294846888584734
0.5832603677524861	0.420001530565482	-3.4897157039873026
0.8060829226466243	0.99405971967806	-1.815927394431298
0.5545759699977066	0.46443189160091	-3.619088659171961
0.5332444839254813	-0.622765855226498	-3.666136205002043
0.6499614780595292	-0.0793541162709045	-3.0653977977613915
0.9115593399595737	-0.668361171936245	-0.49778322573010264
0.9147694689826327	0.888821170406381	-0.7601713082217251
0.8196208814110404	-0.917605312540537	-1.6793154878972127
0.8771274483293767	-0.857655318866461	-1.104117996196411
0.019816439383097656	-0.194858133999835	0.5873819710718515
0.6250246168768513	0.318843863334382	-3.24406069629011
0.2005148814242416	0.937840446875202	-2.3542811988414587
0.663288786541475	0.744628255626324	-2.944044934252791
0.3595412586355167	0.545762074721592	-3.5797966243881274
0.8023609080383141	-0.857367100219919	-1.8075646569641957
0.7147355491345453	-0.494177687628916	-2.5258891533177414
0.4440160468667635	-0.909637892304727	-3.708053732217862
0.5400851863802493	-0.758801317355736	-3.6066659714627765
0.7716235743433179	0.266486298546582	-1.932330804364938
0.8315336160203778	-0.481648668596916	-1.3274833597745528
0.19352581254288592	-0.777785946507559	-2.2174120353188522
0.5207063420906443	0.0716200345059035	-3.775285098209366
0.2799743946388754	0.00215222169529789	-3.060857996900166
0.3979159146385362	-0.66563762790331	-3.700821463890644
0.7502797042339562	0.967129646475092	-2.265131067786171
0.7250114015943748	-0.782761843288481	-2.463837282127959
0.9178208387053666	-0.848293579763281	-0.6648482619274475
0.34139864167554934	0.5411968623135	-3.4877392241213587
0.7550980555778362	0.670889152641689	-2.1831216457034737
0.4085053272719925	-0.0385881675351491	-3.802120905802561
0.5878981926399893	-0.966393095456217	-3.337978689746833
0.41374715807776485	0.467591300380706	-3.77600325033216
0.6164375858018075	0.216163382135321	-3.305973123080553
0.04578119493551032	0.907853127112101	-0.11935352529937539
0.6774269803194471	-0.072374225670267	-2.8394925403105393
0.9598369482773931	-0.914697959978108	-0.2910284559592371
0.7616500819653977	0.588993059900156	-2.1012636449627826
0.8231820056142447	0.694092090676484	-1.5269282743038315
0.7706083333609184	-0.446731371582597	-1.9775920912460652
0.6694407224013996	-0.264429540572973	-2.908857812982099
0.1001862683790443	-0.523338368662046	-0.8284934302127958
0.9528990749052906	-0.914838015971734	-0.38168220146639553
0.702716742432757	-0.327671376270581	-2.6220755458669642
0.717945349088599	-0.920972234662106	-2.5198467216889027
0.8999388963958663	-0.593322645596417	-0.5721401617509408
0.6104618083867488	0.954144605650888	-3.2264673756915534
0.15123677255421994	-0.731626951674355	-1.6665015765143953
0.9872950603200584	0.995528580042267	-0.214805627120296
0.682889773962499	0.836104855831862	-2.7917907767729564
0.4535461437072581	0.170274038181389	-3.8597164483480877
0.6192557701898702	-0.971272411883222	-3.1717582080125455
0.5301347021055319	0.259753517507654	-3.735293450162959
0.3864081370233124	-0.769884239059379	-3.646830023603596
0.6192024107389117	0.716972095212398	-3.240235142513617
0.6707740716670202	-0.578032950259602	-2.8982106103794596
0.39937052877507195	0.492639128238789	-3.7364776453219104
0.22061666990441853	0.28074066648443	-2.454028466340886
0.08511828213767275	0.796049435412113	-0.7139090900683053
0.3230651993136176	0.102310695747888	-3.400615963392709
0.1266132785337419	-0.905424429948487	-1.4120796699904683
0.8557200726955652	-0.304351210689856	-0.9650012536006174
0.4089676330138999	0.95651441458545	-3.6613315351718465
0.4145399800113233	-0.153325499603308	-3.8124779291041118
0.6037827382375048	-0.948168556222983	-3.2643427606519206
0.9628420120899095	-0.886622240695694	-0.16887063434595764
0.36289268506125744	-0.582282199094188	-3.5901478053906297
0.400798747942329	0.267022980257676	-3.7691999046198736
0.6758297571706521	0.913531389511329	-2.8300292365746467
0.4130142757288909	0.832290177437686	-3.697015852033857
0.9395122041941046	0.529390552876791	0.07681546444084943
0.6725596759938436	0.958411322282453	-2.8423441080133256
0.4055393076803568	0.409963288276754	-3.765530291622524
0.22490323808448756	-0.0155086273994146	-2.4965280431866677
0.9445521446528744	-0.0463311931513207	0.4465873076768113
0.1427533024256871	-0.1501364252263	-1.4123566421317197
0.8948522382396463	-0.798731340235509	-0.8538714447852751
0.5140944621160859	-0.743315749436776	-3.6869629920489717
0.6134688660856875	-0.871729049166992	-3.2364395461402893
0.9346270093871157	-0.137841270630861	0.2436278328072277
0.6701617534163391	-0.0828919866074612	-2.9014619395672745
0.8927532127438004	-0.973091291091674	-1.0742348694307697
0.6877140904560326	0.800787911218904	-2.759256261236717
0.7780556743810115	0.977713348288488	-2.0428916671416153
0.14626460241009928	-0.115577983347875	-1.462180724822212
0.8610255057264773	-0.596360934682891	-1.0522352897131504
0.3834787331899982	0.728136085043974	-3.6455856789192684
0.47921780412984566	0.92827135760932	-3.6872612964362217
0.3847541122136485	0.829320435815497	-3.6303403106628607
0.6761535889850057	-0.37113444889339	-2.854584554590555
0.7971136962276651	0.925749263409015	-1.8763252888255149
0.3804405867762073	0.909705222926028	-3.603005088042422
0.7073168284536153	0.967312755411187	-2.59363059587422
0.9345297712421732	0.949728002992652	-0.6597339120892995
0.7412695452162692	-0.626777752237786	-2.301790548955307
0.3424536265997181	-0.901218308055152	-3.456792721090018
0.335145721609742	0.603073923950236	-3.4462297704556994
0.46791120494340444	0.096719490879962	-3.8624702495754333
0.7847058225373257	-0.973352668353457	-1.9887190876386482
0.8915406498905465	0.738743234601959	-0.8231668146402576
0.8194252989330189	-0.972083067812494	-1.700608546079475
0.9537246269035364	-0.922723653362543	-0.3912235945124315
0.25510522951044484	-0.729317935044205	-2.8482010906026765
0.9015732266448087	-0.943795544191335	-0.9645777924806701
0.1715170851266114	0.474296325925682	-1.8646962781508
0.017627689089275766	0.664400187314957	0.49244410632358554
0.0911206222209355	0.581084306881327	-0.704001254807907
0.13880027657417934	-0.955479086520128	-1.6120063178703792
0.7461620607544304	-0.41726194648049	-2.218807997814815
0.34542494218833253	-0.0405559798299074	-3.5419408355296995
0.9210132928089678	0.674090599017747	-0.377661594864132
0.625983831046898	-0.258410642974144	-3.2397861197843594
0.9000169283686112	-0.172082933769192	-0.32338569375562043
0.5855553382547305	0.982841669160616	-3.343071165214754
0.08957918368936361	-0.290499076796082	-0.590956396854307
0.45520467776673235	-0.540588161553492	-3.8087310750547707
0.7173742013749287	0.953472414390719	-2.5207285630058056
0.5524926702691448	0.811427411918114	-3.5455190001783343
0.8181885729608143	0.366375415315269	-1.436952272057548
0.5043286613113096	0.622511078868154	-3.7420831636482257
0.2318439025926064	0.429873017414551	-2.589104521912685
0.42450059094131065	-0.962576872111517	-3.6809588650776948
0.7095478131804822	-0.0169953218349744	-2.5477545109935424
0.4535749170124029	-0.731210198070002	-3.7617547775604554
0.28208186179686284	-0.600376975991634	-3.0755989900789986
0.4328335741407905	-0.134473889808846	-3.84555024179902
0.9004521380484313	-0.981018435776807	-1.014464703893031
0.9408862919500313	0.938274499448109	-0.5724815297103635
0.9396647996069163	0.915710486714083	-0.5393086999850233
0.3792279197884775	0.701290410725766	-3.6361456287329914
0.5646877746727287	-0.211777462965896	-3.601085205861129
0.40157391389188474	-0.369646960349848	-3.760289937683869
0.8622177508908464	0.624249507362496	-1.0583523123253102
0.8259784637315123	-0.926173262230057	-1.627520986947648
0.8237042271968978	0.997821562184708	-1.6715399598299368
0.8868453155536974	-0.418119973913946	-0.6138166706574728
0.900038713203367	0.956582916323024	-0.9931557089190863
0.5852321619773421	-0.624785215430473	-3.448249459904148
0.39165845596211013	-0.842016640078624	-3.64750807018395
0.2748165102539969	0.821081813276303	-3.026080470317118
0.8847127495646728	0.816386872974459	-0.9832204307590612
0.7671859667910541	-0.863069295974111	-2.1177062879185424
0.7331321383227664	0.805391818430988	-2.398004179617736
0.6208512148042755	-0.117195201447572	-3.2785775882612525
0.9469357445892445	-0.282520678757973	0.4173735314378916
0.2261126684049843	0.33546646733669	-2.5197052267736217
0.8491336529341775	0.233455274458656	-1.0267354430321796
0.9304352785752542	0.645817951806042	-0.20679364285194382
0.25653209196249893	0.631086838136327	-2.8526209496570853
0.9392016106965639	-0.633268090466604	-0.054426675907760576
0.9210060002085109	-0.959089572094373	-0.8045974472293475
0.818543219872607	0.867613250453509	-1.6658915357885822
0.8703107472360689	0.852882355243004	-1.1669224708287151
0.5781991407182027	0.790832481120784	-3.4426223980072144
0.42525392317643385	0.643335325958631	-3.762129089946938
0.35583419298671004	-0.548084042613353	-3.561881618279139
0.6552065624354779	0.20476445974779	-3.023811298465877
0.41376551657312716	-0.0913580361439125	-3.813465833549175
0.03507108268008995	0.577259884326616	0.24946875840643376
0.5552980668511595	-0.0571267817234897	-3.649884593739137
0.5332074094346068	-0.852557699710596	-3.5984873951324783
0.8972750658635805	0.965392875573512	-1.027129286046971
0.11405917234593653	0.843101932039496	-1.1921723987008037
0.18837685405594384	0.351988116941231	-2.066604104935866
0.3571816471129697	-0.312875299054163	-3.5931271225136023
0.6967342621077062	0.605083860207037	-2.689610454053419
0.8552614964743022	-0.934379551430231	-1.3742531621240668
0.34146092900067704	0.693045781539376	-3.4716780254419812
0.9247478041674174	0.970971823805401	-0.7872064534380384
0.6196947117776913	0.234694374616002	-3.2835579738778096
0.09930229240628193	-0.649832802839263	-0.8651089104148022
0.5413943128591934	0.935355749405108	-3.5418881832286555
0.11494177019107649	-0.882389020281433	-1.2288830253232441
0.7700755817436016	0.984341472838755	-2.1074107436749396
0.3510403595558712	0.254592036559237	-3.565383164716737
0.2107173944889987	0.36344898492874	-2.343881908863716
0.25827487102963037	-0.898247450886399	-2.9007430850535925
0.4375983892189052	0.469475101474781	-3.8127465658510684
0.7826173794939592	-0.696720663276621	-1.930842217791285
0.685950368905095	0.372075656926045	-2.771931520015268
0.5769358610774205	0.20371239863851	-3.540860659164123
0.10613907361228865	0.720645467671764	-1.0058082976873324
0.8637495481327678	0.148608544620867	-0.8206197906834207
0.15066299658752585	0.841467130906164	-1.7075305024162886
0.4749493111306664	0.990017357279728	-3.671696445558737
0.9515615955623068	-0.329870633258788	0.4815041160411952
0.28347308039851116	0.963837656803668	-3.108771000245476
0.5543107259277242	0.312906396334753	-3.639464040289284
0.30985825527038846	-0.675166538043475	-3.2826201262594754
0.28635329475578525	-0.197685802498669	-3.1157584977974113
0.6705764217388791	-0.0609662444674531	-2.8978813548366897
0.025148499779892832	0.750106625092241	0.3363258103997764
0.53471174046154	0.650585877334409	-3.6545429910465588
0.42071524817291395	-0.817121430933561	-3.7130849259859002
0.9108040968874199	0.738160445411903	-0.5925356244544037
0.5841066781490049	-0.993158322188573	-3.34605123683369
0.6104076464158349	-0.902375515969958	-3.2440570966010873
0.034931630247315784	0.663978688487443	0.2132138741393927
0.8613539483881648	0.974935107460184	-1.3465970441382213
0.31249671737072793	-0.36666110657356	-3.3170074108683627
0.6028884140816854	0.0815952353871156	-3.396688122517936
0.8110049629600476	0.150679883202459	-1.4739652196867907
0.2630357034328075	0.747765721811326	-2.920843673010762
0.8377608181583538	-0.868645876907081	-1.490043586183208
0.6098071595374792	0.310052838788228	-3.3447786271834574
0.781034482814424	-0.621063879651752	-1.9208713571104221
0.7889369533341749	-0.715785410447533	-1.8769873722667685
0.6710134710849379	0.321860161604752	-2.896442141040755
0.7884488687109175	-0.974341435758419	-1.9579349929393208
0.42825250682090105	-0.0607133689506376	-3.8417659098542707
0.66309219191327	-0.869780637519789	-2.926736948510246
0.7492830113925558	0.0202463612926578	-2.1512499622616583
0.8905500743048049	0.675019700861363	-0.7687606664236984
0.8534280051651885	-0.378012201623118	-1.0218673995720082
0.593886729640039	0.103919905501386	-3.450579864659408
0.8916937996885784	-0.991388413615757	-1.0983991026164148
0.80706740657624	0.7633612689507	-1.7226535434632213
0.7333601330127956	0.69885765057134	-2.3839791807841886
0.4077110919921574	-0.598858091034574	-3.7386865579348165
0.5110266673124148	0.440724694472483	-3.7655128786445755
0.15218777404810477	-0.737867065362604	-1.6819058796498894
0.20575030014111778	-0.90712447583068	-2.3986610368272334
0.27602326525673687	-0.614935501280009	-3.025239843755473
0.9495763954913291	-0.993748431329643	-0.5965448201239936
0.29102694966900006	0.174190415610813	-3.1556778818439626
0.9268563166392624	-0.975165053705261	-0.7740040762994365
0.33346648770843995	-0.413712132186269	-3.453099792113242
0.2784875542312994	0.80207259773989	-3.0537662763684263
0.3707693130865699	-0.978057462014242	-3.563287304467418
0.2526235493719679	0.428545046683343	-2.8045054635509015
0.27511793338310564	-0.154398237178138	-3.0164926905181693
0.24208699671577993	-0.751064566822675	-2.728877144366275
0.3874402212923345	-0.502111266318942	-3.6981625945556966
0.7700219516321157	0.413671249895015	-1.976242131384876
0.280365566748103	-0.817667845567156	-3.069451157469933
0.31211484134483297	-0.61635107502508	-3.300832298824941
0.1006340499950386	-0.208550578056035	-0.7596790573211486
0.589303335776703	0.600307795607584	-3.4316500013355187
0.3874740960593928	-0.246426231855785	-3.728244122857112
0.9164610706387584	-0.895458461646284	-0.7526196376106767
0.38853099375200256	-0.403723044871276	-3.715670321659368
0.5804026147135735	-0.414498279116073	-3.5053189894263848
0.6011381197691172	-0.737630773292395	-3.340008544537009
0.038187859168945223	-0.0858521459383852	0.313514876776909
0.5760052379676559	-0.816784135075014	-3.4450312643304035
0.3594514007201279	-0.73372414976513	-3.553141507663784
0.26732469590924524	-0.00718027458623232	-2.9437644043680726
0.6537108477633741	0.945288391475507	-2.9710487650688453
0.5619773219466588	-0.139040823920139	-3.6174476262281323
0.502124388233594	0.858998871100133	-3.6754720708041
0.22869880310538107	0.797471435523348	-2.6054577130890206
0.9118660694784745	0.404091269001885	-0.25326554635782633
0.6820654797919808	-0.508944247316746	-2.808188298295494
0.8128680332613724	-0.939926877739339	-1.7461307168720466
0.9159780277639453	0.0918434546214409	-0.062383546744904296
0.2107890749828271	-0.625248828148104	-2.3789585220202563
0.791243022603335	0.915159438805951	-1.9236135006253132
0.41693486620132914	-0.552012875815064	-3.7673422815989186
0.8577745788671416	-0.27566911238724	-0.9295067373696844
0.8984841738651516	-0.455752286275327	-0.47996428999796986
0.4320385782131661	0.984827761956578	-3.6818896900643527
0.3440900924102535	0.0703192446683778	-3.533827132666712
0.07543713969898229	-0.842729934137096	-0.5841867320703369
0.09517715774581463	-0.295512533798649	-0.6845736235438795
0.49739722472387293	-0.658857300298128	-3.745564791414288
0.790270291817309	-0.836039652664912	-1.9083165118435323
0.9042045260063826	-0.98784400172878	-0.9883183208841193
0.2804977332087222	-0.499383035001461	-3.062207689938134
0.7942403906346007	-0.532387243240755	-1.7561495122883377
0.670839683772568	-0.834976081752275	-2.8788256832528383
0.3905585027493569	-0.140013745976456	-3.745644552499254
0.36100478949794934	0.801594289972281	-3.5499943655595008
0.7583587473342646	-0.983438278138319	-2.2007269781043157
0.8474099642354355	-0.74382317047598	-1.3083965369156052
0.7459089986120884	0.0540674637305909	-2.186886054942948
0.10685021660915626	0.607334187034595	-0.9659313007176287
0.4384520953016303	0.725861759940017	-3.756587380466544
0.905033398902322	0.290470337220465	-0.2912185062917198
0.8447496976411226	-0.42592738723882	-1.1480124518684163
0.9000463357613401	0.647289014139522	-0.623451945110959
0.37195675517885785	0.571460277269739	-3.6302028595451117
0.3803930741589645	0.445175459945824	-3.681129970935083
0.8139710319664112	-0.669431925185719	-1.6085131504284114
0.6055389327800019	-0.196655729253749	-3.37699617376143
0.33416933964682954	0.899475268993306	-3.4161756850716354
0.2817212171579715	0.686871243209367	-3.0739784698569954
0.9619620856220411	-0.0853075497073119	0.8253948698824465
0.28825766751499543	-0.944741961414871	-3.139924786145268
0.5269672540979193	0.575135670844961	-3.69655480761035
0.10980307649955608	0.486536836037907	-0.969063433583078
0.21484768428928452	0.583120135875363	-2.4178191758663057
0.7737900582462726	-0.85323138932403	-2.058706059558518
0.5663095323378454	-0.248242805123701	-3.590985474469304
0.6566802934372549	-0.437068807319165	-3.009948580637081
0.5306142713704711	0.129152523276166	-3.7425885913850525
0.49157302750107645	-0.728378293168532	-3.735653340627658
0.9635350571058559	-0.325752595582024	0.7558299716006919
0.32991087852713147	-0.0400743784170181	-3.4470779468012074
0.8980173611555133	0.997626212521268	-1.0492925334898162
0.5887420410547934	0.66844990785016	-3.4213429107232574
0.6824167232070183	0.317654666072137	-2.8006000393900434
0.25943852072327106	0.497466095323498	-2.8731720354811836
0.13896916225941178	0.79436179439214	-1.525253382774468
0.04906491462111045	0.621287525254879	-0.01111612353499316
0.9833455749581156	-0.931093882554852	0.05357008800443489
0.35730680208749244	-0.313604593083995	-3.593679194849168
0.6788731823883479	-0.0240869188643013	-2.826773370966732
0.1708817670669921	0.0207145461917053	-1.8114064421454823
0.1693108520933166	0.983173912422252	-2.0188954227620677
0.5434177900572931	0.380360398806633	-3.6752815866045294
0.595670850782952	-0.384043322525121	-3.4248860876521796
0.34546130989487	-0.206867065579026	-3.537292549935422
0.018146373271094383	0.122576703157678	0.6157679967387889
0.265227830552886	0.313154338110891	-2.924352011374571
0.24749313649828952	-0.39209039883383	-2.7515657048321573
0.3866008205472658	-0.888452554411133	-3.6246489674561735
0.33118919918365025	-0.851581921077023	-3.4030254044734938
0.5566933866720941	-0.871561579350098	-3.5091017085435516
0.31934921538233507	0.463805597949608	-3.3591039493191914
0.5270814611426003	-0.447873789593561	-3.7208542649110474
0.8175646608063921	0.313803141212275	-1.428959144735329
0.48867105572786296	0.781323347209522	-3.723744904983403
0.5818283344860559	-0.844061930300296	-3.4093505361805208
0.8837484328859723	0.929163619946601	-1.1129488384732447
0.19226065605809198	-0.768622154416003	-2.1997317339622984
0.17897782914977223	-0.947015284261594	-2.114879963697795
0.3725757188958029	-0.811976844378933	-3.5931482394078413
0.4854335748766957	-0.859514105002597	-3.7027605902635186
0.908495551737408	-0.20162935870737	-0.2049591875704529
0.1249385386823005	-0.2290152008632	-1.1496306201111381
0.8365382628957585	-0.681319944083871	-1.3802197638381966
0.9544367161113487	0.889550546664288	-0.29861830564995345
0.42677505446860914	-0.850348468603044	-3.7122339935966573
0.3454884306967991	0.833934533835247	-3.4769467350185512
0.5725519296562218	0.580806462860842	-3.5191033896396315
0.04583070503815938	-0.715260582056007	-0.0019023845710292246
0.7114020413604902	-0.23222828378412	-2.536491683865166
0.03994276186520648	0.0641559453197514	0.28521399338359466
0.3598706910217908	-0.446986483107088	-3.5933442613125384
0.5821844938998156	-0.56337095492437	-3.4750107535057704
0.7560829849511576	-0.881322732452234	-2.2142365381735636
0.7903905585443393	-0.821580552239726	-1.9022477325289977
0.4103291722538645	-0.956239088509472	-3.663647923165806
0.08999503340038784	0.620747106652023	-0.70254582798516
0.6487012419173882	-0.16388861536245	-3.074865276802566
0.5772437171007442	0.698233975685686	-3.471702713799425
0.7853472315959295	0.966088284248889	-1.9824085962829365
0.19832236988743682	-0.699035160126906	-2.251227515573499
0.9382600087762869	-0.846958750155709	-0.4184374895556957
0.5091590835968656	0.855307331704717	-3.661964314261711
0.6857285871022266	-0.0431513091317014	-2.7666950561687287
0.5115093116500082	0.899867019022011	-3.640913413907777
0.7256041923630902	-0.687986300841779	-2.450203763239168
0.08537199852626519	0.760271236768552	-0.697333696117093
0.3093749165684872	-0.22124913290354	-3.299844665684627
0.14800446515026872	0.309092580456494	-1.5075854019405859
0.6136711128680746	0.405122106450522	-3.313877278786843
0.06437638337765438	0.81221172463356	-0.37891755854593
0.03059138343008257	0.0858676195657007	0.4379221539076419
0.9328029293595554	0.854249720161332	-0.4999466456404806
0.37477002983729035	-0.340332538388773	-3.6710728135130055
0.7073930722160328	-0.852332289261096	-2.6056628440128664
0.5866881386467897	-0.605362419432789	-3.4444351020441166
0.09772970838089545	0.330173092851394	-0.7336522574311422
0.7476774490714189	0.450646782432688	-2.2094159898552315
0.6966910924870932	0.396099699550677	-2.679665697760415
0.6195162228963362	0.801919034090687	-3.2202366694925075
0.6874392065050603	0.188773395878179	-2.753610347766039
0.36755799658151783	-0.530822764774201	-3.617726158936071
0.5981856910083012	-0.512635931401837	-3.396323953356843
0.013794340368946119	-0.66928747337577	0.5408265194495284
0.43974875248702416	-0.313869116764141	-3.8379941938885533
0.01353963302124731	0.412999350489932	0.6216955357781304
0.7328792446859392	0.24754004921011	-2.329981298086905
0.41896820481561337	0.600620771656538	-3.7613147170603805
0.8306477707787232	-0.187499704388181	-1.2451237581944796
0.9707302028302928	0.781084730224087	0.2608769174475759
0.25876302953251196	-0.951153289350431	-2.9160416816484154
0.13905022495779912	0.142141658841351	-1.3563709763900507
0.727570237930254	0.32124940658586	-2.3886330120658315
0.839853428191955	-0.949505179335949	-1.5179775327781844
0.8553056812514234	0.112491784275133	-0.9250352596896403
0.6410117176920914	-0.506568141330661	-3.122524162660753
0.41948871653632697	0.964229648345755	-3.674944116884161
0.8507196656402345	-0.973617697935031	-1.4366524118747008
0.6180733454715454	-0.942162236924704	-3.188331485626172
0.8896323051292	0.184764970897573	-0.4764092038303439
0.8867619424038227	-0.767174107314314	-0.9078836598873107
0.5584785620838979	-0.646178966563162	-3.5676762616503885
0.6966069785766805	0.597035946584646	-2.690357160919883
0.776848744662475	-0.68283433136416	-1.9815612864719443
0.8463759278538856	-0.312879229824894	-1.0843058555152911
0.3571531589673364	0.558099929968561	-3.566948712914731
0.670080886541922	-0.125093977356874	-2.902368701120348
0.8618772890096531	-0.937169662901159	-1.3173984435822397
0.6178279281054171	0.478382419608204	-3.28103731201725
0.0946854796134606	0.996511727516191	-1.001945144708164
0.973422255399368	0.98436115650171	-0.33777987243295937
0.5995112631281101	0.56777152326377	-3.381058899949062
0.2214888057772543	0.122115980953268	-2.4582580945417543
0.33686508249957703	-0.688612436886842	-3.447398864011459
0.2867574150547149	-0.233706767123861	-3.118748409021303
0.20777450972278283	0.0657265860014445	-2.2933467995114305
0.6873887087346885	0.746073603140618	-2.7648392852098755
0.5358258218788828	-0.715816137001791	-3.6334271555273046
0.4681909453597176	-0.964602522305483	-3.6858247589497597
0.17786386275464502	0.784871486360152	-2.031965520170054
0.4593478382786911	0.108333538096883	-3.8638388574930795
0.8446811189559683	-0.970650041439685	-1.486656970834069
0.2013391396327031	0.79003785492445	-2.3108985765049685
0.05686071695801626	-0.083105692027382	-0.005798102466291468
0.012269252374563855	-0.578579256951776	0.5888062820523675
0.33305952091377483	0.491709431364425	-3.4442486971598867
0.341228615107307	-0.977544953315744	-3.447647323570207
0.4837201977723429	-0.728884574353997	-3.746054596291265
0.8781526214818066	-0.993077390286457	-1.2144297251424585
0.2574029279225469	-0.212084823178658	-2.8474869154682994
0.12414510648437875	-0.875351200072237	-1.358741109214376
0.7278066604406062	0.903380902575048	-2.444270845861253
0.34304704750164	-0.991749666784775	-3.4556047553167093
0.7007173300628791	0.907055166388429	-2.651519141517268
0.46464932340347115	0.915083735883734	-3.7038514097310036
0.14758927901211422	-0.454034661817109	-1.5290374996131024
0.05821461059913113	-0.717954871002016	-0.2182279132430534
0.8374521553194222	-0.465818440196618	-1.2520555257715
0.825961200452378	0.952783667761288	-1.638838730260247
0.44158647776983045	0.520703755898656	-3.806623775709433
0.7998988722204433	0.675034622946337	-1.7533739538617592
0.5692071645879304	-0.940133270852222	-3.4329830864909385
0.7693395246312972	-0.892202941689693	-2.1046486448127624
0.8858319440414971	-0.971825383575026	-1.1334208839315039
0.9549337751323678	-0.906664538308402	-0.33506646671402174
0.939516288505303	-0.0277737610733112	0.3505956365374842
0.6462819187239225	-0.673391765816767	-3.0714520282122724
0.5256991508769963	-0.0200392592653238	-3.7611778546446315
0.5132070661676589	0.768963548569737	-3.681180803266766
0.5109873221862766	-0.511622284137473	-3.752503658823967
0.6101797867458186	-0.780162571378224	-3.279545218584622
0.5503968204361567	-0.874849808997415	-3.5319623343709257
0.31672112367154315	-0.156798240664818	-3.3551831602668183
0.8149362133731878	-0.516911237311325	-1.52841323948237
0.27567985918207605	0.902851677793951	-3.0420948917554957
0.27752313550144053	-0.949824238745615	-3.0630997141397254
0.7421071688047435	0.278463209053908	-2.2407645426721285
0.5914170966614728	-0.709938687137978	-3.398310791878975
0.013100231957043084	0.572647798052524	0.5822760382202643
0.2422448843999713	-0.1435968021789	-2.6903127958332487
0.5455272774801392	-0.561174412307955	-3.6372929907125715
0.1589656301430815	-0.791499781413543	-1.7943702291898347
0.8089252350385174	-0.375203838230755	-1.545124613057999
0.10185861831916676	0.877993811580034	-1.0290215029993088
0.22265560550786656	0.527406253906704	-2.4975208105689792
0.4621704791488064	-0.308924415785368	-3.847287326241081
0.86002211324368	0.957900086400636	-1.347804631948943
0.26638258816041627	-0.83242878920703	-2.958528901605911
0.786199734156031	0.774036300983345	-1.9239595419000453
0.002265272967973852	-0.395193280364137	0.5698319503516339
0.15566676809540525	0.737249765494725	-1.728490189698423
0.6708648422300406	0.563215006788759	-2.8977401486648633
0.8404954930984634	-0.78944683878119	-1.4109826141764734
0.18614437615198387	0.488482500406517	-2.0578420605664385
0.4830856504899707	-0.960123340591419	-3.6718175604206724
0.5049320060705885	-0.0188069229065537	-3.8159911076051953
0.09193772418357583	-0.4850522038852	-0.6816447747336823
0.7893230764685772	0.24284436007585	-1.7351629941192068
0.9150552126378318	0.589363940703099	-0.36371428750703283
0.7981861409123753	0.817988774425792	-1.8298507087951645
0.141771070417285	0.780068184935587	-1.5574633385440286
0.19645416711119287	-0.81399067123207	-2.262867110042568
0.3504631636110033	-0.358926241365805	-3.5545859763339824
0.8374259830314363	-0.0693282952604604	-1.1471093194852757
0.8380319335069353	0.872538995815623	-1.4899885817754768
0.4909372784022713	0.470503586532403	-3.7987918931554123
0.6889672216486691	-0.988284512888754	-2.7213422589595084
0.41312429344946333	-0.996320610211587	-3.659604419455007
0.7429025061707123	0.835395062686118	-2.3192122957184593
0.5968586536549867	-0.906508917525873	-3.3147033905550924
0.8950610656169212	0.943772138841709	-1.0243529966390266
0.18875527748001925	-0.700527706363136	-2.1378410905009555
0.7500438588327282	-0.89553015358249	-2.2654694489448466
0.21677298042543228	0.817949608227954	-2.487415255527629
0.8077725069962173	0.00744682258498639	-1.5027727878758714
0.34051591895855016	0.847279146949637	-3.45148806936267
0.03997317714968801	-0.586420058956772	0.16175119193604556
0.3818109952840011	0.709275777072124	-3.643570607715284
0.8527828310216464	-0.872703797710487	-1.352445059267156
0.7144696859036941	0.679081725497957	-2.5447497825516026
0.7805741327256955	0.981000192540577	-2.0226849901325776
0.691186234657735	0.998131803810516	-2.703330340555619
0.5787911661260705	-0.458223976327565	-3.508180797398714
0.2989046692770911	-0.385790264494957	-3.2145202250502103
0.6515588965382012	0.29635233949715	-3.051605649550066
0.22931013025460256	0.660670363806781	-2.586735628546709
0.7909563681799151	-0.871833372385765	-1.9138746344484014
0.905828694345557	0.944670589300536	-0.9262523034861286
0.26027225755607203	0.651211054536257	-2.888454640311972
0.8936406910704566	0.992594069422785	-1.0826705578018545
0.560716155200998	0.398940587222864	-3.6019322536906953
0.9039726470460497	0.73472350004834	-0.6718690251211696
0.8618996764554885	0.956536490602572	-1.3305829187153972
0.45800084711247274	-0.843817588274829	-3.7286095422813257
0.8737831857138415	-0.536252240700116	-0.8576733810075571
0.22557725527634284	-0.586057419595784	-2.5366515353939194
0.6697965380996028	0.710487044664188	-2.899747949957459
0.8014040777182625	-0.398394850940423	-1.6359070953271044
0.1951177699326008	0.690678528687855	-2.2113970576390596
0.420849734335026	0.970799689811125	-3.6750557039317835
0.6839069570223784	0.822816048247649	-2.785738799562364
0.2219851595060247	0.209213642931012	-2.466573033660373
0.8583901728256357	-0.0015829986971546	-0.8778232330644089
0.8494411960356486	0.940911145982605	-1.4297633350480323
0.7193490626751987	0.456686818931843	-2.4801131603592856
0.9763250518078794	0.957641669146407	-0.19765375855160203
0.9632731087436273	-0.987659079566382	-0.4545127234416697
0.8036622372586398	0.283757499416648	-1.5814922861413723
0.7975527782395768	0.600811286968652	-1.7469121467060493
0.15278761109916086	0.969504130626224	-1.8050204712270546
0.9111821067693961	0.36876973511507	-0.24097626479872883
0.6515292703733119	0.549378145856207	-3.0443204718310666
0.7991202666178312	0.518865901745664	-1.6998511645425585
0.31484405048076997	0.749792209060484	-3.3121775976400114
0.18549307539294307	-0.398322169798609	-2.03538371908563
0.42063980302776904	-0.652315884643709	-3.7529531952901505
0.14180111034062487	-0.89859038544542	-1.6186440876453136
0.6588332049107994	-0.916641881501099	-2.9450399958652396
0.37752662804631404	-0.476192787558635	-3.665979866399659
0.10217051154534461	-0.517820619180085	-0.8584409055853444
0.3768685762616139	0.877084329883603	-3.5971104864424044
0.8720359147921068	0.72784417165245	-1.032192310141531
0.9545865108340881	-0.0665238988739856	0.6546674391121594
0.482172115157332	0.88130450880521	-3.699570665361586
0.9023509350725232	0.688945943458384	-0.6388818088780306
0.9807897378306398	-0.766981700854317	0.5670149206988505
0.8560210317464416	0.976428666612296	-1.3929145966378949
0.3517577730804482	-0.0483902687514988	-3.577032782593601
0.421505482011853	0.606443435893216	-3.76443930864637
0.4737763970702799	0.987021775209049	-3.6738453079429307
0.23683913184679814	-0.515637202555402	-2.64889984391393
0.7357404713901936	0.746133604456341	-2.369521750401714
0.7375006312560818	0.501713129147815	-2.3161239670383345
0.799422430688099	-0.276907844894127	-1.6281145714598129
0.8780268258432474	-0.0820818608781567	-0.6194199597659857
0.07005100825979166	-0.306971001749878	-0.2646434682016887
0.816711587783683	-0.132483794612457	-1.4045099319509515
0.5529366917169275	0.491407395991742	-3.621431915684998
0.3352044419193097	0.190298222956513	-3.4771450221716034
0.6667864042372982	-0.883380665111351	-2.898738317697413
0.08034299071127157	0.192061912941169	-0.41948666339579727
0.3714982866446289	-0.622027903880078	-3.6205534554619536
0.2739720640635488	0.72483060571975	-3.0121948123835964
0.6767086849323013	-0.487977061442529	-2.8516011451082375
0.8458898238413458	0.515893753195217	-1.1788185143662322
0.8188117563955832	-0.100116098131436	-1.3762588275524108
0.45664155361801756	-0.232754805856713	-3.855427249745484
0.8625642009785567	-0.594996314828778	-1.0333573340687465
0.9004469324397429	0.920911050144708	-0.947427451479469
0.6122055402218776	0.0953874865743868	-3.3368278062579195
0.2747082702603874	0.847088178631286	-3.0277944606066867
0.9100203435794015	0.457224050709433	-0.3181213793848583
0.2183931749337771	0.429147386952744	-2.4392881336937133
0.3515746052156434	-0.618935445681333	-3.5321862726709057
0.5439841190414446	-0.119094049069822	-3.694889805466914
0.4408277017248302	0.462610983413144	-3.8168991077873335
0.6076668554295227	-0.213628059221511	-3.362958752392198
0.8165026558907953	0.989009501955936	-1.7291738723841594
0.2090662620812427	-0.616632533921543	-2.3577635918608775
0.38300441861537055	0.317840024981954	-3.705641645695811
0.015013356499193692	-0.731663166244902	0.5000341019702005
0.43331880866741157	-0.938503845258077	-3.694649830172937
0.7667124862267468	-0.519985288630245	-2.034775483497214
0.5762038091581694	0.426730796423129	-3.5252238451797218
0.4644158510630814	-0.292155939796017	-3.8488108159099377
0.46247379223491436	-0.494989101038917	-3.8178207685585233
0.2130429644192255	-0.235236670721073	-2.3627566192915714
0.3817614924957881	-0.908051868710882	-3.607239941857401
0.5335416208910186	-0.0863831200049346	-3.7342838880240308
0.27476559964505354	-0.546292161908274	-3.013243667193795
0.7463471248927684	0.357339367451729	-2.2079464712101844
0.8260457622173548	-0.941092483404568	-1.6334234574566775
0.0029100452648873607	-0.320400572864847	0.6057365089701873
0.801612481847995	0.941897293120387	-1.8423922122421563
0.7846972543920471	-0.392727326013	-1.8164407101715003
0.9829173801928113	-0.948303149641597	-0.038691296771938416
0.49335652337037716	-0.000361885056293111	-3.8380764244826255
0.9327404743921629	-0.961980435006328	-0.6987084856366341
0.6173386031745003	-0.73428141860297	-3.2480447767057528
0.8019198841541086	0.200205160034657	-1.5861276185616011
0.6155266444469388	-0.51641096275637	-3.2919681167118195
0.819367464716115	0.934939001819101	-1.688546009036052
0.6406278394525046	0.619691470699001	-3.1160339811505735
0.462375237347146	-0.230474401875132	-3.8555301953070877
0.37470025262803597	-0.321240064643387	-3.672634884400047
0.6142597935380429	-0.824286862244495	-3.245180128693721
0.6346535894366953	-0.82110176590159	-3.1235973637805667
0.5895081418594281	-0.193913648746733	-3.472927427271592
0.8177004228985078	-0.372636511696125	-1.4445268121725408
0.8344833950207083	0.6413232945148	-1.3778934470216537
0.10214302559880307	-0.525854248178209	-0.8606882473577767
0.5386434575188317	0.208572943050702	-3.710132957130639
0.7787513454747073	-0.865448532042031	-2.0185884601449593
0.6915187636824704	-0.353145062825831	-2.723045459542872
0.5185568634822821	0.148126314482296	-3.778346374891018
0.7258186218763725	0.416573923114525	-2.415406357344539
0.2448309768178445	-0.55239090391683	-2.733651202198414
0.14787054331150953	0.704375420197589	-1.6096379254585378
0.3962636433636177	-0.453592695889169	-3.7335167371696323
0.8057653320478926	0.989464686599638	-1.8178406970468517
0.7058533726293157	0.0635817271845363	-2.5830730655334473
0.237281600603015	0.65232713926564	-2.6675799866584327
0.7859839802062284	0.853488089546819	-1.9520345016984615
0.5740370234260188	-0.020064805633473	-3.561205865682971
0.09439895914371974	-0.832396724478133	-0.8842993921917451
0.7795668816051021	0.186066158189931	-1.8353886307929528
0.8488740093346788	-0.996383659866668	-1.4620253175003812
0.6695767137106864	-0.0186217946694797	-2.9062150207684256
0.647148359592819	-0.257549664513649	-3.085888000272483
0.03406480121304154	-0.335758641718341	0.34470786743019816
0.23107060628618156	0.815430201117191	-2.6331807684431645
0.6943378308271115	-0.329295216360479	-2.6972259201949464
0.9276244222595769	0.920020538244962	-0.6767620904722877
0.37220169877812237	-0.203368831148976	-3.6711233909593393
0.9306657605248944	0.707981388073955	-0.28835167430118314
0.7415940666172894	-0.497170797437113	-2.2763538995152492
0.7564728526315879	-0.94105898958037	-2.2156991429675914
0.6960649811072589	-0.573927105066262	-2.6939427436368533
0.37282674737102345	0.170556300617051	-3.6756381931129996
0.7415497346459794	-0.982504476206176	-2.3324768991273084
0.41507649538122054	-0.443836540606396	-3.7826099522264753
0.0825929915810157	-0.931606440345452	-0.7620791155386875
0.9782861626026778	-0.940462168373187	-0.09360354770331163
0.37918621965510574	0.262854958341447	-3.695886798061902
0.8186050776541488	-0.0312500499955781	-1.374803800260636
0.2801114874287205	-0.529660114201005	-3.0589071234842047
0.49357275856683835	0.511824013322336	-3.7866904387873785
0.5692127514122246	-0.34365066885766	-3.5688933727428434
0.6576858114202522	0.752990868188707	-2.982718284027362
0.34206771810415243	0.879428771345092	-3.4565165814914303
0.5886889458938253	0.929081297277098	-3.3477104012883743
0.17429154099137534	-0.423982871333651	-1.8925027295960795
0.5101885114001433	-0.948047073064124	-3.6266122711737716
0.638513365177022	-0.30507292207654	-3.149278536700804
0.21820439862425606	0.587346399466563	-2.456037350478831
0.8035294593395791	0.648675990155888	-1.7054853364446796
0.7748938827618512	0.13978225099622	-1.8821910774837947
0.8660290144419566	-0.350919603976171	-0.8520232663207249
0.31742482102416575	0.453291913980835	-3.3467453631211175
0.6569185309480738	0.7177992979509	-2.992252984035036
0.007870030134956348	-0.860191312667117	0.5233779249020745
0.5168436968283788	0.109512326388652	-3.7848279597040984
0.5836506016590494	0.626883769942348	-3.455975146575995
0.6172355841952095	-0.704672180004236	-3.2543999585003753
0.3023502022397446	-0.615325618060536	-3.23226781739193
0.5323260052399578	-0.276394763061201	-3.7265319583633896
0.8492068730848058	0.636821270466661	-1.2141074554825175
0.37147190119588036	-0.111152752859927	-3.672210023800413
0.3732865203571944	-0.934169729605016	-3.5768020548454977
0.2174977623432546	0.856012938843543	-2.505730352200718
0.8424898421275154	-0.854533565084697	-1.4364864719492878
0.4532277971664346	0.655276076676059	-3.781810475547159
0.0734079839169912	0.0209168095879096	-0.28853768667271956
0.5485475017213958	-0.801846860768201	-3.5633572190976013
0.5814037256093194	0.635521413959789	-3.4654319174736106
0.7851424589027198	-0.889512361629747	-1.9693956461634632
0.58735593432575	0.376445524245207	-3.47229716500855
0.6880722411156849	-0.966321857685549	-2.7327688412726276
0.18333271517672176	-0.0974060083429641	-1.981794107666925
0.9219316309901208	-0.775163333151992	-0.50432539104696
0.3358100101733883	0.39073930891938	-3.469054632396018
0.4282348745606798	0.690537628588956	-3.7550828369046787
0.39961053984228384	0.463145548345796	-3.7417839627405076
0.3809236356726357	0.0577882870956643	-3.712884781791002
0.538571842406325	-0.512063066990364	-3.6719749885091746
0.5476663492671041	0.360100801898591	-3.661475051192542
0.48035338397934935	0.376623247803084	-3.827631881327295
0.9431658549866516	0.931387947077992	-0.5334976990505236
0.41930581202229	0.482693434003178	-3.7845040850421814
0.7038004746087959	-0.852133824818787	-2.633357856647989
0.9165226354704085	0.493991302673965	-0.25254324576842485
0.770468535662762	0.828508470752312	-2.081851680755431
0.3201939539715645	0.414520674631299	-3.367896578486393
0.4725464447233129	-0.550455614279723	-3.8020720198438185
0.8213966768058198	-0.354867362869467	-1.396322965036948
0.9524534205629357	0.939837951774822	-0.4491192195999856
0.14221541730939655	-0.724345585238918	-1.5391272661666318
0.8377505954779179	-0.499160739636834	-1.2643876954080708
0.31227183752643045	-0.616149443562043	-3.3019302951471285
0.7013144582898113	0.175179280595468	-2.627977049392402
0.8381049555462448	-0.435708364581237	-1.2306745431018378
0.5341843155401703	0.842848359098651	-3.5987754212762106
0.2913524445422944	-0.940697832143624	-3.160912543228064
0.7940748041770149	0.940142544496804	-1.9055292977433507
0.29397305446473854	0.209178540008469	-3.179550380137736
0.6728774827806155	-0.555863477874065	-2.8821503115728038
0.34560112862866255	-0.978780561540212	-3.4671927085554124
0.005152819229714003	0.506079300143546	0.62621269041123
0.24118473899465792	0.601789703413769	-2.7013321032088102
0.17161037945291477	0.315918723381551	-1.8406401693379568
0.07951148422041211	0.871641379781692	-0.6702923439490175
0.2655968444909294	-0.305167564332548	-2.927796322452477
0.7552413474457379	-0.800274770239832	-2.2089387761395956
0.7079737363679578	0.335173680474917	-2.574553593291954
0.468652915809699	0.806992313318808	-3.735786035847654
0.45059592941846427	0.721527160109015	-3.7638938539186864
0.5815495323244416	-0.135995087374865	-3.5193257376851292
0.9732053795988866	0.235892391609786	1.0844703010968955
0.2027477177416498	-0.773218662160435	-2.321908392029013
0.9157407370754286	0.119060929657469	-0.07085716396346414
0.5907396094916454	-0.723969580816438	-3.398549110518233
0.8420839286304564	0.646553170135661	-1.298776865744518
0.6580581175557652	-0.968252695952016	-2.9363137574599785
0.7095760326079249	0.133283511870494	-2.549508331500722
0.8341388842774026	-0.859145150641039	-1.5178041878379251
0.16088625793247815	0.813677510805379	-1.8289613236727145
0.34549155012538235	0.588547009859058	-3.5047787053841097
0.8500823943982082	-0.995852480466511	-1.4517314005569946
0.7354081402499623	-0.480016254778974	-2.3327204034767965
0.00044750081653588603	-0.866935046220741	0.3336926105498967
0.12461840876093738	-0.296646303529238	-1.1548228807424692
0.4344295668739297	-0.0503667033157225	-3.8504982036640336
0.6815479556566676	0.561671661773721	-2.8130832189846267
0.0786724823676096	0.767151785821605	-0.5915104102586524
0.3646833608685311	0.714692400497961	-3.5782423559751972
0.8904583447493372	-0.840492521118891	-0.9500689782352324
0.11852110870353103	-0.587334171858796	-1.138513629721329
0.5801761033711454	0.726815093300234	-3.4506148889979293
0.8863300458068941	-0.998904468639826	-1.148958510592959
0.7415629194607349	0.854849678553081	-2.3321234342005237
0.710542893935816	-0.90799973027155	-2.5775193501104874
0.8698200017314599	0.0481381771981897	-0.727982107363771
0.1629672911660471	-0.431962606923783	-1.7405789607219875
0.6160586994369298	-0.176942546206616	-3.3096696390827427
0.2472005806798291	-0.840020926730595	-2.7921230478565153
0.605730005951384	-0.704040961173161	-3.321735931969672
0.43947763850562005	0.441671791230968	-3.8193380149969927
0.4495181467018641	-0.0117237860110007	-3.8637764683083864
0.32933067583305176	0.636003330802152	-3.4091991191966993
0.15284054017408905	0.0562959169547036	-1.55615884633467
0.8407414725291827	0.966763754210608	-1.5184670608258342
0.9275695343497604	-0.364259526231208	0.018507972728701
0.8346001607739781	0.988172698367984	-1.5784358601381017
0.013860264599326771	0.979453264360075	0.394385600305183
0.5915031060077827	0.229781594160677	-3.459788979125717
0.809608773630937	0.611218280441971	-1.6262758014096048
0.6986535310155422	0.592996345915579	-2.673067587972083
0.5912131796549385	0.561890459745509	-3.4279139403118015
0.9083802783236848	-0.747719648543171	-0.6344780030042455
0.5193785092183882	-0.148473935279282	-3.7760356862979885
0.7164102754704078	-0.0345717603280618	-2.4821056255583516
0.7791363319002204	0.912855379534469	-2.025727734149097
0.7219323138103932	0.539347481547517	-2.465585973820543
0.7310919274896649	-0.858567251140229	-2.417937448596043
0.5553570141879236	0.337820828701006	-3.632431189903766
0.9098066553307973	-0.832914676281413	-0.7321383219784889
0.9298330952320228	-0.876402996289162	-0.5750846314776454
0.4672625067745727	0.720382910674005	-3.762202818579214
0.512647329627417	-0.887297418921042	-3.6427143739417396
0.4997993533516672	-0.781417574026484	-3.7055963388122914
0.7833177357244437	-0.265690653271149	-1.8053195915310891
0.5008000842697296	0.857606122310554	-3.6785196174833104
0.28117587534556626	-0.45970597580023	-3.068167010759533
0.8296995062934209	0.0208714625964814	-1.2402548367455517
0.7153587150168467	-0.998810744235396	-2.5285708718561746
0.6206020818699765	-0.301601287240006	-3.274784943484646
0.601744436244815	-0.978681687453809	-3.2640670464320807
0.7503210583098131	-0.110294643855733	-2.143016637396899
0.11657348785545558	0.585583285306943	-1.108101512818945
0.522226774046493	0.227607828697131	-3.7625205552714225
0.5890372936087708	0.650390419683891	-3.4235402360121383
0.2654073910106733	0.674507816334494	-2.9359681330523575
0.11244617763203495	0.0121580056653155	-0.937347764774933
0.22091289199941128	-0.392355392230259	-2.4648328710999343
0.7923981731452386	0.734765593229116	-1.8510655371723883
0.8954005314306763	-0.490783174735095	-0.5470590759246047
0.7379593427194366	0.807734242064451	-2.357806195152136
0.53611943612007	0.726512379279484	-3.6294090082278925
0.6840719687318524	0.869262496263305	-2.778953459707468
0.34049494202327435	-0.32855584728622	-3.50136088313968
0.13941926389912473	-0.319394880326991	-1.3829849212855954
0.34457490162285764	0.893773658240436	-3.467280193408456
0.20155078673123314	-0.49662003755597	-2.249744969117135
0.45897900829163135	0.687318730340819	-3.7736965340727178
0.266703411142356	-0.218418644605449	-2.9379484022211795
0.55849854803326	0.986265632906096	-3.4597231721951016
0.6644896947193623	0.782962857566365	-2.9309836929742263
0.6650915940770037	-0.835354201672521	-2.9191398129414154
0.7967771295994562	-0.834946802227574	-1.8492695801735415
0.36590858067729154	-0.974942843326392	-3.547154842561075
0.6811586279450579	-0.107717418821242	-2.8074173618914147
0.5577866731987816	-0.328573026462278	-3.6229076548164083
0.6117335265459154	-0.984692235058223	-3.2087423456715833
0.3615397237463667	-0.894299270409986	-3.5397741948572357
0.9470443761880457	-0.00634752615324012	0.49864881141117323
0.24590562259042645	0.932058079598912	-2.8007953981638587
0.6406655036300027	-0.843028816361032	-3.080637706739338
0.5169656071506903	-0.368415437218567	-3.7617506150557056
0.2734015542957172	-0.655591546647609	-3.004205439427043
0.9695886089649579	-0.979506586400719	-0.3651957667164909
0.2507880157397986	-0.784518704327387	-2.815727126222256
0.04025565079017761	-0.577612874667122	0.16063786317453313
0.44324600119826213	-0.0681635367480033	-3.8589539171316884
0.0637553369946761	0.875000761522269	-0.4093072449822107
0.5640078327895965	-0.982611985754283	-3.438859267404949
0.024544984070602027	-0.254606281174529	0.5119771466553911
0.6496764374039805	0.729990490884347	-3.0412007232434375
0.34332179830528053	-0.799461411165314	-3.4698338751628754
0.25037490990387196	-0.657430313604484	-2.796783953519222
0.8504142484510361	-0.67033836455398	-1.2237510834784668
0.7683331110959816	0.635270295601873	-2.0492307890257817
0.5217488554721135	-0.472655356883752	-3.7321805780777004
0.8519586996621935	0.307022419970328	-1.0131038798928327
0.4370629842458076	-0.43681050191461	-3.817911167983904
0.8755911109473367	0.274985988787451	-0.6971815628601833
0.7215405519156048	-0.987838709232077	-2.4844481961605522
0.7647184853245164	-0.00427513668685504	-1.9873113970153966
0.3871833058511016	0.676999759781575	-3.667169775469821
0.16677088570958482	-0.276677998014398	-1.769618424928173
0.7215541233006711	0.901798704077396	-2.4932747166185685
0.1378436735379421	-0.689303249326726	-1.463024039000589
0.8126369679305354	-0.736328885438607	-1.6553231935110915
0.9188451731396904	-0.899576959593055	-0.7341829566913941
0.5263615447240193	-0.955752418184936	-3.5815978238095
0.6141641744788627	0.497629879293359	-3.3024859399387165
0.14282746099427124	0.653245787124678	-1.519926266987488
0.6887552643537701	-0.0197582901924954	-2.739615287833949
0.4352105197646506	-0.603138485575829	-3.7835129012836712
0.7239555655852297	0.207740324021437	-2.4147777997222852
0.40748453673585205	-0.813656873941316	-3.6909644058241695
0.5416706739976832	0.731912522206608	-3.6091657322206103
0.6400687181502849	0.304281264054831	-3.1378857600903816
0.8947822873097886	0.986789912206279	-1.0684241810031514
0.37254949971993173	0.406381998618857	-3.6547383135400393
0.7049980034029042	0.984205888582366	-2.6074504864291503
0.004079995870698849	-0.524983846841288	0.6079196158932031
0.7640743951859024	0.704198274426269	-2.1079999517853074
0.4545798559202888	0.970810160029827	-3.6905906717001784
0.44835243478676406	0.73059910501044	-3.7607879671539117
0.8606854217361618	0.910679676165355	-1.308236705774406
0.6897625534475801	0.900951303593851	-2.732984140001717
0.4846150402393203	0.438831464660502	-3.8129322187735717
0.45971223197320166	0.0195012048809333	-3.8660438314483883
0.11823708182018829	-0.647324654700193	-1.1576726865815405
0.8692144980051303	0.975475758081607	-1.27960478551832
0.851779990144111	-0.316457567772709	-1.0185837487036742
0.09626982685976027	-0.0831114192269245	-0.6759993434049878
0.11244808352087243	-0.798416395889703	-1.1427404424673224
0.6257944159874774	-0.958202341130978	-3.138716144453239
0.879517971790062	-0.621964442097674	-0.8532516566161682
0.3155078330778325	-0.654755459271754	-3.321338002758429
0.595480565598402	0.599563948095747	-3.3984735470991354
0.6831053118857761	-0.489551795399779	-2.7992446371115176
0.7282990619581787	0.850356689283554	-2.4402732744893356
0.920702698813949	-0.967777787843872	-0.8196398455630617
0.7775157307823705	-0.306768148237994	-1.8755633568613042
0.8661922327471255	-0.0580973820417506	-0.7770900511137789
0.809259310482154	0.953943760702687	-1.7810265890343029
0.44981341024147525	0.288720247522725	-3.8478275206665264
0.4795257970710406	-0.36970896415187	-3.829468583787898
0.1064140702137825	-0.671266323173982	-0.9866073681496176
0.04967379277028836	-0.917316462177003	-0.1947837652113826
0.6362152370493623	0.404863240949547	-3.1621028616237803
0.4903789385811616	0.662803640585635	-3.755880661059592
0.6869855298736565	0.886919408667091	-2.7552670637928722
0.33821079536469656	0.409218045086837	-3.48183589332405
0.5984842610115026	0.802572617356716	-3.337981669498052
0.13855466957225043	0.247067556902664	-1.359438980944048
0.38494801490825753	0.621215463835165	-3.670057388468634
0.5395442604380749	0.856569409521539	-3.576629841297811
0.5040155258730582	-0.712986574348561	-3.718262562885201
0.8317619516184518	-0.608014475247318	-1.3883948749743635
0.08499209001819794	-0.729282593512654	-0.6741120979710613
0.8706936142128577	0.00615285059387763	-0.7148202051321028
0.34726714045785284	0.944906337708394	-3.4759632573887296
0.6196436342280313	0.175437806189348	-3.2856445632796407
0.7891610500228409	-0.149683043958303	-1.7247294068917578
0.3384329305590407	-0.373913604342552	-3.48593863175133
0.44124714354475447	0.998432123142763	-3.6827302204152
0.8948871354504077	-0.268815559244219	-0.4292100281663173
0.37008522989988585	0.854586119803507	-3.5773668824612046
0.44313612618667503	0.380326908741859	-3.8319997740381386
0.6584776863778555	0.979516332672417	-2.9302910068174706
0.6488424304399495	0.00328526609541963	-3.0742340828918313
0.9175581911604854	-0.121806935027279	-0.04232731627004605
0.6795397118400502	0.0116150595639642	-2.820965937640565
0.6656099289020183	0.364126515065491	-2.9406248533686092
0.30282331635174875	0.574259387229452	-3.237210464679617
0.2647143309800178	0.50005640321835	-2.9223792836713596
0.1633246757773014	0.705266656853324	-1.818259723386368
0.7203178132570569	-0.908990064162745	-2.502464225025664
0.3511792203237754	-0.427814619007515	-3.5520030861859047
0.4849468105980719	0.130315534332186	-3.846870506031158
0.4605003505243987	-0.745077812948499	-3.7574945743307078
0.7447703928726198	-0.64388797761678	-2.2727637330845485
0.681609246414899	-0.428871287468273	-2.8102915537010293
0.8264037394098571	0.486698508407254	-1.3880398180680873
0.12535061943157166	-0.891287741101478	-1.3855171057764712
0.7083256810888333	0.982640375721896	-2.5834213028575315
0.6240617727078931	0.312054199375244	-3.2509365248854865
0.7754088375512979	-0.131190039831254	-1.8758385024713244
0.5481782282497146	-0.489025906357417	-3.640732930523504
0.14378519379656568	-0.575776863212874	-1.507384921043238
0.270821435443427	-0.81135356390334	-2.9928376391871234
0.7764667378554805	0.11587096598512	-1.86309617912385
0.4091815639243556	-0.599811840683719	-3.741832741880684
0.8715563630855883	0.871603387872511	-1.1723207919094256
0.822064566064741	0.950058017266436	-1.6710940042634195
0.7224305713217037	-0.802523985299794	-2.486189678313839
0.8867209036829055	0.732133854261909	-0.8715101133628296
0.4495108806856054	0.331795718233895	-3.8425064870704264
0.4595159416891776	0.693155246092338	-3.7720732376932427
0.2980187595837367	0.848634396592756	-3.2001338645404345
0.3114231798305983	0.860463719656778	-3.2881374635267444
0.7803919184725545	-0.0902913741610773	-1.8181089659717513
0.9604172591169707	0.791613750367539	0.029197623455375705
0.7656005078473956	-0.651481992636142	-2.079797425261435
0.401740179280448	0.998050260460225	-3.640445700684079
0.7828819501558798	-0.793077762789316	-1.960871818775416
0.40672991193005725	0.318190092677562	-3.7801004692193714
0.8639325574115408	-0.350887689061297	-0.8787808131120631
0.43967505803134277	0.339588453127971	-3.8347142884347263
0.41844596214062796	0.858910335219596	-3.6992046451865104
0.8889312415349931	0.628359460941865	-0.744188344791689
0.8816543091710642	0.941379064564958	-1.1436727063114405
0.7462060286398686	0.981654522392112	-2.296332030851109
0.4668924588954076	-0.447065386129451	-3.825479236761141
0.24241030606479935	-0.161668864210116	-2.6923458893775303
0.6136874417228908	-0.619794828880651	-3.290067934434883
0.26934558617778653	-0.898586443319987	-2.991837983423945
0.33085312601103356	-0.219205296300485	-3.4485743243616227
0.46878150579194466	0.207109655580049	-3.8555515470452635
0.7183649371599218	0.693144587333194	-2.5128054179997794
0.08249570994041129	0.869178200597947	-0.7173031038790643
0.8820308109940781	0.980419267027432	-1.1729653746810884
0.3937252372773169	-0.999966485567743	-3.623613721545438
0.7634845864252955	-0.999937483143701	-2.1595861215702303
0.929353808847682	-0.974186543434469	-0.7498214103955686
0.5623470983110155	-0.466256341995638	-3.5853717546237585
0.23586533523587186	-0.995692016572408	-2.729635488592899
0.7795589117596372	-0.226571393513397	-1.8405694558019468
0.36040048306846606	-0.771697085455255	-3.551742723446932
0.1089592590235799	0.106175718207642	-0.8846849639408293
0.5832315779465584	-0.054599662562016	-3.512055584393909
0.31332586476169283	0.924986713820407	-3.3007391843035636
0.14759411291516766	-0.913021326076798	-1.704366855206286
0.38605374556385985	-0.563262929250494	-3.68371718767179
0.7662830070639761	-0.583223045552616	-2.0551680261988627
0.12866160075668492	0.51233790724908	-1.2667774072182008
0.84010141976342	-0.692673411440852	-1.3497711091629334
0.9640988009386846	0.881649755107192	-0.1350068887843986
0.10319119467504051	0.94611752475618	-1.0951799770044344
0.049088911136679896	0.562396624135972	0.014445152599147276
0.6379847645548916	-0.552887142060783	-3.140324469088658
0.8047320604457942	-0.167158437428613	-1.5491114730941637
0.9670453040647929	0.989932142655313	-0.4223918378244505
0.4603632971571722	0.547404864318981	-3.8073629523954753
0.7996389842008966	-0.541641586212469	-1.7026410412280464
0.8684637519593047	-0.994678524560473	-1.2970513813151254
0.7822770307078858	0.392389179195791	-1.8422847053346951
0.34960593226642406	0.0340490877667192	-3.5654393904137685
0.7716584426832683	0.307962794840679	-1.9385254441835147
0.1908544412895109	-0.854030520936722	-2.212725921821888
0.3872628651364549	0.879770489936399	-3.6281070559939677
0.23352395396310346	0.547968337130052	-2.617057405711508
0.8348616877172786	0.0191590178024457	-1.176726495317557
0.5407774461731449	-0.805223115953662	-3.5897472474458523
0.6922735301921461	0.974939113938736	-2.7010552907643794
0.3290295981394449	0.661691626959929	-3.4051916774681787
0.6353198031958195	-0.635879207409069	-3.150152040957474
0.9884285924204005	0.456848831976469	1.5218498871321602
0.37457377695129174	0.461061829078297	-3.6563457113984232
0.8163664659549973	-0.975225521363799	-1.727058822981734
0.845018849792939	-0.191916673607692	-1.0688583019221123
0.5672511038286375	-0.722080325525911	-3.5113510548247158
0.40623203364498833	-0.806171257788068	-3.690127851371227
0.9294113107147041	0.82184455867253	-0.4845939583452174
0.21980929582841993	0.981760497863715	-2.572042774531011
0.7572867987309888	-0.378730710501104	-2.1006328020189806
0.817916326846787	0.833171277944063	-1.6543289781444783
0.8949263911498826	0.875421756236413	-0.9457126004190146
0.8822196317387047	-0.927438494152937	-1.1253711919947462
0.8622848315455165	-0.817287622532351	-1.2147764645541685
0.19092935120064566	0.81818071444009	-2.2005428795963224
0.7499813260703011	-0.969818827720217	-2.267386544995228
0.495883621880942	-0.163196969520916	-3.828697169946326
0.8008705765010272	-0.801923646340156	-1.798469926040693
0.08368592616037568	-0.70984071770946	-0.6424681067351883
0.8495283864357495	0.993966111902899	-1.455640192177253
0.8281600067126926	-0.312970044250119	-1.3044135344748982
0.2778215526573946	-0.561454375191401	-3.0396564119982425
0.7297741297780398	-0.102402758554715	-2.3522968500494956
0.6351758234411344	0.977294522628521	-3.076891651229602
0.7459741005433704	0.136454238330422	-2.1895138879808638
0.3677108505537246	0.270485472894297	-3.6466781615654513
0.629695700128289	-0.817770317704501	-3.1551428197525344
0.7839251626992563	0.919326051542872	-1.9866222586071036
0.8845285912622569	0.116461589114226	-0.5338979844490742
0.48992441297109535	0.952349326545763	-3.664561825167248
0.49550797834103955	0.978413913230669	-3.646127341308672
0.8282768952948903	-0.71734631404101	-1.488040873518673
0.14046246427142137	-0.868460529842478	-1.583754523907766
0.44013184642918435	0.66808405766184	-3.7725865075544593
0.79815787945054	0.693690218325871	-1.7785031106370095
0.9027477654478817	0.458591601847226	-0.4227123713013941
0.4517103955346434	0.561582914088895	-3.8034941110756204
0.4991171343485747	-0.835902075916887	-3.689054914326461
0.8890590014688656	-0.960553647708	-1.0952439089953165
0.2116665896449049	0.143449929336191	-2.3424797064150455
0.020310949015546018	-0.783074471710416	0.3983930521470099
0.5795878498469972	0.820974611728681	-3.427120549926745
0.1569843403598727	0.608288485305594	-1.7016494711551577
0.5340847235062622	0.0953422332306219	-3.7321291910979517
0.6834499531914717	-0.987959143168504	-2.759966353875582
0.8481004829471699	-0.985640889552565	-1.4642775597710274
0.6475394212223969	-0.397198935211018	-3.08003733401984
0.7469528490949425	-0.551645293773541	-2.2348230691276334
0.5725991333141238	0.855820142233071	-3.4479349840978517
0.7131269859823226	-0.491125487569815	-2.5389206607918116
0.33527008212259335	-0.383024222040942	-3.4663789364897184
0.2615104751341397	0.0128185630806839	-2.8874002979509803
0.7130382929005294	0.833385778379098	-2.5621409870583185
0.8934938942004893	0.825605734287875	-0.9005242785081757
0.5568052530845045	-0.619754347581664	-3.5806020257556552
0.5655288007199804	0.839454480698493	-3.483996137478968
0.5807891693122902	0.642962087920065	-3.4669387218376855
0.27125403204837906	-0.361978381857284	-2.9806870121061255
0.46630534260628437	0.880412382963178	-3.7139920641499633
0.12210048924177434	-0.74027707269908	-1.256928157316776
0.9271064916961295	0.469799616692565	-0.06955298412503982
0.6141828183183072	0.759466795548627	-3.261318016693265
0.5386616474977417	0.37247620824377	-3.6937377898124795
0.6045384691477824	0.727320220266437	-3.323510394659996
0.3126301923652584	0.183475636180265	-3.32493492299581
0.23142797034973986	0.831831679816186	-2.640463664279236
0.6131971373326143	0.138836519879271	-3.3295140300381605
0.5995116056093004	-0.360138468001167	-3.4044676128653104
0.5219813382104453	0.684253035129646	-3.6837323082328672
0.7215285120889131	-0.734269377674999	-2.4893766794549554
0.6957959634995824	-0.63582858344292	-2.698387319876146
0.661644998702824	-0.306938614486636	-2.972392624151803
0.23579942301747248	-0.806058372742645	-2.6777251686944976
0.12329977990993767	-0.285332334242003	-1.132519025529936
0.7517486538332853	-0.372668586410281	-2.1558825715611456
0.46761613479589453	0.914119517246686	-3.702366950586703
0.5131498664429524	0.653322650710504	-3.714668540115501
0.7988618867382917	0.136518680475552	-1.6132252769115845
0.5638280285893948	0.868213810237774	-3.4814562145830656
0.6559744528564727	0.332656523245933	-3.0169894396564114
0.8072998663170037	0.66027060011665	-1.6722849022936725
0.31330960604453323	0.363588096054204	-3.3229611937137804
0.6771141238739106	0.502551547595373	-2.848439092356968
0.849093104584789	0.948172040407717	-1.4370614321761417
0.7498352071895622	-0.693079543442195	-2.236067442763116
0.42429900961651223	0.635757431620727	-3.7624328984506676
0.4349852829729192	0.713764405099341	-3.7567450419339514
0.7859547216211636	-0.778820575175313	-1.9278890407204212
0.7706847514103553	-0.982443568932741	-2.102499772504618
0.7116106727116721	0.857754214285691	-2.5726815508243726
0.34398956744872333	0.321097439997753	-3.521993346179368
0.166027381760955	0.58471661969558	-1.8169893311466545
0.010893129309746718	-0.788263606568974	0.5261305727035106
0.44623615489676716	-0.897291320945526	-3.712243533008894
0.6570818488908822	-0.751121567209014	-2.9871832047236517
0.6314408651324587	-0.861860988741699	-3.1336717496119166
0.6706127377184217	-0.202839329898479	-2.8985358843701343
0.5906004426252192	0.591110829447119	-3.426369870632703
0.44977735565266913	-0.200584888046436	-3.8561533462389415
0.7043391576342185	0.597714695515	-2.625276899420448
0.7043978852485131	0.784995377399476	-2.6310126887953063
0.11822290130784376	0.123945471020162	-1.0338195858932164
0.8032335608087297	-0.769468174949139	-1.7621384620999248
0.9297438311545448	0.448439427542414	-0.008821066398271847
0.1864791132891978	-0.000894646180286389	-2.021891169993087
0.9110970573970424	-0.105466011414845	-0.1414877739729158
0.854196766097109	-0.793063988535657	-1.276313543412888
0.16220970421584816	-0.800990241893952	-1.840639674648404
0.8349839326736981	0.869481344274646	-1.5162784370789457
0.5121141611890493	-0.67431349593063	-3.711508882411928
0.8521064778178994	-0.0179263946260394	-0.9593186510173178
0.7950001357989003	0.921064400580035	-1.893099357403733
0.865902615563845	-0.937796275370208	-1.2819868049039267
0.29015360346667896	-0.913268015283747	-3.1497374192921583
0.16767997054929837	0.0236201798624905	-1.7669784629946779
0.6606198368732125	-0.705297180101132	-2.967145330495496
0.9393052075291392	-0.577349261798087	0.018509106250760625
0.2834860592909378	0.572523241067695	-3.087060680951211
0.8906069640015603	0.801414404109049	-0.9034844060905759
0.13514930445335638	0.351067496724729	-1.3248916543922853
0.2906044149412979	0.117801126253977	-3.1527794024190663
0.5929893287231401	-0.745755175783796	-3.3816010411184023
0.5435851613367544	-0.721901366651337	-3.605326554200477
0.8156301736901969	-0.986498194874227	-1.735857322819408
0.07172619388688098	0.971134683266116	-0.6132346732419804
0.5521398059333905	0.68330298653309	-3.5839958204004585
0.7146015883765098	-0.293512812420446	-2.510092566223506
0.34413908007949057	0.545907988644404	-3.5022369217245823
0.44576455177090857	0.11662742202279	-3.8590536411356235
0.5460951125703909	0.690700959884284	-3.6048443517814612
0.5007381143788501	0.380465265115322	-3.797153079165731
0.794497743595734	-0.317270824139504	-1.6918168044177755
0.678660179772196	-0.0619322313338089	-2.82876996806776
0.27708620257002936	-0.63724146547245	-3.0347115806317206
0.2796403251872036	0.0890022145033618	-3.057701161014607
0.36397216302404617	-0.533993867962389	-3.601579110890405
0.3270650325284377	-0.982143787286837	-3.3787741602757926
0.5249871025477383	0.714954283826686	-3.6667247806088152
0.9433390287913072	0.0179129346076479	0.4244652301787807
0.5225620306591859	-0.279419356276372	-3.756803360282086
0.6261694358442664	0.718825139009132	-3.1970646603752626
0.9048396709799438	-0.760003451447342	-0.6924683252844549
0.08347032319341371	-0.00356909888897072	-0.4596098925413802
0.8071203377069799	-0.999226672769531	-1.808151599404142
0.5921070325120265	-0.989398074524032	-3.308908132278013
0.5916405579510066	-0.952835095287053	-3.3246829866789276
0.7102013229456584	0.904541377626958	-2.5804411475520657
0.16834570343801106	0.670833727297974	-1.872574877431029
0.7461556008002517	-0.942419359913306	-2.298339148581396
0.865877309296032	-0.361906180810013	-0.8587331249698363
0.7066098406161144	0.756799188597225	-2.613265796546453
0.02597672761239102	0.862249009156994	0.260838605052423
0.793798573078617	-0.795891233700495	-1.861628263708709
0.619735475326376	-0.859991342834568	-3.20396048358687
0.3635806344015447	0.595646255860347	-3.5913097699124235
0.49964675871938175	-0.357789117011924	-3.80248232662939
0.7454250006175936	0.816959240429836	-2.295841495728091
0.5805791607230969	0.228744139471112	-3.5202918137196435
0.9300114582128602	0.398437791683345	0.035025410984742406
0.44504222671154986	-0.37532095696805	-3.834072891036999
0.6388513862807669	0.256534259036776	-3.14795599322756
0.22046026151190218	0.806448478740948	-2.523076906731609
0.6908598978945517	-0.690973724529076	-2.7389234008998087
0.9501887695150117	0.959551261702622	-0.520848007993665
0.740958468179499	-0.734319741455492	-2.3225251101855617
0.8700254689178221	-0.8996693877689	-1.212636689137794
0.9148953772972287	-0.0978973659121261	-0.08055625967036767
0.1291609863192816	-0.296295195424476	-1.224542757550725
0.4422501565711531	0.0884205100751204	-3.8575361651070543
0.17498159285492365	-0.922169341356797	-2.0551133045143573
0.8181476738088665	0.375629533171955	-1.4403300323022221
0.11279848361847383	0.32050281289415	-0.9742514439253225
0.7941865362288592	0.00553207535156661	-1.6600340241957579
0.7802864054922254	0.333391492189153	-1.8507514757791812
0.2900558912080525	-0.30530647786852	-3.14533231218381
0.903497753560199	0.590350316725698	-0.522413377298526
0.906687635989516	-0.905357957835497	-0.8663831932803736
0.5644071034046065	-0.936941396801586	-3.4544074682944808
0.3504288316359882	-0.0379521938128892	-3.569922258132106
0.7084159985995521	0.323204503801698	-2.569705504787737
0.5612146367640612	0.932191037278859	-3.469239385658448
0.30438732651341216	0.905983745875511	-3.2447610401178606
0.735574928715102	0.574255536094695	-2.3455052973398614
0.7397501880622173	0.628031570700045	-2.3159211748935493
0.4721370322959865	-0.851739053488459	-3.7192600176740713
0.8329124141219018	-0.944383821291146	-1.5755591744278332
0.7440350964682021	0.969924386304318	-2.3140782215256253
0.06219313953872164	0.955472763164746	-0.4402981147604372
0.18579611589201106	0.226395416972692	-2.0211821436310244
0.1960496929488933	-0.770917610000627	-2.2446389937724844
0.22930085155061566	-0.812665648963997	-2.614907377679668
0.4563093572818641	0.692190111517718	-3.772516345060032
0.9309959841419899	-0.326366550017564	0.0997737129963736
0.8085746543952436	0.479558001464801	-1.583558118795573
0.24319175215910227	-0.704981869630515	-2.7329939582938376
0.8254790563098949	-0.416163998174107	-1.3700528620574637
0.9705517241083258	0.834350529138817	0.11638804467298944
0.4761050149622441	0.526585239220504	-3.8045801806846544
0.7061158665038341	-0.895867574113129	-2.612255692236638
0.5591664322871841	-0.741163525234196	-3.540410191376234
0.7236137816630698	0.464058258619039	-2.441470670635962
0.43047708864179945	-0.947881476192087	-3.6900648231068445
0.31715901455412704	-0.916638088704105	-3.323098574421082
0.6522650756303487	-0.030611512628277	-3.047388111141862
0.5052746751310238	-0.716754450107071	-3.7145980300141552
0.8374309606744141	0.952593223911091	-1.5403676890193254
0.23032536222069935	0.9217161118099	-2.6536519206495655
0.5136956334577243	0.792844553736255	-3.6723990279459193
0.6676751053120212	0.141101461966802	-2.9225649519270767
0.3578668417934641	0.250143612670202	-3.601129969093593
0.9662169114557569	0.961581498796865	-0.3478166247839731
0.6511407407642953	0.818812574434056	-3.017242825999148
0.6826647008388088	0.109583601663764	-2.7942932805028624
0.4965799946977688	0.460969269029872	-3.791329044227528
0.24543778630970367	0.907055517449208	-2.7903960462046125
0.49276965410538853	-0.327570810770628	-3.818406216550491
0.8963710276920238	0.0876357916679479	-0.3606245634184502
0.18508439466211293	-0.631005018412646	-2.0745263423742313
0.5981722463819159	0.933198084657679	-3.2987853533761573
0.4767078835483415	0.0106046230494678	-3.858695847513621
0.09647150483902045	0.105980203252018	-0.6807489351410733
0.033409752869660615	-0.72564758796803	0.208618660755963
0.4733229429848393	0.412011713908744	-3.8280390927107266
0.15927979982139032	0.93562867970037	-1.868322259865029
0.195380286038175	0.231824409463639	-2.145156685015395
0.35878359966319073	0.521546961810549	-3.5793130615532376
0.5394056242960226	-0.636774982614923	-3.642286214211378
0.21363063108349342	0.769489068376126	-2.441270574581558
0.5115761510954064	0.223168222688969	-3.79147915712086
0.3208323872455759	0.708043263378463	-3.352056590645303
0.6911877715131669	-0.958287135047502	-2.712376472240889
0.7553675621444375	0.367349648736705	-2.1182864938619703
0.6073307835374737	-0.946399659392983	-3.2460820482859356
0.33145137837885597	-0.926013945365384	-3.401325266669253
0.6557794454474711	0.843794989809571	-2.981393490720599
0.6815178909837314	-0.597300096994989	-2.813466747791373
0.3857286681908977	-0.934776961205947	-3.614115487092706
0.4109931812911824	0.659124120424679	-3.733402362210928
0.04766515299697019	-0.897020614662954	-0.14519462401616062
0.8507260098423998	0.331482857649333	-1.0370237489648526
0.8541744350943719	-0.976249091438014	-1.4085434151160745
0.6347119238748816	0.307450723936728	-3.1766451740163695
0.9570794907891071	0.713793568425951	0.12662088492627338
0.8893873606934445	0.93485395521654	-1.066877645493014
0.12355504909470273	-0.285536725282201	-1.1365080277317354
0.7886900171096529	-0.416949949670783	-1.779729683010882
0.09906351458206414	-0.0854139879261172	-0.7222144822926634
0.46127662662207936	0.896452095491031	-3.7113139069470473
0.9468774673276027	0.943545791552669	-0.5197712423309747
0.11010859241634804	-0.768491952877819	-1.0912170261245613
0.930865314132172	0.883973048007908	-0.5770231624225168
0.603182290973038	-0.983246476213106	-3.254909977498603
0.7095374166643094	-0.859126039688424	-2.5887272950076285
0.468626759352507	-0.825468711478649	-3.730042037195219
0.8105814630442373	0.449374738954761	-1.5505730517745873
0.7887461901812973	0.979039280272267	-1.9560140700589386
0.9283153192181384	-0.244004873926311	0.09672959011658558
0.4662517179030443	-0.12553346902418	-3.8618556740132917
0.1780995159021186	0.524117983102594	-1.9614024250899342
0.15603087207459768	-0.999231055142861	-1.8645492226821923
0.9189749204201088	0.952386822182499	-0.8138951280304894
0.6967799554276727	0.980557015069183	-2.6676241185346536
0.512558876746237	0.942275501324501	-3.6231083235374637
0.6363872440209513	0.00168310081386944	-3.168744028515263
0.6353598616883395	-0.876468494703359	-3.105790814694482
0.6333069764358678	-0.283558180836446	-3.187447856738994
0.9098326672278167	0.811674716045324	-0.7022141855593103
0.2949567571646906	0.723939052664765	-3.176289688159037
0.28259072197784607	-0.00365685691170584	-3.0841466978038206
0.9101486496837505	-0.882282160111988	-0.7988151854887441
0.3449548710589238	0.816592800432722	-3.4760870689280723
0.8565506255670489	-0.0429390856327217	-0.9027971488934452
0.30073372391737924	-0.421583078157499	-3.2274124371279918
0.7468305862076583	0.536059444087963	-2.2330509954268534
0.8431261983442132	-0.106109611520483	-1.0792181342016214
0.8919855974944628	0.978434019170375	-1.0855678318791102
0.11244220783065154	0.125834905320295	-0.9420330252867698
0.7640025830852611	-0.136677077682291	-1.9999072926871049
0.10429433234911382	0.362996911824655	-0.8475901000719033
0.7368033955482234	-0.999730581417431	-2.367114433102803
0.5298544813643005	-0.955321378415376	-3.5714398387924082
0.18516486952018957	-0.468853797745837	-2.0419838648241653
0.31157528923547656	-0.867429018057018	-3.289110100739601
0.9035650616051456	0.420591540091669	-0.38493987417769926
0.36721091900255304	0.296232581483675	-3.642363792212647
0.42685497191282146	0.891877690576926	-3.701342277077493
0.9412769346963724	0.483242534782903	0.15536690255952576
0.6742907900169031	0.576126772399762	-2.8708052930643255
0.49761383607604043	-0.860774569792436	-3.683195363468936
0.14791815216957624	-0.103123753679317	-1.4859031221177583
0.5143926907706097	-0.88376695267634	-3.6397613056037685
0.7214733420171633	0.430963985804546	-2.4577506161350073
0.4718238544893826	0.7949497324433	-3.7374139269720175
0.46995891099082604	-0.252296380222278	-3.8509169708041804
0.8612054373753291	-0.782687706464495	-1.1960829536665372
0.9627636246611798	0.796936940611331	0.0598842038695972
0.3995539313564163	0.180731701272049	-3.7721545058183397
0.6493224219261766	0.597355288254475	-3.057148879770184
0.620378505593057	0.526494183467816	-3.260111497747992
0.537217978055743	0.687042296420791	-3.6367962823425715
0.4969588179877666	-0.717466844755392	-3.7299209878019104
0.817955321722848	-0.896809125527508	-1.6848994746000698
0.038682548885422156	0.718311665183904	0.12106212092489368
0.962874176955204	-0.771462212970356	0.11990077803231516
0.8376540142863734	0.651418664630186	-1.3498039573974931
0.5851943805230261	-0.858583929904936	-3.388595152360093
0.2605847775104729	0.651645044332084	-2.8913247053401
0.13733184091057826	0.954604371267573	-1.591539973960323
0.6263450829933552	-0.435439947084223	-3.22861522312412
0.669824439559468	0.590357854209005	-2.9052544726640672
0.8477610744796834	0.982584852161253	-1.4658446983585636
0.5326237503999728	0.417433622067808	-3.7081389903245268
0.8043497524495703	-0.420823924123355	-1.6101026206548963
0.206396726405374	0.598740134799477	-2.3237660991576052
0.6856518917012953	0.620493020591471	-2.7804427398388087
0.39152389213763583	0.367741896274276	-3.730033295045465
0.8773240797346954	0.811614870004697	-1.0556298146850622
0.6821864933148853	0.218845705208912	-2.8002416383662325
0.12065918912372574	-0.441114377351108	-1.1250469225235207
0.25146573403286904	-0.923514889739934	-2.847607393659775
0.5012849348314465	0.908405504580034	-3.6598680169121556
0.8668294502237304	0.215177597068475	-0.794772981342036
0.8157490689236808	0.971604328742893	-1.7312760053734495
0.762263807711933	-0.660139324403369	-2.1136460312236034
0.75123650965717	-0.228949179366223	-2.142416691945097
0.803395600727374	-0.912562720637999	-1.8185231710841339
0.579547447024972	-0.249245655393417	-3.5244962142615193
0.5759896323697624	-0.044209897016719	-3.5509092818778782
0.4921244041447734	0.369423857289263	-3.813711053981168
0.6063896453137247	-0.577332934746865	-3.3398796882930917
0.5471901879262907	-0.891968886854762	-3.53756775574124
0.7403261801228099	0.984330258932176	-2.3417770679731063
0.6916034002202783	0.346985651799558	-2.7220531834712234
0.3874417242733397	0.482325254027734	-3.701146128964466
0.7846570021000797	0.00559189703786954	-1.7679309482713708
0.5278722915155274	0.564830380791666	-3.696102525201313
0.5201047704888296	0.812572780677108	-3.649804349266653
0.6409047536437324	-0.209140576075838	-3.133605783724088
0.8098586295370157	0.254959374137279	-1.5044216931158172
0.7232998045938903	-0.172725360625774	-2.4191922721291834
0.659804188149721	-0.597658484588734	-2.98077915118049
0.6517557151715173	0.00989652394625448	-3.051413165253631
0.28247253702784625	0.474738079016923	-3.0790656076176113
0.6180979703556486	0.357223422680797	-3.288497552882606
0.7793161265132367	0.868990570381401	-2.0145641407802466
0.28032772492189123	-0.274839528477624	-3.0624892031794713
0.029035902497586308	0.407188209750332	0.40825284721612437
0.6601453218187452	0.666563074213579	-2.9738604028666304
0.6260104496420269	-0.058802275802594	-3.2434213449862974
0.239370921818554	0.849690162001962	-2.7211203930684134
0.3674975831872147	0.854115894689648	-3.567929839087185
0.916104688808787	-0.698696695788742	-0.4746781387934581
0.6298534074788151	-0.275630745260854	-3.2121921235614854
0.6188092141430339	-0.704094737131259	-3.2450086558950026
0.7338282263888293	-0.00522115573233001	-2.309844285708105
0.7657705410328325	0.799607411442705	-2.116414114539816
0.8021758294732932	0.682382196935752	-1.7338293990832658
0.254825349744885	0.655134038294694	-2.8385532327771092
0.6928077640664594	0.0577762939382192	-2.703363960838643
0.5476521016419874	0.692320344459896	-3.5986810829734504
0.7611485158323927	-0.890884447877412	-2.173171545479572
0.6436429989701894	0.59043197096425	-3.0978605619835085
0.8148416631008876	0.66476175595142	-1.5972649097366665
0.9076858419585675	-0.048068635645132	-0.1872587266258066
0.9063856757239461	-0.904317052364829	-0.8679699359680634
0.7853689695146181	-0.794095949748484	-1.9385030780079462
0.5762789063121848	-0.646493821969949	-3.4881081790527606
0.077710173656457	0.36568360887685	-0.4091060233890526
0.14972504452282648	-0.398736474779377	-1.547945774884111
0.24947216535778158	-0.247812040984785	-2.7678163642972344
0.6880710648249279	-0.954678786316018	-2.7353156754120302
0.06508633493332136	-0.485515169609964	-0.23133080186520552
0.8153677857855117	-0.872977597393435	-1.6971791748068785
0.8126486790272381	-0.993629644508811	-1.7618964099760561
0.11283557361733597	-0.99656213460706	-1.275143563094823
0.7187324549151808	-0.348755758307964	-2.4755115155921397
0.4620932728776112	0.911132835634869	-3.7063603285161224
0.6438785880648247	-0.864895773160574	-3.0550515163059253
0.9222675020557152	-0.52571736795297	-0.195496202180985
0.33265813852077947	0.477120879898644	-3.443067230777317
0.18851753026185908	-0.28326099653222	-2.061306811179153
0.6246598393028207	-0.188659806080201	-3.250926193662522
0.49483436132119046	0.850458964835974	-3.691705206277904
0.5930593525967279	-0.975782680634188	-3.3092444634630667
0.9216889659663349	-0.256779483965881	-0.018718853495234573
0.7608169288157175	-0.368271127888499	-2.062599370262852
0.3114933943802885	-0.828125843199543	-3.288723045546316
0.3669069600627198	-0.77196163592157	-3.5782962621735788
0.5987444751352704	-0.109059869405012	-3.421476813979048
0.09283119395236664	0.684732347468509	-0.7781531771296958
0.8124968058622369	-0.180751799293552	-1.4605697068680403
0.7701116692864048	0.919807925129746	-2.102332970275263
0.2613237818372872	0.686831060116752	-2.900533737368357
0.9452038265159519	-0.967658315291227	-0.5887053767390771
0.7708525860636046	0.460840529893014	-1.9783972388697957
0.8629344818022522	0.259262034496678	-0.8581493105294098
0.7560209472161684	-0.334060059741817	-2.1063600272168714
0.4243725333005915	-0.951766411364813	-3.6834513151841386
0.47019468567016326	0.617184544728541	-3.787978396833418
0.36272234841763384	0.56859300006062	-3.591286280422315
0.6179593292378721	-0.961101130545257	-3.1825699102880303
0.5172563950898861	-0.674262716404719	-3.698936149195945
0.726232631121209	-0.813493656636884	-2.4555900641989954
0.11849831536571083	0.644323467818423	-1.1603893787744002
0.9494749387428475	-0.344491991002537	0.4285398071325778
0.300271687171494	0.785426464695051	-3.2144408503140105
0.4773673957800535	-0.775857155204852	-3.738686669593549
0.6225852028258366	-0.993729546853142	-3.1450402726424116
0.7193630917364836	-0.548445215363573	-2.4897574409710916
0.8664549288776494	-0.941738152745567	-1.2800554732880018
0.6646813562540224	-0.257874833643726	-2.947832282350781
0.44129523011739286	0.177475818651461	-3.8521887069920124
0.6285199902325042	0.409466796135781	-3.2154978776783167
0.9545556196578239	-0.420528541203238	0.471402515354052
0.39883931057936806	0.955612333589882	-3.6422430049461254
0.35836968390340174	-0.988351942729842	-3.518706361617135
0.6018693352626057	0.553440855887652	-3.36964265145739
0.9048215164547884	0.302100779477523	-0.2997168924049054
0.4927163124717149	0.37497325389667	-3.811975817606417
0.30481046255172933	0.281995919051	-3.263534573690522
0.8829546490290486	0.841734821504525	-1.0288534371044598
0.31317989765859855	0.145786759374646	-3.329864551395817
0.5698401603274131	0.653203629996651	-3.5166567276477543
0.7125116109858626	0.0806224087653711	-2.520262066560764
0.591413399756051	0.709338962569851	-3.3984681749018617
0.35866681170130693	-0.872594355586232	-3.530945546934462
0.4141490710302413	-0.878772328152273	-3.68765856201585
0.812832060697798	0.997637158304296	-1.7610789254183492
0.4859937441331034	-0.136002944240531	-3.8452631719115193
0.8868815508350468	-0.13239361066263	-0.5036221573792644
0.862349360328207	-0.99596484654508	-1.3490550810848903
0.776788757187415	-0.537142134690383	-1.9377502611014095
0.8927640358035765	0.708887402142523	-0.7768996678258783
0.45728040462408953	-0.993889074106133	-3.683090468088263
0.6431359615090805	-0.783213955652983	-3.076789457537828
0.9428595234290491	0.826233225339222	-0.3172720389217084
0.2002847154082337	-0.240470574081724	-2.207422838427725
0.20954814303132213	-0.583025889244736	-2.357455391873686
0.8433062358613211	-0.426468134358703	-1.1654715216979985
0.9348588444029219	0.992342094831186	-0.7262948074349311
0.38055141935447323	-0.389399432427919	-3.68867826940124
0.808229206245214	-0.831361251358883	-1.743194385308853
0.1984803893286474	0.694361112554562	-2.251902912668028
0.6402091236295949	-0.814918838927951	-3.089663035267864
0.5092391768031547	-0.809182450663992	-3.677362196083522
0.5050297905554607	-0.221650943854824	-3.806664980742151
0.7401871393657244	0.609301229163387	-2.3087117132693984
0.794141804053832	0.870781684699834	-1.8855306815363468
0.6156609504784033	-0.989683215724079	-3.1853894319164056
0.6775908609064025	-0.454468430274258	-2.843975242540506
0.9370465107237268	0.427701095342735	0.13155977484108597
0.30746191645233634	0.118824579475198	-3.287759428235017
0.9264175988778298	0.506756331408581	-0.11385331795939663
0.6661593589279555	-0.864103258648655	-2.906747780600848
0.28884422403094684	-0.481362742742342	-3.131796350381969
0.6766249010239723	-0.977258543462341	-2.809763368143645
0.4669967158196041	-0.330658931168373	-3.8432878910833157
0.6878475847608709	-0.565232013864043	-2.76185964740319
0.3293689700635216	-0.55708977845054	-3.4162621897343275
0.7625030339221247	-0.88680309982655	-2.161291985757665
0.8383705369015266	-0.513902535816508	-1.2646011157252017
0.56289759702273	-0.735471166226166	-3.5264835859729193
0.7934846624496663	0.39050545726394	-1.720750283140368
0.11536546853387952	0.778442532907868	-1.1758412724016842
0.8248322097899343	0.813436659610682	-1.5784510040381339
0.7220504842231981	-0.680377225146151	-2.480099992800022
0.17583720275812656	-0.0733552178102412	-1.8802821626758555
0.6445298672649508	-0.70328833541924	-3.07981325451371
0.7952398709794861	0.302322492002311	-1.6803275225196135
0.9810596157051972	-0.927340733793131	0.018181555726391116
0.1208499809499446	-0.852265916022257	-1.2975646669882035
0.6171489827929473	0.398137324377821	-3.2920430863824204
0.9100729281922356	-0.757633816323161	-0.6266624662392235
0.1912925622597932	0.266971450343202	-2.0956278560641866
0.8720281241147442	-0.0304862026435639	-0.6973674930111562
0.22128077884161715	-0.106686443620721	-2.4555301476522993
0.8874846084875124	0.263883520646535	-0.531369467020793
0.9012185729197189	-0.747060118355814	-0.7195757963335616
0.44104570116020086	-0.709149390515607	-3.762817948623285
0.9412840195006469	0.989702190038986	-0.665164267081646
0.8524368991339819	-0.194242854836136	-0.975799132640496
0.5088893687738099	-0.479993825551531	-3.7634473114588656
0.27300287898211656	-0.488746364240978	-2.9971272385631527
0.7205863525017682	-0.877518717066571	-2.5017795883008063
0.3066642267955488	0.772352499681923	-3.2580919193166378
0.9146837229546692	0.767396852959142	-0.583455683099587
0.5126922291649393	0.940601316539315	-3.623396721110551
0.38331023442952844	-0.289908937684099	-3.709420195300434
0.11044856673308995	0.858624233119354	-1.1474091166970937
0.26650057383063747	0.110066095587777	-2.9359360557730434
0.7837830871760726	-0.645302988651183	-1.901844795060248
0.7036013861057437	0.973549084965009	-2.6197170291977585
0.763824671723666	0.69222496096687	-2.1072328827419384
0.9484547499305408	0.910692465239785	-0.42633819626408775
0.3722424519376626	0.275123194649494	-3.6662717144033876
0.929919183633123	-0.831618324073102	-0.4950227885785787
0.29026070691332007	0.761853554873985	-3.142009735531221
0.5501015509125375	-0.261579340638267	-3.6617246416421336
0.8370285226755455	0.70524694265472	-1.3901996541822608
0.4351638679868112	0.106497240059785	-3.8497165914739253
0.32581870279260217	-0.765223435795658	-3.378323027648213
0.5668750190604652	0.774338053112815	-3.498453448795815
0.15110674790461318	0.613106609584828	-1.6221800472672794
0.20678117988939237	0.347990070319433	-2.295416735666203
0.6439793071730672	0.793901001996921	-3.069302608628298
0.6223148189999803	-0.734488924709212	-3.2179709605866704
0.7786373520139807	0.857313761161976	-2.0175305226117564
0.539226729787128	-0.0298845657247004	-3.7146414824515697
0.14054000475032602	-0.126722124180403	-1.3776766264184002
0.7673186699240658	0.375438766613811	-1.9965470573414035
0.02733295231056031	-0.719662307727989	0.3151369743148705
0.2502472865810884	-0.179283897280428	-2.7747424790957824
0.8731685751915267	0.651343151863074	-0.9528846574315218
0.32779210104371054	-0.113362399144242	-3.4321167060624638
0.8351171648149357	-0.844390131756774	-1.499453955349933
0.4955972720772732	-0.26187046065631	-3.821219726383021
0.6825821425275426	0.362320512547062	-2.800378599203954
0.9394251539505065	0.466626959077249	0.13868592285840972
0.6001567326310049	0.443690182293974	-3.392995927896415
0.8568334017868963	0.101171620197603	-0.9039176773124539
0.16454617019688617	-0.0492677216253132	-1.7234461398425307
0.8336967006561922	-0.909305710648183	-1.551023124266124
0.053027484701626985	-0.507985813697781	-0.032007997396182146
0.5976715556317189	0.979670377355257	-3.2846382389122852
0.6156143615247128	-0.953523706603285	-3.198294691036127
0.5531656151373207	0.846618075647255	-3.531319629755615
0.549414966406892	0.886640597164984	-3.531396875919494
0.2548072747896476	-0.262887604806583	-2.822199408283384
0.6726936103198718	0.972908199743924	-2.837694346902677
0.39234213466955337	0.869505005224133	-3.643779980897927
0.36220835929969086	0.0199912720434201	-3.6309892664868757
0.9368308494770596	0.95081611669088	-0.6388548371161052
0.3410726833235898	0.647591873762521	-3.4745793351590293
0.42693475107998896	-0.81984344009363	-3.720489867312753
0.9123754813675226	0.969568699965203	-0.8971954884183225
0.32030775681823204	-0.649136740816014	-3.352672629191933
0.0737594770275518	-0.30568286442578	-0.3276673011210633
0.12344901855359844	-0.804646753320368	-1.3091260460757639
0.887276294286815	0.487919823862573	-0.6527828461800543
0.562217993969412	0.92523239715635	-3.4677379133354784
0.7379467880143851	0.971522338444816	-2.36135443766429
0.3859692690799836	-0.396805632200506	-3.7076574614340942
0.7888839579174286	-0.713800640309385	-1.8767743683030473
0.2734426955564738	0.629672362895979	-3.003676180392163
0.49089494174104364	0.331454217228581	-3.820765077028264
0.6536102251072937	0.879560194041984	-2.988348234008775
0.9194750645117603	-0.82270269476266	-0.6063032008923721
0.9081293075612419	-0.626887561878154	-0.49738286917857544
0.5238545733347779	-0.182235173357336	-3.7610288200048863
0.5953596672337556	0.0797335509692851	-3.4423422995464197
0.4713553991696804	-0.0570788482520852	-3.861918716712817
0.30890356643243094	-0.464630890054469	-3.2863311567639055
0.4041796048754753	0.761977454822376	-3.695721965744664
0.571867176062583	0.502747026608241	-3.5358294513519772
0.21672804050871353	0.287627273352391	-2.4091976360599974
0.3961452206098085	0.866606326524632	-3.6539214645859563
0.6456874718193871	0.0561203627755972	-3.0985526169683975
0.6438235983728438	0.316324808187242	-3.1098032404379734
0.7425992671125842	-0.345384093036834	-2.2437763079621154
0.6003618243222475	-0.828567405396469	-3.3207494589317053
0.5760013423550429	-0.568330318785421	-3.5048792359066825
0.09015824140538868	0.740849297302059	-0.7640304747612793
0.7645006358360232	-0.542598214565519	-2.062374182896635
0.2640861721622743	-0.233983079418165	-2.9129911415399623
0.8964150128268443	0.921130207408613	-0.9860889981569674
0.5705505544465297	-0.780995345014221	-3.4804440619428094
0.46651333956622204	0.365164672079421	-3.838745035666924
0.2693617370827379	-0.450329394947091	-2.964024925009696
0.7091314873970929	-0.953187724077082	-2.5825194885329434
0.5256049573243641	-0.933115540075014	-3.5921581104887106
0.3786724221570549	-0.673470807435936	-3.6391131400893424
0.26605889554122114	-0.494254003429736	-2.9346071182586955
0.7003840999329053	-0.542209740838592	-2.65575865440973
0.768552018867142	0.940236322408305	-2.1174548656571073
0.7712196007643244	-0.859446671610735	-2.0823369809151884
0.7345343319721344	0.690393596528112	-2.3724909285089537
0.8477424609241891	-0.639813599439785	-1.2323197234154772
0.503384894226471	-0.154760307945979	-3.8148861605191167
0.5995162315464466	-0.356781914107472	-3.4047134147127274
0.7918551166909323	-0.736780834906655	-1.8570358007050403
0.21617050662904444	0.230116675447387	-2.399590532753524
0.7592731917793079	0.97732229444067	-2.1936236713435218
0.6007471358615615	-0.401757555564392	-3.393369180721599
0.7502159588882968	-0.453514218875293	-2.184872840898492
0.9238236442701016	0.575307588751745	-0.22233435528635898
0.4685582224389068	-0.673441545915904	-3.774474588379492
0.4489118765696796	-0.335305772418759	-3.84177271904939
0.2161917102338642	0.920183442921393	-2.5128537321509685
0.4630976024674363	0.513641141589384	-3.813972604698877
0.704909001763515	0.946814817913365	-2.6148033023686756
0.6825697536652507	0.889262951559777	-2.786774112313911
0.784232950276725	0.770812661527987	-1.9410548525040787
0.8336517303738014	-0.781165540402147	-1.4732949333361343
0.46626082901785454	0.776899032370919	-3.746219738309779
0.5397714725090916	-0.175501655778072	-3.708124142589267
0.21134133677944308	-0.528492719635524	-2.3697863594504973
0.47851740374932766	0.795680241283946	-3.7314351344182093
0.400436915114014	0.224367327552	-3.7717256603876135
0.8942003279300331	0.88482875437833	-0.9643361293790921
0.345216749700896	0.0623813555996991	-3.540471415347464
0.8861013951858362	-0.0793046311287852	-0.5068343858642915
0.09109132384646892	0.587671382387098	-0.7062349884584562
0.6831640347492397	0.179275120581294	-2.7909566986689467
0.8511602237534931	0.968635052215473	-1.4303794192640666
0.2548456604735619	0.67596378926097	-2.8405325700654847
0.5441801175849754	0.183025976321254	-3.690992129321804
0.2820246368244724	0.904693646277926	-3.0902118031982764
0.3247569207584157	-0.666916661091458	-3.379093097089403
0.9594823125998589	-0.959051830725665	-0.41901190259559196
0.9153611912961956	0.961422360345465	-0.8598791745276225
0.6177605155885589	-0.803593295875309	-3.230161009341986
0.8122634253708455	0.82898287982467	-1.7047965100122344
0.8421681486897258	0.957984941599842	-1.5021761925928965
0.4544641167349257	0.788659954908918	-3.745451772422109
0.6401991602455415	-0.851165172943525	-3.0817431429419195
0.9278237465960951	-0.8498335441182	-0.5517683448403836
0.19679798097310267	0.665392990480836	-2.225072758134159
0.12451180782480831	-0.234491439278209	-1.1437434774086794
0.7742276500794808	0.897914444125942	-2.0644114250550665
0.3429651931685136	-0.185101734755025	-3.5239080563352134
0.8733943212757976	0.970731357352374	-1.240447779260089
0.2834624599386296	0.970182226864078	-3.109699966235036
0.8547449409353178	-0.0568541315014754	-0.9269591121469255
0.1520488201427811	0.559699115960304	-1.619249629015649
0.41314278944585825	0.270850695837697	-3.8004147017832555
0.7977053412330911	0.301308846373264	-1.6525402796398685
0.1026478107619665	-0.908477098514093	-1.061072340385681
0.6363754066374542	-0.30935541536024	-3.1646262246016716
0.2402071235415178	0.180415763739164	-2.669076367953341
0.18157636972649188	-0.485565734059689	-1.9988387674659212
0.2588601333698298	-0.534140662679479	-2.869373832596775
0.4915702900120025	0.879687835327387	-3.687053793224547
0.8139526759303484	-0.988450610345998	-1.7501506796128024
0.19070039158222943	-0.869068657551187	-2.2167349284278206
0.5457274029539909	-0.600110129670193	-3.62825028801959
0.5346954082057843	0.0486366215697603	-3.7311409706351952
0.8720354515387219	0.997882299181037	-1.2686755689520792
0.21964236651428953	0.339167996075915	-2.446351797151129
0.9256123877861889	0.772864816911238	-0.45379700553336394
0.27317390613751047	0.70066034966807	-3.004242925301143
0.18320667664249482	0.654913137574012	-2.0573255095386203
0.6829236191147061	0.357122610653327	-2.7973692992852923
0.3926340733106531	-0.593334267618464	-3.699474091953636
0.6345811596054944	0.512656447500093	-3.166966970938715
0.5131592953711969	0.690573728974516	-3.7045563916636812
0.8845854149497494	-0.581544799154327	-0.7577735441087842
0.4916867834068895	0.964442919478253	-3.6575557275677753
0.44999232004135914	-0.308273895287083	-3.845640115898096
0.507549155854983	-0.910371573481514	-3.646139309260591
0.5343686257927429	-0.487615317296193	-3.690772345314887
0.5740633943292647	0.953833142650576	-3.4067097630851775
0.6647599685566165	0.718194708895437	-2.9360424697203267
0.43126998283524665	0.924488334639367	-3.696830365369776
0.23086604146613557	0.752475600760619	-2.618192380188241
0.5128740567137433	-0.764490200351166	-3.683370290308071
0.5514918101398772	-0.10459476114433	-3.6650277398472553
0.4890255307317434	0.577834127972335	-3.779046483011594
0.8500905105464778	0.875453925917696	-1.3797620444673333
0.706816024591543	-0.728094006176769	-2.610943997714632
0.8361532079129751	0.911354809351434	-1.5302423740866338
0.05869290687937658	-0.290736894536768	-0.0657837063788788
0.5712548556122947	0.429986246495855	-3.549143459393704
0.4304637641747084	-0.424299305178591	-3.8120249245635023
0.18038703871998232	-0.316043854958591	-1.9583317359218189
0.25408662182136893	-0.432806979711832	-2.819088687994331
0.8965546996883541	0.169457110606365	-0.37335393941366574
0.4104125968467737	-0.538366374563773	-3.7563927746322814
0.5465275052609341	-0.962153241766104	-3.5139299719495622
0.9477228737659973	-0.766403237089962	-0.13088607287991397
0.6236005428101823	-0.243963565630571	-3.256695179566348
0.905895464913301	0.90708263175036	-0.8765742091401677
0.4567635319717332	0.450094734183699	-3.826446220282216
0.6162673965081239	0.914892367248393	-3.207421307262065
0.6377981510873209	-0.842970889013892	-3.0988426353045426
0.5357924784446995	0.997962724549408	-3.536981403401846
0.7500976234112613	-0.488514518690982	-2.192466050162463
0.9560820808112702	0.980293978213936	-0.5085080255926125
0.9370714096616201	-0.805260004526804	-0.3564596453101913
0.6332192807495348	0.572041109295877	-3.1710961497445274
0.5082700339102281	-0.200064606739599	-3.8011510549562257
0.0897081840438449	-0.313659361522445	-0.5978806348296275
0.37452520483971635	0.876618616439817	-3.5894225130695796
0.7080305073173344	0.839423709597615	-2.601279700450953
0.6073958258180748	0.00838821328600255	-3.3687032794024003
0.6269964375664671	-0.585508895251744	-3.210904361287945
0.14588158842322754	0.466688473918287	-1.5074684370892715
0.5147211428265601	0.821841097986587	-3.6603717843214434
0.6737086457666073	0.563473446709797	-2.8755343152211035
0.05089004513037147	0.73106880146433	-0.09864071466878767
0.8527110729890847	0.64827155727913	-1.1829847009185062
0.7805101875012386	-0.992942226378157	-2.023789745541563
0.7560875746151845	-0.855710714405785	-2.210851782714458
0.13343418869059046	0.336778575855743	-1.296448332716054
0.2510182853621729	-0.12934861053456	-2.782178224767858
0.19550016218754712	-0.567013955160318	-2.1884988693757714
0.21922956579586794	-0.688184269960362	-2.4841624992029083
0.8109784415754362	-0.966991228761324	-1.7700157104024616
0.8518891358553747	-0.833350131152169	-1.3308667305877488
0.4457155377947943	0.960925254786105	-3.6937679595745463
0.25602716775643275	-0.720642569405912	-2.8556900919130297
0.8979473657493917	-0.378206691595071	-0.4384101973588982
0.8307046664455237	0.909412834624475	-1.577724692277169
0.47225399314313743	0.937529814400363	-3.6912108138394397
0.00837097297999545	-0.602983012652217	0.6093042942495278
0.8242201391423434	0.966005623925276	-1.6583749051301067
0.11743075171661592	-0.917438125230153	-1.287557051146738
0.96761230677592	0.620598823457059	0.5143765587996845
0.32401414895096564	0.839316001991069	-3.3638318505546527
0.8451952604429115	-0.774013379804617	-1.3530097742821388
0.5575392073718723	-0.506236599898083	-3.5998172413265945
0.20557290854410243	-0.457571683560521	-2.292602174488641
0.2546824738017261	0.197369133081021	-2.820126651837103
0.8033962146611067	0.327032095619059	-1.5944907677387672
0.6823669714550173	-0.773435536334345	-2.801472374705314
0.20838136177134417	0.0642160972338045	-2.300755652486371
0.8882984513312547	-0.997474757507102	-1.1314434568549268
0.7594711899289928	0.0792878277357686	-2.045163766777949
0.5674009457204521	0.811340077707313	-3.4849994796025197
0.43495716188476163	0.93193583854997	-3.697510366858041
0.94429241290194	0.619807311923443	0.048312743422612214
0.1922646474646989	0.893176441866558	-2.2442239986642005
0.5322480776233646	0.0182746314391472	-3.7399152168088694
0.5242664907415658	0.351141561710673	-3.7435552251864586
0.7285026316198125	-0.760049076294962	-2.4328038344382206
0.6639781889075576	-0.860322900280118	-2.922481322594533
0.6877842876646445	0.0614897911179558	-2.748501016307367
0.9184046630555787	-0.833791460923531	-0.6358364233794823
0.19777627921506277	-0.865266997992434	-2.2956976659706356
0.948977911848238	0.719201207611232	-0.025605425552704224
0.3165128980803106	0.988136567341081	-3.322179866109848
0.20172694795869314	0.598529740311109	-2.269080073854736
0.308411969783262	-0.885529521177065	-3.2696019952493267
0.188940173676693	-0.123312674044472	-2.0565323642531728
0.015035381146277987	-0.992596365417825	0.368283947809814
0.5199662119053762	-0.93305901285102	-3.607738986421675
0.6231395726201377	0.976043490457505	-3.148015578773645
0.7273014575015342	0.461081376322981	-2.406703908566245
0.4326766559993268	-0.734099409661903	-3.7492628542708575
0.7323425301995837	-0.963606349786608	-2.4053741165401847
0.4016730502725892	0.836146879349096	-3.6734284702402933
0.6773525939690915	-0.403829024527964	-2.8451805299897748
0.6629392828126973	-0.829973868877341	-2.936564201519001
0.5229704499335862	-0.958036746176816	-3.5903681434928103
0.4845306889246573	0.0494363087265854	-3.8501846130078845
0.5470319865898213	0.266379948585365	-3.6736914689154636
0.9691197231264894	-0.987127732153467	-0.3933444813918647
0.8855227391003244	-0.644399274227832	-0.800398188343603
0.14269590409703195	0.617424202693362	-1.5054214895636668
0.6216536979397451	-0.0532358732791483	-3.2737832777711393
0.21585307024657707	0.928785002947898	-2.5124322186857624
0.950320409726793	-0.118109398275263	0.55264722376615
0.0523806801324495	-0.0240512951901398	0.07385888163402105
0.6519271007152911	0.745982350389773	-3.0235911450811273
0.666860554537997	0.0559471862231174	-2.9290087295190466
0.5891814414355943	-0.59343797764298	-3.433513974102778
0.539318727400725	-0.433718622465133	-3.68270022607012
0.021131433488578308	0.230147832742582	0.564895373884806
0.44513278586910365	-0.557682153577161	-3.801439033755612
0.5389453642321801	0.192117626298451	-3.710141319575811
0.7424082746150933	0.874413982431452	-2.3265723936357934
0.6824285744040668	0.64429961308281	-2.80597668814433
0.9413206290882795	-0.700965925179328	-0.11906488839909057
0.00793170589397463	0.201556687884735	0.6858011181539311
0.6835578883146607	0.302942607264156	-2.7904270229677666
0.3789603052057107	0.697832733475181	-3.6358246284253615
0.32303545510698317	0.360617563761165	-3.3901888932576867
0.6143431904106313	-0.495464137742688	-3.301584201677518
0.28234076117752727	0.786687242457226	-3.0827483187686795
0.7326909441800029	0.765538844439525	-2.397890500341913
0.4227525408379093	0.839923273085201	-3.7100494641045607
0.8854618402069412	0.947735227734593	-1.1153259745631974
0.06892961035842639	0.700663606378914	-0.39188291471057035
0.6992105575109536	0.355608936234152	-2.654982492037743
0.7364656682600003	0.203568288854392	-2.290747996733358
0.9380873856197182	0.88508022614373	-0.4953883652694411
0.9065538344647588	0.949746070240767	-0.9258369391213563
0.774151895135592	0.989272695226707	-2.074804850812613
0.6617056324728863	0.283891268823707	-2.9719169953537787
0.13034627002466911	-0.217969655647875	-1.2315542349020743
0.41655080804595346	0.467235774398111	-3.7818298819140437
0.845723262817934	0.609465689371983	-1.2352503695049766
0.6212679811318401	0.900859968723777	-3.1832098518759353
0.77144014542897	-0.0197912447651884	-1.9144241059715608
0.8781043071914962	-0.898623646795441	-1.1355321576090869
0.9176637866009537	0.979190857981828	-0.8616841125870747
0.28500564818006136	0.874674249555554	-3.1091410465423346
0.4769924691113626	0.65109073653006	-3.774509745159099
0.8634910562022672	0.593787326598672	-1.0216695843614219
0.34380794202870046	-0.827517930424994	-3.469425968829668
0.7110339084454115	0.130230729253567	-2.5356011542001795
0.07841135653054629	0.750520604437911	-0.5777210200415983
0.9259581930140512	-0.865750390162413	-0.60076448053435
0.9726441169078218	-0.751035566747076	0.3789624931729405
0.7744872821575228	-0.885390410344116	-2.0597519212191813
0.7728836602965484	-0.010695936263729	-1.8985456103691905
0.14785771322725993	0.260226932316918	-1.4986969068596248
0.5998828765488236	-0.685175476685304	-3.358300521586558
0.3774745216617449	0.252344034220726	-3.689861488040305
0.578287061420656	-0.0618717007907948	-3.5386079261968897
0.49638981070560634	-0.286861079545039	-3.8170615515220643
0.7402799408578349	-0.790655999893756	-2.3362413910977584
0.30509698942943836	0.898161178013715	-3.2489634763081336
0.4982994283409573	-0.172163899460327	-3.8238056557793216
0.5245165372345989	-0.972261150340713	-3.5807686911962158
0.4992623629617124	0.139389910856311	-3.8239509187519145
0.4129876325459998	0.216987335695778	-3.804759050630648
0.23325333633161383	0.401020572353803	-2.602431700484163
0.771920968242587	0.0939093077864651	-1.9115697965816432
0.4928475434463413	0.99973456413422	-3.643570368829184
0.409148073584604	-0.968158363504544	-3.6592121454292563
0.28677102880456196	-0.523087630947823	-3.11428373857954
0.787912757952677	-0.575708900355669	-1.836546158487558
0.8043273768933991	0.0579570130985576	-1.5443006257136405
0.2424457952419383	-0.865141743895167	-2.7534350473698055
0.6074884220800236	0.979175236813723	-3.23362425957389
0.7860534491507584	0.3496534543139	-1.7917737834647145
0.5849546310287176	0.361013453590661	-3.486803557971685
0.05803750488641173	-0.296353448377677	-0.0556800816593432
0.8314509904400188	-0.871575352837363	-1.5500814079368341
0.4711033885194495	0.979386911136636	-3.678776701338661
0.2705412822647829	-0.297061819410019	-2.9740461825607913
0.64963335136309	0.118606266339975	-3.067853563275103
0.49815586479309915	0.727999008145019	-3.724911972811647
0.37533240188816686	-0.0587367258281384	-3.690143952903854
0.259319602657047	-0.942703337590961	-2.918757145985248
0.6320224020602312	-0.125265310710421	-3.1999337754719113
0.6814577902384551	-0.631197062552634	-2.8137710341137256
0.5796298167812401	0.846552858191544	-3.4189028368794627
0.2764074958601556	0.209298714151705	-3.0279834182658143
0.3906416594291521	-0.120303915251976	-3.7467862569268156
0.729647081743177	-0.896540800767117	-2.4298880914415966
0.07044337035411496	0.437765762507412	-0.30665422885140936
0.6134259250959725	0.585453387214906	-3.296564663710121
0.2814317426092365	-0.72822921990112	-3.072936636770544
0.2090044598923225	0.249646222801048	-2.3150689470379584
0.7359141428568714	-0.830797421330252	-2.376945978452431
0.9396726265291341	0.2993568273361	0.2691009199147112
0.915325983507925	-0.674567445729624	-0.4552529808186762
0.4920687069155264	-0.485577384939587	-3.7942310750720076
0.7220674629696985	-0.969080141931389	-2.483224865276206
0.4641760537181773	-0.181449606687828	-3.8591172069325714
0.6075251085943668	-0.0333349016460098	-3.3677881175211457
0.6258017871438136	0.242195892079333	-3.2415641545455323
0.8289220334220296	0.945922839850126	-1.6106609903389006
0.45493238284387166	-0.932332585453351	-3.702002659113568
0.6823651801272067	-0.34864095721858	-2.8018562309349844
0.4264277152656527	0.0897125909729707	-3.8380738373616117
0.6304735580229429	-0.865485851943543	-3.1386223714268624
0.4864420176536306	0.63647582681571	-3.768152105882701
0.9162302909021591	-0.921047153315396	-0.7939740457803367
0.662919462072301	-0.205594082185275	-2.9619786523056586
0.36585853544824576	0.0526560239551566	-3.6481011490104795
0.9223224442919052	-0.49605178514812	-0.16729165623561115
0.25959821891272516	-0.585720439844712	-2.87847008950019
0.6660062453610694	0.504857603242528	-2.936629534049185
0.8994475697586036	0.289283892422948	-0.37230169994681006
0.8527908120539609	0.987725340982951	-1.425681314771473
0.7986751199096137	0.667921071713334	-1.7626125213339692
0.7096418578678628	-0.848207883764696	-2.5883971690960754
0.6666297047926928	-0.806187975459466	-2.9127506278616626
0.8498052815591033	-0.891869197780805	-1.3941907938446234
0.12042157286482234	-0.946103650717506	-1.3496681213677477
0.6470394309596282	-0.894786630040204	-3.0274730098484284
0.8849071663655387	-0.964848176563824	-1.1356673887701203
0.9347951800066324	-0.910605516734645	-0.5830501178686873
0.4544123497449562	-0.967453907047812	-3.6916099069904362
0.773863609627861	-0.956118005603291	-2.0754172319100452
0.8251028652706333	0.782323832332335	-1.5579267264227523
0.7828597245691614	-0.700445933298346	-1.9297996070720436
0.9354181722708625	0.545100673760674	-0.008866802144273768
0.786715035785426	0.343691968478353	-1.7832757110853725
0.6375731199455196	-0.772895589951703	-3.114873207043284
0.9423756047909948	0.336547489803196	0.29617591244939206
0.08638352273751682	-0.517382956263801	-0.6016346400551593
0.9160625239111981	0.32531909826545	-0.14174740687967383
0.8687023906180495	-0.939790814741918	-1.2585394977710789
0.7913298437948878	0.678228799786042	-1.8395782544458354
0.3641287215019026	-0.836759709660903	-3.5575051758321887
0.5870679741419036	0.0621167240478924	-3.4906176503915347
0.5490800548730241	-0.699381726606369	-3.5914674223755423
0.7317064209810287	0.915668117940172	-2.413218209840269
0.7154879603237757	0.130880965009736	-2.49308972876919
0.07788369510912772	0.882727244928949	-0.6510743279367212
0.2692353098885034	0.22040701142298	-2.9618549359056616
0.7144043540113301	-0.443620173141677	-2.524181764439159
0.7976421932512491	0.92355533305465	-1.871230259565725
0.6599453842767471	0.981282595407957	-2.9202117675481762
0.4707970351744162	0.956756971462838	-3.6862409665424076
0.7024761645435295	0.669499961744006	-2.6445188421192967
0.938306320349825	0.959126416685984	-0.6398527547719289
0.1868137063869122	-0.466880443155156	-2.062678292984935
0.9044395421960076	0.765546855838061	-0.7041293412070554
0.6520023395368575	-0.490866868445024	-3.0435986300194235
0.09033081351836557	-0.227937104057998	-0.5924406689332123
0.2343347867837068	0.41545720436895	-2.615006817757949
0.4785264553175361	-0.690000924687825	-3.762656791023146
0.9210837973206512	-0.364073321830604	-0.08598463533486832
0.2666762658013975	-0.177737525864996	-2.9376258133845234
0.09245441138943344	0.922381799344319	-0.9126947204581958
0.6549276481423604	-0.84627714266025	-2.9866353957176908
0.7091021172571494	-0.989423775978201	-2.5764255178021154
0.6108020820020749	0.417885977349465	-3.3309765550977115
0.7761199395351078	0.419402728285984	-1.9138740289418512
0.31380999631199064	0.923031436938071	-3.303560684535935
0.4315645837701843	-0.267551946921748	-3.833804436683983
0.326140542089226	0.514154094098198	-3.3997374325862304
0.8563225468326237	0.768248813831926	-1.2346970804790658
0.6107769545097219	0.696622208245055	-3.29418761281363
0.6049741257361689	0.299816613493566	-3.3756012816337564
0.8999945057091333	0.982782141088702	-1.0200569072756547
0.6739315233503452	-0.650776806131236	-2.871823517896589
0.41257606387000717	0.0868710498589211	-3.810902540213657
0.915099364986108	0.893497002078505	-0.7638022322049131
0.24980001132564214	0.836147659405637	-2.8150630642847174
0.5657245577794129	0.569900974000184	-3.552605507019665
0.6273276702279903	0.676862282224635	-3.1966740586152134
0.7914285666830853	0.320592713113341	-1.7265313333180676
0.3731441178019938	-0.982226844934711	-3.5704796111164456
0.5882709268362087	0.451379673276945	-3.459208391040429
0.509210174005442	0.136073169757157	-3.8029521273071634
0.8227190255388567	0.759997671364248	-1.5685231432855806
0.71794506178836	0.900804898089583	-2.5213374148592798
0.4683106946979661	-0.473239369658665	-3.8201236721432448
0.7094188202260151	0.719388600549118	-2.589303202999532
0.7497132769476746	-0.00411353636282627	-2.1466702058390674
0.6458877036077815	0.146244643694657	-3.0966191666142255
0.07916810575611648	0.643954936988317	-0.5351343073813436
0.48253410641872807	0.902928134167088	-3.691850965401658
0.3831687278049727	0.701808536227859	-3.649489050784472
0.12470132430458016	-0.595351807945433	-1.2348617630160297
0.7592580086598619	0.548373276828608	-2.1152793925752533
0.4186759908688857	0.816538709254093	-3.710438178904949
0.6992004682673326	-0.0378182109426573	-2.6447652850489143
0.958799684158904	-0.81745284880601	-0.05800509103943431
0.44394141535201415	0.945705190862375	-3.697701739679193
0.44685973741582996	-0.835469513187894	-3.7305713949339956
0.23760308109227118	0.221340350317344	-2.641874149788282
0.452677081751423	0.165381107941878	-3.8597682233449495
0.5736173607392089	-0.853477315024608	-3.4441672672822246
0.26501341553673713	0.396863481764047	-2.9231765885204695
0.8793221709390011	0.769838457165407	-0.992345738472477
0.24229928682511664	-0.185830633227214	-2.691573753363158
0.703347030258498	0.105026034925164	-2.6072654368963115
0.6494118878252872	0.566649162752722	-3.058653806461043
0.4918065491632924	-0.476452721419222	-3.796371760276536
0.4024041492586336	0.108230499429975	-3.7839957948325327
0.36746640603246256	0.319517445419953	-3.6415242810979684
0.1444083233188971	-0.953679105952479	-1.6859865384922335
0.6330427302807079	-0.865446406700843	-3.1229314248976694
0.5158214601700274	-0.254380572761991	-3.777934488410746
0.15590078264703486	-0.405562763551423	-1.6371027328747925
0.4477516382442775	-0.631142713721189	-3.7861075454586213
0.7457807142796773	0.918861510425555	-2.3011803102827755
0.40683828759746354	0.467432591950026	-3.7601576934417227
0.5677368040762503	-0.238102443108564	-3.584857317675979
0.6074028124649617	-0.800442317798325	-3.290089883200117
0.7842967359483137	0.762918045106155	-1.9377681698837843
0.6472360582281885	-0.958643020510478	-3.0085094152880663
0.8809765624890095	-0.993274485115895	-1.1906647259164211
0.8580562511720061	0.542283932633147	-1.0514517826849885
0.44165669028863275	-0.885323803344584	-3.714186174696773
0.6767764475160521	-0.226564747235639	-2.8468482930087724
0.42802474492171516	-0.497644234372988	-3.7961279357499436
0.5595354548499745	-0.541598878394321	-3.5850347895878336
0.5052810118669561	0.531694058535023	-3.761027132140894
0.3348641761263078	-0.588252512815737	-3.4460329679451007
0.8376521237850871	0.707039501875871	-1.384802820569316
0.8044753153805617	0.614626569465484	-1.6811418150202517
0.46009053328403227	0.171090113733118	-3.860416322407684
0.7470542302100018	-0.55353473192133	-2.234217647702889
0.09413263775668293	-0.0774479880847276	-0.6402870774343673
0.7744725558909032	-0.901496703534561	-2.062966505458835
0.0681604171155851	-0.86242214030943	-0.475500046476854
0.7300078412749657	0.790728028876493	-2.42285196623975
0.5178449819069821	0.226900138697416	-3.774951919621836
0.623249236512711	0.594108253349217	-3.2340750182868745
0.8000499439960855	0.156104824198746	-1.6017068471968197
0.5869271515457702	0.850503828071661	-3.3827457032161816
0.40213047240323946	0.843539030916925	-3.6728018617604596
0.5771129463665157	0.509032600184465	-3.5093047256673526
0.3102816613807061	0.326235557333353	-3.3027760216558026
0.6905629546054546	0.497889543471508	-2.7371878251152735
0.8877164488305942	-0.951033798377008	-1.0982245974071743
0.8889815886682128	-0.191006866485797	-0.48724031954862285
0.5728768466460666	-0.801927575826557	-3.4637690540862094
0.529420234649225	0.36411627120805	-3.7260277209555266
0.5864095820247582	-0.511416587262949	-3.4612577772776785
0.9588087294352312	-0.270418886972812	0.678475519442977
0.14207008908034385	-0.744975169924747	-1.545885541174822
0.6808526107732328	-0.928599640216693	-2.7917582549557625
0.9166781599666921	-0.281058821544963	-0.10968874161645818
0.5106463426475191	0.981906538893217	-3.6132913702519462
0.2149047585267559	0.800645111583409	-2.462965147875069
0.1868071861729349	-0.160560586038925	-2.030305525336653
0.5814206407617103	0.224176543249281	-3.5160642656721435
0.24464274124395527	-0.209858402698446	-2.7168498601021085
0.6683603890495557	-0.45294361648812	-2.9185413961276736
0.9432875084670865	-0.900027911680748	-0.46454040264709395
0.6737564666354698	-0.989110316835644	-2.8261321682567573
0.8256557595313103	0.0459915453902656	-1.2903322257799976
0.33403338126113113	0.981021758085849	-3.413714016129538
0.4273439903648413	0.0445520836627597	-3.8406767694822754
0.9604171058219021	-0.879995778270971	-0.1880150424026037
0.33161272016258003	0.459019238796479	-3.4381830333975634
0.8207374097393191	0.990671918629958	-1.6944722560504148
0.6415465216476196	0.086457933960717	-3.129974242419703
0.3418097840252214	-0.787499067009251	-3.4634756756230534
0.0089301668810815	0.787789636524277	0.5442269620475276
0.36714442175110407	0.983543547248281	-3.5506377060794523
0.6791709803962628	-0.783074713822076	-2.8245416869752167
0.7764651858120704	-0.750941614898833	-2.0064733905434573
0.27667253148133586	-0.719993615204904	-3.0341968663203955
0.24621397772512718	0.779734911071308	-2.772605049556041
0.5927195415707649	-0.655944564892814	-3.4030282559180924
0.44661404585437126	-0.935158923750336	-3.70125860574334
0.8845486416032253	0.602974763179053	-0.7759924087751163
0.5934796707311558	-0.492322933124145	-3.425469249700688
0.7560766863078214	0.850046808747368	-2.2101127640714173
0.6914862866053543	0.658175607926116	-2.7338331988672873
0.5875090663869286	-0.557669081781951	-3.4483699224186166
0.7692202191942439	-0.801523712321165	-2.086269155256735
0.9711245835956835	-0.997579182528997	-0.4008399977630989
0.6301632997072704	0.529792492911459	-3.1955751723455554
0.8917109518164943	-0.256455494888619	-0.46951708157505573
0.7942368146570697	0.343941450410026	-1.7008000155236647
0.9568096543517793	-0.298409883970265	0.6156598870219009
0.5261170276845868	-0.901077154128072	-3.6024301642472127
0.10821209824521048	-0.669486526069532	-1.013720459950362
0.7842957360049719	-0.881619671138307	-1.9746734563758737
0.8542991653699895	0.889401783003098	-1.3508466667318557
0.598404459098658	-0.606529407194756	-3.3811116731542006
0.6601051219529706	0.947092348272815	-2.9287931824075097
0.7528324937232921	-0.332228897079617	-2.1387425707239434
0.8360614869358108	0.85319479655957	-1.4961310464216535
0.855620479657677	-0.982128966261676	-1.3991876495415607
0.7277347302663865	0.801387038553652	-2.442519658774077
0.5175022632955076	0.714298493681826	-3.687095467332028
0.14580366903856465	-0.927289188822834	-1.688777261831018
0.44834640719562924	-0.694497900021801	-3.7704231546662323
0.7465217186367992	-0.995795503605576	-2.2927023777648072
0.18536753001777714	-0.17558690903285	-2.0122129371627637
0.9168646856902032	-0.718029970568644	-0.4895649316158088
0.5692215950041885	-0.459840221265666	-3.554812956268442
0.23365846338664686	-0.691092439652942	-2.6361601867727433
0.27211046863873295	0.0592289002218799	-2.9889301567783932
0.7541700266084447	0.352099204684191	-2.128081738081817
0.5146297046321903	0.765255438390758	-3.67892426551208
0.5485117394149551	-0.956774571218907	-3.50880660804877
0.28233195977466197	-0.294318398303514	-3.079829115023172
0.4039189251588537	0.731708972929764	-3.7018663268658547
0.8170547847876628	-0.493022345310559	-1.4953764921458834
0.5089124725998385	-0.621127445744891	-3.732676558797319
0.31660431865699484	-0.319838836326196	-3.348369591932126
0.708869962646531	-0.304564861383754	-2.564309060070372
0.1680243287280702	0.350467994357095	-1.7963735410719404
0.6697267997484531	0.87624620147691	-2.8797856461267326
0.7988512478729337	0.382371137091348	-1.6596124007647441
0.26541027327553335	-0.893808281276138	-2.9592864002835126
0.7408603884756869	0.0555385269670975	-2.2389248129260144
0.7454672050059176	0.801073185798698	-2.293355717775354
0.07539465637924339	-0.918363848992705	-0.6349484957569951
0.3873970918399204	-0.556140185551272	-3.6893949667297075
0.35757665529105664	-0.860472091640468	-3.527928929277736
0.8964636716127625	0.603095477936391	-0.6262442641258026
0.6631612799423462	-0.341789836386964	-2.9602356851114036
0.799938109662353	-0.316333125742648	-1.630844505602373
0.08416692025097142	0.740353395298715	-0.6666448042057289
0.6609485251133927	0.919660057145307	-2.930234597906909
0.6741604798418545	-0.616427929796393	-2.8710913890848038
0.3644959359021673	0.872397090842262	-3.5540058528566214
0.716329542157009	0.874996360896231	-2.535198999966396
0.6432463039081668	-0.455283923338174	-3.109339487995949
0.49530848989915277	0.573739534957999	-3.7704602100766147
0.8017798832077414	0.597300647444081	-1.701862723091428
0.3885905424441836	-0.334347965309207	-3.723988977105409
0.2822735890170899	-0.784197933340178	-3.082091868187066
0.09135540342447078	-0.49635046454759	-0.6759466549850931
0.4278838259385289	0.969072746329403	-3.6825559152303105
0.5175529314194501	-0.740024995483434	-3.6793796972807393
0.6337345091644857	0.407017410793358	-3.1794994743297735
0.5697860717961066	-0.29667922646385	-3.5704607815126064
0.7821892642534278	0.550615056252202	-1.8868107812473074
0.3008256096023149	0.69149503538782	-3.2191651145428395
0.7834274019616649	-0.281846748722462	-1.8068921245099547
0.5111104784516892	0.131516872755628	-3.798620463151284
0.5755160746106054	0.404537402614758	-3.531338524420637
0.5937892757098212	0.93035849647902	-3.322033079895086
0.94511298285871	-0.968527610338652	-0.5913461360788838
0.9146359942541791	0.315954740039919	-0.15879388450136545
0.8163927110017255	-0.707715378690363	-1.6032818581589956
0.4250927646454003	0.327567437121078	-3.8174995966351486
0.2935479595339357	-0.150589543589708	-3.176960567608918
0.3872004265061302	0.701832402217588	-3.6624857253393768
0.7989669695089425	-0.646152410090754	-1.7506681870580802
0.45531647013251997	-0.310637886816774	-3.846982901044413
0.3789024336287561	0.309416582156906	-3.6907130939177937
0.919012053242476	0.0582243920267514	-0.009306126506928197
0.782052556098264	0.843897071761028	-1.9839241223417443
0.5819024268473196	0.248015083897908	-3.5120507016150198
0.9024713116766667	0.854071392576403	-0.8406957268242008
0.5001028816687701	-0.21276388990082	-3.8174585282964175
0.8039061282273336	-0.896136581246707	-1.808463241532059
0.3055292006379648	0.446871089120065	-3.2625127833725127
0.7020302944246966	-0.369626077208792	-2.6307166367934185
0.8765618218399418	0.728630895433115	-0.9827134648356742
0.29363486731524285	-0.350397158572613	-3.1736912051893427
0.7231596764149996	0.37750560927534	-2.436391643484326
0.9745944836671181	-0.469543952097672	0.9240801460343033
0.2928503189712455	0.58342462887624	-3.161775407497797
0.19599853036085735	0.730888974233	-2.2324593030809745
0.8615480824193501	0.913304448235638	-1.3023929100375873
0.4978503945053147	0.585149390489443	-3.763341505439499
0.5049994122275319	-0.603996651314159	-3.7452705337026977
0.6158840966748895	-0.568856786582014	-3.2836185288045026
0.052184083775248	0.388818365086126	0.022088442410556686
0.18263017206863202	0.871453710888035	-2.123446449353166
0.6536725441783043	-0.449256756387371	-3.0325039898476343
0.5117028761812813	0.921139869637439	-3.632810453178349
0.19362853622559395	0.101378585868861	-2.116469515329051
0.6171734147367671	0.970872818859421	-3.1835982410564547
0.282006646956541	-0.181011493734046	-3.0781462484604725
0.4256862416979111	0.279170480352853	-3.8238970270973436
0.9168605217267176	0.723387682479344	-0.4966606707204927
0.5036781600882067	-0.774686448153852	-3.700251792824743
0.37885340360763203	0.996483475222394	-3.5861325979558796
0.7878448626263118	-0.480246225790037	-1.806660155988648
0.38295784640826425	-0.414239287129055	-3.694648533901973
0.42339392949706145	-0.405077766219144	-3.804225359169261
0.6433562390979584	-0.441483668076762	-3.1091700959733513
0.46931880863951975	-0.298355270833398	-3.8462722469761945
0.10324229671626686	0.567992220963644	-0.893617008949203
0.5736841517766627	0.131016943180253	-3.5608028778329244
0.48107674885945817	0.930398343713412	-3.6843672143287276
0.7730674473447896	-0.980226598459258	-2.0832930234542437
0.8535440329120211	0.926132720654903	-1.384005493587531
0.440103525274753	-0.258019786377623	-3.8444335849194955
0.21603484749091667	-0.784219624283638	-2.470807489413751
0.7040877388696778	-0.725624971088753	-2.633059374425118
0.5590541555141199	0.672347875775605	-3.5590080426769983
0.7014392231713227	0.0338827563575748	-2.624008727118521
0.6153488408750256	0.250582021713595	-3.3118848906869727
0.41933881647876714	-0.106807273540298	-3.824711950057492
0.9359839442727734	-0.996789354677415	-0.7221720972544388
0.8499220156893188	-0.957659514268657	-1.435187522146916
0.8266887522049726	0.909033937333967	-1.6131874925597307
0.8059528330330755	0.7603244134663	-1.731958668989025
0.7310310023613313	0.0888012533192213	-2.3393108232324136
0.2546636549415702	0.358688528703322	-2.822616801939092
0.3120207864519327	0.832884752882545	-3.291997079915452
0.22847308032866526	-0.2317747482217	-2.5413735888766653
0.42136923909979596	-0.816213131798041	-3.7142563169586973
0.15741298983408217	0.969868210591963	-1.8641868640101857
0.1354594710570101	0.386789437404119	-1.3366634790838046
0.9317796295837518	0.959742912172082	-0.7041157311678711
0.7760487733216157	-0.189385823267812	-1.8743324522745848
0.5637016886026964	-0.61892970393346	-3.551576394912233
0.8666261728487351	-0.240661124191224	-0.8045264994075766
0.8222647892296151	0.623478514713085	-1.4987915876584064
0.890298768907156	-0.865285251065848	-0.9804528264678559
0.19218429537158171	0.565595697704102	-2.1477212838888136
0.4943885469765858	0.395673874170816	-3.806187182723487
0.5260865026106137	0.149752444602359	-3.7561170198046563
0.8542246029235987	0.265151967687581	-0.971296573647745
0.6716950984969079	-0.864867293037436	-2.868040767595524
0.7714778853079027	-0.252997006189433	-1.9319111280862107
0.5323722046240387	0.209244244308829	-3.7320227703471702
0.840147347488264	0.812173392834717	-1.4299906467662016
0.09836432542852093	0.612457903350837	-0.8338614688646255
0.6274017839890494	-0.500605579107827	-3.2165850806830143
0.6639711839379555	-0.551046096688696	-2.9512853292043335
0.5527351709715244	0.47332232498032	-3.625224090287915
0.2276136206770801	-0.825240496682626	-2.600926137743041
0.8671588708048704	-0.978161314883643	-1.2988673735166203
0.5047975190960604	-0.46687039779199	-3.774773826675791
0.48798200856323476	-0.849014974264034	-3.7027719258622684
0.5825168863632885	-0.22432631353556	-3.510152538781653
0.9690082729823258	0.669380298421282	0.4620917448160022
0.2106433876349631	0.481733614181836	-2.355491203447914
0.3035442391553677	-0.523226183565658	-3.2445585865212663
0.06131504568485783	0.74125213914453	-0.28443448161975965
0.6704962779766434	-0.668716514709248	-2.8971112775433387
0.15034553332273215	0.429511560644138	-1.5630853389320625
0.8686499998019646	0.479411720829012	-0.8846394685905228
0.7970360933721738	0.731200487089395	-1.8050888176912985
0.5008086855040148	0.716601020996024	-3.7234575758740833
0.5961489978684242	-0.278834035154825	-3.4300365571176656
0.4821081724175154	-0.71017948125182	-3.7533055693126784
0.8129843289697268	-0.235988444700341	-1.4643528583374437
0.41356080741747075	-0.847592640504549	-3.6942440630943794
0.31276054121222846	-0.105574710518756	-3.3275451868043673
0.19073367444024555	0.218026095597966	-2.0847762905275338
0.6975428174130344	0.526564790903945	-2.679205691568727
0.37503045173830796	-0.662593978684259	-3.6276262855082226
0.41179588738358147	-0.0976912102648581	-3.80872626942037
0.3269305523563777	0.673614412322862	-3.391708968495217
0.8288919890618338	0.876110046148972	-1.5760881105376083
0.8408768299132194	-0.914822688842365	-1.4900666017278181
0.1877205780562969	0.158145317177173	-2.042139909458643
0.7476490211027578	0.691879211915239	-2.2556355698666506
0.4644228389204015	-0.0734225952606445	-3.8644192740982253
0.504304153915078	-0.17806434355845	-3.811492777798839
0.6442062446325286	-0.541009487070843	-3.0976031870712335
0.8412951726158157	0.299537466336966	-1.1423556008201943
0.15740113427540628	0.727287333755169	-1.7478277379702554
0.001443605413339323	-0.578708258271234	0.4952278232660217
0.846218631618005	0.979975195870007	-1.477753163459617
0.6464800775073294	-0.268976530930511	-3.090789078948636
0.070920535253944	0.308980220336133	-0.2799590193444812
0.17592541676247153	-0.301026762564232	-1.897163446986789
0.871491566527781	-0.998105586664347	-1.273357408572113
0.07063448778932395	0.675232420339579	-0.4075224406614499
0.4837202117468247	-0.759743826548544	-3.736841113284916
0.3142233928692812	0.200984505362783	-3.336015491268993
0.6895885098984665	0.511827020157703	-2.7458824607956958
0.16536433384759444	0.676677174941751	-1.8354263427170896
0.6411423704630342	0.770866322559831	-3.092048259135265
0.19104961760224512	0.927539061368678	-2.2449806642069157
0.5545455501255814	0.998262744099534	-3.4705656595381296
0.49599912171118726	0.634389720120059	-3.7544745146219958
0.8096719141716611	0.391812660622144	-1.5417149036539908
0.7686267059484896	0.842135874785523	-2.1010187598483117
0.8492271249760612	0.937243552323939	-1.4294320409208972
0.9192797178767657	-0.78347613856218	-0.5497305124298907
0.4488277038987854	-0.10616450189399	-3.861288387309191
0.6104411782589184	-0.914891869368765	-3.2398295696229726
0.5697946478022768	0.965591115571962	-3.420933536987763
0.01904202420407274	0.748335680204182	0.4349664502967038
0.7149191870483386	-0.636778820237181	-2.537524377765545
0.7877672985780799	-0.782811199472633	-1.912552837482572
0.5649975608727738	0.577993921682546	-3.5542879755311656
0.7320251777684573	0.998634653949353	-2.4036747256882225
0.7833668581565176	0.711634308959521	-1.9288069916493007
0.14871640597673852	0.65705848703619	-1.6037823008756624
0.3283578066153464	-0.747701856219096	-3.3942820468065955
0.45527385254633934	-0.907433302382578	-3.709534001946672
0.8121963675083399	0.985243473999955	-1.7640278118522381
0.7970010248136826	0.524423135196272	-1.7242872805688623
0.8050161212843412	-0.903436530198264	-1.8013550200124615
0.2598156892216628	-0.963085599256572	-2.927363341493164
0.2907143677786903	-0.555234849461475	-3.1455215376982015
0.8339885993663894	0.200893079350027	-1.2069476194795064
0.5597794108775815	-0.773166929845141	-3.5286398233954053
0.9430884412128385	0.958675798718572	-0.5915412684680788
0.23986140109898887	0.687577822276226	-2.6979918410051336
0.1400327812465186	-0.7372035482975	-1.5140102860030071
0.7667360631483208	0.697448083252871	-2.081454555485382
0.2675712187533407	0.856788593797045	-2.9714794382175596
0.7114435473879756	-0.313049975567523	-2.5409865977724513
0.2433337422767687	-0.464851067528287	-2.712578848384231
0.461533091059233	-0.0544744853898468	-3.8654151566147736
0.2960131292308919	-0.317257689806276	-3.1936993362249013
0.3832982887724901	-0.0292803226073306	-3.7224205282823557
0.4076490640992411	-0.808529445983766	-3.6925009708432417
0.40417916474709387	0.859932446952344	-3.6735470175947396
0.9115408980584514	-0.975560837454864	-0.911661578647569
0.8909604836048168	0.111794417225928	-0.4422511381247479
0.5013250550337718	0.623355951662871	-3.747786477437695
0.7403381961684196	0.0970062020650947	-2.2455029297391342
0.37366802767247204	-0.738204353786351	-3.609660596712985
0.3242731191287254	0.50647239945953	-3.3884515274648224
0.921222489280677	0.982023746513575	-0.8336180707853417
0.7007137921601281	0.879367545983568	-2.6546439796629304
0.22146291724921074	0.577496038855358	-2.4906730142813465
0.31943996575031525	-0.536276154930287	-3.354873211112958
0.254668251344718	-0.541038456403687	-2.82942637272322
0.7978179296446947	-0.9333910652551	-1.8723303276104537
0.44550683977878414	0.544801755426347	-3.804380926121228
0.519020534290149	0.563441953667332	-3.7215424486876354
0.6888152659617636	0.348706152228706	-2.746425468866463
0.5938326585578181	0.802133976696859	-3.3624173102787904
0.5254781275054776	-0.498166156782216	-3.7167456194672517
0.27398771140707495	-0.515953342660907	-3.0060904398414974
0.1777614663901909	-0.525716168307475	-1.9573591749939998
0.515490660799571	-0.605886177723379	-3.7208690845631067
0.4935853636920305	0.608238988361655	-3.7650341638699802
0.9029260785903166	-0.793217823126354	-0.7566156395320021
0.7463494675220195	0.412047654377065	-2.216127913441876
0.43841111367165636	0.903843119905999	-3.7073230487484943
0.6443905194612374	-0.456773943952491	-3.1009784876215867
0.06830488910364073	-0.82939993731405	-0.45636378730820865
0.6400822941564162	-0.664000328552615	-3.114836037218282
0.34387069421623884	0.547001813516744	-3.5008186893688977
0.49961335440763904	0.958291778588416	-3.6454697205146043
0.279963971602021	0.892092127446883	-3.0733565512222674
0.013399504057671765	0.0967815594330403	0.6679948280272423
0.5249415721040708	-0.343152950537466	-3.742566268688147
0.7172356597725275	0.787819217609132	-2.5279828160566993
0.41825733762168155	-0.13563744704996	-3.821274772145591
0.9312888110757315	0.809743241816254	-0.44024964825692253
0.667575751962162	-0.864942361800546	-2.896782339190134
0.6948415594041971	-0.945500552240249	-2.6886326207982885
0.7908583721036786	-0.268296390744381	-1.7224537452829636
0.46201404256861117	0.614246023231711	-3.7918312106956993
0.15882873715536003	0.814248019830844	-1.8024606440489992
0.4424201146513117	-0.472540761504228	-3.8163858129449615
0.5500654154654089	0.177163978718346	-3.6677774740161615
0.863224018701026	-0.634770900199156	-1.0545912454914328
0.7844335586644937	-0.856283180247367	-1.9665109680555843
0.8229631724760543	0.101443517834999	-1.326577106254221
0.6150238741417429	0.824621329192687	-3.2407126437472513
0.8028050895549581	-0.443390333625813	-1.6343151375299734
0.9554274685034008	-0.91958805322102	-0.36195126545372386
0.21802841459556735	-0.305762254936494	-2.425489868663647
0.2168626092222577	-0.876464807203241	-2.5053337529864264
0.8585220258987227	-0.926484505709589	-1.3396707974927566
0.28702034254474573	0.341030177614099	-3.1192719708500016
0.5233875280173276	0.185119112273201	-3.7622411267417224
0.31546275740676843	0.171074901683315	-3.3458088023019443
0.4280126092139087	-0.340361712468895	-3.820490085082793
0.16138978712423088	-0.704673109262563	-1.7925193296392448
0.7152191556494457	-0.539111764660922	-2.5258628661061766
0.7679996149154108	0.873292012270281	-2.1126762551655145
0.8829701907261919	-0.888433403872765	-1.0784509344741915
0.5547752239897731	-0.343819831744288	-3.634249693394499
0.7047402295254485	-0.788358687774477	-2.6282713661056345
0.7152390219483614	0.343718790600439	-2.5078654372094205
0.6648579748816903	-0.325836370739032	-2.946613036555615
0.5727721343894313	0.240212216349182	-3.55995020320499
0.8448134079708508	-0.645914304673098	-1.2685659749707419
0.2610703605203743	-0.229226489924134	-2.883757340188899
0.5656216897077421	-0.758270208642759	-3.5084948996057337
0.5496874262707451	0.911525135554277	-3.521379446896239
0.842983463497684	-0.995236404795748	-1.5107790413891138
0.21269436534325423	0.327934773032213	-2.364435925517526
0.7899332678266652	0.855168047131754	-1.917639191069508
0.31347115317391794	-0.986822429092108	-3.304808100058493
0.6785689231452087	0.135174093373858	-2.8301951387142394
0.45959581707727126	0.670326752879929	-3.7781132740916576
0.21986327213386184	0.876365069023438	-2.536179492560369
0.7012684369312525	-0.697900196962106	-2.6553148165237133
0.20489072593149799	-0.777441305780781	-2.3471833788947483
0.3961473146444218	0.95522488391253	-3.6364522351258084
0.7815794424691308	-0.51801673623999	-1.8832005453787117
0.1379081166457375	-0.832155293053894	-1.5293419137174868
0.41521489460050387	0.763657459621137	-3.71753996113404
0.6715773967260316	-0.905290404924112	-2.861264363241263
0.6812673849535297	-0.371711187711986	-2.811750775640539
0.8697504077756861	-0.374032814818627	-0.8146201644069117
0.3098066926802219	0.658337969278917	-3.283019266306854
0.16600793896409452	-0.969722265892881	-1.9711302957106362
0.5977768320725331	0.493313159481991	-3.4011120751422825
0.2616846385081398	-0.793607859137992	-2.9139636078491047
0.07674955577555927	-0.0134044349156387	-0.3455483427537337
0.3661756002302166	0.690301545365261	-3.5882069917016053
0.6475180056417192	0.865699224503816	-3.031390783246884
0.5860752780521985	0.971816833583856	-3.3447123721598877
0.4042196519658524	-0.442343082331237	-3.7574190014997417
0.570783153099327	0.0875387310543981	-3.5767186931581394
0.22611338080185855	0.2902464693565	-2.517270429969163
0.754366092162843	-0.279133006240018	-2.1157749176469873
0.17071913946425674	0.959019278762121	-2.0225951912457667
0.8148995643052541	-0.873034071608643	-1.701425242656157
0.5184497366146493	0.942455853219504	-3.608287088404619
0.83914446453927	-0.525101628540332	-1.261480312079151
0.14661111862974022	-0.834256518194882	-1.649634437940602
0.3128114664442167	0.713416659391574	-3.3006290180009765
0.4049433462335248	-0.682560237094637	-3.7149523545505927
0.26130470168084463	0.274599747296856	-2.886407141152765
0.9799094594590692	-0.972625733827662	-0.20775158105584343
0.5592087963885154	-0.475702544373856	-3.597685166296314
0.5348640723169096	0.407447364088041	-3.7021443675561874
0.6867116747780335	-0.911323386900391	-2.7533504047075894
0.5490271907376537	0.78896495049989	-3.5656619706434323
0.5771436371141125	-0.727322871521809	-3.4649300572098722
0.931964962413293	-0.954223855899252	-0.6928999898448699
0.6277744995754195	-0.669260065489245	-3.1949717946036453
0.6648293323664826	-0.222997328366673	-2.9464723865668745
0.701337586566093	0.0250236450475382	-2.6249138997144006
0.7576678759947175	0.974686148103715	-2.206422401740058
0.9347840452032846	-0.567808694157649	-0.04450859904267047
0.9592070067703854	0.810725751209046	-0.03552981177602172
0.17992552815106225	0.824037008723116	-2.071914497205357
0.7133955568966609	0.179809349559762	-2.514998183074833
0.7563042591062775	0.966846361317192	-2.217374938322043
0.8533759300418089	-0.256547091232528	-0.9794968338098435
0.8554767176368407	-0.614465758178413	-1.1285320258645977
0.11105147198495513	0.443912784159461	-0.9760921185975711
0.667389071262792	-0.934069827736201	-2.883463885332978
0.7103594704376743	0.530397840466155	-2.5681725036010046
0.7569184954874786	0.842351948922786	-2.201762909790395
0.5379949735168201	0.783651632545214	-3.6059866814102337
0.23257335671886878	0.927429642525154	-2.676854062368769
0.5953289154618502	0.146676072886703	-3.4409322601357557
0.8140559905872435	-0.434825169051016	-1.5066736557211435
0.9117582454177787	-0.0494379769221135	-0.12424777944882819
0.9062900104138373	-0.695984320012732	-0.5975719131942904
0.2643042937223692	0.700632033415289	-2.92802988662545
0.1946810657387733	0.125348049527631	-2.1307772687728233
0.4379327103033359	0.986408543758208	-3.684681729087394
0.8000929961777591	0.411312174205935	-1.6541508380189716
0.7008052760010907	-0.358574216337671	-2.641056976107394
0.7890628903313698	0.523472254800591	-1.8073404429885136
0.41721447983220966	0.0933506919679221	-3.820891618377324
0.20389889976882772	0.284975989337411	-2.2552317774923702
0.9217639322197816	0.083951197319198	0.03272892371078998
0.43289629731530416	-0.0520434445116443	-3.8485371571002363
0.32019167869280174	0.515743395156664	-3.361234157916495
0.27896952120162494	0.613059932490671	-3.049966088230821
0.46389289186126575	0.584423604568424	-3.7984321902370928
0.16316343967530195	0.848245501641139	-1.8737221711659264
0.3730041657163813	0.962836472134611	-3.572234150734355
0.3659450169204719	-0.687154731977965	-3.587741968805088
0.3131976078908357	-0.840138306003888	-3.299267240617642
0.6514811645011958	0.0443406974140529	-3.053549467065615
0.4829547916074109	0.53881333146845	-3.795378659050479
0.6494711969632885	0.864210712651483	-3.0190000438271714
0.21625793512630725	0.572479304893498	-2.432098549849522
0.24763523590361294	-0.821476025214757	-2.792735096947864
0.1409887243842657	-0.174008290737306	-1.3879838272387597
0.8241798527494277	0.736646240855636	-1.540731671126843
0.8308300287896395	-0.989581194412914	-1.6103242076080284
0.7686127729874587	-0.839398952420937	-2.1005426898067907
0.609317455312623	-0.911345042492907	-3.247152534720825
0.8852961502451354	0.961017808085482	-1.128917856153098
0.6655422710008627	0.677789930024841	-2.9334945539753434
0.5470261467443616	0.588513984443379	-3.625942458853132
0.9867282278702741	0.303519403488981	1.5880091877589577
0.6644015685188519	-0.902091503007991	-2.911095207059196
0.12386193448626381	0.391912820829705	-1.1621592489968067
0.13333989152207257	-0.360076491421027	-1.2994643330619653
0.615420340372126	-0.729633008610788	-3.2603823632558857
0.3305703101616528	0.479311660355012	-3.4301458662371402
0.8281798453767277	0.249032210959546	-1.287506340364232
0.7024062375436393	-0.98573971433603	-2.625969097568292
0.40722616012370266	0.965633397814152	-3.6564693535194563
0.3268851089078237	0.875387725686353	-3.378546357146688
0.6115633936608981	0.479148970981388	-3.320574157715943
0.050808294504424464	-0.902472343925915	-0.20429021956267682
0.7066304020180564	0.131058598698723	-2.5771888390075524
0.4783036345669999	-0.442480816605617	-3.81892574482655
0.49923990303757004	-0.2694625766155	-3.8139013600874074
0.614039603416583	-0.984168883135795	-3.1963039610540065
0.5318817920413131	-0.923634711762572	-3.5770407100006456
0.8127919496031244	-0.209007578341627	-1.4616495422490103
0.7783148700466765	-0.0288579698263046	-1.8388943078092543
0.7025973870710376	-0.104066260703311	-2.6141938107464435
0.5147206419808804	0.827948966899301	-3.658321138135902
0.8393563036602041	0.994827497533703	-1.540880508582496
0.43613630111531326	-0.283310569962851	-3.837774049619774
0.8004701860872074	-0.286962351274594	-1.6183565840471854
0.34305714451696134	-0.739228780065414	-3.4748988485256898
0.20944955071907997	-0.617040256600217	-2.362208283394892
0.7005092921286918	-0.898031944105352	-2.654174590717317
0.7716312099983947	-0.836865451505383	-2.073657529500477
0.5723676130818477	0.507050497633626	-3.5327552757298912
0.7855754305038278	0.241580580638072	-1.7765620755350082
0.3045038263936722	-0.939349128544106	-3.2474072958442064
0.3801004465297161	-0.313445785505273	-3.695021441318923
0.39492656640584894	-0.963717687449406	-3.6314841221359164
0.7026338337128594	-0.484470875341896	-2.632686593597428
0.24971711822619655	0.802224741502631	-2.8086145926780834
0.6744609723663121	-0.887409686055809	-2.8446442939467307
0.713635084387993	-0.862273759876733	-2.5567229424705427
0.4353357170898729	-0.386659223593831	-3.8237656013993746
0.39265789221465913	0.735557392515429	-3.6720719727247233
0.4773299118224082	0.512982204999264	-3.806386055611616
0.8170300202432731	0.350302599430328	-1.4454105967524884
0.895420141276495	0.0140688083184673	-0.3690446993261261
0.2878789929114831	0.930245702114327	-3.1355229582530875
0.5673131846448188	0.785581331408607	-3.493237400570187
0.9255982463361276	0.491704102095522	-0.11275754632611719
0.6827285607065436	-0.763088257045255	-2.7994048068749393
0.430541728746809	0.993193233233474	-3.678841125953245
0.21247439558546632	0.686093143672756	-2.4096603113592683
0.7618494084287764	0.37472242594794	-2.053115602436545
0.5996161099100108	0.297375099649504	-3.4083324506258927
0.5792730195923651	0.63008863984756	-3.4770446179045633
0.8461817602853168	-0.995971792106649	-1.4843502340237376
0.6047181195690363	0.172195757758505	-3.3829734793267705
0.549063012759288	-0.89032463599959	-3.5313659887712605
0.4399442514941744	0.879314895893032	-3.715092534484286
0.04585013164256517	0.486848774793446	0.09973687785232112
0.16100969201640852	0.858814691551843	-1.8511038896757799
0.029383640471677738	-0.391348189695748	0.4070181221035441
0.6101670320118255	0.330196613158433	-3.3411936220022436
0.40732501266178545	0.376715079579294	-3.7745503257113175
0.5166873909396281	0.896728928065638	-3.62943909345232
0.9000797339538895	0.718585466645234	-0.7000441049665802
0.4460050107735223	-0.943367489221704	-3.6987920334833384
0.7836231862980644	-0.227088990245568	-1.7959579778991557
0.8427438101170789	0.525736862925603	-1.219964909159197
0.20435933192343025	-0.728835626159561	-2.328276222886676
0.34817904333791294	-0.538086429751261	-3.5245664388294906
0.03093991358975562	-0.987256025764518	0.09133305204786311
0.3012429671245576	-0.351876442681441	-3.2338104469366975
0.3567790158705624	-0.194127246284337	-3.5988690113685946
0.4657759834679803	0.326433648078011	-3.8442625852397057
0.3600922974802363	-0.978588572542234	-3.5258384486944534
0.6000133633433058	0.480562018035619	-3.389765999498326
0.8657447511246876	0.440066454150792	-0.898581374920016
0.48340097823049333	0.249596590982431	-3.839937347472082
0.5056069589329083	0.638296435810606	-3.73544428191183
0.9027569438310589	0.95975072633076	-0.9721730989096437
0.6241085907462542	-0.989793380359342	-3.137698337987295
0.6546927450249178	-0.884784117284147	-2.980010202493755
0.31246821431046334	0.349252355540361	-3.3176194751088213
0.5936065418141006	-0.893534091139166	-3.3355846958859283
0.24017899520477054	-0.906583842579361	-2.742306911095275
0.712347678369298	0.673893090193039	-2.562329229544204
0.6263512695613142	0.310220325569563	-3.2353156295768306
0.3024919440609656	0.594243928181037	-3.234044858642097
0.33616555241699636	-0.890398957604837	-3.4267438832076613
0.3760471523456459	-0.524829572698762	-3.65336693464632
0.15583666547610595	-0.709173280117658	-1.72003768468942
0.841861489999578	0.990906355659942	-1.5186507466223897
0.5762329960295458	-0.226630983171722	-3.5432027976586458
0.7550245406241709	0.812544747369957	-2.2130150835745215
0.8473197748721282	0.264274800642289	-1.0576663437317733
0.4816456510006685	-0.594863710853926	-3.784070318267608
0.8556802403233925	-0.986025710831504	-1.400547612776627
0.04617446521081666	-0.673746790110562	0.013691288439709697
0.8590000356202245	0.879515285896268	-1.2991863940003359
0.7738068083411002	0.598423280149071	-1.9853641402994013
0.5745202829850731	-0.680191999333295	-3.4888406856846514
0.5729421088039811	-0.729205155392219	-3.483975900554677
0.715572717092821	-0.457660893626664	-2.5148250143571422
0.27405630779641305	0.767172948182022	-3.015566790927222
0.8101418089304574	0.811683528510925	-1.7163203373378864
0.11068097493796128	-0.568527997461668	-1.0107403184560986
0.5767383645833313	-0.344832822079247	-3.531457959400948
0.8783787321139893	0.778526925011528	-1.0112580407269198
0.9232255790582605	-0.933950216902115	-0.7446949454547858
0.7634894277933412	0.30084742110565	-2.023761094985652
0.7198969004213355	0.26665447600599	-2.4579828763810387
0.49363575070469295	-0.27436460691695	-3.8232013950010435
0.37091414004943524	0.905906894293367	-3.572715546517605
0.5976231171146531	-0.366604141746871	-3.4150514202896405
0.5386399965062953	-0.445801915322575	-3.683212157957151
0.6041595326511426	0.480926800941821	-3.365372930198989
0.44093783792575836	0.517620767385767	-3.8067242786098525
0.6369705315970577	-0.813182178263579	-3.1107087587338085
0.8869803279291818	0.823563839826451	-0.9671992425184751
0.3431238886108782	-0.717197337084664	-3.477677059488321
0.6234829989045407	0.770511463934612	-3.2035683119509373
0.6604393482744106	0.881332278394265	-2.942423303107193
0.33584848041370124	-0.166262373001818	-3.482023802208707
0.834291109165012	-0.601020728329557	-1.3568644311639253
0.5614514891559143	0.726499021478147	-3.535013114702943
0.8065540940677645	-0.541099769694059	-1.628943471530484
0.6532453460200416	0.821926097847925	-3.002551823229595
0.9450658749751403	-0.635192794865947	0.04013336459887019
0.8109147048229703	-0.913246521723846	-1.7535306954392182
0.6700369747882621	-0.7512904710363	-2.8946036666745774
0.45018492772984664	0.953852034082272	-3.696074114407863
0.43644853799304345	-0.95657642777505	-3.691773820090549
0.4779473919102327	-0.770532331261248	-3.739762435027493
0.750267747097484	-0.906348956181702	-2.2643501343908023
0.49769912528996435	-0.882085293731166	-3.6757189723113672
0.08520309569654114	0.229114728478324	-0.5068815894107652
0.9532611452251445	0.144024645143877	0.608740750019548
0.8252361098336449	0.985008260945942	-1.655658493669152
0.33956814908673294	0.442729466241243	-3.4868713242716844
0.5088071973219814	-0.602987513999745	-3.7373525976963373
0.8579945467502227	0.75032110424558	-1.202766970190132
0.20438688948107755	-0.558310918133218	-2.2932507468175753
0.9314899515744688	-0.672377280425415	-0.2263832067932105
0.4686976207785284	-0.776035922907377	-3.745199444250095
0.17678191525501266	0.429384722300548	-1.9264354010720888
0.5457433165257943	0.52573090301614	-3.6434423239880473
0.8060622190738257	-0.965673668378799	-1.8108012726551348
0.5399418876760175	-0.360780707407358	-3.6906311678461488
0.6190100648743256	-0.0114921449398557	-3.2920700790458777
0.23284227144807684	-0.377438018543206	-2.5965539541405347
0.7453948034173736	0.22488248445995	-2.2020752070775687
0.5890443338349534	0.982789176457644	-3.3263429689250357
0.044675523811186245	-0.761868020733748	-0.007552015704814617
0.5805603798090881	0.955184014229792	-3.3767974793879647
0.5374516207212574	-0.97610284943319	-3.539756214709335
0.2531922768922338	-0.371696684223867	-2.8083382548757103
0.08396754045374824	-0.890370304695493	-0.7553741689697936
0.1847316138800696	0.494965079834514	-2.041022795225102
0.750782130355515	-0.842172255417178	-2.253798217875317
0.6367410381329108	0.835020975186128	-3.1073338357477063
0.5781628017282088	0.84698284669924	-3.4255897559539488
0.8291195600096012	0.940212947448236	-1.6064851758787895
0.65714865863666	0.323481060366933	-3.007935775728533
0.5136840033233676	-0.503563859075076	-3.7476333566362174
0.7366902131421351	-0.78157659121051	-2.365688858265862
0.43859403391555657	0.921710440688325	-3.702417041751669
0.37404561565904504	0.874602749212554	-3.5881250253975288
0.451003326014659	-0.722717783746406	-3.7636661198247148
0.5795859618988104	-0.908472907504635	-3.398257794012856
0.7341650204302202	0.768624988932075	-2.385697418922972
0.9388436574908893	0.289671526889447	0.2593798872842986
0.8483705811556344	0.212973096120344	-1.031385164375704
0.24081922367858144	-0.792712035510358	-2.7236799548898647
0.4858783867360946	0.814276033018124	-3.717035712352646
0.23094847833678664	0.171186833423544	-2.5673114430203348
0.4529323749125601	0.132792445906502	-3.861732743272257
0.8559828057697573	-0.714690602398857	-1.196019488146327
0.8967970960641859	-0.392531279312862	-0.46282825997705224
0.5261867625046053	-0.635876667870092	-3.684528146419838
0.9821492314257796	-0.96260219597262	-0.1238122291843526
0.7348836519278039	0.999742395797083	-2.3817703752560666
0.03345717538583278	0.665251722117889	0.23785103496891158
0.32381022204310694	-0.983279367359665	-3.3617627868509925
0.2016991913017862	0.563669359893192	-2.262360881024001
0.26682545235198907	-0.0269455496366215	-2.9389892823712835
0.707626867694737	0.860997497104217	-2.6033926077478617
0.6683237743093011	-0.366251023196038	-2.918752358040374
0.7892368186870592	-0.602681402168564	-1.832463717896747
0.6275235327794267	0.628257286801698	-3.202283945419606
0.5663959253668023	-0.56894474782254	-3.549760414774658
0.8952846460012578	-0.850801672754029	-0.9120328212067305
0.20326785115472137	0.788106441236048	-2.332044207756508
0.3844018204189162	-0.96322594113641	-3.6060163224972914
0.6117537099884492	-0.902138643017	-3.2367016384482956
0.42600100648488715	0.210200413895525	-3.830669439329724
0.7068911832926745	-0.208101507799159	-2.577519940651781
0.7472794754966146	-0.900588266889123	-2.2883572085752997
0.7772137602239224	-0.147217702174044	-1.857344708702745
0.4440826669344076	-0.746150972059085	-3.7547644491162058
0.016557337753417087	0.469052133766975	0.5735149780717083
0.6698199729375709	-0.883302256114157	-2.877800984013281
0.7119150489764542	-0.993807358267259	-2.5549196521017716
0.8221433412303689	0.848643229900743	-1.62317754332522
0.95829993991508	0.601715769329454	0.3358885007716296
0.9472376037471986	-0.980771739822401	-0.5949037067073673
0.1134330671311678	0.654416073208948	-1.0875176596864995
0.810493820639217	0.740145562835124	-1.6782664543458536
0.7127752198971962	-0.789886241604452	-2.5641494075297757
0.668762587042368	0.788006797585258	-2.899907532318574
0.3082404320377158	0.789587781520833	-3.2682676795442305
0.35230155139327174	-0.073934740369811	-3.5795708862625197
0.9488354461051561	0.424455233606813	0.35157820369140763
0.5593049521572906	-0.00608429793532632	-3.6325229137895065
0.6356818574266137	-0.116432849854859	-3.1733847111467544
0.8293601846491738	-0.397396623586118	-1.3180944890355555
0.11187575375549429	0.0910931709847661	-0.9306727379164823
0.2003374810352882	-0.0810342449847664	-2.2012804477026693
0.37477369886152934	0.863064428831208	-3.5924401042762737
0.4948390889601662	-0.162280567174954	-3.8306112925206586
0.3377803800639279	0.986193007106091	-3.4316201175387087
0.330065823322159	0.361757348383845	-3.4357329906677747
0.5010123717376324	0.203901552905332	-3.8163658754768837
0.6532561570801101	-0.101870736181794	-3.0394767745494744
0.7662825144559764	0.86031360084515	-2.1249128489682367
0.7186956087780186	-0.860130221315523	-2.5170539356050616
0.8167735127032926	-0.841096536206196	-1.668960091399684
0.5678385366024562	-0.368413480342982	-3.5728400606697868
0.4468946346675998	-0.88933425055047	-3.714731816037983
0.6183754366547297	-0.035188889417383	-3.2963031843348483
0.6998286129009048	-0.563725673597717	-2.6616901783634077
0.6866735431159536	-0.363733797039923	-2.765450069522562
0.16339602014093266	-0.756539776127136	-1.8380531354512444
0.9224810062243799	0.875614152030393	-0.6563855052302595
0.0832800894106683	0.880591892779107	-0.7376429622768127
0.5202926776908958	-0.813908045368332	-3.648861654075431
0.6832154669180125	0.643375546036005	-2.799781402672124
0.7759341887881862	0.973889187670699	-2.059854417946737
0.3038306855031283	0.617798828000797	-3.242869799856136
0.4294927711435405	0.835091393578012	-3.719299906304442
0.7119476665349685	0.36795017317896	-2.5403291874292
0.7067005808396265	-0.750476126671117	-2.612427488800552
0.6967558432552335	0.975084614445152	-2.668969233543071
0.834581954377884	0.648320534341947	-1.3809498123129291
0.593675455947402	-0.601980782156027	-3.4079263979353467
0.7145558585372022	0.961041037578009	-2.5408764785500675
0.5611114404825759	-0.721557998577728	-3.537775568630933
0.5414849103262354	0.250563381765319	-3.69642166367319
0.5719688052356496	-0.828762231499655	-3.4595166945956555
0.2867064709050806	0.449115641501002	-3.114794856540313
0.8580157573180335	-0.086531462763978	-0.8869973110696778
0.9105193587207888	-0.860961413641051	-0.7642414226742551
0.8067784608418108	0.629078160416218	-1.6636093055918242
0.3399054323700785	0.83659121841779	-3.449336178577447
0.6432912899192963	0.77857788247922	-3.0765916177734516
0.19788149030648572	0.0633721382110647	-2.169924931920046
0.002850769630924347	-0.100967693556993	0.6177100661029931
0.47085814926979114	-0.545573363097646	-3.8041796554203438
0.04142834668230118	-0.422432940734181	0.1970879228138859
0.5462929626633386	0.67309042465295	-3.60871336020829
0.2683073554839162	0.353895801403778	-2.9535122966448855
0.07369019161346299	-0.627761459776711	-0.4359561747147274
0.48752307849879384	-0.0959631326245043	-3.845025696715837
0.7432768895366532	0.46344289711611	-2.2545526739145143
0.10746839180167875	0.832473639696881	-1.0867501276785179
0.4091568185333338	-0.736774909746277	-3.7122564522791426
0.2691396189700004	-0.297473220662723	-2.961033842254733
0.3708604833687236	-0.683793757776454	-3.6080941426471966
0.6389739447447668	0.631484719433051	-3.126065050821579
0.8219772148658956	-0.854737565063905	-1.6279385717034125
0.9468195395139724	0.778909491745496	-0.16838780590101557
0.9830617816768126	-0.0287248100157269	1.5220940365772309
0.8027547649839939	0.332490909654907	-1.603065599368256
0.5947588608313642	0.600397849711316	-3.402292188593459
0.16513852650192706	-0.343000564372082	-1.755609329654163
0.356980126854266	0.224750726847787	-3.598220698838065
0.281555440223886	-0.155110669583747	-3.074373427381325
0.5718357276721296	0.985267251319906	-3.4046572577309715
0.6588094727917415	-0.870601114007493	-2.955624794981767
0.13562906665495095	0.349334673422559	-1.3317496909972144
0.8980364580986704	0.915443463775833	-0.9638236539922046
0.8182694896069691	0.298147364155609	-1.4166756520981791
0.5268644881276541	0.46902980449311	-3.717894999322201
0.7271921939634906	-0.140089389658759	-2.3794100875998665
0.1857901844498356	-0.385509677618079	-2.0374762958467163
0.032149925335059955	0.00827332869618885	0.4154656139674372
0.8819204011326266	-0.817035650089059	-1.0132391062687423
0.05489017702724713	0.126808322466378	0.024881699118524336
0.6652587565792515	-0.970018104422577	-2.8884223125813113
0.7338488769264028	-0.811655559651281	-2.392556204220258
0.5349415756296371	0.300128451312707	-3.7152665629787394
0.09335381751024789	0.602677155181358	-0.7492080128109452
0.2277301850225076	0.140496419674342	-2.5303374446004776
0.3946304716011992	-0.569833455817918	-3.709722876918206
0.6383594597267346	-0.929941335879837	-3.072387289816128
0.6791858647136929	-0.390343745462522	-2.8296656970416887
0.7840097869263682	0.706461060194949	-1.9208626658933612
0.8913763806513348	-0.977357019047939	-1.0899251270030004
0.43682212710557217	0.969655221283746	-3.6885155085633703
0.5588247160034692	-0.353542782604001	-3.615683795552579
0.8479335496339115	-0.926927516117565	-1.434524820969237
0.6183949886340945	0.331388966756373	-3.2880198907980835
0.061332136393746815	-0.43100485418368	-0.14846007961767918
0.2501301358636997	0.75509282091346	-2.80554435820774
0.727778999332827	0.777500494846507	-2.4403958866788606
0.2742689480772865	0.684564763383053	-3.012689010407685
0.6298697231791961	0.270556799974292	-3.212238851796862
0.4260355974343562	0.892241750790131	-3.700369086202813
0.8061010498827221	0.902317725709659	-1.7914892536102756
0.6724529316910691	-0.881313692106743	-2.85982879842892
0.5031931947623448	-0.731542248867429	-3.7144504803326788
0.8799242900422874	-0.474645017909222	-0.7392743703958575
0.8664235737902463	0.728359361711172	-1.0941641998261586
0.3815369216735322	-0.689324005629248	-3.6462882364630365
0.6458903498406771	-0.991109075254234	-3.006816844423476
0.5224944728105718	0.924600450434566	-3.6040118873179825
0.7614333176037826	0.820952123121107	-2.159067511477906
0.90345390687265	0.839070060531676	-0.8103573411826608
0.1496741313561516	-0.247110600210852	-1.5235715660301201
0.3877834898472489	0.349494211114889	-3.719526562736919
0.5021790992177333	0.875285974664207	-3.669732367585353
0.8638401421762337	0.719018110390311	-1.1144187259142115
0.833432432540387	-0.929761063017846	-1.5640364083878964
0.7841436267566491	-0.871137840557597	-1.9732093762224683
0.5316333554478473	-0.276559209847802	-3.728813294088815
0.44877713074245207	-0.124447181316957	-3.860454117866933
0.06342510004466226	-0.307928328268954	-0.15112245399700974
0.068857613176419	0.712143687319429	-0.39678352382136256
0.32217497609092866	-0.021160992930799	-3.3953992875647216
0.8280344390428833	0.95835520959201	-1.6232817341704606
0.6443297204987908	-0.881907063988584	-3.0480477282139162
0.8667828835768862	0.943210233322907	-1.2782539243505222
0.6687897713879611	0.104394874319063	-2.9130760525297497
0.22346063962868043	0.256888780988528	-2.485532497558983
0.7952477962434477	0.931741170656842	-1.893690886868356
0.39296345432269886	0.598601391080435	-3.6995922098252985
0.5030736919020748	0.860195363354276	-3.673176525450683
0.6255424620437368	0.816589203257978	-3.1807383519235097
0.16476943199658878	0.716054846252211	-1.8409993447419122
0.04215126212575334	-0.642508088152755	0.09881781996456843
0.5100984244525002	-0.838397308879997	-3.6657190486473605
0.683577246572858	0.917983534281871	-2.7745623089141374
0.23650748065976354	-0.782144105434343	-2.6799757111870286
0.37346332694710704	-0.952513049527197	-3.5749819567634877
0.11430851564756772	0.289592475294574	-0.9923921982014278
0.4033211935432087	-0.790235564945582	-3.6874240993574623
0.723249122666361	0.136899784439312	-2.418054263394181
0.6167023593909243	-0.931858396925651	-3.1994915043937544
0.11730868449414232	0.865681530051276	-1.2536015092641668
0.28982793159271597	-0.152805295766831	-3.1458650641499246
0.9355762924634666	0.39980618803556	0.12837941647611945
0.8406622368725201	-0.250620092278351	-1.1363616124939087
0.7727996512748374	-0.7311024437486	-2.0344803371206788
0.9339027720259064	-0.960424046651103	-0.6849330395993628
0.12690018320631033	0.029707087987999	-1.1655974827644902
0.12869694112590002	-0.677302368524107	-1.3259185125083273
0.19357477538134876	-0.944002226517448	-2.2806118956618544
0.17783503712708093	-0.907851323879157	-2.0824821853361373
0.9743907042203616	0.473417957096339	0.9129933637066877
0.25840766892986944	-0.491636555859556	-2.8630875168453995
0.30005579773985247	0.919090926231457	-3.21743278554149
0.8704250420619836	0.879363574582652	-1.1904344682910288
0.28094248380639875	0.885621977415935	-3.079991425388456
0.30989101440239636	0.268231168155853	-3.3021365989266216
0.6341417118424176	0.640560982786161	-3.1574228152116772
0.41813736028793247	0.278230378076364	-3.8103025757416598
0.2197782970486604	-0.880334810594753	-2.536515848025277
0.7634073497686857	0.106743636974668	-2.00439246522275
0.24238972415959084	-0.644063569680438	-2.7177830555064935
0.17831841744577598	0.236308267282586	-1.9228831439373344
0.17922230314661497	-0.0615907184960239	-1.9258330456673018
0.6478843897552895	-0.00978999021793327	-3.0816773554396004
0.44516930403579613	-0.643608915743284	-3.781836713256853
0.5293188903247531	0.981251792372342	-3.563393438400296
0.95618821251477	0.657623598927591	0.20717417885537215
0.7011283874753417	-0.267356716140059	-2.633374308097611
0.9042737933329618	-0.55214804194019	-0.47685587428011966
0.6535890484161028	-0.940170812883057	-2.9732585073725506
0.8585504683941679	-0.343627173243663	-0.9439401771553085
0.21379591265751957	-0.617179011235144	-2.41149515634198
0.8015993698927506	-0.979093276727018	-1.8504720336707345
0.8807382530557694	-0.62817966001313	-0.8438236160071275
0.21963159072194532	0.94479184635143	-2.556377269278798
0.49883580202201294	-0.996148769990565	-3.6337716521658048
0.6751443968980526	0.697598629541906	-2.8605456771102955
0.33004506552239843	0.652625745948302	-3.4119698706969244
0.3663510289617823	-0.909759791135575	-3.5559993023925074
0.7618021091003764	0.756282655223889	-2.141644777864913
0.4070732823230557	0.207739035000723	-3.7911422569377478
0.8173305711596514	0.0863275894418309	-1.39282676037382
0.4707000103438738	0.610316293213757	-3.789366531489103
0.7472296971847542	-0.445500669446977	-2.21291752874577
0.3585019758876835	0.810969037249683	-3.53820673979555
0.685621477619056	0.757546796824132	-2.777840058714278
0.7409261828920823	-0.541622593903783	-2.2902017319922554
0.8318370275257558	0.541808758558965	-1.352680866001004
0.35687293629033306	0.645303433397892	-3.554021157651744
0.7016528021558559	-0.88189084600906	-2.647323547912423
0.5662319579618447	-0.864755176033913	-3.472560059032799
0.37543335836752223	0.807690812788448	-3.6040145319068677
0.048445466075540344	0.792238067594264	-0.09134205671239826
0.013693263713291147	-0.470124962626219	0.6059874392275789
0.74028931174742	-0.0482291152294646	-2.244625148412349
0.9597709541509558	-0.913498660036437	-0.2886016057806678
0.4694381936723789	-0.544935469089033	-3.8050918987223774
0.548468788477929	-0.110521437660825	-3.6773473695814634
0.8379994401438605	-0.485107299165233	-1.254730552521543
0.49311479872875325	0.0780557430099924	-3.8373091818019986
0.6037251802504895	0.84003137791709	-3.2994252288211383
0.8560546095472791	0.759021147734919	-1.2301043067335125
0.8855928023856485	-0.829157739971467	-0.9879416206473561
0.6119713842212003	0.924475292742389	-3.228263727803596
0.5040701998384416	-0.950630212906653	-3.639188632963907
0.9404461081990885	-0.968347938242562	-0.6362760242207327
0.8496593085437641	0.994910206123066	-1.4549082256081523
0.9097018137327856	-0.0149076641984697	-0.15452157520441526
0.1839103414146034	0.710526654784762	-2.0816995716234574
0.9148355781360162	0.604556767098808	-0.38267544387487346
0.5482603380481954	-0.697370791179941	-3.5950733355898405
0.27388972651396537	0.978143931688962	-3.04106960096749
0.19513565917498504	0.668630623984525	-2.2061066639026286
0.7689088097603325	-0.91960634099503	-2.1122850197964476
0.9721955521356885	-0.977977177549713	-0.33017736172678536
0.7182055952467031	-0.282249553460472	-2.4751862173754757
0.062017516909673324	-0.272683575259948	-0.11941344321780474
0.8814377932725062	0.136213209939747	-0.580232216168844
0.5714389506828167	0.0153558121223508	-3.574428601117882
0.7124671157206508	0.906747721823466	-2.5629845195330767
0.8113803666426447	-0.761615238263563	-1.6801965397343237
0.2216660554230522	0.47488438458965	-2.4807989855970742
0.6143568482336986	0.312890134265187	-3.315453421456889
0.3764150090565648	-0.286853529031906	-3.6827702015725743
0.37864779954081756	0.320114761254033	-3.688698302032963
0.946636869949495	-0.754490270626337	-0.1259558223377224
0.09358151198897166	0.628128120500446	-0.7638879514445798
0.9564114755359348	0.883015653614564	-0.25471811629333807
0.2943227255369795	0.56041909458542	-3.1736585163640223
0.1333403061532964	0.224232819386395	-1.277957424909103
0.2195442128310199	0.489748892847889	-2.458531869041284
0.7071880016389765	-0.810245912845303	-2.6086535613900246
0.32766034934447696	-0.0516590817585679	-3.4322200141243195
0.6295725154512205	-0.699313500660983	-3.1788569656848042
0.7868735500301967	0.888307015056151	-1.9541661976790559
0.4764023045997661	-0.978137036711988	-3.673939295610792
0.48835581719871096	0.199422751343105	-3.8380057179040787
0.8117933930282732	0.214091236855542	-1.474195214873951
0.17441037026000533	0.0538467109575843	-1.8603844060346024
0.7643149014540168	-0.145792090267625	-1.9972325026826017
0.3841523679341762	0.147986094573239	-3.722333788224191
0.42008547763944104	-0.669023991706294	-3.7482544662097963
0.3468297874521131	-0.938956092723185	-3.474397633009
0.6263437344191921	0.192645499609028	-3.2391157661542724
0.30092459726725673	0.651148341823604	-3.2208369156191847
0.6584951777326933	0.397451811111853	-2.9966263406411295
0.9304531775104649	-0.142890816560764	0.16841931675270289
0.8648496966079633	0.661482418652245	-1.0565757180206303
0.7576985831846188	-0.410778859726277	-2.1021551196329797
0.9745629167304851	-0.346138957841946	1.0503775716554773
0.3379058734192911	-0.441721006498988	-3.477313682307207
0.1811940053901429	-0.449305502492626	-1.9875391294917522
0.3979803791851691	-0.925381500704697	-3.646213493059577
0.8444972623998112	-0.148175808169656	-1.067590715381436
0.8843893598921462	0.236964244339828	-0.5648700431626285
0.4891342145676824	-0.504201132420109	-3.7948392492230583
0.7094169207724917	0.887322757997036	-2.5878849543850833
0.890760386607751	-0.973216379774435	-1.0917283092312005
0.9203571643957568	-0.943130411017583	-0.7870426223073821
0.574595711914463	0.444987757933579	-3.530887852726642
0.8733238057028707	-0.34922130055766	-0.7569563830241377
0.8439695819798094	-0.849258257213044	-1.4188192341791657
0.45708357372789776	0.694032143108204	-3.772021953288295
0.4526549888631168	-0.111202104905311	-3.8626656974381754
0.6766037309794992	-0.976501586753477	-2.810105052679193
0.33795248322638133	-0.44952735227922	-3.4769064451917004
0.4721720627038502	0.46029123434397	-3.820440041910468
0.6396984582516397	-0.85781502132231	-3.0833440612435887
0.3245575273301869	-0.699990705208091	-3.3754041709032623
0.9005946567261034	-0.933608953485069	-0.961528340561654
0.5101610161735901	-0.914672909214244	-3.638726665980676
0.43731950701540734	0.119793758537644	-3.851576152786264
0.928667816588972	-0.161633394494946	0.13245248415232694
0.7661941573308164	-0.962964419750612	-2.138078889671472
0.33746837104516825	0.474280257996915	-3.471884215800908
0.05714389998030785	-0.654745942464936	-0.16694373006184846
0.5793947852556568	-0.629171089669308	-3.476650801853755
0.6459303976636518	0.317104086881672	-3.0940677296289234
0.49487686898051214	-0.127972885789823	-3.832442697106104
0.022325781117266835	-0.939322526570879	0.27738323360946404
0.2810415137300803	-0.635359992342035	-3.0674349787422814
0.5096749990875495	0.964889889965863	-3.6217092107968347
0.36734408340645375	0.885642086113515	-3.562845596298241
0.959063629346209	-0.439957986434337	0.5507945423658034
0.24487366088254256	0.536253346532225	-2.732879837582997
0.5199654703026921	0.836511449599297	-3.642111464218581
0.8731562593243019	0.213537904635035	-0.7104533898939299
0.13695567261410047	0.64441752130489	-1.4329306558120376
0.2264255192480149	0.379386526694229	-2.52599432701699
0.2651540428537477	0.210813031716787	-2.923150287529591
0.4760187323171705	-0.287514846746631	-3.843180752549177
0.8321683336090954	0.570586704549776	-1.3637665199202074
0.5396985532169113	-0.212025292497796	-3.706031849391226
0.530965317148224	-0.830937755096883	-3.612799917365174
0.293982484676945	-0.994668256259125	-3.1855452109150932
0.7504835444912169	-0.463818555351601	-2.184096808624123
0.7702661884880059	0.841633933542963	-2.0866622710690614
0.35932979699582424	0.889387185410835	-3.531622001302704
0.34401297016312293	0.725020237372965	-3.481344840284077
0.517613487910203	-0.0175686816515908	-3.7848425469997884
0.8664285745060689	-0.392352393585215	-0.8657288278531988
0.07411774124100891	-0.912522946552225	-0.6096539358667942
0.8487781451554252	0.772779743551825	-1.3157229029233837
0.7536710411453645	-0.523051917792507	-2.1643775701703603
0.24245240730309972	0.703362700657637	-2.7255773222635153
0.548440988246908	-0.952031985237495	-3.5108514122483494
0.5852064211116985	-0.0520457990069124	-3.5011791085248447
0.6843195667487876	0.329047560383792	-2.7846038613444994
0.9176272843916801	0.602208314478399	-0.34103481151444937
0.21151113048339243	-0.717897181206197	-2.405832769955099
0.29440510248417917	0.257443076815747	-3.182122969787266
0.12001979379009363	0.578352135675608	-1.158051149130138
0.9619675122019968	0.904989883050784	-0.2338258119989929
0.6540371282895214	0.276394988189244	-3.0325901419703425
0.9386680170810852	0.719992044123879	-0.18960512045183783
0.6972626663243472	-0.816378990329123	-2.685622276776098
0.7267622260481476	-0.689966397034711	-2.440390404559532
0.8679879974569916	0.846860162034936	-1.1842588939848748
0.9062817935168596	0.861842792571966	-0.8107716060844641
0.5340856851249661	0.292789842008394	-3.7189582708354423
0.7172013595514354	-0.844447021625648	-2.5290684671601715
0.8516307659186193	0.794312126416914	-1.303204099807875
0.573332299692772	-0.841283581925471	-3.4494209873041117
0.5535838786643406	0.30553634138478	-3.6432522775708276
0.1137440594089844	0.630262654879389	-1.082155612749772
0.09405874567073207	-0.814541007321781	-0.8681204451206609
0.5039234713083839	-0.390911573737352	-3.7892336040864363
0.77801194819247	-0.765733900592437	-1.9967774521057144
0.7352774385929044	-0.934548801633902	-2.384482394202409
0.5507380841831108	-0.618492991604503	-3.605121511158017
0.7286032772312295	0.467206427797991	-2.395254217775385
0.2730283087348218	-0.609559801582151	-2.9995132999602037
0.7629259471941157	0.21810215848084	-2.018834542387739
0.32865266742141547	-0.12460391491642	-3.437506410838346
0.7125176001113718	0.228500546738482	-2.5257198236540686
0.5365562720266077	0.422047877552351	-3.694182251930442
0.5842021416457537	-0.947902686011569	-3.3624521231285263
0.6299147504135558	-0.23710351986214	-3.212890342133864
0.9026816462454486	0.824633627072006	-0.7998330738283508
0.37685198800846587	0.00845616896373932	-3.6969884145372647
0.23768071096932447	-0.492808600837235	-2.6558811103910274
0.2288740274199688	-0.703270985572483	-2.5889839544545143
0.5355435605368521	-0.185391406480256	-3.7227529077852695
0.4399228991979607	-0.748057191186878	-3.7517721532250574
0.9177072232259957	-0.525817404948682	-0.2634259210458254
0.5285765038496886	-0.93017633290526	-3.5845985376343634
0.507441262457282	0.680748885535949	-3.720246228558181
0.15874137947955602	0.279236513431925	-1.6575646889331217
0.8139269211195026	-0.817648124812668	-1.6837676200543858
0.5367350102065094	0.968910633494722	-3.544794736605943
0.6091872580198621	0.329027904357344	-3.347554175870601
0.09378808102027059	-0.762702934043922	-0.8340282468995447
0.16878160759573435	0.935698647267642	-1.9867028330475036
0.5696605018998385	-0.673249694364102	-3.5128565795373414
0.09789203022530267	-0.371729942639634	-0.7459824158275993
0.0596910618874473	0.594910702799628	-0.18270645462062665
0.7990915280365186	0.729050955626995	-1.7843109541485773
0.7799202507156217	0.78346481289321	-1.9848242464315538
0.9453675516198594	-0.585222631708767	0.11268062654024245
0.1400906187303328	0.541261255913325	-1.443805208442028
0.2139596827035448	-0.315880991052926	-2.378510453732145
0.22463789868267994	-0.584131797910342	-2.5262266021208366
0.447351030796609	-0.491141576354336	-3.816085700456631
0.26613186498037933	0.291287494896259	-2.9327800918307725
0.4845852610170331	0.619064275661122	-3.774842254940338
0.39471074944634577	0.917329569496454	-3.640251362747313
0.3849321960860235	0.56019818403927	-3.6787490926654765
0.3013095617147101	-0.769176890143784	-3.221628244546846
0.4050626430146406	0.205840099989743	-3.785989458954243
0.46057347231960283	-0.991513587997155	-3.6823572095380785
0.9146285482119976	-0.664354717965721	-0.4524014944137746
0.9377383310740519	-0.235421848629894	0.26623031754426796
0.3801727945330314	0.253096856670677	-3.7005270091388565
0.5640540440399929	0.0189055574273716	-3.610454868095696
0.5588729417069238	-0.93040346010228	-3.4792865226865595
0.9582820758733568	0.690567568780921	0.1916242217873815
0.9382225847551384	-0.528500217208516	0.05582167758358696
0.4097410977235137	-0.138949054483381	-3.802039382728222
0.4372370967620024	-0.290633310605032	-3.8381680977489725
0.60911419660154	-0.049917583906098	-3.357463610764859
0.4900063943312685	0.328869277400342	-3.8224075870538914
0.556580845043072	-0.797940576577757	-3.533935008554387
0.9236757014593762	0.127646263891085	0.056565741508725904
0.7706861996321756	0.794376236822016	-2.0713982268965383
0.16673045958302	0.948012852980358	-1.9680472576783081
0.7488362529683477	-0.728680642486944	-2.251965379234223
0.49050679374350237	-0.69786377855421	-3.7460419995647687
0.6594587737701935	-0.801821048067149	-2.9635544728713854
0.7255208259427873	-0.538337985450914	-2.432830924270453
0.9804633442967651	0.949568888233393	-0.093174011531093
0.7810861623130319	-0.999630522476341	-2.0193533232179233
0.29223978996298267	-0.292329677435126	-3.16365757746179
0.6339244730746681	-0.917905853548957	-3.1030524359803473
0.2448647606590306	0.614005758387539	-2.739213481231678
0.6059281108021565	-0.22063791850708	-3.3736326381629818
0.7048754629757726	-0.979452584562393	-2.60928152456481
0.7037071467555118	0.854461039520527	-2.633923705100829
0.9724158405878366	-0.991451614923374	-0.37127606018308645
0.07326107846226695	0.35653721892369	-0.3312676619452387
0.3214885099717397	-0.654319520497986	-3.3597764851163765
0.841503615791352	-0.581776925073056	-1.265874591077011
0.772220639400985	0.966943519664256	-2.0895432573522554
0.48420720038162446	0.862681642880434	-3.7032798998016334
0.35922258868647944	0.81028615412881	-3.541341394669234
0.7545874678187008	0.387427515291853	-2.1295682375399387
0.6405356087573602	0.591262483578457	-3.11938992584527
0.47632481481845623	0.458875368522975	-3.817702977813922
0.7549003363282656	-0.698700975987265	-2.191120031028094
0.0002669757221097648	-0.229434064630805	0.32231795510831346
0.6648412017455338	-0.0556657900258054	-2.9457654603447527
0.9058452580384293	-0.690562690452634	-0.5969215219913526
0.32451864146252984	0.442053919944146	-3.3947072505104443
0.8686725944165201	0.527996130359321	-0.9147907599036474
0.29634721406445863	-0.13563928400629	-3.200099003071011
0.8451987202701047	-0.989757657218519	-1.4902899278481254
0.5067715016087688	-0.831143976291151	-3.675426045515981
0.7234957535688903	0.923040280193602	-2.476948428025154
0.8219260199594702	0.47102498951457	-1.4319620705978657
0.27748364365341865	-0.99386099590436	-3.070876517201468
0.5369593933506898	0.770250743160306	-3.6135829555447065
0.9286550431367021	0.96122944683588	-0.7362457114154789
0.8730783571536139	0.86692241002197	-1.1530828063870753
0.8346508096428593	-0.554496304468505	-1.3276654056304928
0.6686584330540386	0.127428234629104	-2.914295400422251
0.8318526204618035	0.992170508734735	-1.602550693981864
0.40661962057257733	0.342260459771666	-3.777066705092552
0.615144533169239	0.158498351358976	-3.3162114450249636
0.7074874505801337	-0.952734755869838	-2.594790082666269
0.31530856375139005	0.912058360022342	-3.312186860716594
0.4236397418593074	-0.865150277891725	-3.7046466856954896
0.9158963945665912	-0.965645046072274	-0.8605283824883926
0.7316726548106274	-0.630824889603319	-2.389488340994554
0.7085126295969565	0.31197799624224	-2.5680882899401576
0.8753090688959665	0.535280491490547	-0.8381379498044
0.4389944282141548	0.355700953336423	-3.831939689467106
0.6793742686086547	-0.21110251951034	-2.824368292620326
0.897064485751267	-0.799022898951908	-0.8297376928811195
0.6011183124142839	0.578542814747796	-3.370271977995615
0.9695912550706464	0.39565422001225	0.856551245950841
0.7841933421428284	0.192691669238373	-1.7850536930516843
0.3110908250776016	0.0326176901427834	-3.3159471964294616
0.42299801256613495	0.984698456299178	-3.6742415246603835
0.29798548749917814	0.000262045436986012	-3.214310799998199
0.7069407538155827	0.125366849710212	-2.57411607627659
0.16220271332634217	0.180047494259847	-1.6966774370410518
0.7893380437814507	-0.924707670965776	-1.9420498225273435
0.7746583149878752	-0.848622469040612	-2.050055610274911
0.7677630216833127	0.655541818542077	-2.0602944345174548
0.27612679780508886	0.113804991355398	-3.0258513977904267
0.4609459634045537	-0.46558737117386	-3.8236091138527253
0.7286057135199718	-0.205375062250119	-2.3690601528267927
0.928504310102004	0.959218247549027	-0.7344217486224459
0.4647320303389988	-0.877381037514518	-3.715804426245217
0.26845514174972135	-0.0902912045305486	-2.9545338774850034
0.7732298195454496	0.447031352873682	-1.9505715867177988
0.6473431959205856	0.112683189162193	-3.085641393366228
0.10515287017385093	-0.849487939273684	-1.061655719701505
0.7662264830627621	0.0352761874293604	-1.9713478764608863
0.9193635535671999	-0.460949663594004	-0.1824740020189856
0.4148902984858757	0.664406622660256	-3.7400232765717205
0.12953894470430138	0.693571574390298	-1.3450269082382955
0.8530395252708672	-0.68827641596304	-1.2079937613856793
0.09119890407753632	0.432890539861787	-0.6530161791853977
0.10374022868508508	-0.873813338945676	-1.0551887160789828
0.8392478671915566	-0.972721754861876	-1.533701913705269
0.9760866540349479	0.326559438740878	1.1170708867765
0.8627953193580284	0.489922990441692	-0.9629335365383023
0.35024780943316036	0.929218338415903	-3.4899853288366796
0.04124447220845852	-0.172537952798124	0.25400746115277356
0.38600590631135756	0.430072477192905	-3.7035345416824077
0.3360138105214728	-0.267532324660371	-3.4784541277575736
0.4598966550062849	0.238129429970067	-3.8550731162622203
0.6430780670192078	-0.97010859250679	-3.030972004800642
0.09366775936856894	0.364080735321043	-0.6749275654673733
0.5847731001638811	-0.929904760897403	-3.3662729767219757
0.8905988520563547	0.97540413632544	-1.0950238121970497
0.2449495694484705	-0.306354990860978	-2.7224074053390575
0.8450622469948291	0.988228692787778	-1.4908518330314884
0.962388047289578	0.921296510700421	-0.2748552372188186
0.3220084353301042	0.498457839610061	-3.37437591286335
0.5474893606236695	0.882439365149139	-3.5399078807611386
0.6550787208563881	-0.405063272091956	-3.0228633324786216
0.38988965110743923	-0.868170286843969	-3.63754631992116
0.5247527466182803	-0.644342583423798	-3.6865383954429243
0.20344227819400082	0.614581720249769	-2.292324895166723
0.45058444427910654	0.995644668034049	-3.6841932789138623
0.7420081137445579	0.152357717409239	-2.231163838887085
0.7716140747044449	0.446601567274696	-1.9671855864085144
0.5178077874458844	0.107960366156779	-3.782272188375906
0.5080424304284034	-0.694337937074695	-3.715164990818001
0.6737756968891365	0.973825424357976	-2.830102829503471
0.8354572310158551	0.818380495252388	-1.4795865108792037
0.29442755318624103	0.364688774350672	-3.179699823629621
0.40876252231823834	0.552305768425498	-3.7500520888160387
0.2858645358090017	0.717074970126418	-3.107460002416659
0.7174778142037124	0.745163842938543	-2.5239743999538127
0.8928731374476323	-0.662315459950536	-0.7279632275085977
0.6845787390276332	0.56293950362022	-2.788537865427538
0.7922148692303911	-0.980404144288311	-1.9277931749185042
0.34900809527517246	0.868217306311265	-3.489866905075195
0.7084335920678428	-0.458280516705811	-2.579324495650107
0.7512592500196277	0.939775417054721	-2.2575960966835296
0.6410795117617122	-0.161682451418396	-3.132897910802348
0.924403010495148	0.628182812490856	-0.27355840745536397
0.6594453148821798	-0.616387439682916	-2.982352915464004
0.2714730958265399	-0.616603376364241	-2.986280336557961
0.7299435105453442	-0.826667417512397	-2.4258708554118495
0.9303857457256688	-0.978647391234529	-0.7470280956105582
0.8216714243277239	0.740573700385676	-1.568026684150939
0.45110222762398694	0.271994185283886	-3.8501776541116386
0.6935528705062087	0.358915689452433	-2.7054650413171877
0.2932875857016023	-0.303892443430763	-3.171981951578104
0.43241905375994233	-0.868555965387561	-3.7129169227695407
0.8753628319610873	0.818383205031951	-1.0827033621072633
0.48273012263532583	0.44144886034397	-3.8146468248929377
0.7244469942615839	-0.936642015084485	-2.468574782183643
0.08827786905235953	0.482673152232676	-0.6207010869103781
0.5532764692456117	0.574364267533384	-3.604610855437249
0.7509950185275568	0.791538855874249	-2.2442890459475713
0.7305689215781729	0.0686895164358338	-2.3433975893165107
0.604209332171673	0.521377112629849	-3.3602662806835917
0.8443575746896719	0.41386581421226	-1.1474488582362825
0.168821341180344	-0.58759674689286	-1.8548461201454365
0.8639619844225092	-0.738634642038099	-1.129581337321549
0.6341824868598502	0.156255531342913	-3.183883475939013
0.5631004364059717	-0.0680405251045477	-3.6143376134023266
0.8640713862203692	-0.64040328026975	-1.0491381168782132
0.7875744555284175	-0.926018968912879	-1.957227948881671
0.4077022811578083	-0.870854354863333	-3.6781178245813533
0.7268733200323638	0.655629656157321	-2.4353829590547096
0.3521399024471609	-0.795957393961494	-3.5121660121415164
0.5024943334387606	-0.170765326480136	-3.815746476985835
0.9449860133201684	-0.299194297885709	0.36944517733550014
0.52746095982758	-0.976284619106648	-3.570763842016395
0.2055047646638187	-0.945628877827791	-2.4110679729251365
0.21647850193322513	0.890368745779197	-2.5057779395023427
0.7840051180916767	0.120236618875516	-1.7798848002339416
0.842698946233439	-0.00289991359219597	-1.0787502859474365
0.8297403562603458	0.506088059516436	-1.3590334103079544
0.5299409661374237	-0.403813440878486	-3.7188451365178667
0.6904575302346508	0.328101089523262	-2.7313392968014205
0.7495417234598628	0.590621254179051	-2.2179217005778415
0.7442741993705554	-0.842391945849185	-2.3084836551739256
0.2813605145394187	0.302559832218486	-3.0712693932816877
0.8601869073068417	-0.150858789128706	-0.8675929468834461
0.7735127711808812	0.930711172981621	-2.075555507964866
0.4798885734577624	-0.844530928170618	-3.714365008916038
0.7753484733171839	0.854414519928732	-2.045446159334766
0.381405068525131	0.461000327731589	-3.682780145000297
0.7657971172737416	0.975799924920802	-2.141583624931142
0.7815755088031883	0.670494186401091	-1.9319896013063527
0.41658883908079436	-0.996969537201242	-3.664179004228192
0.2367376305586655	0.671356264387969	-2.6645660923529966
0.39673518879050224	-0.237341978574001	-3.7596393066811693
0.5230667173552087	-0.0299260127129136	-3.7690956948767504
0.3097280980443909	-0.766240694412237	-3.2785189663233814
0.8357899197181929	0.0225299795204781	-1.1652605215324534
0.3654827757208982	-0.396353940883826	-3.625012089525942
0.1554503519661023	-0.696649620561212	-1.7102197502383383
0.6948547381643265	0.660441287775403	-2.7066569292081337
0.43626152671419904	0.829810264379279	-3.7267044534688107
0.4607503711856598	0.599924919626524	-3.7954634916684045
0.295041055135659	-0.817302794868989	-3.178300858428449
0.1236911478033957	-0.923850544561181	-1.381989014537739
0.28869422787135984	0.193231097962871	-3.135774319704856
0.6092983979244253	-0.49461397106546	-3.332875587549649
0.5702152649706184	-0.605937257193721	-3.5250797431112755
0.17158661592748362	0.395812180658973	-1.8516545068509371
0.4374667960496214	-0.188948657643605	-3.847681812223879
0.4225423272146331	0.813088957585595	-3.7166889404399654
0.8454923290822269	0.571371989419541	-1.2147244326492013
0.5543644753606618	-0.999093970613493	-3.4709452877795197
0.7350398057387448	0.794697321394884	-2.381041819917268
0.5090743928560434	0.283116186061401	-3.791785507612408
0.94810416141544	-0.544342887083183	0.21274127431363868
0.7288333761067158	0.158747344886456	-2.36407106378012
0.7113558007237274	-0.693607522506674	-2.5719170016394743
0.4928533175768354	-0.878926594611812	-3.685266470033361
0.8967553901482449	-0.661055347095138	-0.6788044282533443
0.23814346479661022	0.360254953728412	-2.6527500866774756
0.9574638135026561	-0.926346898185089	-0.354042515744784
0.15555378509310977	0.0169456759876221	-1.5948119233503892
0.2716042638030602	-0.340182488502383	-2.9838612435489313
0.5530238369544472	-0.943185171542422	-3.4971840470044873
0.19874841106854857	0.620981172319897	-2.2383080164085154
0.3717061253633254	0.0104793400389582	-3.675051331351027
0.1381334700340836	-0.957782172023399	-1.6044362263064693
0.9003322588702786	-0.547983202585323	-0.5263872237395751
0.5510326302238829	0.219292274183096	-3.6611217367262565
0.44910860258058066	-0.627302016252353	-3.7875768511907957
0.2341998901183738	0.737682210423263	-2.6491319882767947
0.40724722248101886	-0.481873173768294	-3.758851157572824
0.39706591444728556	0.980073030141352	-3.6340865004114202
0.6809384138912925	-0.201037107501254	-2.810692404372754
0.11005767214981846	0.984597243034703	-1.2255651514627142
0.07169012243625539	0.253971446231953	-0.2819861837310693
0.5267224153677244	0.641531642540731	-3.681541560936596
0.5778860285757486	0.956792092385916	-3.3884545026401196
0.8631058861488069	0.657587817923423	-1.0732824648039785
0.38491402560638527	0.135535906185055	-3.725732128909681
0.10596147262302588	0.614605469937882	-0.9549780174490983
0.29707009939279305	0.527476725631638	-3.1957027602421024
0.6403925569793636	0.234201011549982	-3.1370096442198627
0.6770111797689016	0.499194737050626	-2.849243712842579
0.5580095431277836	-0.218137392526799	-3.631232654054676
0.7278754082368433	0.121506562043509	-2.37187051307208
0.38237811574341135	0.733412891050582	-3.640988682927607
0.2406129290677323	0.407974580351791	-2.6811917235222555
0.6912718724048315	0.888230370577312	-2.723794307010889
0.09367891008484354	-0.220457040671104	-0.6469092417155161
0.97867607567469	0.993007235403841	-0.30836791757904375
0.8138434764625015	-0.992092169081257	-1.7517660116238916
0.7571619162728157	-0.920411797356797	-2.209024939393389
0.2204743708610751	-0.594445666838977	-2.482173638604021
0.7762742041857154	0.986304836191216	-2.057672860230624
0.33018965044727955	0.916502738348503	-3.395011912410034
0.5615856765389629	0.846576157465224	-3.4980433390926002
0.4249317219124093	-0.0267207755820725	-3.8369596688848473
0.3541714252052898	0.862220938274251	-3.5133054695378814
0.6010243960675125	-0.07747381851936	-3.4081237088118077
0.4373633848110081	-0.871029252814035	-3.7159334726775106
0.8051589621641944	-0.635700697227514	-1.6831890187974379
0.7239922751869005	-0.528382733354768	-2.4455637430892554
0.5623792611407148	0.242052029694339	-3.6098276478337805
0.28945556372706427	0.646643243797714	-3.1347266119783677
0.9299888808901705	-0.896778140647489	-0.6101019156168029
0.4462265863305779	-0.760324363616112	-3.7518292624102516
0.5586709167596423	-0.968676801857513	-3.465713745895777
0.6989750049893625	0.883829321528736	-2.667240489290209
0.951646429642041	0.840868420718566	-0.22353993230616517
0.9447792317831544	-0.216781153212024	0.40743965659405584
0.7732318645099215	0.966631615748287	-2.081328058530916
0.6360829889756139	-0.16646619298479	-3.169862341378954
0.3256392457942573	0.712971492018978	-3.3809476509597487
0.7731777609932347	-0.796608260896017	-2.0496686322929105
0.6887557088490587	0.715577843268128	-2.7551807186652018
0.31544943089301347	-0.836168452309289	-3.3132088454865873
0.5106694639733008	0.0990079719760394	-3.8010714604899434
0.6762467530061327	-0.776199972258781	-2.8467706426037083
0.13545623952222483	-0.957769922113149	-1.5680207095667014
0.3991251551582299	-0.542024098750444	-3.7274946671643097
0.7306687938203578	0.772781276934916	-2.4157549993617655
0.8452486768193248	-0.21516965658263	-1.070989820282416
0.28846716745644685	-0.948868060158473	-3.1419081827046016
0.366878681470313	-0.354739475751918	-3.6355946420364957
0.587375568125946	0.635794382244835	-3.4350789079483537
0.8135008419232269	-0.800118146552056	-1.6790490270248297
0.6496747809568498	-0.731682870508457	-3.040986606858562
0.7855816469593834	-0.275398251080102	-1.782111406338428
0.5308045415413314	0.944397331527529	-3.5726348418933576
0.8199456583542707	0.705629510836842	-1.566255992133148
0.4501644820184889	0.702729726557671	-3.768833111100424
0.952513166884637	-0.288198705833387	0.5283405122754171
0.4458842375292697	0.00961996588127809	-3.861729239033582
0.28010530867350303	0.252919113799656	-3.0607327795440487
0.767749339080095	0.683299008762989	-2.0680867384112194
0.5174181999584401	-0.348797356012668	-3.7631747638794213
0.8650649913214037	0.714321443620162	-1.097109715123876
0.10727937363996201	0.164367170674697	-0.8624550325348747
0.007055610274531392	-0.958652695214313	0.4880418344738374
0.6063182074807479	0.911300670518316	-3.263411206326852
0.5032887349212888	-0.809454999110383	-3.6898309703658256
0.2554839234880621	-0.81801926850078	-2.862961695587786
0.7736478937506793	-0.513917214745579	-1.9632351406186601
0.9019687554911162	-0.615524945295923	-0.5668868742364761
0.5137976436384806	0.394761191120908	-3.7661099169518955
0.3797737843415448	0.552109312232474	-3.663361871482974
0.6928453393307372	-0.615131503757846	-2.722038941401682
0.3183864430187733	0.937743743081389	-3.3305318969876296
0.6017447345345738	-0.780348100809223	-3.3263464822759725
0.3594461551362698	0.949196746307658	-3.525805067593993
0.9215421333420288	0.909219891927576	-0.7216106490300531
0.6082203592318084	-0.928161429390689	-3.2475290231677447
0.6715932299014727	-0.217990420956461	-2.890490136098089
0.40575513380945855	-0.974357013408537	-3.6521489284404844
0.2203560130173882	-0.98651534375279	-2.5793042857494926
0.1592499302969928	-0.411216364792453	-1.6851379475712305
0.26488301180813056	0.0734695356743757	-2.9203086298411485
0.7005215596354488	-0.981213840008495	-2.640548012221399
0.5157177714850544	-0.706639876923118	-3.6937894689162807
0.13531654498131712	0.211926465743673	-1.3064856740491255
0.25197410372416984	0.542859804297958	-2.8035043759005775
0.1344783597001288	-0.599138477884325	-1.3807804167029654
0.5406132757488661	-0.262344269612364	-3.698647282656645
0.4812697752696846	-0.888356344007362	-3.698283997420527
0.34391340004365223	0.675475229445524	-3.486478352946839
0.755905835257899	-0.98260740323967	-2.2201445865095555
0.7544767008923805	-0.958612638323795	-2.2319858345437713
0.42739183573076783	0.678012263526434	-3.7570073947599387
0.7198051675493714	0.63146310248748	-2.494654538961209
0.9260587640669931	-0.996738461687633	-0.8085631289571683
0.35486677428607233	0.845348578283505	-3.5182683408722215
0.4764355526080766	0.756339779741582	-3.7454479360551582
0.7038326596067509	0.123453208794643	-2.6031430227812122
0.582856585613195	-0.0347138558828122	-3.514323279485154
0.8055876697124444	0.394228354521591	-1.588198886496294
0.099222094754404	-0.0492358964291637	-0.7232393296938678
0.6153618657920054	0.512276596792733	-3.293443789485899
0.6323424052027695	-0.35908721525363	-3.1915289298701706
0.1182141663428748	0.909234568384824	-1.2937105203325048
0.018632574112138617	-0.29766303453897	0.5871116963999579
0.3269535360885853	-0.85239433723181	-3.379846352149468
0.9293579688986549	-0.947102612798111	-0.7061033219282523
0.454205584236548	0.776211037257235	-3.7490630159156115
0.6484757795450807	-0.361498147202587	-3.073950357208277
0.6669076612575838	0.753385860295253	-2.917106784444669
0.8656980465722458	0.519686292539758	-0.9456667131040365
0.5032603973177932	-0.5233841631682	-3.766904404708462
0.8069608453028241	-0.197199017947078	-1.5275812407067622
0.43120299159071324	0.916174072219847	-3.6989883155891095
0.631148684579627	-0.863875901429346	-3.1349345731626945
0.6294445823659853	-0.935019526963992	-3.1247496167797832
0.5336914687364074	0.605597925748105	-3.6687576015007908
0.6343747423445393	0.889021262847365	-3.108500827537045
0.9344878555098914	0.918797490716225	-0.6021059837344936
0.37596079783593256	0.338176902634606	-3.676166732551236
0.5721568684643412	0.576458190692294	-3.52178598266368
0.7212455892753432	0.648047606589476	-2.483783431148322
0.41429604916173907	-0.913177135866663	-3.679665788525067
0.6731284304217192	-0.457802218603312	-2.8804263708562066
0.7265535951313138	0.715810353612234	-2.4450036482374107
0.5367407818140607	0.300940864206304	-3.7089043132827446
0.6080847642836511	-0.304618886837737	-3.355952756580091
0.09575201023872362	-0.167077762391744	-0.6743417482179694
0.7961740499480272	-0.968609851959686	-1.8935475918438538
0.24079391962161617	-0.809717159038422	-2.726584522694083
0.3982961853196878	-0.829540172127332	-3.6670125216156357
0.6334345583149942	0.881594667177875	-3.1162744340624564
0.6926567298967399	0.30399835351908	-2.7110481609036627
0.24396102583554097	-0.863022491677834	-2.766985980362261
0.824197414673383	-0.13525653799107	-1.3153201845830684
0.9135685230304168	-0.513110522654714	-0.3122483740142733
0.1495701381680677	0.0171819779920286	-1.5077394964564441
0.10222281665784264	-0.779111262216418	-0.9756991970648787
0.18135048212316446	-0.0723783558407666	-1.9546488779693054
0.18291025863529972	-0.985529331667813	-2.18023034868962
0.597759603258237	-0.8833188276254	-3.3177187063738196
0.529571257857752	0.677192680314439	-3.6637504384616024
0.4524466241608396	-0.850141544048433	-3.7271209268868803
0.43033337143927197	-0.639570463443684	-3.76976342695137
0.34161464036876266	0.369922220172243	-3.5047608593185124
0.7188056025523222	-0.000813094633334919	-2.458716572909858
0.8072504970768454	-0.806085993273087	-1.7407711166875774
0.08896388070319367	0.780041639045869	-0.7666504261412798
0.7601101976125488	-0.281153336229566	-2.056331080515864
0.9882262383543923	0.96823196917159	-0.030817187039094456
0.45931539137866256	0.631685876616615	-3.7879569204779555
0.37049842363968377	-0.471743338009754	-3.6381354751040202
0.5085206605891912	0.411371450187577	-3.7761194538165688
0.25638500950332027	-0.655660087341761	-2.853100453947474
0.5559656791621789	0.638013542693074	-3.5798824535989695
0.7511717775550468	-0.90024488279505	-2.256570353665282
0.604982084457403	0.760627268044339	-3.3134226918388654
0.6376971783359344	0.621181382509139	-3.1358408965415356
0.2205127088948395	0.710591532495488	-2.502280621404735
0.0657801708083166	0.722922456308575	-0.35045238912172305
0.7523781322337318	-0.991628355139494	-2.2473961844422576
0.8755414683544518	-0.835802119104057	-1.0981622987807829
0.9266128240244291	0.294153875618508	0.04410347242683626
0.16833723882638943	0.136550460055831	-1.779689312226175
0.01360315122442882	-0.297144514489351	0.644127340659251
0.8931511993163802	-0.211706844513995	-0.43405353617718345
0.7996480064331585	0.703874086980389	-1.768135798847699
0.3161733160872217	0.173934794175663	-3.3507991450681165
0.14225322522020853	-0.965567479021862	-1.6647001051634673
0.6800151636532424	-0.397625801961802	-2.8228886865363445
0.8793441142594057	0.882208846210605	-1.1072315432669244
0.638616031077209	-0.942501775112661	-3.0670337953372657
0.10928765881200554	0.688205516070398	-1.038892484051003
0.6442041588066993	0.920961177465134	-3.0385531411926565
0.5424842304459757	-0.770451397134511	-3.5948757556585402
0.5740734134427891	-0.382274460454695	-3.541037236446932
0.803417919506122	0.348070784524932	-1.5995746381436973
0.8189494114323828	-0.318599667064711	-1.4141644450348752
0.7444604507626468	0.54525932600925	-2.2573592552039137
0.3985218321873561	-0.687750497386998	-3.697905087581731
0.3373571793595839	-0.162091765646147	-3.4914215177033263
0.5359593860115884	0.450090638982866	-3.6918178465429423
0.5341762616388357	-0.529312857582905	-3.6835541649467927
0.075714195867493	0.52500079212045	-0.42651813419402684
0.3828247321708063	0.941333370364423	-3.6049620892594563
0.6494249339109531	0.177661873356685	-3.0691791495605267
0.2257468209293405	-0.0301713079070708	-2.506275090347786
0.2879535345388755	0.915818701210896	-3.1344587920843052
0.7326389747307027	-0.211181472642042	-2.329535720642721
0.7034368306012199	0.761397814959226	-2.638734238378863
0.161810515032229	0.0594347848972454	-1.6850247947886334
0.6500524511899236	-0.482110047527866	-3.0583965653583087
0.36283147171509494	0.02464045500457	-3.6339873732165495
0.6477753975995079	0.660191947230956	-3.0625181594374578
0.1050027406302925	0.843810645796772	-1.0559185786656133
0.8104283499920856	0.905550821945194	-1.7548634116186856
0.14193019251035008	0.404433050306136	-1.4360665319459198
0.2744810427884254	0.283058198352706	-3.0101592638029584
0.5304532935836018	0.426494039901483	-3.7137773550678297
0.6628011439421428	0.617491221615046	-2.95743732249232
0.8978615756867624	-0.294708095578879	-0.3974934781057956
0.6102200313755273	-0.960514268647157	-3.2255526348043695
0.8753776950611452	-0.472837136138377	-0.7961801725079647
0.4653977007590931	0.825331373242324	-3.731846926173376
0.5540934687561265	0.532959987844754	-3.6093717258196087
0.7252619258113212	0.976309858671056	-2.4580710519994695
0.5687312165730688	0.94120351757404	-3.434625449353809
0.3308350805426094	-0.893338849334831	-3.3991398941570807
0.7630325453952446	0.420514459072207	-2.0495653471875586
0.9589191151624497	-0.966018165617877	-0.4439487714418322
0.3754799720982879	-0.377310710064749	-3.670101286209603
0.13513665608783557	-0.500463458909716	-1.359635859178792
0.5971362219474325	-0.367059890410344	-3.4178545787629435
0.8082209834674006	0.689002343527331	-1.6762679990827396
0.4826180987848596	-0.919238870028292	-3.68623118505453
0.9392754873347087	0.760915042922593	-0.24791631833847638
0.4919055541677608	0.295909163913315	-3.8235673847777316
0.2561645067910108	0.302866484015398	-2.8363598166571027
0.22131535935182273	0.648977755342383	-2.499807912927839
0.28094164358887413	0.613165824506419	-3.0663250055035123
0.3672137608969228	0.760807204159101	-3.5812696528979844
0.08986528949787094	-0.231048976539184	-0.5851703692440029
0.7482922797895556	-0.811854992721104	-2.270740996796119
0.014378392592401453	0.312566013253303	0.6339052525154913
0.9285038955675086	-0.88831650037142	-0.6113593379490989
0.16574719712654973	-0.298559896373874	-1.7580407578212633
0.5848900679632093	0.0533289440774025	-3.502916980512966
0.1985982076488857	-0.917752357436942	-2.3250438949943955
0.8158197809930912	-0.18886665298743	-1.4227556800082715
0.4332234624395044	-0.738683060049929	-3.7486241413159727
0.8443654838923653	-0.973790232294735	-1.4907523445591675
0.7854971089195563	0.755200348478244	-1.9238970909760593
0.348858846425478	-0.411634717152577	-3.5413147779956007
0.6117615010814454	0.826637321476622	-3.258758626050201
0.4305191245240949	-0.641343001346352	-3.7695757556781904
0.4514376313370852	0.638379259127885	-3.7856259021815584
0.27617822009772136	-0.728560388249883	-3.0305685625479213
0.8305411860958187	0.944210145686506	-1.5959611338534712
0.6032182812745592	0.485468849883471	-3.3704152130624703
0.5895778909794818	0.509695277417174	-3.4445500957013997
0.15544010719300627	0.232202749663632	-1.6051727916593816
0.8582988703248972	-0.0174636478728862	-0.8791746778007646
0.5802851072015577	-0.879995444757193	-3.404831725394864
0.3119127981778534	-0.0546202825244162	-3.321904395307783
0.9846332755790459	0.356323264114544	1.433143283443268
0.3530802037612946	0.703598905766026	-3.5284136713367014
0.06149495171136505	0.232999596622852	-0.10309157345035586
0.3751504579179609	0.972389461975041	-3.5778718447652293
0.33352733414721025	0.890444125617383	-3.413297305646466
0.6438564751746719	-0.471659778336545	-3.1041361524184183
0.33723246905104387	0.772864540093439	-3.441213378676413
0.9234141495626735	0.00436083493398218	0.06612610070662742
0.9744842131332797	-0.69339028599857	0.5558889811917893
0.8630062453022864	-0.872460047876227	-1.2553054982448757
0.6797096352554054	0.974492632664531	-2.789258733144083
0.8745759814501575	0.547667183688716	-0.8559224210899621
0.5188159969631787	0.746731449705681	-3.6741047661381563
0.31960436653763624	0.302778085890184	-3.3700156736939584
0.3053462900628784	0.992875681422487	-3.257279414629819
0.3804994087774908	-0.552187547764712	-3.6660056875664115
0.8725156439204105	0.623648679399495	-0.9380190604228429
0.5826787408000917	0.71692666878034	-3.4408896434752303
0.8373625952816524	0.774358921887848	-1.4319899153853373
0.49721805412301723	0.575899255243657	-3.766495443156655
0.7328139600549821	-0.51071510126762	-2.3616510146198717
0.9013007071602993	0.590209564548818	-0.5513490289321908
0.49425989257798997	0.159791795017129	-3.831723469991997
0.10981473581589371	0.203058198229238	-0.9077001893354094
0.8969706919831366	0.671729752785063	-0.6871081458721267
0.22871516441909348	0.447438700161932	-2.556360229567602
0.6094869335401062	-0.918630197336972	-3.2438244655535375
0.22899756998305043	0.495529376631539	-2.563627587107503
0.6707988686380875	-0.926507393206492	-2.862024290594564
0.3395573687069706	-0.18877168645907	-3.5036819003090742
0.7012910200821851	-0.619519840060597	-2.6521978688099583
0.3677804913912775	0.766377583391105	-3.58260928149351
0.4703370057288208	-0.964718951026008	-3.684083287826859
0.6495644302372751	-0.648106305781082	-3.0511798172647895
0.8937437032400253	0.145600433486347	-0.4085132591616013
0.9132973337539458	0.790052586180216	-0.6316611564965009
0.05302405594914372	0.91277867275976	-0.2503517973917858
0.3056280870715136	0.669977814325853	-3.2537187885244587
0.2965787489214789	-0.292432025952881	-3.198873830937488
0.6639111533893105	-0.954533200764375	-2.901590900551179
0.33116828820951943	-0.790171273085986	-3.4069561817040364
0.7557810936699015	-0.73076154560996	-2.190128040035
0.8489886575900368	0.95285218524068	-1.4406125477432248
0.35198429882811516	0.991653174024756	-3.4935376528857396
0.39817745424802226	0.299597671106469	-3.7584044275304005
0.9619376519991818	0.861434464096338	-0.1148399113521476
0.5450895470027693	0.807549228257773	-3.574016548735093
0.543534835688308	0.542479667374652	-3.6483968352673504
0.14423480491052068	-0.533672731538165	-1.5013173013849799
0.2997810545269783	0.407695419244477	-3.2205810029805364
0.32758871735851575	0.299116188979549	-3.423639627960061
0.7251364744204033	0.237963632492222	-2.405280965111381
0.8761317875390132	-0.994735148688949	-1.2324736358290898
0.7833109229726046	0.939186773921026	-1.995425431537406
0.19503496066846548	0.653937137727995	-2.201387161840775
0.3382647490137459	0.49385505403468	-3.4746952066559196
0.5127345636138041	-0.404546832263889	-3.767253839906051
0.8383858310874395	0.571829954020562	-1.2951771049325942
0.7292210768910017	-0.603291856534441	-2.4077304211134853
0.9453366937580161	0.372523760966792	0.3266653359553053
0.4385935303839862	0.999711529553909	-3.68157633310061
0.22859876036209648	-0.589556520080038	-2.5695098348022363
0.1336396275069278	0.983106198521286	-1.5598103404582926
0.8140754145796792	-0.787786438573723	-1.6673690006102135
0.42292026113118386	-0.717930057566155	-3.741133970002614
0.26486147591410064	-0.0139862079494091	-2.920082067344722
0.4656812221145942	0.718483379204952	-3.763446640282498
0.8410913621553895	-0.98407062826451	-1.5226183730509177
0.813066288239668	0.122339974430892	-1.446561106407878
0.39459765624268817	0.962249391169352	-3.6317056776879655
0.524174345688545	-0.832569778812954	-3.6320401410735497
0.9557792643700036	-0.952290401707278	-0.44280310611087736
0.3388201017555109	-0.984054114787099	-3.4364799722926542
0.6813673793357047	-0.437879169680771	-2.8125046583537365
0.529662549650412	0.110025445291543	-3.746510844761703
0.8681708613610953	0.35792806448826	-0.8275997130053693
0.5541204666413058	-0.722646669469779	-3.56578170752458
0.6482435352853274	-0.825034394385664	-3.0352927461440653
0.011681231534214985	0.442799747150765	0.6313760947787523
0.5087119368062839	-0.895376724291492	-3.6489098453241455
0.7609214490304765	-0.994634747513169	-2.1800535721868295
0.6537690750061491	-0.663619233516866	-3.0199877510132347
0.6595814793009024	-0.106719678778761	-2.9888787817671685
0.7599216232416516	0.84283334009815	-2.176192896306549
0.060603788699684615	0.656177506318403	-0.22718625905805725
0.6040814207183024	-0.924964619300297	-3.270788588864608
0.8291027713792392	0.684399781803312	-1.4601705582069149
0.22037917097889687	-0.64264141600367	-2.488595269620099
0.7238481088736345	-0.609964854947151	-2.4566569993098093
0.1437146489927516	-0.0498678103675098	-1.4217197361687823
0.8173151056388509	0.885989359481244	-1.6856874154671018
0.5488589236001385	-0.436447469403421	-3.6465060063781016
0.8129504866991547	-0.73766304810886	-1.6529004715395434
0.7509106836556299	-0.425253877385435	-2.172997053990716
0.30813476345450674	0.583343080535107	-3.274959052892769
0.4205042658086539	-0.208084097532617	-3.821008639370486
0.6435241506458383	0.377085564607316	-3.1103805817624863
0.7356000969718661	0.79849131957348	-2.3767048262260992
0.522129870103666	0.655480593846922	-3.6910229718603156
0.6391235710710165	-0.970291358208082	-3.055245622575696
0.8564379304226203	0.168125215988803	-0.9192842553747282
0.707610261062772	-0.00434415943001945	-2.5660801130122204
0.5984962143457747	-0.718619820677753	-3.3587298900983487
0.9354987403412643	-0.407410145789168	0.12113703723214966
0.9858178057731599	0.95469443024965	-0.007683623021907422
0.7218611056811363	-0.879296209377116	-2.491705914678085
0.7769392680516829	0.466286444734977	-1.9169162983302483
0.3789996750613606	0.677977538172824	-3.6394738059065066
0.28339786183601146	-0.994815611450811	-3.1134848957590946
0.07400244357808641	0.54205486467046	-0.4043075898165237
0.21932381381457866	0.164336428370941	-2.434093935749793
0.48093476429473603	-0.764253996649099	-3.7386321412025043
0.03221566733154024	-0.163785660051192	0.4049496302786403
0.6407835746218424	0.939680582805281	-3.054522615078394
0.7927619382600272	-0.649133074060102	-1.8141800364078149
0.9444145771120289	0.987004458940689	-0.6323618366505583
0.6460038457333632	0.343671330531951	-3.092930476276458
0.17533398434268285	-0.0867248822117611	-1.8738193647055335
0.5563978165740965	0.757689856795761	-3.546836892288644
0.5636397474148287	-0.78614167472136	-3.5087488119503227
0.5129490170660294	0.788078364287938	-3.6757206062518337
0.517090344115453	0.116655621171623	-3.783877097437764
0.4813967002198781	-0.218252453802771	-3.8450069365169193
0.4865838483203522	0.875215692356798	-3.6959238621689563
0.5327875889138012	0.687868463311208	-3.6509213272015577
0.5658215921463323	-0.440425086870175	-3.573359455005296
0.47227389907227324	0.449206957227877	-3.8223712824344926
0.34739072152230366	-0.951947432028573	-3.4761055979904234
0.6561826951995257	0.716811303607844	-2.997560594375102
0.20687737540386303	-0.727932375294019	-2.3564913579551594
0.8534456418747267	0.829940776103524	-1.3129918573946062
0.892589180088004	-0.06893448185677	-0.41336095078151697
0.8783284380259541	0.792754723433534	-1.0260522705433446
0.3956911012680355	0.783640776347857	-3.67030602418612
0.4005053775946365	0.885693497543071	-3.6599968849465268
0.9002443140661663	0.679872884327804	-0.6551589199386998
0.6408593387441812	-0.500872461232869	-3.1239532638852663
0.6432845410579658	-0.017821738239938	-3.1170100533079297
0.6844980660237757	0.630165284838343	-2.789679937641181
0.11226386251658	-0.34937278488188	-0.9717560887665432
0.6742390838662777	0.323619798767497	-2.869752874724323
0.45238542553214284	0.403948634914975	-3.833286831776119
0.7676024982188594	0.673435508835689	-2.0667552898154415
0.13364485918024865	0.985170629046963	-1.5612708401953654
0.5842429680147873	0.405793522084795	-3.4860909126270805
0.19963514208234417	-0.801542840793032	-2.2951279045132345
0.8002590896523478	0.82174560485195	-1.812343302542374
0.5414284511582201	-0.476420652764656	-3.668210381099236
0.09675875921944431	-0.518969125696297	-0.7717668509826482
0.6579407088819638	0.906948945920612	-2.953312301238069
0.7885681800729157	0.72095897211491	-1.882446405218272
0.3301886755081748	-0.249310381649734	-3.4429585240568494
0.4416698322101562	-0.820950866227123	-3.7326388207711636
0.3894289635012001	-0.398397624505049	-3.719379010196301
0.40492384439163065	-0.413929704426947	-3.7633863826596285
0.4873411367216467	0.951747467244586	-3.66870376534967
0.23836954481140543	-0.319050400517725	-2.6533583243180936
0.4297413650770152	0.88714119744406	-3.7054772783138517
0.5460079075403287	0.29033313047375	-3.675532232610684
0.6139720679955705	-0.388933301338733	-3.313162289422834
0.6137837355073511	0.828770855924757	-3.24671287046011
0.8238680022871157	0.286999929580556	-1.3481068775307148
0.6916048260287084	0.838679278427507	-2.7269084732644804
0.5637316697007809	-0.661998051485565	-3.541710770604121
0.8776393528661837	-0.98345525543573	-1.212687283698001
0.682387049234281	-0.913822716063467	-2.7838043771266374
0.703900542097305	-0.915298828676057	-2.626746980984704
0.5916937439787291	0.634383001856721	-3.412688929170247
0.8138773788600097	-0.196584599765686	-1.4468489047127275
0.19211499003393293	-0.582241419500386	-2.1502371354511416
0.11778763031424493	0.140877952322181	-1.0282593514390965
0.08617694805372135	-0.568982077667403	-0.6181323516838688
0.36513964622695533	-0.929033591768558	-3.549224163576274
0.823331357528103	0.16242629895177	-1.329376551346339
0.8206161410072814	-0.590875021768334	-1.5000911936272066
0.7625053638774413	0.22576093576478	-2.024153638157579
0.671843631879295	-0.889987263784852	-2.8624478305864596
0.6606475122891496	-0.441416916137211	-2.9792839687750527
0.379382919129652	0.53902515225465	-3.6639359847425252
0.5284400485167466	-0.714445415219832	-3.6568302296729
0.6108320951897545	-0.0882750787545959	-3.34589661300284
0.1839612421709424	-0.86271091898628	-2.135591094803786
0.7511693072919443	0.261359201555164	-2.146608044229415
0.8636028486909317	0.873545823586275	-1.2505351457259186
0.12197676003465381	0.360682431753701	-1.126210118477916
0.8037582273202922	-0.573439215056733	-1.6715442463455183
0.8939418251553002	-0.923880229552655	-1.0126076875420476
0.8957885178803641	0.354445289475049	-0.4557372058904471
0.20853469649637535	0.22393379763519	-2.3079480077943852
0.8761646721120924	0.40249672682936	-0.7458640844482258
0.3975952688791149	-0.261191009194329	-3.7602742317425726
0.5231030886609892	0.696135369702929	-3.6773560731844595
0.7015912671816172	-0.889982157885928	-2.6469652559993007
0.27790521180943134	0.263684450638839	-3.0410791205527175
0.38126552380087747	-0.884883066611669	-3.609668504088728
0.5909378864957844	-0.856856393861104	-3.3608904994356155
0.7485883237684009	-0.696543723846796	-2.248042931385426
0.5003967523961547	0.767747109647623	-3.708783768035279
0.18844052784422702	-0.605676557419804	-2.1101014285459967
0.2488907349254271	-0.892237689817318	-2.8179329728474705
0.8461128345795165	0.648499459588101	-1.255995137497132
0.41932417048829257	0.679449193661709	-3.7445697152583133
0.5826632204193604	-0.654173004183702	-3.455272569827385
0.6010989361539784	0.986334461481617	-3.2646141581846537
0.6012190797229896	0.431750721063419	-3.387959559858819
0.7757942831771754	0.720520268577948	-2.003345933828522
0.9585062284573649	0.999946136660465	-0.52537556102926
0.5951095804977433	0.491328245311218	-3.416477439650694
0.362349935171767	0.26084553092401	-3.622408860874568
0.2049763048842903	-0.855116821686079	-2.3719047558723694
0.30203324318680386	0.134825704230127	-3.245537328684567
0.14403075921850703	-0.125958951519001	-1.4297045292272217
0.09050537715024548	0.3840128217724	-0.6278684026518814
0.6621662151617798	-0.672458579362789	-2.958678832334981
0.04314138641373719	-0.486378226751534	0.14653604428345096
0.7948538144287423	-0.265556521710816	-1.6773222148583493
0.4995341880516361	-0.929329986477698	-3.65587168673355
0.8042727271337423	-0.0209322196852382	-1.5438225848521814
0.06360479136792065	-0.855749710744844	-0.3938193818367233
0.5173876864827954	-0.975536025894773	-3.5989229381025907
0.7167237076479223	0.772857526552631	-2.5315905869669266
0.6131790022554708	-0.422132804666067	-3.3156545922725313
0.33881469533946773	0.872885912650613	-3.4410939197792167
0.3033186774336849	-0.180841672617278	-3.254766788812937
0.41676032190095963	-0.580734972843455	-3.7613514925221754
0.38892772399432624	-0.791563416288665	-3.6500476682833862
0.5434202581123418	-0.432252636356025	-3.66798336139825
0.6153361732787835	-0.625552634359883	-3.279164583781464
0.31972792280915874	-0.234061418067564	-3.3738452777886123
0.5158759247151861	0.705905281732608	-3.6936002416143845
0.6869882768591167	-0.981244577453693	-2.736937509268523
0.4402648520594214	0.647396655836784	-3.7777328194009745
0.2562583837986384	-0.676208890145928	-2.8536253494436856
0.8994555159705155	-0.928779362379668	-0.9664273955306083
0.6047768914850891	-0.709027849236826	-3.3260937181895684
0.2636685423140869	0.602153279872214	-2.9164882248972397
0.38623479855680604	0.9049972232464	-3.6206377423231295
0.4043059529831975	0.205943517953627	-3.783943220609032
0.5512619735308094	0.868859738646303	-3.5308447331669552
0.46343438367203693	0.254082885967164	-3.8531101633547746
0.9660214925803043	0.894560898562934	-0.1415472490112466
0.896310767192995	-0.549743453342139	-0.5812954514186065
0.6236351468826984	-0.775742873893385	-3.201528358137212
0.7661741634213087	0.00206120924145662	-1.9715809551047239
0.6722028743642301	-0.329563563603866	-2.886706211734343
0.41736198631181093	-0.0112017218476212	-3.8229094654220486
0.1431223477474037	-0.0161837520461479	-1.4123466520708041
0.44975860211063384	-0.922397713915007	-3.705318921055124
0.5430370643920382	-0.63433288958883	-3.630140923931898
0.7538412077682971	-0.354849980296657	-2.1318548609331947
0.4617858659165541	-0.886280984290801	-3.7143145328205325
0.7104479329287152	-0.992954285570041	-2.5658662741694664
0.5574734289844051	-0.805736012163895	-3.527939215235427
0.29488024445465266	-0.866805096384885	-3.179275245571185
0.8776924062122625	-0.676757823646701	-0.9222649643895395
0.7035355734762381	0.577022101807554	-2.630789280310605
0.449654714379141	0.866142020277428	-3.7221018971875073
0.7777168515911375	-0.864269726484819	-2.0272852709519267
0.2232449994400254	-0.624826148937945	-2.516876863330521
0.18506298253596618	0.672059233534297	-2.0849267381769874
0.6663325514612249	-0.301087469549304	-2.9345914002663616
0.6360207396251426	-0.719558657445129	-3.134056068020506
0.5054232673146143	0.47526314598147	-3.771907465654804
0.24951238350599625	0.913538351185651	-2.8282063096966805
0.6257282121825701	0.97820895485607	-3.1323517230657534
0.6546717933117767	-0.0910163336341541	-3.028271780152071
0.6128581979485322	0.855083495709096	-3.244706060545456
0.9577081662886604	-0.413905551186765	0.5456479255755307
0.3085232977749222	0.104618875297462	-3.2959973262508426
0.5621697426562812	-0.944634089186828	-3.4607279838961618
0.31210609505224624	0.966626523170044	-3.295469198515264
0.7625395038374262	0.861448921890305	-2.157046676528098
0.9245848425236242	0.993044206102275	-0.817233763622651
0.7648109292944908	0.993816665358264	-2.149301216294939
0.9840239219907717	-0.216704367671576	1.5089499618078799
0.9753085405155056	0.996301159644562	-0.35511363936236
0.35438374444705756	-0.76077166319493	-3.52686687563776
0.7438216689239202	-0.192452966104135	-2.215403641884157
0.11457623700541814	0.701095942668817	-1.1257583326336251
0.21582402701175732	0.225775653669955	-2.3953020104726455
0.3713870742868206	0.31799878125115	-3.658936307582728
0.5995931170112143	-0.0414512354151224	-3.4173194008351446
0.0843864933979769	-0.0017846847878267	-0.47507946725818906
0.5539326688882813	-0.623008609403815	-3.5915117596985433
0.164848064657298	0.739403453251138	-1.8504651148091587
0.5687623540267099	-0.926003386595578	-3.440098110717401
0.6080020866244316	-0.731440609152586	-3.3030638845820377
0.006531105532928578	0.701166151546301	0.5839619307527247
0.8482815251812946	-0.200029267065669	-1.029620380772465
0.7645543281817629	0.253419011935494	-2.005838016734019
0.8213334035676025	0.467817185871853	-1.4373271240691843
0.13874399206133617	-0.951901042250436	-1.6089973439983905
0.8611008016648196	0.91570798038697	-1.3083300490728897
0.9147096227776956	-0.602000647608693	-0.3817324508801537
0.7630622474585655	0.760449326366469	-2.131298699551688
0.7244774979400092	-0.505559652807278	-2.4383680108785333
0.6582306611661967	-0.169547624584213	-2.9997956681484816
0.6615973863921986	-0.0775515621889073	-2.9724544915613684
0.503076539242494	0.648904508730056	-3.7378234942326856
0.637957141767969	-0.312850414964283	-3.153068823561281
0.9281581973905597	0.607185011898541	-0.19330528828509627
0.6009120632379276	0.143062070007814	-3.407408597862725
0.3545586958500083	-0.709204665116972	-3.5345677192906635
0.9021780171085487	-0.526834658428473	-0.48358363307771857
0.7855621091945447	-0.707845759720506	-1.9064808071223853
0.7175985970845751	0.230992790921606	-2.4775695059614873
0.8058044384029017	-0.561564327481027	-1.6451464325172982
0.5679425681110051	-0.411502714226365	-3.567283741526032
0.517943628216825	-0.942722284915728	-3.609503399999731
0.6379133277681179	0.955540612160808	-3.067315369990463
0.19076939905313045	0.624448171394177	-2.142990594293593
0.8056755152954951	0.330828336280106	-1.5696913799707013
0.825035962260209	-0.291454977907032	-1.335453295545611
0.7392589427915839	0.940122109484769	-2.352966147618604
0.15919148105887485	0.650904936152089	-1.744926724450647
0.9467406447945659	-0.639466549206088	0.0627932806401268
0.46699685076262976	-0.887616744214611	-3.7112779822810023
0.05196768101998057	0.126014924173884	0.07540668721348703
0.8348419266167618	-0.273386409338834	-1.2133174408035607
0.9205619209687603	0.843240596122362	-0.6256812239199893
0.22321340142379303	0.43291479974276	-2.494201195333151
0.4874875712066975	0.546388581032524	-3.788217145925673
0.7410952147625592	0.935005223615731	-2.3385997357556128
0.662256630919027	0.374884481962073	-2.9673285555463935
0.6468162747023211	-0.69069743227327	-3.06577674636045
0.7941444741020164	0.569662583183163	-1.7703600832244826
0.5950110015232541	-0.415587561111842	-3.4256238767253326
0.060244061611569734	0.468237258015465	-0.1420931750799283
0.7428887455860882	-0.914061383076038	-2.3243150100254137
0.08738437053222584	-0.772368902836477	-0.7367964521719825
0.6985188239309409	-0.897245663177116	-2.6690952237379477
0.06881513602092088	-0.594296808952772	-0.3384037115936992
0.7692531021352266	0.879915712115263	-2.103232439348911
0.8696415301841162	-0.774006206998491	-1.1001595103269113
0.7001365582771094	-0.859411219601739	-2.6607917112940123
0.28588044137350876	0.66402559034917	-3.1067416199348954
0.25201925535571906	0.584916199689651	-2.806630016069855
0.8655704617048915	0.484402536400277	-0.9256871615581838
0.2612777145141401	-0.548970008480054	-2.892210017541942
0.46755266966982995	0.480168594637176	-3.819147932222716
0.21192842560648667	-0.200057352329176	-2.3477524157637375
0.933432609810239	-0.990743793831812	-0.7367737402303103
0.7849042924126154	-0.49091026949453	-1.840699449274088
0.07623317166393453	0.720880585630119	-0.525251083847296
0.9248404198644591	-0.0700837901331687	0.08587171451752267
0.055999279939850766	0.688656600923356	-0.16439391955903643
0.1542562765454721	-0.0253782585719543	-1.5761276218822764
0.8636002320123873	0.000284380515177707	-0.8094145782144523
0.6803288537374438	0.814505871617806	-2.8129672110080284
0.04824882471970441	0.924583758263518	-0.1748117813622273
0.4064130703057906	-0.414300608647758	-3.767151009906314
0.43561534147701697	0.441960702292231	-3.8154258641736485
0.687183745855152	-0.450839024083593	-2.764055144107034
0.6280253772991922	0.623607680935082	-3.1996329897317297
0.3986482295807105	0.13987208783231	-3.771682070429902
0.18126272021008735	-0.0271173172441497	-1.9527139837014647
0.2577153907825006	0.468035742885206	-2.855527665286656
0.6384319126580629	0.516829191364638	-3.1399783239431684
0.21464563280078375	-0.814187637870188	-2.4638467675041125
0.40254148369558157	0.737055878877412	-3.697457092029053
0.1666735691262843	0.0129572918758002	-1.7528384810667574
0.5912034621330785	-0.974001138072916	-3.3190687130871894
0.49910538119183645	0.0541227095889166	-3.8273840517322797
0.9446930422546636	-0.465937435086075	0.23410648469964876
0.7714897971674265	0.293283670035886	-1.9378924471882675
0.3447016879940069	0.878635433425024	-3.4690899990708677
0.08447576088824438	0.799693143563209	-0.7056519954152948
0.6121308598673688	0.0830502495042281	-3.337494802382466
0.6367209827597927	0.842715416661928	-3.1056795222999316
0.012560639791819464	0.520139039257114	0.6035201011306404
0.5481855581968977	0.0134944602276786	-3.6803985493941562
0.1608692711769249	0.635748707180287	-1.7626840305790588
0.5096391207070755	0.704514560562576	-3.7087492356266374
0.6963070318782977	-0.905744240324935	-2.6843606239763766
0.4481277369666842	-0.184042819250285	-3.8565166914883737
0.8275762191482278	-0.104591910178749	-1.2710700671977895
0.9014872281265954	0.574122201906189	-0.5340588733012757
0.7164301260041106	0.997470788417074	-2.5208945614379545
0.5470287398040447	0.946666890793115	-3.517968544995273
0.33141288508794575	0.459925529800585	-3.436883588123985
0.3947429152295116	-0.818544888147972	-3.6604749252711457
0.40535157225642215	0.963686059582315	-3.6535193435516695
0.8913895577313201	0.864408023732548	-0.9683614031047831
0.45038227703784384	0.0147436212056862	-3.8641529574970623
0.6181419641898304	0.00632358599017334	-3.297962008983912
0.44512966703288437	-0.277963686780299	-3.84637974825831
0.34163523006297297	0.25756317463837	-3.512550052436817
0.6130472375026722	0.84899973869871	-3.245360663421066
0.4372622021889694	-0.631272705830869	-3.779055378856396
0.5016469950002795	0.815917946177702	-3.6909298711894705
0.3710682053853094	-0.906945443066984	-3.57310088843003
0.9738462480111328	-0.702905562172583	0.5183024590339299
0.4768594939435767	0.891983828554337	-3.7018909226787615
0.6495076005236812	0.73915576550167	-3.0411207597457186
0.5254783893524784	0.113859191909026	-3.7596643600609725
0.7106502238352304	-0.720768590419915	-2.579209190147187
0.7889147151107458	0.888330784993473	-1.9365117730844916
0.5086406503746431	-0.681765164860281	-3.717358183601847
0.8264713533268707	0.273921656303162	-1.3139250883660443
0.6660139495694726	0.855589978026183	-2.909289168310391
0.30191209566873506	0.141195545615713	-3.2445009176560053
0.2260482022958788	-0.881303038191519	-2.5999736955504655
0.8282403403910868	0.388336704410765	-1.3278638596131123
0.23787663133801398	-0.66499318449361	-2.6751993110826353
0.009533804819008554	-0.563331620543344	0.6149643453745754
0.5664213725607479	0.252480049860496	-3.590145750932953
0.03872186147492376	-0.758325109455577	0.09865289239313177
0.2905371908971872	-0.680987192794263	-3.1430764370256776
0.083761041227313	-0.168899169203601	-0.47434527883726824
0.5319505812569624	-0.898354089828936	-3.5860926553932932
0.2688867052752081	-0.965566146070163	-3.0002445171451826
0.2200595355344564	-0.656722496100413	-2.487491193583505
0.4984878841132926	-0.947006175250864	-3.651604068763164
0.22627700587992575	-0.760444545453869	-2.572868873951767
0.3163723937940172	0.661677684955899	-3.3265842084003485
0.41003900164268514	-0.376686924874769	-3.7811374897057153
0.4608955460069044	0.0859072982627392	-3.8646188834199884
0.1373770824621356	-0.637408217968894	-1.4364078516647936
0.3696648501250925	0.225231458541465	-3.658638384266966
0.3754917683825137	-0.936999056509234	-3.5835286223329437
0.46733707812829567	-0.935307489802198	-3.695751307239087
0.17239321878777414	-0.756420232816819	-1.9533793781985405
0.5168945859025897	0.669995116047067	-3.701013188079094
0.2681877423767633	-0.966614344841565	-2.9950151785901524
0.7727791098325614	0.832712741183289	-2.0625941862684405
0.758719182842704	0.409760998697307	-2.091603204177248
0.20654346782962965	0.717082587361551	-2.3501081394762537
0.7894195066605483	-0.367721475516723	-1.7593270652833481
0.4105607244558335	-0.432064563414806	-3.774529547145843
0.4112174347944581	-0.1150267223782	-3.8066986439204333
0.7609876366401794	0.847435124522586	-2.1678693734572514
0.5597432420258203	-0.176400871107782	-3.625941051607456
0.3323341632241488	-0.651830904085181	-3.4253949109405095
0.8080852176391962	-0.405467248268003	-1.5637541876208405
0.7824986040722041	0.972262339015704	-2.00636571686458
0.6788002817763252	-0.878286390335159	-2.815516643688244
0.4498381871494674	0.432342074980714	-3.8277470132063827
0.9155190736954242	0.903627124335853	-0.7748273874171023
0.3695805309705481	-0.64759492152048	-3.608825255328391
0.7605018106100333	-0.0409589367675465	-2.033016812557955
0.923515270621585	-0.960774826540564	-0.7837054463140554
0.7633005252967698	0.966450749730486	-2.16145741694734
0.8414039759573655	0.995369293589955	-1.5239925769386842
0.2723561765371757	0.967428217490154	-3.027335456845849
0.0005394914673139143	0.288121743177194	0.3999908104863132
0.762524674607135	-0.920545948704311	-2.165100478377893
0.24392757073610194	0.0247830613613817	-2.707355720349895
0.8137322226862467	-0.521307330002525	-1.5434120132342073
0.39277400422812586	0.217103172442791	-3.748549278305385
0.5256491699846777	-0.863685385186597	-3.617121859754063
0.13564426856270553	-0.588347058143845	-1.3940983750092948
0.30283963757947985	0.3645260984738	-3.2456264648374336
0.7916795030092569	0.25641297912511	-1.7111906394885372
0.7402250019391539	0.96282077584556	-2.3442881802578057
0.648696477427452	0.384172974440369	-3.0717432541343968
0.4564303763427185	-0.661674386395014	-3.7804975171091444
0.6063102898683984	0.538647087941749	-3.3455994088555374
0.13919445095589006	0.569418637440454	-1.4394524234844999
0.21890298015623477	0.271588196032525	-2.433681915872438
0.8896708577236812	-0.650454056782747	-0.7556305537682024
0.4205596881967131	-0.707922936373644	-3.7399159238292046
0.5643460578539635	-0.312446467161969	-3.59491853935106
0.2184284584303768	0.870765019825451	-2.519762420582608
0.8304445047528373	-0.787489358781793	-1.5088124879025602
0.4878002263459991	-0.459719877988494	-3.805185992015168
0.8008627327336932	0.94701817580331	-1.8500030048694884
0.6768157539148165	-0.450498511844862	-2.8503158897679963
0.5769312409284623	0.502185392602721	-3.5112509090334902
0.9365966573322754	0.782766981178534	-0.32331885106047875
0.7891736571599116	0.0926717121495102	-1.71993001959781
0.4104096452019937	0.799585153973778	-3.700068212465559
0.2995493947041507	-0.449124553922664	-3.217335580194901
0.8385450580541824	0.00574565006594771	-1.1307897611285391
0.8131099805140011	-0.502934696073466	-1.5427700432596982
0.9959998538392989	-0.76349531732376	1.4921656824702578
0.6463028722199947	-0.588678766415832	-3.0792862155621115
0.7656719143908717	-0.541372723920136	-2.050459692949603
0.44443689486565624	-0.968071402820394	-3.691550628341988
0.7347932506009136	0.749776052673306	-2.3781277360772437
0.5314764278403845	0.441433792021253	-3.708119179243541
0.4924739486238121	0.127422714533067	-3.836403822158731
0.45984445935709783	0.475208079936456	-3.821929458044151
0.48400142199596413	0.597353195910695	-3.7808444312302036
0.12598392827893246	0.533607769960515	-1.2331152485345935
0.12733541787766547	-0.685700301205936	-1.3094622876164002
0.4301269081055023	-0.31584364376161	-3.8265460141843395
0.27864674485629215	0.432838204729735	-3.0465365949396834
0.9528345203998891	0.625261427710159	0.19349518169325322
0.6390723495606307	0.529414975891075	-3.1345979060398994
0.24950554064360522	0.807131362295549	-2.807460643396908
0.6636480893692671	-0.150422740764177	-2.9558500218014996
0.5454120468058524	0.0520543541366276	-3.6911385287150607
0.6475292343305216	0.219823241851726	-3.083368460162818
0.1381710661452846	0.0783428903688765	-1.3395300386070368
0.6854144345692833	0.752551493465021	-2.7796778359545664
0.46114494070211776	-0.730820770969479	-3.7614120635214534
0.036065606206127455	0.360795397368514	0.3052366006332255
0.9191638751456356	0.348449835406368	-0.10660749186080337
0.9604614759218529	-0.0928581315949068	0.7869655225168188
0.29885450789235646	0.926579898135084	-3.2100817366235517
0.8732675448093834	0.766041718857699	-1.0540688304517163
0.9167205994302928	-0.0438391155972575	-0.04514056629867966
0.41099101657469966	0.0531943755403949	-3.807986879360617
0.7706718904885735	0.929196930650848	-2.0988681391090442
0.45001625328440503	-0.494395376218089	-3.816673540631822
0.345125024073064	0.710212725775523	-3.4887221093793186
0.7036373490508723	0.305253969618879	-2.612440969321069
0.33937966745304027	0.361781150157905	-3.49242719314588
0.8259150418701795	-0.22472187985485	-1.3093256226944021
0.21684108625438922	0.0337995387860855	-2.4023730373526595
0.3276735544749271	0.0618004298274495	-3.432187087308654
0.31656193661047893	-0.862766767075414	-3.319538276664002
0.1596512167873205	-0.92073325896738	-1.8649607660475085
0.15000566509142227	0.757180211587292	-1.6602967380299654
0.7215231288579054	-0.70902548476753	-2.4873075523936783
0.841588162911869	0.750959056274438	-1.373454968427624
0.5879190236540006	-0.74295193178343	-3.4083129006018833
0.9037249971514036	0.116870047248843	-0.2561635326879588
0.12429543939408937	-0.950185639510059	-1.4076952682043644
0.7672291922704588	-0.176730723095679	-1.968603522606281
0.7781779527071073	-0.637711614597317	-1.954367680088241
0.911323292276626	-0.758874727054118	-0.612907292118687
0.7098682854480278	-0.426414047320393	-2.563963156809766
0.1581878337266635	0.31225256647787	-1.6540804817399757
0.04844225914939123	0.100243042788022	0.13823170825944295
0.7422381479583979	-0.725121674791039	-2.309832020201042
0.7012119745593083	-0.842050376556671	-2.653838063293118
0.5221355493747015	-0.593749961122305	-3.706226203972551
0.7954933064505441	0.692733336836218	-1.8043291703400457
0.34932284025865246	0.0693785966737656	-3.5634198665306047
0.5607145362575435	-0.272563434209576	-3.615076414233272
0.8016032026285848	-0.146727025689233	-1.5827836654643308
0.7198500496595044	-0.578863951888437	-2.488693929912008
0.7956351015825446	0.307814034253262	-1.6770934262322015
0.632393797434163	-0.920007003080987	-3.1116944401779874
0.6367146573680622	-0.617942361851149	-3.1428296149085257
0.013359994568599242	-0.249509096544315	0.6536208335073913
0.9485691655665908	-0.351254757026499	0.40551855466514775
0.8349395965190669	-0.718092465127036	-1.420069836787853
0.44973248812030175	-0.0475629092072122	-3.8634708259767545
0.3912132358768584	-0.323452581273875	-3.7340040905471654
0.9164068748081458	-0.929642756661698	-0.8050835163977144
0.02983351360250903	0.723353714550231	0.27107270039752157
0.4300384466021894	-0.13804557358308	-3.8415444693140497
0.4198370153523846	0.801461704731222	-3.715761996358447
0.14151692112846148	-0.548099033013924	-1.466443268764603
0.03014715146766993	0.290546970636695	0.41845007048277655
0.35553792367602405	0.69427528547043	-3.5411145042545527
0.4424538848678747	-0.345980965916166	-3.8362602761529216
0.7002434874776899	-0.557191099710382	-2.6577951270403712
0.6728993206295487	0.324646647447402	-2.880892320455171
0.5651702485001056	-0.081846728835961	-3.6042531752325457
0.09994320875254809	0.774349747879871	-0.9372934290168712
0.5062061537236503	0.374303818611796	-3.786841198751963
0.014649347116773659	-0.743261356486761	0.5001815825686945
0.6865286135681	-0.787087177898004	-2.7691749035803954
0.494824104922065	0.760156349292545	-3.720960655253972
0.6400456537844229	0.651237077790114	-3.116593678858098
0.04891039448154988	0.154770066335085	0.1251202147429473
0.8938846267538462	-0.736547909144371	-0.7936030448944367
0.2968395363613447	-0.517158047663073	-3.1942425267615246
0.47337423164398235	-0.674766543045832	-3.771122463200645
0.47915157435012956	0.728539377685579	-3.7511129258065017
0.7145961292197329	0.18025843805565	-2.50358750846458
0.643393100453212	0.776774862538559	-3.076242474182042
0.43762013304417385	0.53975163336275	-3.7993836444110656
0.863933547242362	-0.70372281495532	-1.100762739813776
0.16933002809253705	-0.971647256282937	-2.012674841671863
0.2207432305032029	0.267163572812796	-2.4547829947980584
0.958140714730568	0.698296730749744	0.17502428721754523
0.7771300179302654	-0.898726063621372	-2.0399589942200174
0.44313911985895527	0.989860688616788	-3.6854031198626407
0.22825117874106085	0.979773467839037	-2.6530607492251956
0.9241695954673378	-0.921063322973668	-0.7140826027710461
0.5833150979105987	-0.152143170267214	-3.5091693642332755
0.8292313573751207	-0.903099804145996	-1.587567157080506
0.851778830339157	-0.721625645384732	-1.2462156549207188
0.31531750675030257	-0.241528035831798	-3.342536010256133
0.6724144424137641	0.426721143440439	-2.8859611698635574
0.6551573393856974	0.80190688926318	-2.9930877729044965
0.3301041449603298	0.521609400950048	-3.4237630509590407
0.8393481148142032	0.390060458034436	-1.1975050954784314
0.9813201693297746	-0.3364936493027	1.303841517879091
0.5320934875215249	0.856865747456977	-3.600440379373635
0.8088146064358059	-0.306896775111539	-1.5280385256927338
0.5303490530696533	0.498410799018538	-3.701820544276167
0.11334930994319915	0.166347511767824	-0.960075083228977
0.5114459936108601	-0.794891032180484	-3.677032812782349
0.29865975832208547	0.457056354843385	-3.210217123572581
0.6928552413968616	-0.386534532912541	-2.7128033712213893
0.9307408151776593	0.863562421114852	-0.5414637190295777
0.9129527799695581	-0.904288948274843	-0.8019635101246821
0.4811534011018468	0.139384551802959	-3.8507497154874493
0.2814298191140873	-0.746059202514917	-3.0736411445096845
0.8754990984798481	0.525939727352324	-0.829301703491745
0.7858511338481378	0.957365053213462	-1.9771341399898914
0.4717241730771075	0.695954230011492	-3.7664821088082046
0.5981572565171054	0.66726762153435	-3.3713853293221017
0.9230678795715659	0.962885763801876	-0.7909717170770318
0.7613055865010682	-0.773137775898965	-2.1499878569572246
0.4295401146595078	0.200786127950975	-3.836840827308168
0.5235117199782983	-0.903807853489015	-3.6087899697811894
0.3152681859049018	0.398933377885199	-3.3349830798027154
0.605506834159461	-0.863139773531238	-3.2829787827418526
0.7983804768935451	-0.693301488531227	-1.776144494045564
0.3705178685822057	-0.211654472294707	-3.663274859856368
0.7887798160264065	-0.928631390932973	-1.9476189414276832
0.7079993965077258	0.76472593397399	-2.602195860965507
0.5769035786276082	-0.713729770255519	-3.4695228605415127
0.954347616094252	-0.923989215361672	-0.38677305565082937
0.8419777746983355	0.839067271114791	-1.430753159435831
0.24231975635377856	-0.699041469431292	-2.7237107235611773
0.35812056208417276	0.755055208509775	-3.544295845382923
0.35970294405636843	0.951551442136408	-3.5265783719329056
0.8102142732804012	-0.3941425197189	-1.5363384953873156
0.9430719531238176	-0.721044723741841	-0.12390492563429606
0.820552518387639	-0.0992704612859071	-1.3553529966216085
0.12538354860586645	-0.61210461321524	-1.2512305379025284
0.5648663735707043	0.921217643344233	-3.458300966985445
0.5408385720559078	-0.935550234169107	-3.5436995960571336
0.4298662095190965	-0.870882335859266	-3.7099692832508606
0.6276783933412404	-0.750656962749736	-3.1817887130732396
0.7627077287505215	0.90578575539298	-2.162029850692655
0.6062889639604562	-0.184337829357711	-3.3727046107910397
0.8933609570119089	-0.957154761133183	-1.0537014564736302
0.05297863770774884	0.282588772790095	0.03457622358441216
0.6357436014949813	0.0254215774704714	-3.173462012263765
0.37462282812633313	-0.674073821575503	-3.624156142010104
0.3672134537254883	0.107785566901661	-3.6531435818704026
0.7193680808085733	-0.961178239831282	-2.50467319747459
0.14560973675491348	-0.958568924027804	-1.7048799386364675
0.5558103152998156	-0.15652632718506	-3.6444342586197833
0.09072297905542444	-0.955349185703679	-0.9090951230906953
0.7793906412800291	0.614972623565935	-1.9352025986303942
0.758159597925762	-0.788105001832074	-2.181056504355897
0.28871772036724547	-0.128318878040003	-3.1367097321933826
0.9052228118915691	-0.718101082297473	-0.6367868708741878
0.965173204494207	0.979184770452811	-0.41252749479724393
0.44811643418874525	0.342978484631151	-3.840371574469504
0.5726179208534886	-0.933295563337128	-3.4206947043414346
0.18498879946330635	0.439374809988371	-2.0349384075101304
0.6812121716099567	-0.25923542679042	-2.80952051892672
0.47147671111560796	0.29673609169816	-3.8452907169334947
0.6443220680534202	0.953186490584484	-3.0284496801303193
0.343509104738256	-0.71635530290562	-3.4797493319519903
0.7906274551259156	0.869562247931595	-1.9160588595252748
0.7103144507439624	0.433363688420367	-2.5604875000522305
0.6442459240133479	0.820927931661459	-3.0623187447634264
0.8387051955197289	-0.402614768335235	-1.2101320007543843
0.8752993617469882	-0.823800920301807	-1.088707156203515
0.6088786417223847	-0.743375299270063	-3.295458739645714
0.6799011386458396	-0.466315356945148	-2.8252222579589907
0.9542955839375713	0.948560972638711	-0.44997779057745857
0.9300436208709308	-0.563452160003178	-0.11484065493491707
0.6613565476661026	0.192969536311034	-2.974632700315158
0.27094343040284	-0.597734775720581	-2.9810705636739896
0.7795426160126108	0.529532875827499	-1.9074951043789583
0.4945865236202399	-0.41682059897318	-3.802498854363564
0.35770148923015616	-0.2814908687518	-3.598128763761891
0.06291111638327346	-0.275985208804825	-0.13547534309728704
0.9522790589379367	-0.971899672736181	-0.5274510881867436
0.45913734287089264	-0.615564625541782	-3.7919062277798723
0.31154297948692183	0.804886930714126	-3.2893985422937226
0.6066719785111059	-0.86050921360008	-3.277430436817538
0.10721351549279452	0.347843354994712	-0.8910068650491324
0.45568019647288627	0.67404700890705	-3.7772771290858107
0.7603940695258312	-0.733333707771102	-2.148971769123253
0.4058744970102886	-0.796376970657123	-3.6916279912036125
0.6700244500893038	0.824687314535467	-2.88610152282342
0.9254966643242314	0.998641024366298	-0.8154646749516391
0.29686112237958395	-0.91395552421667	-3.1958530196221444
0.8621220464230486	0.783051567530845	-1.1869121937531022
0.8103076025794684	0.810663851861729	-1.7142843513879642
0.8181023075823798	0.191790096783777	-1.3962630422979876
0.4000618217643557	0.521088832248756	-3.733680962846103
0.284456361522223	0.00364098443160518	-3.100509566232278
0.3996465514851008	0.699462638630475	-3.698377341559335
0.6092008957189492	0.406979289564861	-3.341849036187949
0.17105524273271477	-0.279555600961181	-1.8288161425402027
0.6355142300217791	-0.543708591082709	-3.158076758553682
0.6411445841113452	0.91019166793978	-3.0607542352268085
0.32539140442983905	0.578774842105759	-3.389938458579252
0.32337738021396045	-0.283283045133271	-3.396627730181383
0.7334827590424832	0.748404295062902	-2.389209390166789
0.42289408657660016	0.250403587359142	-3.8219600714195088
0.1295101517573776	-0.500088891234412	-1.2758881001291786
0.7112119658353308	-0.619968574064634	-2.568050964220424
0.43442831923362535	0.324662737941805	-3.831051240733764
0.22481621575714011	-0.886328607692805	-2.5891586414961396
0.678892822117182	0.579695548869653	-2.834396872637958
0.09767420541704733	0.847722295960287	-0.9451268161007442
0.636584936357861	0.456167422482351	-3.15680336975118
0.5775827487405906	0.634885400509793	-3.4843019296346256
0.118689047865361	0.987574364653365	-1.3534057925821132
0.9711373144220579	-0.922748679515465	-0.14908747067612943
0.1686073691654675	0.966086749857833	-2.000838771666838
0.22778044814112974	-0.101662224133863	-2.5302250123567647
0.3926138379284553	0.339244970983419	-3.7368937839401832
0.7478953963985846	0.381637981635559	-2.1960146474401196
0.3657658008342919	0.957942516424193	-3.5483107718476483
0.764563247333689	0.765104282319138	-2.118922906538231
0.02926614596559341	-0.551294940379127	0.35690320335595205
0.1804987786693305	0.264350068012088	-1.9544792016030865
0.23458563619079986	0.815852796403385	-2.6679092035229486
0.12684284538717303	0.862949730087681	-1.3902014765645896
0.23456980659730603	0.758262995301449	-2.6564469827013375
0.5073394681685612	0.0217675221097342	-3.8106244614282887
0.9402478269331798	-0.676999752663924	-0.09949051056474378
0.6255794941989152	0.653703496167008	-3.211232092221984
0.8255121770026637	0.145662582195417	-1.3008028923178712
0.09301962795681556	-0.453352512606996	-0.6891199703225158
0.5611540904115071	0.730732558655643	-3.535096173047841
0.1020814167803462	-0.149773400520998	-0.7765561501211828
0.4159805921385456	-0.990190859164923	-3.6647922489783977
0.7436957285958826	-0.458622399446553	-2.249690679518212
0.3625933309546693	-0.528727094221658	-3.5960668144365444
0.5688790598549561	0.900674342138055	-3.4487512897769133
0.8229261966142424	-0.264569074647474	-1.3537054994676723
0.8418686475642941	0.840660040207046	-1.4328918267831028
0.9556136017657709	-0.969350827542657	-0.48746511874841286
0.7008108511316634	0.529988154591422	-2.65137635041198
0.7757168548732921	0.74538131470844	-2.011517778564203
0.19797206835303985	-0.794595444568015	-2.274029253476382
0.597216510372204	0.512778073084803	-3.401813162823919
0.965385040583822	0.915045831788365	-0.21329651963780602
0.507138035760291	0.498024437686534	-3.7638770940931066
0.3749042500286439	0.795447395345446	-3.604267074572621
0.9348926523257011	0.908349050880191	-0.577635928862572
0.807045432737648	-0.788805168865384	-1.734700163961206
0.8493498001190642	0.982922419670641	-1.4525809437972366
0.3788877971884461	0.919850794872631	-3.5966611041265626
0.284495605350127	0.865433033020809	-3.104565597238292
0.5042041883078227	0.714944267020259	-3.7173148957003166
0.6967086467324791	-0.719386360251625	-2.6923331768488357
0.9607879726019346	0.796885452045654	0.02392537222647527
0.7444350905909979	-0.732033327160412	-2.2915945720953554
0.8903048062170177	0.789250090721498	-0.8930190504223856
0.6588590849213745	-0.0233729742200917	-2.9946808218128784
0.6753430733838591	0.50186538485227	-2.8627201594563543
0.11836143425881177	0.681301336692166	-1.1740521157165646
0.3171479111424658	-0.811732618941953	-3.324221348340486
0.4838644032420708	0.19462021766908	-3.8441392465390103
0.7371637110280439	0.913539352443207	-2.3700557706892917
0.3151977371487135	0.818957512122019	-3.3120359262415686
0.8039499740605793	0.835084547283031	-1.7840781447828855
0.8291450857815221	0.907020850340122	-1.590360577538171
0.7363172757827362	0.627235342424348	-2.3470389138085537
0.29406007920873983	-0.454988709244198	-3.1743058043182155
0.4952620820083429	0.880344374377309	-3.6807684390031667
0.677428887617083	0.919415610623842	-2.817653882384628
0.5692357668090329	-0.0268031627453528	-3.58533435865686
0.4441433386931253	-0.996407098563356	-3.6838549520872284
0.22993353916478482	-0.691505444123247	-2.5980032295160127
0.5360174152886912	-0.712490447449303	-3.6337407654897236
0.9711541860868391	0.582152715704606	0.6673171238659361
0.2997302683943109	-0.364683725493954	-3.2216499042484767
0.3508721171484373	0.546104931972316	-3.5375202657475042
0.5996435020796284	-0.548526278835896	-3.383119110999295
0.9486382219530064	0.951842947834958	-0.5196227259238778
0.11673344780880002	-0.453737154132343	-1.0677378621746945
0.7206598091290402	0.865646146648437	-2.5014449790534092
0.35058294343640695	0.902015055728631	-3.493689341208993
0.9009671652798973	-0.782733410613565	-0.7658277607846895
0.5731805396627803	0.479723321620102	-3.532987203284337
0.6867374230365137	-0.281133073037235	-2.762241878210602
0.18979193053439086	0.229723738369798	-2.073427429178803
0.7948940299809387	0.832244984012442	-1.86531330898589
0.8236857368094809	-0.835590510286776	-1.601731966257981
0.5831347357817056	0.47596248154744	-3.4834166724995157
0.5611847814225253	-0.0594362104412311	-3.6234047271031464
0.07192841345190705	0.744399340510411	-0.4662678253712148
0.7007014243269396	0.630297635866256	-2.657622305801447
0.023662492499026303	0.736275627598557	0.36765801160345113
0.47241899738615006	0.575836386078112	-3.7964581688554224
0.5006204396687455	-0.736318483538688	-3.717983077060879
0.9577694840611308	-0.857290228092492	-0.1701938884072318
0.08012091134644095	0.451584900819128	-0.4747280929045309
0.8236242792589752	-0.440043838072141	-1.400400194742641
0.6333133680544498	-0.481668019867761	-3.1779475349500577
0.6713313442184967	-0.94267742886111	-2.8545964205497802
0.5966913179321941	0.748550889473685	-3.3614262601878515
0.8663094636963811	-0.795215240786616	-1.1542743378301354
0.8055060108323492	0.275029491789245	-1.5586175345224098
0.7570924880647788	0.591618161725379	-2.1462396432777626
0.32935297685301523	0.199798278609299	-3.4397111467308976
0.9552233904624017	-0.914928265466227	-0.35250703307762404
0.2709559181164496	0.356562825686683	-2.977943542679093
0.4390864076525552	0.0392261288283666	-3.855854695056577
0.341328299561858	-0.685370398004183	-3.471816752466077
0.13059948729399462	0.227205806852309	-1.23654750485037
0.75773365389076	0.890877765506943	-2.20159692713769
0.160536433861029	-0.613647278089254	-1.751480850998494
0.6720606005083283	-0.538182942953541	-2.8887681193532435
0.6841374678681508	0.349841308545959	-2.7867727425348545
0.12844928439057912	-0.952627890198034	-1.4678201180220534
0.18583573613403484	0.90587317189347	-2.175760812689174
0.28449557492839816	-0.862396776766772	-3.1043058626945492
0.7711835675247846	0.381251719540938	-1.957313050827483
0.37909770847083446	0.647945280018139	-3.6450729684870145
0.2598539664344332	0.6426802869156	-2.884139744815184
0.8215170650685119	0.364415819421113	-1.3979242465094888
0.31496192497286735	0.622617177122557	-3.3196433045296363
0.6830634420125903	0.870657221102572	-2.7860632660781457
0.24779936017491636	0.774979950905513	-2.7866976986581866
0.5098489149626698	-0.447509895035517	-3.7671103536037123
0.4956199818361765	-0.952127716505999	-3.655071040024957
0.47194755370833985	0.189061886497232	-3.8552418539392295
0.9218184735872925	0.970632523782755	-0.8133986301312769
0.13494498875894745	0.715579961732669	-1.4325535518741013
0.6014490843865284	-0.338672012657652	-3.394525824520766
0.7476015634227694	0.159746268716038	-2.174162266131109
0.07368771672651603	-0.678795148228371	-0.46069881885618924
0.2835843855077972	-0.357287767872564	-3.0898458079666975
0.785604633778143	-0.786718549405183	-1.933836618057331
0.8993268086030454	-0.352258452420718	-0.4045625301961396
0.386922158161555	0.557857507705352	-3.6875335629927495
0.14004002023150453	-0.696474639735629	-1.4970966668125856
0.6587270992464737	-0.264098915448255	-2.995725457591593
0.39962544065073596	0.95667054735321	-3.6436961463006887
0.6774723742920646	0.677155345135836	-2.8437191701069673
0.7731296129958638	-0.60771354303477	-1.9947460103133368
0.6952346271995151	0.150456035901256	-2.68287732903992
0.8756738093638917	-0.952139775050276	-1.206427083270457
0.6984420235927998	0.409586856592346	-2.6649735146782394
0.8283435618451461	0.649291672267364	-1.4480898485707228
0.772820775127823	-0.478399569229723	-1.9624786985112512
0.587956746643651	0.760531366552099	-3.403603959854988
0.8634816761204649	-0.976632404248152	-1.3293859397242735
0.31908019161185247	0.441988064330793	-3.3586815798016496
0.9215832537345198	-0.854090381367065	-0.6313271608169229
0.6888790984062241	0.718324603117011	-2.7541560406283594
0.8297083680668387	0.53603262789795	-1.373632975388413
0.498991587025427	-0.415625310115106	-3.7950170975035653
0.7711262171769317	-0.033692839345904	-1.918066171356173
0.6090865234013813	-0.881613124699609	-3.257823793619533
0.6057905852015888	-0.670953008308812	-3.327887935265526
0.9690608283318789	0.95616561666724	-0.29440652328073574
0.2666058731727822	-0.276978623866816	-2.937204475577661
0.4211573228986775	0.493462826647506	-3.7859568281056952
0.09974395773780423	0.931180007379717	-1.0320945770702357
0.8349351344081682	0.452168387216743	-1.275205295236587
0.042244511994911374	-0.842460893940076	-0.013395507237755632
0.5488782680334972	0.379243779008199	-3.6543019764690574
0.5456518143687666	0.401306277514215	-3.663996543470605
0.5819307192085295	-0.961635776128244	-3.3680440957822175
0.689570589443376	0.145225891105734	-2.733747520891303
0.1920233580638595	-0.480268528737575	-2.1304705989095605
0.18544086531515144	-0.583761227193597	-2.0678631751265675
0.8473504779090547	-0.115718356769995	-1.0270911245331042
0.12348875050606561	0.366046766822207	-1.1506925294192945
0.08313283793711473	0.265347729685657	-0.4782759235326352
0.8161550377221682	-0.726958731307976	-1.6156705049918392
0.291534317263145	0.566721050079542	-3.151791659336807
0.3277953780201141	0.112241740751237	-3.4321526393243036
0.20521246037726995	0.952255533119111	-2.4106981516885884
0.49595582226017915	-0.76668431059646	-3.7169722716790203
0.9422066693437845	-0.984428148635574	-0.6482855607563819
0.43907005646640523	0.677934036106705	-3.7693226004282603
0.8376626519424611	0.318208814621226	-1.1922568427063154
0.6573682582660559	0.848750468160101	-2.9697214691084417
0.9522163170810662	0.517722841563888	0.3227445300959954
0.6362004170437271	0.115787415556232	-3.169593710319803
0.44349631179365284	-0.463332610401468	-3.8188313950488877
0.3949483664526938	-0.593858461941613	-3.7063337097693876
0.6949941693748453	-0.734702414416668	-2.705858131946338
0.06379549439751503	0.00242947272089496	-0.12309101345163521
0.3856650969270112	0.491813478522109	-3.69364909592837
0.9401812559978661	-0.118753308944035	0.3506228251801441
0.3024302883086499	-0.832502329801523	-3.2296687372790207
0.7771633726769446	-0.232072511713437	-1.8675021866329427
0.03675518154718839	-0.271744373669253	0.3137701267285381
0.7032987309270864	0.586923916155218	-2.633478820244977
0.32229730457711003	0.666600263091213	-3.363957224231604
0.46821633634834386	-0.702099543699741	-3.7668438640270274
0.8505817892402524	0.516596467182223	-1.124376821676188
0.08814432631888083	0.864882542115723	-0.8055108170242737
0.7995440022650218	-0.14973025366454	-1.606788777033444
0.5870922954374427	-0.796229803400682	-3.398190810161141
0.5057871921524215	0.673109004124517	-3.7258475520660905
0.6228746154330458	0.264071366722315	-3.260964450000071
0.4185282476902794	-0.536395996863946	-3.7733383452070997
0.6607453411571208	0.53638009248515	-2.976298809142567
0.6178441012511058	-0.885499060853432	-3.2075320791320445
0.6850707593168438	0.653959612515597	-2.7850300263985135
0.9362159299000711	0.937544649981183	-0.6198442537440675
0.6427599579197422	0.556375297856838	-3.1067525581459803
0.7326329714002271	0.797686550741134	-2.401509119678865
0.3359933596347665	0.601374994802698	-3.451242549724155
0.8181846794173437	-0.965930531916643	-1.7092428868280298
0.648472706076953	-0.103003298077938	-3.0769255997719593
0.32540018871241744	-0.603527978757746	-3.3880238432750662
0.9536373561441859	-0.997235876725471	-0.565373495899204
0.7803443204709206	0.330107679012655	-1.8494788766249661
0.7746903390950546	-0.768006058373176	-2.0278940827260565
0.7223252832570862	-0.0874724319196011	-2.4254534621043335
0.5853983256842604	0.898256315274869	-3.3744079709468022
0.5010973096292931	0.922199289786109	-3.6553586568434344
0.34842899845056857	-0.231297446893387	-3.552559233149961
0.8662520135321211	0.795061137706339	-1.1547272213189188
0.6551531481419172	0.584043954390321	-3.0158445671443457
0.4646512122032576	0.591504783703415	-3.7965666226039643
0.37580060236697205	-0.923208682683075	-3.5864821370518607
0.2591340772635167	-0.235191645383983	-2.8650743571751174
0.13786772834322183	-0.486297466142906	-1.395960047903451
0.6550246955178639	0.415019847524602	-3.0230989802608907
0.24762281721453314	-0.451579437160345	-2.7554994262146484
0.15855152360220648	-0.0731309836470216	-1.6389964857454977
0.696160880216879	0.936655699641527	-2.6806327235180967
0.8070119401328937	-0.764429838449895	-1.7236896473836056
0.6090157054494907	0.063604353717585	-3.357964522895712
0.7845927524120512	-0.978392204094534	-1.9898380086244032
0.8508678381500245	0.306563072146743	-1.0265460802540765
0.6870892786849168	-0.347250511434054	-2.7613091907029284
0.36314272639412637	0.470404615182301	-3.6059132853843465
0.3240676130182465	0.282795988163659	-3.4012761801877094
0.7757086860747004	0.561254451257913	-1.9555997036531854
0.5728889306064656	-0.650247358747377	-3.5032865395409893
0.2419834747014033	0.305493918578677	-2.691278095299964
0.6621092668856764	0.644365276651843	-2.961038774962488
0.5872251804736637	-0.930062858683386	-3.3544599645931426
0.8162741170461157	-0.647595834625114	-1.5739383380053613
0.03856712060349546	0.0461522536008954	0.30903364781152115
0.47962551595497227	-0.541968905731357	-3.7981686975624207
0.2503758632733822	0.359071308230853	-2.7797079270784066
0.6768990507007502	-0.337221877632926	-2.8477576562617646
0.9452384641525937	0.985921681625265	-0.6229309270193168
0.5881871182369318	0.733630638919682	-3.4092799959042988
0.8823150081396319	-0.136660807709994	-0.568172870844823
0.906593469184872	-0.53506884272302	-0.4300029592420113
0.6272845157792424	0.376170686746846	-3.2258110414808225
0.5280887360863165	0.347753119642877	-3.732318430228927
0.45628186362287587	0.905532409077521	-3.7099394273876247
0.1250588594110735	-0.504095472324838	-1.2100418894735412
0.8792400841225553	-0.189915708476552	-0.6220644984058906
0.7902222993629385	0.948285252426495	-1.9394173230455931
0.1426944327073268	-0.92609712292814	-1.6465609616209238
0.32116579374975995	-0.929377237647563	-3.3460816297051315
0.8672086150105145	-0.601215868730769	-0.9834138124176975
0.32773552181059956	-0.739039362245891	-3.3913346577172514
0.3304743217743317	0.16106881518621	-3.448309855193153
0.15462625066682162	-0.682907768119239	-1.6941082508936074
0.5686396162937651	-0.871879137608297	-3.4598420118171025
0.837026127044019	0.915198112910203	-1.5246110772877517
0.8078072465689536	0.214538520380818	-1.5205951360559717
0.31598764729141543	0.911640999511517	-3.31617998966663
0.08510724927936296	0.382857825183154	-0.5379096697962672
0.08867798556624973	0.138815373853041	-0.5537830958710838
0.49983464805706623	0.199340603430376	-3.8190240366510064
0.7259214543456665	0.990369773283284	-2.4510944577986806
0.5195447965016484	0.272246632980209	-3.766138786544364
0.9217874019998005	0.9029159496864	-0.7087735245005978
0.1581445758994038	0.0710498463518041	-1.6331065159978386
0.17970130403437468	-0.602243175179256	-1.9997051619269786
0.5366601982059839	0.9383160363666	-3.556504131764447
0.20103861837758918	-0.983392494886002	-2.379906785872898
0.5266322901091667	-0.302664521527366	-3.7421386629498516
0.9203907650802262	-0.982637563981578	-0.841723222962373
0.520836137585471	-0.645121537644666	-3.697229707086463
0.7720703278400818	0.803247791578873	-2.061347789006065
0.14342876066839025	-0.185198021008961	-1.425315595419475
0.41238298812173174	-0.595437376400905	-3.7496514172530624
0.684021739697089	0.773789851464544	-2.7889982370478825
0.5134098324093349	-0.450922129813294	-3.7580167196633463
0.8207306691106315	0.917520136946605	-1.6695696801035282
0.33339356282000193	-0.945235570289861	-3.410787299454898
0.11026992837431562	-0.836469348135566	-1.1315091195597529
0.3248427117955128	-0.957207742498113	-3.366537586195433
0.9539920505414577	0.370180705115198	0.5026320668950723
0.528528403604843	-0.663842259679283	-3.6704401732574707
0.016671576603346547	-0.873762175903744	0.40865750250880845
0.7368197635436187	-0.486067021610593	-2.3201950619785943
0.7171415494977155	0.0387593358969194	-2.475086059104266
0.8861808899030877	-0.979338716924686	-1.1364503583242036
0.5562239750808906	0.981107734468982	-3.47058997053982
0.07784152443004534	-0.712732392219133	-0.5476198793791452
0.8854978344654707	0.0065155622932505	-0.5110877030714237
0.7194459552585919	0.80145229546262	-2.5104747405201757
0.5473324779374799	-0.399837798137856	-3.65769767609888
0.10749982255253161	0.915491166273617	-1.1392627212896997
0.7765992184399491	0.862932322531531	-2.036634599871225
0.6420658747754677	0.745282285058961	-3.090260271719733
0.5730104842113081	0.00700798413670136	-3.5665030415151437
0.6490654106411271	-0.653234826036823	-3.0541971422126526
0.6798916089980185	-0.349971867189266	-2.8228498800378823
0.7227495786482402	-0.973688666894027	-2.4774432200444294
0.7376210885110583	0.00784051435157568	-2.271417945527866
0.8572496900032466	-0.948840442491524	-1.3662116967509967
0.0736523036704363	0.725481997690812	-0.4846712902366346
0.32456100074858235	-0.455312270832594	-3.3940747747898437
0.6260338932678456	0.947633528356482	-3.1408000700719194
0.6658328135059808	0.59339019945568	-2.935687793451957
0.5752976378455534	-0.495903626258526	-3.5202607194208757
0.8757842040837045	-0.0943139866444018	-0.6514941723726352
0.28167623384464385	0.736778165506831	-3.075203309016875
0.8424415788465079	0.704714799723483	-1.3330342154683008
0.019650692312029892	0.833208419045706	0.3831258130477444
0.5010963712844234	-0.253049483746842	-3.8119528932494346
0.8573107014472762	-0.692471577050457	-1.164554452744385
0.954545272772563	0.94559897459831	-0.439638928747931
0.6850388820760379	0.689915804150511	-2.784772342256361
0.7549457394093501	-0.393033632671921	-2.126893003473881
0.5761333592808933	0.659023037950413	-3.4860608216962405
0.7600256615484948	0.0852732811414571	-2.039498784388637
0.025730316987400286	0.0435789229761815	0.5151228389279414
0.8047662230059246	0.835596568458338	-1.7768370362639971
0.7582946256744271	0.638377090253042	-2.145732635341465
0.5775120024008791	-0.928911208369078	-3.4004156305999755
0.3143552409987536	0.027267055365907	-3.3399860913037163
0.8595010057925557	0.596102968652539	-1.0697481346704587
0.3930193384359071	-0.819738745444517	-3.655701186711069
0.308580564917281	0.267516053632359	-3.292440021765936
0.2814759956049767	0.781251104796477	-3.075725631382808
0.28966772986753847	0.262635121524644	-3.1428850479257333
0.27099886585474725	0.565779666947099	-2.980691699411294
0.7461136128804268	-0.842550541210907	-2.2930944821227492
0.6370795854873234	-0.614825242516381	-3.140696776396121
0.7355494798451409	-0.929940067366399	-2.3825146711018292
0.9163577115679383	-0.549413644021783	-0.3053392685555107
0.724018997901095	-0.783429669084845	-2.472104277950361
0.7194981905639235	-0.679981971445729	-2.501993506792078
0.46545813830237154	0.452635934430311	-3.8249940013084345
0.7193404951767534	-0.946764107848232	-2.5066619641747456
0.8198964986732579	0.948886494311182	-1.6891814913888858
0.11649732714760541	-0.893715553262678	-1.258826662683296
0.9210939285808997	-0.646990732422548	-0.34320504020874437
0.002148056261581653	0.21953483230285	0.5783501523537754
0.7228296053888875	-0.764245454524436	-2.480704737671819
0.7909946536112412	0.673279750516325	-1.840932135113547
0.8223544848815381	0.333795722926632	-1.3787903063508222
0.6234927740913762	0.225540367478872	-3.258012409029817
0.4718715357725598	0.812339136206471	-3.731974186884706
0.8593545512523674	-0.988803420837566	-1.3708633447205694
0.7043183810612805	0.212685769744232	-2.60163356538977
0.936975233275517	-0.77933761215332	-0.3121733902639642
0.2956147058380997	0.134678026272735	-3.194117496704627
0.8317309350998667	-0.95919006976159	-1.592097843772064
0.6185911994373258	-0.979744831149244	-3.1725508609942876
0.8738697340218688	0.744654908321274	-1.027464354426152
0.6718375737419496	-0.244774915487403	-2.8887378127502616
0.8601150108598051	0.988479761107869	-1.3642939849125437
0.017560989280762083	0.248189271138715	0.6087866254745697
0.4547250227260196	0.21801592049689	-3.856399673206116
0.4868778952476277	0.163642953596867	-3.842517105580005
0.6404151179143548	0.520435119973304	-3.1258245501225708
0.19301987314252184	0.768152714585756	-2.208490592177349
0.7838789266453259	-0.969658627727903	-1.994835366864796
0.5120578117606206	0.453628609693873	-3.76083488877465
0.4196280921295627	0.786582494438887	-3.719181299926277
0.6166147268596223	0.623835672195072	-3.271599572608968
0.6432415005662697	0.381862235402625	-3.112298658235854
0.6612296045516712	0.860368700460996	-2.941281251646266
0.6667553333618934	-0.714593322907891	-2.9218049821255505
0.9748439649809152	0.628693755819152	0.6926849654404635
0.38500985946392186	0.927562648399273	-3.6133336906443083
0.8448837244685479	-0.557693813516251	-1.2136962215663514
0.7700790603730521	0.763382110623222	-2.068594851237345
0.7203939384026707	-0.964498515745861	-2.496485798304088
0.6893838773122413	0.317827898914221	-2.7403518549071397
0.1292518391242115	-0.706753555631838	-1.3465425592271414
0.18773067703579013	0.646310097320012	-2.1110357602738903
0.42469421141227226	0.875822764810019	-3.7031402983564106
0.4947224946456777	0.247725856388555	-3.824092295548523
0.4963013186067631	0.619837866611518	-3.757588344938578
0.3665494568100952	0.914779074707323	-3.5560833443185054
0.6766306424735696	0.160844202325096	-2.8471624061121066
0.5521822243579436	0.537141264006331	-3.616308409743702
0.4593401783727331	0.356045785603974	-3.841393159375508
0.32518533060089505	0.631345195726776	-3.3844666553756455
0.6104639958771069	-0.323594319956191	-3.3398123110425253
0.08698966116576635	0.692211357052696	-0.6873826001021349
0.2002168333084946	-0.421594779992682	-2.223405497455297
0.9323356178091274	0.71067354600956	-0.2683833527425728
0.6505397174285642	0.397648428281516	-3.0575357035261943
0.4948262437568467	0.953306616749744	-3.6560819517057492
0.7452823511956664	0.883244974100014	-2.303616699980677
0.8416646303936081	0.033142841269323	-1.0923097065785452
0.7909426962719689	0.812321283956311	-1.8939402528016014
0.40418786129001416	0.684026204645394	-3.71286089389002
0.5699459337504539	-0.516261874605906	-3.54275499978785
0.8230777387804188	0.464235609150369	-1.4161978182600434
0.06411815953016611	-0.682620084836967	-0.30069553641458124
0.56937240364465	0.650175459044307	-3.5194625731264795
0.3363557196870967	0.879873051674178	-3.428311382228223
0.6957845552755042	0.888855786389175	-2.690427908740309
0.44143704987286553	-0.00693395210046113	-3.858330656637117
0.8305968964577489	-0.748419564839512	-1.4832486571349934
0.5237384769138926	0.430223044235333	-3.7337052185656905
0.15806846388353077	-0.00212155722708819	-1.6309318179279026
0.3744407728467209	-0.259575680413477	-3.676827654090474
0.3281133957072725	0.578192966581265	-3.406806658159211
0.874351208621628	0.816015899962594	-1.0907997265519773
0.5389814646512201	-0.998046334253119	-3.5264745589820596
0.9664350725995237	-0.715432858601227	0.3123999351099668
0.5199448332571872	-0.807812852147973	-3.6517984011156046
0.3233416882697071	0.486580658488614	-3.383903733852011
0.6964442455761415	-0.794636374486616	-2.6929760951914883
0.574740070219528	0.0897049878090274	-3.5565950207575865
0.8784829942049547	-0.075994261706394	-0.612608338361395
0.6249638788413736	0.114366153478555	-3.2501922423478824
0.4573094462808882	-0.224519177477872	-3.8562328564209305
0.693007340218025	0.197896429680078	-2.7042517209616332
0.43303197029371343	0.21502068796757	-3.840492698259983
0.19903340439470674	-0.225894169141943	-2.19085582178975
0.543519240934213	-0.764440705533547	-3.593091585040573
0.27326505221689135	0.815500235575042	-3.0131077183883983
0.9067523559634588	0.959878262087989	-0.9362659252130516
0.17730668628922852	0.869920885712066	-2.059097848364525
0.574131046641612	-0.814788474550247	-3.454187204554402
0.5199876161412732	-0.0771879660242306	-3.7771947640530557
0.3146029679858985	-0.418511267371068	-3.3292590600829968
0.7746968980456442	-0.88454792123743	-2.057792616798464
0.3827739863340715	-0.062596736868612	-3.7199679919493382
0.19588442814885587	-0.492933480316372	-2.180292038604992
0.55455518635849	0.539201842547977	-3.606322992384441
0.8991944329107564	-0.779560429172876	-0.7821838273160039
0.11012829507458048	0.665445927296802	-1.0415328697234323
0.1969145169164484	0.854516334489026	-2.282110521710783
0.7996866059154053	0.829823867818697	-1.8208393550870268
0.618769501871825	-0.0447092785920741	-3.2935765891238318
0.5573086783972353	0.99880759174925	-3.4596519322587063
0.6352248899843549	0.796354498627062	-3.1252972164436645
0.4337155035033105	0.907331836952904	-3.7033445341564093
0.7041191183388816	0.777895886121107	-2.633273267102132
0.224778367187434	-0.34949950306268	-2.505551310243517
0.22850074631717204	-0.494685522531844	-2.558152541628113
0.7189543760414184	0.33709264196583	-2.4724227837485215
0.3637259602467447	-0.772361445151073	-3.5654758118137186
0.47499231609271997	0.843168649396119	-3.7196370120626443
0.9342350798036335	0.926247523594957	-0.6189716769496643
0.9167761562139004	-0.747342453831052	-0.5298814851317518
0.6342551949336551	-0.566595353971919	-3.164622963156736
0.6204602568955816	-0.654100933964254	-3.2432954765682123
0.6320102731344445	0.336160918658714	-3.1948241687133345
0.31985650901962837	0.286372020537104	-3.372539596853866
0.6033779808348932	0.0263053740440502	-3.394028707631675
0.4447027977556786	0.567641133824484	-3.799040033559817
0.27595550944254466	0.999159718110994	-3.060787972461573
0.5831135842952168	0.487589590238199	-3.4819354209937883
0.12859427504229531	0.644752553739233	-1.3113084282774097
0.7334791145821646	0.402431374680338	-2.3405725752177617
0.8717041181996518	0.781540914286432	-1.0853301834614535
0.5177207101332202	-0.158852322839889	-3.7800229350976675
0.5015772780136514	-0.452399602010065	-3.7838578895050308
0.2853542261334239	-0.15653894654372	-3.1075868143650784
0.6470365539386691	0.923020325508159	-3.02004071221828
0.8260661263247089	-0.887380113552267	-1.6077925027631323
0.8721448894067281	-0.86461140017436	-1.1599930747413447
0.8131788042877041	-0.945603118030104	-1.7453291264598185
0.9132984357152185	0.495838183487203	-0.30133467489730553
0.3900428375381466	0.770284507788336	-3.657546402733255
0.4937804494822436	-0.857063174068396	-3.6912067121992718
0.6501888643278845	0.0133059254650009	-3.0637152981926907
0.5883425433355713	-0.192135565443661	-3.479613034324789
0.7571394611623335	0.953772667355766	-2.210661793478499
0.4612234538699972	0.876092624690397	-3.7177257868090727
0.85943218777002	-0.409309478558479	-0.9616233818218088
0.9797733634204631	-0.865508574945796	0.23026189630943011
0.45724770876434073	-0.23965087991407	-3.854859933380464
0.47179802689219813	-0.731409652086808	-3.7564200628583553
0.4279683124226538	-0.927870146513029	-3.6930490633750095
0.40253539466943494	-0.643270608313678	-3.717323804145752
0.8971318914344403	-0.927657283480556	-0.9869634225569545
0.8923258733506932	0.88481278785035	-0.9829266828739881
0.0823081167513991	-0.241102470199599	-0.46010969182872646
0.2616524915176444	-0.992492542022962	-2.9493999005749956
0.8478936629320712	-0.970732499191026	-1.4593257677440725
0.38119160933213025	0.37026785537663	-3.693302056484213
0.8247887494106487	-0.721320621027187	-1.525844134051125
0.504013590933463	-0.599944564279601	-3.748264334044756
0.8641533719162839	-0.445354934576103	-0.9212420993430628
0.6930938535606079	0.40685225355735	-2.7116546303014397
0.9449709639941465	-0.113750756350232	0.444440335740994
0.48761503500850806	-0.383462990026587	-3.81811862911598
0.6488398009360573	-0.866489342009555	-3.0226125894897318
0.3021878537485638	-0.85667322435012	-3.2285764992023025
0.41517839916540944	-0.00760448351374295	-3.818113697546582
0.5465275099597747	-0.797036802192499	-3.5722446299940764
0.4611752168572207	0.777963989594861	-3.7477746933552996
0.4379158135959678	0.865264025355349	-3.7179074751229284
0.3903210709112366	0.602467453493871	-3.6907978631574503
0.3314988199948276	0.948637887978239	-3.401189483397647
0.5361965892168894	-0.371693246547048	-3.7025058640420414
0.5500478116701135	0.383231153680362	-3.6491113377955586
0.020549257337314795	0.173017957047603	0.5801309252596524
0.4171727292830676	-0.641143814614316	-3.749412640716924
0.7077744605472912	0.178555054115117	-2.5679793881438435
0.7687632133627126	-0.600135450617402	-2.0353840471944267
0.6233455784626208	0.268182906215481	-3.2575930876420336
0.41321099371862763	0.878220448471719	-3.6862530924126875
0.7520074342862346	0.852767040417983	-2.244849598286616
0.47578621702777046	-0.256113714688134	-3.8467153543933934
0.8746472763194767	0.923215177965816	-1.190879119134903
0.2937546987155028	-0.829096449696161	-3.169585344200213
0.637021905661902	0.502069550056173	-3.150844369438564
0.5399131761731046	0.941470533628631	-3.5446037396792858
0.5024614080707759	-0.884405522186443	-3.6659899532794973
0.8693621612504538	0.7101594471916	-1.046152832664882
0.2481466543165634	-0.351189064980644	-2.756813254712733
0.7611856419321056	-0.792663999784512	-2.155360270660712
0.7717429402724139	0.902472475762222	-2.0861241571526463
0.77435390946819	-0.98946646497852	-2.0731875222742944
0.8484204652485753	-0.294848703336173	-1.0531605125268662
0.4907875652727046	0.100167441059455	-3.8401977604577366
0.7758972349488207	-0.0150947863837459	-1.865445907993205
0.8840381547568859	0.673021298540375	-0.8445621329557682
0.9462097935583758	-0.747375373124525	-0.11986041244208624
0.8781537895073187	-0.458712283848002	-0.7520725199294934
0.34891388945995416	-0.984145553023808	-3.4811540369600786
0.432622124967101	-0.34907561936346	-3.8257286674010453
0.7123092098348335	-0.889402914118158	-2.565552344389716
0.19904609859098313	-0.612505638256404	-2.2400913436927348
0.4071361578585434	-0.135905273443839	-3.7956262888807255
0.35302152450312213	-0.735626669511997	-3.523920766279885
0.57894680120739	-0.754719174201433	-3.4492038550278843
0.8761641228412755	0.800963140729119	-1.0571112732358408
0.7863713718914483	-0.876411472797847	-1.955273030440741
0.7160318889777882	-0.394609468017402	-2.504784748318909
0.799041954742592	0.514135049376617	-1.6990056042510084
0.7540580736699208	-0.0581606414780562	-2.1018308635785954
0.8010994779583016	-0.732847510197491	-1.7664829630064178
0.6371234578339661	-0.356223613994429	-3.1576532931957058
0.9421001071800742	-0.834013212597014	-0.34292665873468026
0.14290443372916423	-0.43115340318567	-1.4561079373178238
0.7827654668115488	-0.979155332376539	-2.0047692277805176
0.24543767525275287	-0.736240513669431	-2.7588380084064026
0.3805576455024122	0.00830230111230136	-3.711955450429988
0.39232339795835736	0.928292239173443	-3.6323944225138525
0.30166125982201775	0.0977011823917553	-3.2431355720912736
0.3632436897141969	0.847944600836823	-3.552510696484716
0.22491088694131942	-0.202636429905505	-2.4999614840448086
0.40838240374315726	0.545996207601299	-3.7503575320606797
0.6152393822360201	-0.828049305262653	-3.238577759717133
0.18875531190255818	-0.652461851774843	-2.125131295091702
0.8737109217043141	0.697510374776248	-0.9863233623823496
0.3100946402081036	-0.527314712501469	-3.291614010019164
0.5676934738995614	-0.289139888750043	-3.5811964741493454
0.28706338766652456	0.695179734406569	-3.116389023339109
0.7515126446582181	0.590460229380105	-2.199280354922771
0.6925716056592099	0.437423503091525	-2.717539496604751
0.37371459702526316	-0.983914433421094	-3.5720934006854126
0.06678084098336251	0.298590303804722	-0.20675398781443285
0.12326908666215329	0.446255315213719	-1.1664837056774369
0.5196386260931573	-0.329905062000632	-3.759503668188742
0.11941779316778037	0.98079305635392	-1.3590516243358732
0.3346271558027538	-0.66633512068069	-3.437123978672352
0.19799640954826067	0.678747102167904	-2.242408131609398
0.3760636896797372	0.952647315035023	-3.583196521987653
0.5876948106671582	0.0703625798152386	-3.4869512414267207
0.8578283829889416	0.975078353044699	-1.3767896870386849
0.8201065474543112	-0.737177294010668	-1.5817508581660356
0.8609589025246356	-0.882468877551475	-1.2831111408168334
0.8168369407726999	0.657086229907501	-1.572836672058393
0.09429688896227033	0.267178803968886	-0.6647426980037706
0.6519807838144375	-0.00223913576607481	-3.0496367852697013
0.4816616571247847	-0.0849293755008987	-3.852557035947356
0.5913245046992629	0.307728237660998	-3.45596030500847
0.5930483903355984	-0.496310343153063	-3.427347955096989
0.9307049107375347	0.861782654052603	-0.5386870596904821
0.10331155846673552	0.866103775555161	-1.043764439496215
0.18531557146909422	0.587793215483984	-2.067197313919916
0.30894881314160194	-0.351568156522902	-3.2919268908324733
0.5200710974191246	-0.394760533496089	-3.7495812291658455
0.6282262885027706	-0.501218913203702	-3.211016086087316
0.7385458021910697	-0.935009921139186	-2.3587454266274057
0.8175628128200857	-0.326382020916543	-1.4324058988138242
0.5672646933232718	-0.520289352282323	-3.554526934498661
0.6835520130604279	-0.883358446445425	-2.7806451790059135
0.6487990942278006	-0.700282199492738	-3.050980219139693
0.49946304647756246	-0.898467086127729	-3.666618719879438
0.4705138278006144	0.790469349212975	-3.7396939958952866
0.6862148944955865	-0.759855234364773	-2.77319290932943
0.18728354418770995	-0.721348197096983	-2.126015103631366
0.010808545392139851	-0.935246750723881	0.46069699230707
0.8787645269976914	0.787106099280056	-1.01570625086806
0.24345018518138212	-0.694823456124285	-2.7341990224025987
0.6921927736749194	0.727213779240781	-2.728047000498736
0.2737028080204949	-0.983404244853954	-3.040736694492308
0.7097346899440781	0.902376620350702	-2.5841881094880605
0.6861246115584565	0.0338854112223719	-2.7631431336089736
0.18870117769463524	-0.923753189048154	-2.2166233112996547
0.2120287429474077	0.333425000581027	-2.3569705826378216
0.6854991606104688	0.982608370258584	-2.747028883699364
0.47833684502976875	-0.50727431854719	-3.8066553804644854
0.9285447734026676	0.0959802029990435	0.14527238582924548
0.8188467306800221	0.51278077259432	-1.4836946875843946
0.5674733025652084	-0.897608746494357	-3.455851639363281
0.6040531965080758	-0.712399999994403	-3.3294488907423836
0.7022976344936736	-0.222215094490482	-2.6206712895624085
0.8401601773953264	0.353624154227118	-1.174106151723104
0.40993947122089985	-0.815228454123314	-3.6954584147871783
0.5700903121209555	0.113811774101527	-3.5794450948288867
0.8253945311726635	0.863241020006523	-1.601052623233605
0.2417483711548851	0.1322184940423	-2.6848502755738033
0.5550795146671176	0.372482079417743	-3.629654798677859
0.781870806363698	0.691780210813181	-1.9363294653990402
0.8752321919832873	0.857833415790906	-1.1230746449617217
0.42558831919599593	-0.460534093239994	-3.799011535881323
0.5014546384815041	-0.449178619730982	-3.7846721475987737
0.8651391484365304	-0.642689914470061	-1.0386578558691955
0.18160757281696072	-0.542181342515748	-2.0103572281967064
0.696501174317517	0.612737951050617	-2.691825468043526
0.537475342885389	-0.58267129672355	-3.6614003979107337
0.7880149242694549	-0.180111085125402	-1.7409409994593141
0.1515670045864702	-0.760048615271343	-1.6826451356693153
0.24522383582639723	0.740947851455738	-2.757438983410581
0.31763887880634445	-0.771125440750865	-3.3288091872662293
0.516548130419553	-0.829780210724326	-3.6531872618188856
0.6121101630316772	-0.369837052536202	-3.3263776862759085
0.7087866120247971	-0.829487378322693	-2.5956804879460593
0.5587151963349575	-0.724793500814397	-3.5467933347409186
0.4370650396455601	-0.756522311259696	-3.74736600208853
0.8071087018504751	0.152886954651582	-1.519759515231052
0.7420396721271509	-0.135376653194962	-2.229859110688055
0.7586502864629793	-0.81854487819283	-2.1827736188859186
0.3407895160753958	-0.500213968345678	-3.4884607964256245
0.5121112047345052	0.476297439730142	-3.7567192919567103
0.8890547364175991	0.749338586354422	-0.8630295403162418
0.5000731385683601	0.688311842103489	-3.732902746960817
0.21818675927860673	-0.945940804102284	-2.5422976213971613
0.40089938799394065	0.697580635458041	-3.701952228989261
0.5407320050458955	-0.659529384354327	-3.632048919541524
0.834197489248019	0.962719630894125	-1.5725069314216056
0.462550311665249	0.862060248939403	-3.7216218637731853
0.41207304749594437	-0.313278646980212	-3.7935791748261085
0.20314970975429955	0.8691646426722	-2.3567090524704057
0.9440720988505668	0.81238958679003	-0.2732193526635753
0.6163913114061328	-0.70255322180344	-3.2598619701881586
0.7429128045641759	0.913794081397209	-2.3241162241699844
0.7728389413892961	-0.786446692092928	-2.0499321564821185
0.628613811110525	-0.67325018571222	-3.189007150507119
0.259145555214072	-0.462627146779587	-2.86930258842179
0.7327342138472689	-0.746202581166486	-2.3953690406509556
0.30928946748372665	0.8694420181908	-3.2748331093591507
0.746896044418065	0.870616541080102	-2.289376635483547
0.6031861860027707	-0.449540221302802	-3.374510306891273
0.5831251179145798	-0.900548813381242	-3.3844526416063965
0.7886792209254162	0.93106015007177	-1.9489755838236533
0.4160935631473933	-0.362441560866853	-3.796413037784452
0.6934790158627806	0.815774548683544	-2.714560352964113
0.37255891731365914	0.756309815853895	-3.6024726866582
0.6899610017346397	0.0656101995054797	-2.729101709842141
0.8296334841799289	0.948426379677995	-1.6056493767047413
0.8826910633706074	-0.324368590745877	-0.6215126796598838
0.48718752730397213	0.0405096228255243	-3.8469368628057596
0.8330094789745038	-0.36492787710985	-1.2635273887567025
0.3482156616817342	-0.0321703885184961	-3.5577503373073314
0.10165594677336565	-0.588933560808201	-0.8766110249353303
0.39622192106723525	-0.94956898746244	-3.637653961716058
0.8885250549917051	0.909610167300633	-1.0479513705673265
0.5019836875429754	-0.979957524121463	-3.633099313764958
0.09750427388912242	0.773548761376682	-0.8988449944854312
0.8178263590242834	-0.144757546192122	-1.3927233864826787
0.7849332598919699	0.976349538949698	-1.9868802096122749
0.03471013908882153	-0.489300902058949	0.2890615005124851
0.16726260190597253	-0.16012342015878	-1.766145239419988
0.6804868324294265	0.39805462921231	-2.8189397575379282
0.006017069397352032	-0.399616949120709	0.6528982483470205
0.29960717773296586	0.684930702831072	-3.2105309239050075
0.830218069752986	-0.734151560953244	-1.478357383902338
0.2836871720869906	-0.875880889560665	-3.0995040887097596
0.4283589590937609	0.199870583287028	-3.8351585269372
0.36962391682144524	-0.477568680963335	-3.633675189733713
0.7797877998133328	-0.835269512833534	-2.001498855414937
0.31665217673845886	0.578743515572808	-3.333575308893353
0.46853500565365047	-0.077428232381511	-3.8628573400836057
0.2968303675255306	-0.556136973526962	-3.1930341474035413
0.9545731152233606	0.690687454842097	0.12142917802346213
0.625804856412506	0.726688657960791	-3.1979193719203547
0.8090792327485793	-0.845032911264752	-1.7415364930776311
0.414861222754986	-0.297803432161903	-3.8014643081636894
0.9617580108436756	-0.995495821543333	-0.48684893921870465
0.5323730726661912	0.982391438610123	-3.5536255559053282
0.6521653962066019	-0.127566384276277	-3.0480162930529295
0.6928941132427716	-0.672903610772494	-2.7226430793969256
0.6572672838945697	0.860641907397415	-2.9680468579841333
0.49866488626748406	-0.423495818948935	-3.7943319029285982
0.7283179112149711	-0.764802335620495	-2.4347932264646035
0.6370370135869058	0.50893581246695	-3.150254127120155
0.8707830877622961	0.509503486416101	-0.8768531462083451
0.8846661740493967	0.58923489045204	-0.7630754084994337
0.8237315523902213	-0.644813506739108	-1.4944228904991723
0.12807713556319872	-0.316503266782283	-1.211438084133053
0.8960487432943786	0.710896942025972	-0.7399295469306261
0.666818967408298	0.14530486466764	-2.9296961261416383
0.6160075851507067	-0.819191493598527	-3.236450949786163
0.811095648859332	0.537304876497363	-1.5786246897095244
0.0360304951339511	-0.528101474022401	0.25266866195697435
0.696509985522404	-0.777572384497666	-2.693086008536744
0.4214309634327432	-0.602404760195092	-3.765176082383512
0.695193337907593	0.329332919123061	-2.689643035889667
0.8170433853434674	0.458324290427577	-1.481798283569204
0.6523939869879835	0.431106186466267	-3.042670255106919
0.6599281113765513	-0.831227758147257	-2.955516918390138
0.19119574438268525	0.257246338316825	-2.0935956474696313
0.41114413184394216	-0.332739813429044	-3.789197762435664
0.3644573982539666	0.475040730238019	-3.6113195213959677
0.965390493576854	0.339735535010185	0.7923206283831972
0.8422920945646213	0.32296761276881	-1.137683802107822
0.34188492050792213	0.75322706523554	-3.4673966004074095
0.4752783847637097	-0.546403945030554	-3.8010049772360124
0.9166498544855273	0.491450635574207	-0.24849564537921798
0.8242374996644687	0.146657016767436	-1.3162906203020526
0.9626849191946497	-0.598334554732694	0.434972848102275
0.7175716608119399	-0.894406428312064	-2.5246063576843523
0.9519385592652516	0.798541729011987	-0.12806408545133885
0.24575448379429077	0.949561750052386	-2.8040990554949765
0.895692711529256	-0.70361870422881	-0.7363331126483411
0.82408434681409	-0.611365021489299	-1.4731312166591954
0.7065305323830416	0.437896692105485	-2.5949110699958085
0.7115050177039713	-0.967803174956322	-2.5625752842999896
0.8092712861177052	0.344442183898124	-1.5324967290185114
0.8464038574995258	-0.680987145362304	-1.2747194770552
0.6455717370604015	0.184284000096256	-3.0987248398529346
0.6277169640660033	-0.109755831180966	-3.2308989713599168
0.0938664992685208	0.254150002725303	-0.6553657647106981
0.6647638801858763	-0.915123213362559	-2.9056984844403315
0.7105258172640877	-0.272916467560932	-2.5469612694027206
0.12389978396097748	0.0433819084180783	-1.1191540415039645
0.709960140259031	-0.881526184024618	-2.5841482079196076
0.42846592039982073	0.232878250714681	-3.832654797582737
0.7146987207715512	-0.621303458627553	-2.538085448071038
0.24520190815871437	-0.591973818703108	-2.7405681776801014
0.7017576825906388	0.813221838991632	-2.65105962086279
0.21223158886615265	0.857789438557337	-2.4509584464490795
0.5370001549527418	0.905530637563257	-3.5675200222479835
0.956092195426053	-0.964086761291989	-0.4694132534879453
0.36247837398087945	0.88743377111734	-3.544271503636806
0.33828827989029225	-0.995792450093052	-3.433997125922511
0.635825543015355	-0.518102887791939	-3.1579765045760837
0.6400908433197803	-0.843017606686998	-3.0843084670077525
0.10969485684313413	0.908798150129815	-1.1677436491715443
0.1151531347192294	0.647785502163262	-1.1109943765191759
0.1309580865120122	-0.469582155712726	-1.2890815148144905
0.7850944004409949	-0.629656083884614	-1.883484401567168
0.8240943609621693	-0.941478958925728	-1.6503921818158915
0.6139822316925632	-0.244054694077924	-3.321118262712491
0.876748236558876	0.66563730180411	-0.923405532596887
0.07494521353588701	-0.91519665138577	-0.625259126175655
0.8308469036044982	0.314332229111377	-1.2728668100303537
0.56764533044725	-0.0230762275460818	-3.5931882200354
0.39570593996593556	-0.480095440757913	-3.7278464312373902
0.2899773958850484	-0.555125732041788	-3.1396752542050255
0.6757973841888433	0.455359222413574	-2.858703116829087
0.40058576182467814	-0.0212924565960853	-3.780689754431662
0.14955660927262118	-0.99367720378332	-1.77838127674456
0.9806303022563359	0.959344503041735	-0.1350935622732864
0.9455716097837137	0.913050115559861	-0.4661582397160218
0.6235182528981514	0.635447296592853	-3.2269106132576963
0.37092388286103856	-0.762044317591063	-3.5953896779140044
0.7166656261649088	0.305181750127581	-2.4914815456693207
0.5067509837993562	0.897074095891825	-3.652615301985578
0.9205405676577011	0.966855828682032	-0.8198520508256457
0.6603752609990609	0.734239574851832	-2.965967191449119
0.8349345228399103	0.306264472910771	-1.2214576430850472
0.6530034126289438	0.169075341733016	-3.041302897589659
0.20882949865796907	-0.353105736918427	-2.3204777602056588
0.031181450079448277	0.620095931813405	0.2969847846068284
0.8097534823949448	0.10981239964547	-1.4843429299206692
0.5308866088570997	0.659583509526166	-3.6643674820803347
0.21914965867381841	-0.614246691213619	-2.470575594106421
0.5322582368995169	0.32403449551946	-3.721722862309384
0.5818167198144751	0.280953829098569	-3.510285546022831
0.3455715305675885	0.520634154599159	-3.5127242314136344
0.9198732246203579	0.961901908703795	-0.8190920861199129
0.3743324709597361	0.824398328977619	-3.597324843484783
0.204118284149643	0.924310833122411	-2.3877179890876277
0.5040132224060465	-0.910715939603	-3.653555787397735
0.8185511373222462	-0.673180025336297	-1.5633593582289838
0.9147131620536372	-0.978121549990006	-0.8865409563766179
0.09314093246219811	0.83626970306252	-0.8668141698155285
0.3631379350927747	-0.287780295535217	-3.6241731648774933
0.2201380334840008	0.746964504334847	-2.505798789744205
0.853849843538984	0.455769284623649	-1.0528962794407133
0.44335380872658436	0.396744181806632	-3.82974591059277
0.650759962270804	-0.0887477449102665	-3.059136697565619
0.3708810521948718	-0.162386473247276	-3.6675563730064775
0.48112306303909436	-0.963044195216507	-3.6733653535103485
0.13880235124578613	0.986658678650794	-1.6321375345651206
0.7393282939706016	0.289775307573933	-2.2698436238249484
0.1281959875559003	0.739830479616841	-1.346060159320853
0.5436402572992985	0.382211211886489	-3.674211946590372
0.7313984511928037	0.942712781749064	-2.4143412817619216
0.7174509170260985	-0.236232135966918	-2.4792956788746574
0.4256059746793463	0.653503892609468	-3.760314274328317
0.9414389837922456	-0.99854980606576	-0.6764828946061989
0.1986111263062059	0.833290805334876	-2.2938378125268564
0.8007623328080139	-0.508022050415447	-1.6784629625384433
0.6793671158620754	-0.65944091880199	-2.8296458270385667
0.3185848358252439	0.830341438396378	-3.3323390753062276
0.7035473670092334	0.307671595670867	-2.6133960333328803
0.3142594242434317	-0.124600050998183	-3.3381646683257156
0.5832056388668396	0.870299800035879	-3.3943123636834494
0.35920054236296733	0.849564473818431	-3.5360189277519956
0.6364017958824459	-0.794708973150521	-3.1181592666093763
0.21668351950613304	0.958473000634767	-2.5318370171356865
0.5959011734180395	-0.91626161727113	-3.31627208177433
0.6302565543046093	-0.952891646859756	-3.1142416736324567
0.8769296026498524	-0.13191304078655	-0.6413723771773637
0.23915488160312723	-0.840257950145333	-2.717154959596392
0.8463163021927442	-0.73946830366805	-1.3166570020826063
0.8718901068654022	-0.70707243429245	-1.0152694917197806
0.6983339242427804	0.826649762474636	-2.6768227158564617
0.7126113123430831	-0.836984076177614	-2.5654512424408944
0.5716903305810646	-0.714254050628475	-3.49355417495189
0.6191521540362096	-0.701395444879563	-3.243414529901989
0.5273325004934152	-0.666416233089658	-3.6733200149647915
0.9294788263409596	0.879083165849134	-0.5839309255857318
0.5750475966588888	-0.99210960047562	-3.38792877788511
0.8000085302284984	0.475267825927752	-1.6752426600249304
0.9808678954921969	0.470820556933188	1.140942758496127
0.6407765010571931	0.616316833811977	-3.1153546696592107
0.022004070400012284	-0.22027744798639	0.5541556102880828
0.5834429200685927	-0.367964221308641	-3.494247731843841
0.26900870878039645	0.693080793146646	-2.968448716885902
0.750677989612536	-0.95297238937152	-2.2622768895122425
0.34518658218478354	0.525249168722183	-3.5101382241991
0.7201684678268316	0.675822347379271	-2.4958573227182903
0.6502426446264363	0.129628979897294	-3.063064402185866
0.4832058181713206	-0.138021132764464	-3.8485462978353984
0.15100788185079825	0.164110357320498	-1.534957808834731
0.29882623358290794	0.127970873806202	-3.2202145350335662
0.6842960604514777	-0.558874918002263	-2.7907815002324954
0.6534348690871568	-0.803305631025803	-3.0045602627632872
0.6705134131969339	0.800897603940296	-2.885780251944997
0.11102701424610105	0.815621169827698	-1.1309094122080632
0.055336787131147036	-0.784576593524497	-0.20669665151536531
0.8206153605030031	0.951040062834368	-1.6838115376977347
0.8249697366743286	-0.746206395564679	-1.5383192250989774
0.653018010536763	-0.507873933857735	-3.0353594255025587
0.6884357774370414	-0.151622336081515	-2.743987195938308
0.1472443117239673	0.710152584259399	-1.6032557073713989
0.7328089685362806	0.875914123291035	-2.4045528677035515
0.6023606867309799	0.974520204294696	-3.2623733664311025
0.06166424215725949	0.276026012100767	-0.11399629048059162
0.20354640132419477	0.853112549735942	-2.3555461826368815
0.3061658734704508	-0.406034216245624	-3.2690133268566792
0.703584241484962	-0.915702843186844	-2.629058265220868
0.42611988751288404	0.488359935558958	-3.7949956035141112
0.7680996729207571	0.819447440906871	-2.1005076049634157
0.18878584027645812	-0.42108833754627	-2.0807435776200967
0.3903588963993174	-0.46907107338286	-3.712801057847715
0.7398561265629799	-0.530268755513679	-2.2984014913632755
0.4009530386927453	0.638852848253316	-3.71419340058655
0.23108889909093816	-0.176973485211334	-2.5690248108202347
0.8416041574539286	-0.0134226719112396	-1.0925983258458318
0.4656578853998827	0.856365709161497	-3.7219917106550753
0.0005264384059254758	-0.575921449860227	0.37930768458234904
0.7985938188105782	0.607218633569697	-1.7387329554760134
0.3967011080478419	-0.658985103424667	-3.6988399352486585
0.3920321500074548	0.781275878769447	-3.6609517257090243
0.4459884903468795	-0.761147291620195	-3.751508988966305
0.761846375788248	0.928635493750274	-2.171361600534323
0.9382533220989439	-0.966134159203974	-0.653275661832704
0.40824398221065195	-0.230308311387848	-3.7923742578851756
0.8185697435821309	-0.541433504928823	-1.4992349749426241
0.204263287525812	-0.366017722981728	-2.2666202911623103
0.7455656890317813	0.809947888932471	-2.2937273593429612
0.7209875332381935	0.0162576145458942	-2.4374643110362406
0.6579499379891808	-0.896763896906477	-2.9556475463266336
0.13040411581007916	0.955973080249754	-1.4972574808612558
0.06659516933998187	0.410059481399123	-0.23234271239468438
0.6874000227658075	0.935285464948259	-2.744030561665806
0.9162577011482694	-0.966833630923664	-0.8587912905387486
0.6359368570992333	0.0241624133555106	-3.1720410101194827
0.21825575023848076	0.0970389000627578	-2.41988823395975
0.9319675623466084	-0.715577973471248	-0.2808976576352341
0.2725916758849	0.913480878349327	-3.019730009933283
0.008876786816203405	0.148112486925215	0.6898656339130147
0.6860003653607717	-0.847767514030282	-2.7675410622198156
0.6059033263945487	-0.950506999564977	-3.252283056462488
0.3972712815600515	-0.590468263085043	-3.7136021970423396
0.055522922569551936	0.179567845795078	0.008054762670369966
0.18256549692241056	0.420703987703999	-2.0007621405596496
0.06136544570972461	-0.158454226819934	-0.09024264087493201
0.7786686860706347	-0.911838184351037	-2.0294846888584734
0.5832603677524861	-0.420001530565482	-3.4897157039873026
0.8060829226466243	-0.99405971967806	-1.815927394431298
0.5545759699977066	-0.46443189160091	-3.619088659171961
0.5332444839254813	0.622765855226498	-3.666136205002043
0.6499614780595292	0.0793541162709045	-3.0653977977613915
0.9115593399595737	0.668361171936245	-0.49778322573010264
0.9147694689826327	-0.888821170406381	-0.7601713082217251
0.8196208814110404	0.917605312540537	-1.6793154878972127
0.8771274483293767	0.857655318866461	-1.104117996196411
0.019816439383097656	0.194858133999835	0.5873819710718515
0.6250246168768513	-0.318843863334382	-3.24406069629011
0.2005148814242416	-0.937840446875202	-2.3542811988414587
0.663288786541475	-0.744628255626324	-2.944044934252791
0.3595412586355167	-0.545762074721592	-3.5797966243881274
0.8023609080383141	0.857367100219919	-1.8075646569641957
0.7147355491345453	0.494177687628916	-2.5258891533177414
0.4440160468667635	0.909637892304727	-3.708053732217862
0.5400851863802493	0.758801317355736	-3.6066659714627765
0.7716235743433179	-0.266486298546582	-1.932330804364938
0.8315336160203778	0.481648668596916	-1.3274833597745528
0.19352581254288592	0.777785946507559	-2.2174120353188522
0.5207063420906443	-0.0716200345059035	-3.775285098209366
0.2799743946388754	-0.00215222169529789	-3.060857996900166
0.3979159146385362	0.66563762790331	-3.700821463890644
0.7502797042339562	-0.967129646475092	-2.265131067786171
0.7250114015943748	0.782761843288481	-2.463837282127959
0.9178208387053666	0.848293579763281	-0.6648482619274475
0.34139864167554934	-0.5411968623135	-3.4877392241213587
0.7550980555778362	-0.670889152641689	-2.1831216457034737
0.4085053272719925	0.0385881675351491	-3.802120905802561
0.5878981926399893	0.966393095456217	-3.337978689746833
0.41374715807776485	-0.467591300380706	-3.77600325033216
0.6164375858018075	-0.216163382135321	-3.305973123080553
0.04578119493551032	-0.907853127112101	-0.11935352529937539
0.6774269803194471	0.072374225670267	-2.8394925403105393
0.9598369482773931	0.914697959978108	-0.2910284559592371
0.7616500819653977	-0.588993059900156	-2.1012636449627826
0.8231820056142447	-0.694092090676484	-1.5269282743038315
0.7706083333609184	0.446731371582597	-1.9775920912460652
0.6694407224013996	0.264429540572973	-2.908857812982099
0.1001862683790443	0.523338368662046	-0.8284934302127958
0.9528990749052906	0.914838015971734	-0.38168220146639553
0.702716742432757	0.327671376270581	-2.6220755458669642
0.717945349088599	0.920972234662106	-2.5198467216889027
0.8999388963958663	0.593322645596417	-0.5721401617509408
0.6104618083867488	-0.954144605650888	-3.2264673756915534
0.15123677255421994	0.731626951674355	-1.6665015765143953
0.9872950603200584	-0.995528580042267	-0.214805627120296
0.682889773962499	-0.836104855831862	-2.7917907767729564
0.4535461437072581	-0.170274038181389	-3.8597164483480877
0.6192557701898702	0.971272411883222	-3.1717582080125455
0.5301347021055319	-0.259753517507654	-3.735293450162959
0.3864081370233124	0.769884239059379	-3.646830023603596
0.6192024107389117	-0.716972095212398	-3.240235142513617
0.6707740716670202	0.578032950259602	-2.8982106103794596
0.39937052877507195	-0.492639128238789	-3.7364776453219104
0.22061666990441853	-0.28074066648443	-2.454028466340886
0.08511828213767275	-0.796049435412113	-0.7139090900683053
0.3230651993136176	-0.102310695747888	-3.400615963392709
0.1266132785337419	0.905424429948487	-1.4120796699904683
0.8557200726955652	0.304351210689856	-0.9650012536006174
0.4089676330138999	-0.95651441458545	-3.6613315351718465
0.4145399800113233	0.153325499603308	-3.8124779291041118
0.6037827382375048	0.948168556222983	-3.2643427606519206
0.9628420120899095	0.886622240695694	-0.16887063434595764
0.36289268506125744	0.582282199094188	-3.5901478053906297
0.400798747942329	-0.267022980257676	-3.7691999046198736
0.6758297571706521	-0.913531389511329	-2.8300292365746467
0.4130142757288909	-0.832290177437686	-3.697015852033857
0.9395122041941046	-0.529390552876791	0.07681546444084943
0.6725596759938436	-0.958411322282453	-2.8423441080133256
0.4055393076803568	-0.409963288276754	-3.765530291622524
0.22490323808448756	0.0155086273994146	-2.4965280431866677
0.9445521446528744	0.0463311931513207	0.4465873076768113
0.1427533024256871	0.1501364252263	-1.4123566421317197
0.8948522382396463	0.798731340235509	-0.8538714447852751
0.5140944621160859	0.743315749436776	-3.6869629920489717
0.6134688660856875	0.871729049166992	-3.2364395461402893
0.9346270093871157	0.137841270630861	0.2436278328072277
0.6701617534163391	0.0828919866074612	-2.9014619395672745
0.8927532127438004	0.973091291091674	-1.0742348694307697
0.6877140904560326	-0.800787911218904	-2.759256261236717
0.7780556743810115	-0.977713348288488	-2.0428916671416153
0.14626460241009928	0.115577983347875	-1.462180724822212
0.8610255057264773	0.596360934682891	-1.0522352897131504
0.3834787331899982	-0.728136085043974	-3.6455856789192684
0.47921780412984566	-0.92827135760932	-3.6872612964362217
0.3847541122136485	-0.829320435815497	-3.6303403106628607
0.6761535889850057	0.37113444889339	-2.854584554590555
0.7971136962276651	-0.925749263409015	-1.8763252888255149
0.3804405867762073	-0.909705222926028	-3.603005088042422
0.7073168284536153	-0.967312755411187	-2.59363059587422
0.9345297712421732	-0.949728002992652	-0.6597339120892995
0.7412695452162692	0.626777752237786	-2.301790548955307
0.3424536265997181	0.901218308055152	-3.456792721090018
0.335145721609742	-0.603073923950236	-3.4462297704556994
0.46791120494340444	-0.096719490879962	-3.8624702495754333
0.7847058225373257	0.973352668353457	-1.9887190876386482
0.8915406498905465	-0.738743234601959	-0.8231668146402576
0.8194252989330189	0.972083067812494	-1.700608546079475
0.9537246269035364	0.922723653362543	-0.3912235945124315
0.25510522951044484	0.729317935044205	-2.8482010906026765
0.9015732266448087	0.943795544191335	-0.9645777924806701
0.1715170851266114	-0.474296325925682	-1.8646962781508
0.017627689089275766	-0.664400187314957	0.49244410632358554
0.0911206222209355	-0.581084306881327	-0.704001254807907
0.13880027657417934	0.955479086520128	-1.6120063178703792
0.7461620607544304	0.41726194648049	-2.218807997814815
0.34542494218833253	0.0405559798299074	-3.5419408355296995
0.9210132928089678	-0.674090599017747	-0.377661594864132
0.625983831046898	0.258410642974144	-3.2397861197843594
0.9000169283686112	0.172082933769192	-0.32338569375562043
0.5855553382547305	-0.982841669160616	-3.343071165214754
0.08957918368936361	0.290499076796082	-0.590956396854307
0.45520467776673235	0.540588161553492	-3.8087310750547707
0.7173742013749287	-0.953472414390719	-2.5207285630058056
0.5524926702691448	-0.811427411918114	-3.5455190001783343
0.8181885729608143	-0.366375415315269	-1.436952272057548
0.5043286613113096	-0.622511078868154	-3.7420831636482257
0.2318439025926064	-0.429873017414551	-2.589104521912685
0.42450059094131065	0.962576872111517	-3.6809588650776948
0.7095478131804822	0.0169953218349744	-2.5477545109935424
0.4535749170124029	0.731210198070002	-3.7617547775604554
0.28208186179686284	0.600376975991634	-3.0755989900789986
0.4328335741407905	0.134473889808846	-3.84555024179902
0.9004521380484313	0.981018435776807	-1.014464703893031
0.9408862919500313	-0.938274499448109	-0.5724815297103635
0.9396647996069163	-0.915710486714083	-0.5393086999850233
0.3792279197884775	-0.701290410725766	-3.6361456287329914
0.5646877746727287	0.211777462965896	-3.601085205861129
0.40157391389188474	0.369646960349848	-3.760289937683869
0.8622177508908464	-0.624249507362496	-1.0583523123253102
0.8259784637315123	0.926173262230057	-1.627520986947648
0.8237042271968978	-0.997821562184708	-1.6715399598299368
0.8868453155536974	0.418119973913946	-0.6138166706574728
0.900038713203367	-0.956582916323024	-0.9931557089190863
0.5852321619773421	0.624785215430473	-3.448249459904148
0.39165845596211013	0.842016640078624	-3.64750807018395
0.2748165102539969	-0.821081813276303	-3.026080470317118
0.8847127495646728	-0.816386872974459	-0.9832204307590612
0.7671859667910541	0.863069295974111	-2.1177062879185424
0.7331321383227664	-0.805391818430988	-2.398004179617736
0.6208512148042755	0.117195201447572	-3.2785775882612525
0.9469357445892445	0.282520678757973	0.4173735314378916
0.2261126684049843	-0.33546646733669	-2.5197052267736217
0.8491336529341775	-0.233455274458656	-1.0267354430321796
0.9304352785752542	-0.645817951806042	-0.20679364285194382
0.25653209196249893	-0.631086838136327	-2.8526209496570853
0.9392016106965639	0.633268090466604	-0.054426675907760576
0.9210060002085109	0.959089572094373	-0.8045974472293475
0.818543219872607	-0.867613250453509	-1.6658915357885822
0.8703107472360689	-0.852882355243004	-1.1669224708287151
0.5781991407182027	-0.790832481120784	-3.4426223980072144
0.42525392317643385	-0.643335325958631	-3.762129089946938
0.35583419298671004	0.548084042613353	-3.561881618279139
0.6552065624354779	-0.20476445974779	-3.023811298465877
0.41376551657312716	0.0913580361439125	-3.813465833549175
0.03507108268008995	-0.577259884326616	0.24946875840643376
0.5552980668511595	0.0571267817234897	-3.649884593739137
0.5332074094346068	0.852557699710596	-3.5984873951324783
0.8972750658635805	-0.965392875573512	-1.027129286046971
0.11405917234593653	-0.843101932039496	-1.1921723987008037
0.18837685405594384	-0.351988116941231	-2.066604104935866
0.3571816471129697	0.312875299054163	-3.5931271225136023
0.6967342621077062	-0.605083860207037	-2.689610454053419
0.8552614964743022	0.934379551430231	-1.3742531621240668
0.34146092900067704	-0.693045781539376	-3.4716780254419812
0.9247478041674174	-0.970971823805401	-0.7872064534380384
0.6196947117776913	-0.234694374616002	-3.2835579738778096
0.09930229240628193	0.649832802839263	-0.8651089104148022
0.5413943128591934	-0.935355749405108	-3.5418881832286555
0.11494177019107649	0.882389020281433	-1.2288830253232441
0.7700755817436016	-0.984341472838755	-2.1074107436749396
0.3510403595558712	-0.254592036559237	-3.565383164716737
0.2107173944889987	-0.36344898492874	-2.343881908863716
0.25827487102963037	0.898247450886399	-2.9007430850535925
0.4375983892189052	-0.469475101474781	-3.8127465658510684
0.7826173794939592	0.696720663276621	-1.930842217791285
0.685950368905095	-0.372075656926045	-2.771931520015268
0.5769358610774205	-0.20371239863851	-3.540860659164123
0.10613907361228865	-0.720645467671764	-1.0058082976873324
0.8637495481327678	-0.148608544620867	-0.8206197906834207
0.15066299658752585	-0.841467130906164	-1.7075305024162886
0.4749493111306664	-0.990017357279728	-3.671696445558737
0.9515615955623068	0.329870633258788	0.4815041160411952
0.28347308039851116	-0.963837656803668	-3.108771000245476
0.5543107259277242	-0.312906396334753	-3.639464040289284
0.30985825527038846	0.675166538043475	-3.2826201262594754
0.28635329475578525	0.197685802498669	-3.1157584977974113
0.6705764217388791	0.0609662444674531	-2.8978813548366897
0.025148499779892832	-0.750106625092241	0.3363258103997764
0.53471174046154	-0.650585877334409	-3.6545429910465588
0.42071524817291395	0.817121430933561	-3.7130849259859002
0.9108040968874199	-0.738160445411903	-0.5925356244544037
0.5841066781490049	0.993158322188573	-3.34605123683369
0.6104076464158349	0.902375515969958	-3.2440570966010873
0.034931630247315784	-0.663978688487443	0.2132138741393927
0.8613539483881648	-0.974935107460184	-1.3465970441382213
0.31249671737072793	0.36666110657356	-3.3170074108683627
0.6028884140816854	-0.0815952353871156	-3.396688122517936
0.8110049629600476	-0.150679883202459	-1.4739652196867907
0.2630357034328075	-0.747765721811326	-2.920843673010762
0.8377608181583538	0.868645876907081	-1.490043586183208
0.6098071595374792	-0.310052838788228	-3.3447786271834574
0.781034482814424	0.621063879651752	-1.9208713571104221
0.7889369533341749	0.715785410447533	-1.8769873722667685
0.6710134710849379	-0.321860161604752	-2.896442141040755
0.7884488687109175	0.974341435758419	-1.9579349929393208
0.42825250682090105	0.0607133689506376	-3.8417659098542707
0.66309219191327	0.869780637519789	-2.926736948510246
0.7492830113925558	-0.0202463612926578	-2.1512499622616583
0.8905500743048049	-0.675019700861363	-0.7687606664236984
0.8534280051651885	0.378012201623118	-1.0218673995720082
0.593886729640039	-0.103919905501386	-3.450579864659408
0.8916937996885784	0.991388413615757	-1.0983991026164148
0.80706740657624	-0.7633612689507	-1.7226535434632213
0.7333601330127956	-0.69885765057134	-2.3839791807841886
0.4077110919921574	0.598858091034574	-3.7386865579348165
0.5110266673124148	-0.440724694472483	-3.7655128786445755
0.15218777404810477	0.737867065362604	-1.6819058796498894
0.20575030014111778	0.90712447583068	-2.3986610368272334
0.27602326525673687	0.614935501280009	-3.025239843755473
0.9495763954913291	0.993748431329643	-0.5965448201239936
0.29102694966900006	-0.174190415610813	-3.1556778818439626
0.9268563166392624	0.975165053705261	-0.7740040762994365
0.33346648770843995	0.413712132186269	-3.453099792113242
0.2784875542312994	-0.80207259773989	-3.0537662763684263
0.3707693130865699	0.978057462014242	-3.563287304467418
0.2526235493719679	-0.428545046683343	-2.8045054635509015
0.27511793338310564	0.154398237178138	-3.0164926905181693
0.24208699671577993	0.751064566822675	-2.728877144366275
0.3874402212923345	0.502111266318942	-3.6981625945556966
0.7700219516321157	-0.413671249895015	-1.976242131384876
0.280365566748103	0.817667845567156	-3.069451157469933
0.31211484134483297	0.61635107502508	-3.300832298824941
0.1006340499950386	0.208550578056035	-0.7596790573211486
0.589303335776703	-0.600307795607584	-3.4316500013355187
0.3874740960593928	0.246426231855785	-3.728244122857112
0.9164610706387584	0.895458461646284	-0.7526196376106767
0.38853099375200256	0.403723044871276	-3.715670321659368
0.5804026147135735	0.414498279116073	-3.5053189894263848
0.6011381197691172	0.737630773292395	-3.340008544537009
0.038187859168945223	0.0858521459383852	0.313514876776909
0.5760052379676559	0.816784135075014	-3.4450312643304035
0.3594514007201279	0.73372414976513	-3.553141507663784
0.26732469590924524	0.00718027458623232	-2.9437644043680726
0.6537108477633741	-0.945288391475507	-2.9710487650688453
0.5619773219466588	0.139040823920139	-3.6174476262281323
0.502124388233594	-0.858998871100133	-3.6754720708041
0.22869880310538107	-0.797471435523348	-2.6054577130890206
0.9118660694784745	-0.404091269001885	-0.25326554635782633
0.6820654797919808	0.508944247316746	-2.808188298295494
0.8128680332613724	0.939926877739339	-1.7461307168720466
0.9159780277639453	-0.0918434546214409	-0.062383546744904296
0.2107890749828271	0.625248828148104	-2.3789585220202563
0.791243022603335	-0.915159438805951	-1.9236135006253132
0.41693486620132914	0.552012875815064	-3.7673422815989186
0.8577745788671416	0.27566911238724	-0.9295067373696844
0.8984841738651516	0.455752286275327	-0.47996428999796986
0.4320385782131661	-0.984827761956578	-3.6818896900643527
0.3440900924102535	-0.0703192446683778	-3.533827132666712
0.07543713969898229	0.842729934137096	-0.5841867320703369
0.09517715774581463	0.295512533798649	-0.6845736235438795
0.49739722472387293	0.658857300298128	-3.745564791414288
0.790270291817309	0.836039652664912	-1.9083165118435323
0.9042045260063826	0.98784400172878	-0.9883183208841193
0.2804977332087222	0.499383035001461	-3.062207689938134
0.7942403906346007	0.532387243240755	-1.7561495122883377
0.670839683772568	0.834976081752275	-2.8788256832528383
0.3905585027493569	0.140013745976456	-3.745644552499254
0.36100478949794934	-0.801594289972281	-3.5499943655595008
0.7583587473342646	0.983438278138319	-2.2007269781043157
0.8474099642354355	0.74382317047598	-1.3083965369156052
0.7459089986120884	-0.0540674637305909	-2.186886054942948
0.10685021660915626	-0.607334187034595	-0.9659313007176287
0.4384520953016303	-0.725861759940017	-3.756587380466544
0.905033398902322	-0.290470337220465	-0.2912185062917198
0.8447496976411226	0.42592738723882	-1.1480124518684163
0.9000463357613401	-0.647289014139522	-0.623451945110959
0.37195675517885785	-0.571460277269739	-3.6302028595451117
0.3803930741589645	-0.445175459945824	-3.681129970935083
0.8139710319664112	0.669431925185719	-1.6085131504284114
0.6055389327800019	0.196655729253749	-3.37699617376143
0.33416933964682954	-0.899475268993306	-3.4161756850716354
0.2817212171579715	-0.686871243209367	-3.0739784698569954
0.9619620856220411	0.0853075497073119	0.8253948698824465
0.28825766751499543	0.944741961414871	-3.139924786145268
0.5269672540979193	-0.575135670844961	-3.69655480761035
0.10980307649955608	-0.486536836037907	-0.969063433583078
0.21484768428928452	-0.583120135875363	-2.4178191758663057
0.7737900582462726	0.85323138932403	-2.058706059558518
0.5663095323378454	0.248242805123701	-3.590985474469304
0.6566802934372549	0.437068807319165	-3.009948580637081
0.5306142713704711	-0.129152523276166	-3.7425885913850525
0.49157302750107645	0.728378293168532	-3.735653340627658
0.9635350571058559	0.325752595582024	0.7558299716006919
0.32991087852713147	0.0400743784170181	-3.4470779468012074
0.8980173611555133	-0.997626212521268	-1.0492925334898162
0.5887420410547934	-0.66844990785016	-3.4213429107232574
0.6824167232070183	-0.317654666072137	-2.8006000393900434
0.25943852072327106	-0.497466095323498	-2.8731720354811836
0.13896916225941178	-0.79436179439214	-1.525253382774468
0.04906491462111045	-0.621287525254879	-0.01111612353499316
0.9833455749581156	0.931093882554852	0.05357008800443489
0.35730680208749244	0.313604593083995	-3.593679194849168
0.6788731823883479	0.0240869188643013	-2.826773370966732
0.1708817670669921	-0.0207145461917053	-1.8114064421454823
0.1693108520933166	-0.983173912422252	-2.0188954227620677
0.5434177900572931	-0.380360398806633	-3.6752815866045294
0.595670850782952	0.384043322525121	-3.4248860876521796
0.34546130989487	0.206867065579026	-3.537292549935422
0.018146373271094383	-0.122576703157678	0.6157679967387889
0.265227830552886	-0.313154338110891	-2.924352011374571
0.24749313649828952	0.39209039883383	-2.7515657048321573
0.3866008205472658	0.888452554411133	-3.6246489674561735
0.33118919918365025	0.851581921077023	-3.4030254044734938
0.5566933866720941	0.871561579350098	-3.5091017085435516
0.31934921538233507	-0.463805597949608	-3.3591039493191914
0.5270814611426003	0.447873789593561	-3.7208542649110474
0.8175646608063921	-0.313803141212275	-1.428959144735329
0.48867105572786296	-0.781323347209522	-3.723744904983403
0.5818283344860559	0.844061930300296	-3.4093505361805208
0.8837484328859723	-0.929163619946601	-1.1129488384732447
0.19226065605809198	0.768622154416003	-2.1997317339622984
0.17897782914977223	0.947015284261594	-2.114879963697795
0.3725757188958029	0.811976844378933	-3.5931482394078413
0.4854335748766957	0.859514105002597	-3.7027605902635186
0.908495551737408	0.20162935870737	-0.2049591875704529
0.1249385386823005	0.2290152008632	-1.1496306201111381
0.8365382628957585	0.681319944083871	-1.3802197638381966
0.9544367161113487	-0.889550546664288	-0.29861830564995345
0.42677505446860914	0.850348468603044	-3.7122339935966573
0.3454884306967991	-0.833934533835247	-3.4769467350185512
0.5725519296562218	-0.580806462860842	-3.5191033896396315
0.04583070503815938	0.715260582056007	-0.0019023845710292246
0.7114020413604902	0.23222828378412	-2.536491683865166
0.03994276186520648	-0.0641559453197514	0.28521399338359466
0.3598706910217908	0.446986483107088	-3.5933442613125384
0.5821844938998156	0.56337095492437	-3.4750107535057704
0.7560829849511576	0.881322732452234	-2.2142365381735636
0.7903905585443393	0.821580552239726	-1.9022477325289977
0.4103291722538645	0.956239088509472	-3.663647923165806
0.08999503340038784	-0.620747106652023	-0.70254582798516
0.6487012419173882	0.16388861536245	-3.074865276802566
0.5772437171007442	-0.698233975685686	-3.471702713799425
0.7853472315959295	-0.966088284248889	-1.9824085962829365
0.19832236988743682	0.699035160126906	-2.251227515573499
0.9382600087762869	0.846958750155709	-0.4184374895556957
0.5091590835968656	-0.855307331704717	-3.661964314261711
0.6857285871022266	0.0431513091317014	-2.7666950561687287
0.5115093116500082	-0.899867019022011	-3.640913413907777
0.7256041923630902	0.687986300841779	-2.450203763239168
0.08537199852626519	-0.760271236768552	-0.697333696117093
0.3093749165684872	0.22124913290354	-3.299844665684627
0.14800446515026872	-0.309092580456494	-1.5075854019405859
0.6136711128680746	-0.405122106450522	-3.313877278786843
0.06437638337765438	-0.81221172463356	-0.37891755854593
0.03059138343008257	-0.0858676195657007	0.4379221539076419
0.9328029293595554	-0.854249720161332	-0.4999466456404806
0.37477002983729035	0.340332538388773	-3.6710728135130055
0.7073930722160328	0.852332289261096	-2.6056628440128664
0.5866881386467897	0.605362419432789	-3.4444351020441166
0.09772970838089545	-0.330173092851394	-0.7336522574311422
0.7476774490714189	-0.450646782432688	-2.2094159898552315
0.6966910924870932	-0.396099699550677	-2.679665697760415
0.6195162228963362	-0.801919034090687	-3.2202366694925075
0.6874392065050603	-0.188773395878179	-2.753610347766039
0.36755799658151783	0.530822764774201	-3.617726158936071
0.5981856910083012	0.512635931401837	-3.396323953356843
0.013794340368946119	0.66928747337577	0.5408265194495284
0.43974875248702416	0.313869116764141	-3.8379941938885533
0.01353963302124731	-0.412999350489932	0.6216955357781304
0.7328792446859392	-0.24754004921011	-2.329981298086905
0.41896820481561337	-0.600620771656538	-3.7613147170603805
0.8306477707787232	0.187499704388181	-1.2451237581944796
0.9707302028302928	-0.781084730224087	0.2608769174475759
0.25876302953251196	0.951153289350431	-2.9160416816484154
0.13905022495779912	-0.142141658841351	-1.3563709763900507
0.727570237930254	-0.32124940658586	-2.3886330120658315
0.839853428191955	0.949505179335949	-1.5179775327781844
0.8553056812514234	-0.112491784275133	-0.9250352596896403
0.6410117176920914	0.506568141330661	-3.122524162660753
0.41948871653632697	-0.964229648345755	-3.674944116884161
0.8507196656402345	0.973617697935031	-1.4366524118747008
0.6180733454715454	0.942162236924704	-3.188331485626172
0.8896323051292	-0.184764970897573	-0.4764092038303439
0.8867619424038227	0.767174107314314	-0.9078836598873107
0.5584785620838979	0.646178966563162	-3.5676762616503885
0.6966069785766805	-0.597035946584646	-2.690357160919883
0.776848744662475	0.68283433136416	-1.9815612864719443
0.8463759278538856	0.312879229824894	-1.0843058555152911
0.3571531589673364	-0.558099929968561	-3.566948712914731
0.670080886541922	0.125093977356874	-2.902368701120348
0.8618772890096531	0.937169662901159	-1.3173984435822397
0.6178279281054171	-0.478382419608204	-3.28103731201725
0.0946854796134606	-0.996511727516191	-1.001945144708164
0.973422255399368	-0.98436115650171	-0.33777987243295937
0.5995112631281101	-0.56777152326377	-3.381058899949062
0.2214888057772543	-0.122115980953268	-2.4582580945417543
0.33686508249957703	0.688612436886842	-3.447398864011459
0.2867574150547149	0.233706767123861	-3.118748409021303
0.20777450972278283	-0.0657265860014445	-2.2933467995114305
0.6873887087346885	-0.746073603140618	-2.7648392852098755
0.5358258218788828	0.715816137001791	-3.6334271555273046
0.4681909453597176	0.964602522305483	-3.6858247589497597
0.17786386275464502	-0.784871486360152	-2.031965520170054
0.4593478382786911	-0.108333538096883	-3.8638388574930795
0.8446811189559683	0.970650041439685	-1.486656970834069
0.2013391396327031	-0.79003785492445	-2.3108985765049685
0.05686071695801626	0.083105692027382	-0.005798102466291468
0.012269252374563855	0.578579256951776	0.5888062820523675
0.33305952091377483	-0.491709431364425	-3.4442486971598867
0.341228615107307	0.977544953315744	-3.447647323570207
0.4837201977723429	0.728884574353997	-3.746054596291265
0.8781526214818066	0.993077390286457	-1.2144297251424585
0.2574029279225469	0.212084823178658	-2.8474869154682994
0.12414510648437875	0.875351200072237	-1.358741109214376
0.7278066604406062	-0.903380902575048	-2.444270845861253
0.34304704750164	0.991749666784775	-3.4556047553167093
0.7007173300628791	-0.907055166388429	-2.651519141517268
0.46464932340347115	-0.915083735883734	-3.7038514097310036
0.14758927901211422	0.454034661817109	-1.5290374996131024
0.05821461059913113	0.717954871002016	-0.2182279132430534
0.8374521553194222	0.465818440196618	-1.2520555257715
0.825961200452378	-0.952783667761288	-1.638838730260247
0.44158647776983045	-0.520703755898656	-3.806623775709433
0.7998988722204433	-0.675034622946337	-1.7533739538617592
0.5692071645879304	0.940133270852222	-3.4329830864909385
0.7693395246312972	0.892202941689693	-2.1046486448127624
0.8858319440414971	0.971825383575026	-1.1334208839315039
0.9549337751323678	0.906664538308402	-0.33506646671402174
0.939516288505303	0.0277737610733112	0.3505956365374842
0.6462819187239225	0.673391765816767	-3.0714520282122724
0.5256991508769963	0.0200392592653238	-3.7611778546446315
0.5132070661676589	-0.768963548569737	-3.681180803266766
0.5109873221862766	0.511622284137473	-3.752503658823967
0.6101797867458186	0.780162571378224	-3.279545218584622
0.5503968204361567	0.874849808997415	-3.5319623343709257
0.31672112367154315	0.156798240664818	-3.3551831602668183
0.8149362133731878	0.516911237311325	-1.52841323948237
0.27567985918207605	-0.902851677793951	-3.0420948917554957
0.27752313550144053	0.949824238745615	-3.0630997141397254
0.7421071688047435	-0.278463209053908	-2.2407645426721285
0.5914170966614728	0.709938687137978	-3.398310791878975
0.013100231957043084	-0.572647798052524	0.5822760382202643
0.2422448843999713	0.1435968021789	-2.6903127958332487
0.5455272774801392	0.561174412307955	-3.6372929907125715
0.1589656301430815	0.791499781413543	-1.7943702291898347
0.8089252350385174	0.375203838230755	-1.545124613057999
0.10185861831916676	-0.877993811580034	-1.0290215029993088
0.22265560550786656	-0.527406253906704	-2.4975208105689792
0.4621704791488064	0.308924415785368	-3.847287326241081
0.86002211324368	-0.957900086400636	-1.347804631948943
0.26638258816041627	0.83242878920703	-2.958528901605911
0.786199734156031	-0.774036300983345	-1.9239595419000453
0.002265272967973852	0.395193280364137	0.5698319503516339
0.15566676809540525	-0.737249765494725	-1.728490189698423
0.6708648422300406	-0.563215006788759	-2.8977401486648633
0.8404954930984634	0.78944683878119	-1.4109826141764734
0.18614437615198387	-0.488482500406517	-2.0578420605664385
0.4830856504899707	0.960123340591419	-3.6718175604206724
0.5049320060705885	0.0188069229065537	-3.8159911076051953
0.09193772418357583	0.4850522038852	-0.6816447747336823
0.7893230764685772	-0.24284436007585	-1.7351629941192068
0.9150552126378318	-0.589363940703099	-0.36371428750703283
0.7981861409123753	-0.817988774425792	-1.8298507087951645
0.141771070417285	-0.780068184935587	-1.5574633385440286
0.19645416711119287	0.81399067123207	-2.262867110042568
0.3504631636110033	0.358926241365805	-3.5545859763339824
0.8374259830314363	0.0693282952604604	-1.1471093194852757
0.8380319335069353	-0.872538995815623	-1.4899885817754768
0.4909372784022713	-0.470503586532403	-3.7987918931554123
0.6889672216486691	0.988284512888754	-2.7213422589595084
0.41312429344946333	0.996320610211587	-3.659604419455007
0.7429025061707123	-0.835395062686118	-2.3192122957184593
0.5968586536549867	0.906508917525873	-3.3147033905550924
0.8950610656169212	-0.943772138841709	-1.0243529966390266
0.18875527748001925	0.700527706363136	-2.1378410905009555
0.7500438588327282	0.89553015358249	-2.2654694489448466
0.21677298042543228	-0.817949608227954	-2.487415255527629
0.8077725069962173	-0.00744682258498639	-1.5027727878758714
0.34051591895855016	-0.847279146949637	-3.45148806936267
0.03997317714968801	0.586420058956772	0.16175119193604556
0.3818109952840011	-0.709275777072124	-3.643570607715284
0.8527828310216464	0.872703797710487	-1.352445059267156
0.7144696859036941	-0.679081725497957	-2.5447497825516026
0.7805741327256955	-0.981000192540577	-2.0226849901325776
0.691186234657735	-0.998131803810516	-2.703330340555619
0.5787911661260705	0.458223976327565	-3.508180797398714
0.2989046692770911	0.385790264494957	-3.2145202250502103
0.6515588965382012	-0.29635233949715	-3.051605649550066
0.22931013025460256	-0.660670363806781	-2.586735628546709
0.7909563681799151	0.871833372385765	-1.9138746344484014
0.905828694345557	-0.944670589300536	-0.9262523034861286
0.26027225755607203	-0.651211054536257	-2.888454640311972
0.8936406910704566	-0.992594069422785	-1.0826705578018545
0.560716155200998	-0.398940587222864	-3.6019322536906953
0.9039726470460497	-0.73472350004834	-0.6718690251211696
0.8618996764554885	-0.956536490602572	-1.3305829187153972
0.45800084711247274	0.843817588274829	-3.7286095422813257
0.8737831857138415	0.536252240700116	-0.8576733810075571
0.22557725527634284	0.586057419595784	-2.5366515353939194
0.6697965380996028	-0.710487044664188	-2.899747949957459
0.8014040777182625	0.398394850940423	-1.6359070953271044
0.1951177699326008	-0.690678528687855	-2.2113970576390596
0.420849734335026	-0.970799689811125	-3.6750557039317835
0.6839069570223784	-0.822816048247649	-2.785738799562364
0.2219851595060247	-0.209213642931012	-2.466573033660373
0.8583901728256357	0.0015829986971546	-0.8778232330644089
0.8494411960356486	-0.940911145982605	-1.4297633350480323
0.7193490626751987	-0.456686818931843	-2.4801131603592856
0.9763250518078794	-0.957641669146407	-0.19765375855160203
0.9632731087436273	0.987659079566382	-0.4545127234416697
0.8036622372586398	-0.283757499416648	-1.5814922861413723
0.7975527782395768	-0.600811286968652	-1.7469121467060493
0.15278761109916086	-0.969504130626224	-1.8050204712270546
0.9111821067693961	-0.36876973511507	-0.24097626479872883
0.6515292703733119	-0.549378145856207	-3.0443204718310666
0.7991202666178312	-0.518865901745664	-1.6998511645425585
0.31484405048076997	-0.749792209060484	-3.3121775976400114
0.18549307539294307	0.398322169798609	-2.03538371908563
0.42063980302776904	0.652315884643709	-3.7529531952901505
0.14180111034062487	0.89859038544542	-1.6186440876453136
0.6588332049107994	0.916641881501099	-2.9450399958652396
0.37752662804631404	0.476192787558635	-3.665979866399659
0.10217051154534461	0.517820619180085	-0.8584409055853444
0.3768685762616139	-0.877084329883603	-3.5971104864424044
0.8720359147921068	-0.72784417165245	-1.032192310141531
0.9545865108340881	0.0665238988739856	0.6546674391121594
0.482172115157332	-0.88130450880521	-3.699570665361586
0.9023509350725232	-0.688945943458384	-0.6388818088780306
0.9807897378306398	0.766981700854317	0.5670149206988505
0.8560210317464416	-0.976428666612296	-1.3929145966378949
0.3517577730804482	0.0483902687514988	-3.577032782593601
0.421505482011853	-0.606443435893216	-3.76443930864637
0.4737763970702799	-0.987021775209049	-3.6738453079429307
0.23683913184679814	0.515637202555402	-2.64889984391393
0.7357404713901936	-0.746133604456341	-2.369521750401714
0.7375006312560818	-0.501713129147815	-2.3161239670383345
0.799422430688099	0.276907844894127	-1.6281145714598129
0.8780268258432474	0.0820818608781567	-0.6194199597659857
0.07005100825979166	0.306971001749878	-0.2646434682016887
0.816711587783683	0.132483794612457	-1.4045099319509515
0.5529366917169275	-0.491407395991742	-3.621431915684998
0.3352044419193097	-0.190298222956513	-3.4771450221716034
0.6667864042372982	0.883380665111351	-2.898738317697413
0.08034299071127157	-0.192061912941169	-0.41948666339579727
0.3714982866446289	0.622027903880078	-3.6205534554619536
0.2739720640635488	-0.72483060571975	-3.0121948123835964
0.6767086849323013	0.487977061442529	-2.8516011451082375
0.8458898238413458	-0.515893753195217	-1.1788185143662322
0.8188117563955832	0.100116098131436	-1.3762588275524108
0.45664155361801756	0.232754805856713	-3.855427249745484
0.8625642009785567	0.594996314828778	-1.0333573340687465
0.9004469324397429	-0.920911050144708	-0.947427451479469
0.6122055402218776	-0.0953874865743868	-3.3368278062579195
0.2747082702603874	-0.847088178631286	-3.0277944606066867
0.9100203435794015	-0.457224050709433	-0.3181213793848583
0.2183931749337771	-0.429147386952744	-2.4392881336937133
0.3515746052156434	0.618935445681333	-3.5321862726709057
0.5439841190414446	0.119094049069822	-3.694889805466914
0.4408277017248302	-0.462610983413144	-3.8168991077873335
0.6076668554295227	0.213628059221511	-3.362958752392198
0.8165026558907953	-0.989009501955936	-1.7291738723841594
0.2090662620812427	0.616632533921543	-2.3577635918608775
0.38300441861537055	-0.317840024981954	-3.705641645695811
0.015013356499193692	0.731663166244902	0.5000341019702005
0.43331880866741157	0.938503845258077	-3.694649830172937
0.7667124862267468	0.519985288630245	-2.034775483497214
0.5762038091581694	-0.426730796423129	-3.5252238451797218
0.4644158510630814	0.292155939796017	-3.8488108159099377
0.46247379223491436	0.494989101038917	-3.8178207685585233
0.2130429644192255	0.235236670721073	-2.3627566192915714
0.3817614924957881	0.908051868710882	-3.607239941857401
0.5335416208910186	0.0863831200049346	-3.7342838880240308
0.27476559964505354	0.546292161908274	-3.013243667193795
0.7463471248927684	-0.357339367451729	-2.2079464712101844
0.8260457622173548	0.941092483404568	-1.6334234574566775
0.0029100452648873607	0.320400572864847	0.6057365089701873
0.801612481847995	-0.941897293120387	-1.8423922122421563
0.7846972543920471	0.392727326013	-1.8164407101715003
0.9829173801928113	0.948303149641597	-0.038691296771938416
0.49335652337037716	0.000361885056293111	-3.8380764244826255
0.9327404743921629	0.961980435006328	-0.6987084856366341
0.6173386031745003	0.73428141860297	-3.2480447767057528
0.8019198841541086	-0.200205160034657	-1.5861276185616011
0.6155266444469388	0.51641096275637	-3.2919681167118195
0.819367464716115	-0.934939001819101	-1.688546009036052
0.6406278394525046	-0.619691470699001	-3.1160339811505735
0.462375237347146	0.230474401875132	-3.8555301953070877
0.37470025262803597	0.321240064643387	-3.672634884400047
0.6142597935380429	0.824286862244495	-3.245180128693721
0.6346535894366953	0.82110176590159	-3.1235973637805667
0.5895081418594281	0.193913648746733	-3.472927427271592
0.8177004228985078	0.372636511696125	-1.4445268121725408
0.8344833950207083	-0.6413232945148	-1.3778934470216537
0.10214302559880307	0.525854248178209	-0.8606882473577767
0.5386434575188317	-0.208572943050702	-3.710132957130639
0.7787513454747073	0.865448532042031	-2.0185884601449593
0.6915187636824704	0.353145062825831	-2.723045459542872
0.5185568634822821	-0.148126314482296	-3.778346374891018
0.7258186218763725	-0.416573923114525	-2.415406357344539
0.2448309768178445	0.55239090391683	-2.733651202198414
0.14787054331150953	-0.704375420197589	-1.6096379254585378
0.3962636433636177	0.453592695889169	-3.7335167371696323
0.8057653320478926	-0.989464686599638	-1.8178406970468517
0.7058533726293157	-0.0635817271845363	-2.5830730655334473
0.237281600603015	-0.65232713926564	-2.6675799866584327
0.7859839802062284	-0.853488089546819	-1.9520345016984615
0.5740370234260188	0.020064805633473	-3.561205865682971
0.09439895914371974	0.832396724478133	-0.8842993921917451
0.7795668816051021	-0.186066158189931	-1.8353886307929528
0.8488740093346788	0.996383659866668	-1.4620253175003812
0.6695767137106864	0.0186217946694797	-2.9062150207684256
0.647148359592819	0.257549664513649	-3.085888000272483
0.03406480121304154	0.335758641718341	0.34470786743019816
0.23107060628618156	-0.815430201117191	-2.6331807684431645
0.6943378308271115	0.329295216360479	-2.6972259201949464
0.9276244222595769	-0.920020538244962	-0.6767620904722877
0.37220169877812237	0.203368831148976	-3.6711233909593393
0.9306657605248944	-0.707981388073955	-0.28835167430118314
0.7415940666172894	0.497170797437113	-2.2763538995152492
0.7564728526315879	0.94105898958037	-2.2156991429675914
0.6960649811072589	0.573927105066262	-2.6939427436368533
0.37282674737102345	-0.170556300617051	-3.6756381931129996
0.7415497346459794	0.982504476206176	-2.3324768991273084
0.41507649538122054	0.443836540606396	-3.7826099522264753
0.0825929915810157	0.931606440345452	-0.7620791155386875
0.9782861626026778	0.940462168373187	-0.09360354770331163
0.37918621965510574	-0.262854958341447	-3.695886798061902
0.8186050776541488	0.0312500499955781	-1.374803800260636
0.2801114874287205	0.529660114201005	-3.0589071234842047
0.49357275856683835	-0.511824013322336	-3.7866904387873785
0.5692127514122246	0.34365066885766	-3.5688933727428434
0.6576858114202522	-0.752990868188707	-2.982718284027362
0.34206771810415243	-0.879428771345092	-3.4565165814914303
0.5886889458938253	-0.929081297277098	-3.3477104012883743
0.17429154099137534	0.423982871333651	-1.8925027295960795
0.5101885114001433	0.948047073064124	-3.6266122711737716
0.638513365177022	0.30507292207654	-3.149278536700804
0.21820439862425606	-0.587346399466563	-2.456037350478831
0.8035294593395791	-0.648675990155888	-1.7054853364446796
0.7748938827618512	-0.13978225099622	-1.8821910774837947
0.8660290144419566	0.350919603976171	-0.8520232663207249
0.31742482102416575	-0.453291913980835	-3.3467453631211175
0.6569185309480738	-0.7177992979509	-2.992252984035036
0.007870030134956348	0.860191312667117	0.5233779249020745
0.5168436968283788	-0.109512326388652	-3.7848279597040984
0.5836506016590494	-0.626883769942348	-3.455975146575995
0.6172355841952095	0.704672180004236	-3.2543999585003753
0.3023502022397446	0.615325618060536	-3.23226781739193
0.5323260052399578	0.276394763061201	-3.7265319583633896
0.8492068730848058	-0.636821270466661	-1.2141074554825175
0.37147190119588036	0.111152752859927	-3.672210023800413
0.3732865203571944	0.934169729605016	-3.5768020548454977
0.2174977623432546	-0.856012938843543	-2.505730352200718
0.8424898421275154	0.854533565084697	-1.4364864719492878
0.4532277971664346	-0.655276076676059	-3.781810475547159
0.0734079839169912	-0.0209168095879096	-0.28853768667271956
0.5485475017213958	0.801846860768201	-3.5633572190976013
0.5814037256093194	-0.635521413959789	-3.4654319174736106
0.7851424589027198	0.889512361629747	-1.9693956461634632
0.58735593432575	-0.376445524245207	-3.47229716500855
0.6880722411156849	0.966321857685549	-2.7327688412726276
0.18333271517672176	0.0974060083429641	-1.981794107666925
0.9219316309901208	0.775163333151992	-0.50432539104696
0.3358100101733883	-0.39073930891938	-3.469054632396018
0.4282348745606798	-0.690537628588956	-3.7550828369046787
0.39961053984228384	-0.463145548345796	-3.7417839627405076
0.3809236356726357	-0.0577882870956643	-3.712884781791002
0.538571842406325	0.512063066990364	-3.6719749885091746
0.5476663492671041	-0.360100801898591	-3.661475051192542
0.48035338397934935	-0.376623247803084	-3.827631881327295
0.9431658549866516	-0.931387947077992	-0.5334976990505236
0.41930581202229	-0.482693434003178	-3.7845040850421814
0.7038004746087959	0.852133824818787	-2.633357856647989
0.9165226354704085	-0.493991302673965	-0.25254324576842485
0.770468535662762	-0.828508470752312	-2.081851680755431
0.3201939539715645	-0.414520674631299	-3.367896578486393
0.4725464447233129	0.550455614279723	-3.8020720198438185
0.8213966768058198	0.354867362869467	-1.396322965036948
0.9524534205629357	-0.939837951774822	-0.4491192195999856
0.14221541730939655	0.724345585238918	-1.5391272661666318
0.8377505954779179	0.499160739636834	-1.2643876954080708
0.31227183752643045	0.616149443562043	-3.3019302951471285
0.7013144582898113	-0.175179280595468	-2.627977049392402
0.8381049555462448	0.435708364581237	-1.2306745431018378
0.5341843155401703	-0.842848359098651	-3.5987754212762106
0.2913524445422944	0.940697832143624	-3.160912543228064
0.7940748041770149	-0.940142544496804	-1.9055292977433507
0.29397305446473854	-0.209178540008469	-3.179550380137736
0.6728774827806155	0.555863477874065	-2.8821503115728038
0.34560112862866255	0.978780561540212	-3.4671927085554124
0.005152819229714003	-0.506079300143546	0.62621269041123
0.24118473899465792	-0.601789703413769	-2.7013321032088102
0.17161037945291477	-0.315918723381551	-1.8406401693379568
0.07951148422041211	-0.871641379781692	-0.6702923439490175
0.2655968444909294	0.305167564332548	-2.927796322452477
0.7552413474457379	0.800274770239832	-2.2089387761395956
0.7079737363679578	-0.335173680474917	-2.574553593291954
0.468652915809699	-0.806992313318808	-3.735786035847654
0.45059592941846427	-0.721527160109015	-3.7638938539186864
0.5815495323244416	0.135995087374865	-3.5193257376851292
0.9732053795988866	-0.235892391609786	1.0844703010968955
0.2027477177416498	0.773218662160435	-2.321908392029013
0.9157407370754286	-0.119060929657469	-0.07085716396346414
0.5907396094916454	0.723969580816438	-3.398549110518233
0.8420839286304564	-0.646553170135661	-1.298776865744518
0.6580581175557652	0.968252695952016	-2.9363137574599785
0.7095760326079249	-0.133283511870494	-2.549508331500722
0.8341388842774026	0.859145150641039	-1.5178041878379251
0.16088625793247815	-0.813677510805379	-1.8289613236727145
0.34549155012538235	-0.588547009859058	-3.5047787053841097
0.8500823943982082	0.995852480466511	-1.4517314005569946
0.7354081402499623	0.480016254778974	-2.3327204034767965
0.00044750081653588603	0.866935046220741	0.3336926105498967
0.12461840876093738	0.296646303529238	-1.1548228807424692
0.4344295668739297	0.0503667033157225	-3.8504982036640336
0.6815479556566676	-0.561671661773721	-2.8130832189846267
0.0786724823676096	-0.767151785821605	-0.5915104102586524
0.3646833608685311	-0.714692400497961	-3.5782423559751972
0.8904583447493372	0.840492521118891	-0.9500689782352324
0.11852110870353103	0.587334171858796	-1.138513629721329
0.5801761033711454	-0.726815093300234	-3.4506148889979293
0.8863300458068941	0.998904468639826	-1.148958510592959
0.7415629194607349	-0.854849678553081	-2.3321234342005237
0.710542893935816	0.90799973027155	-2.5775193501104874
0.8698200017314599	-0.0481381771981897	-0.727982107363771
0.1629672911660471	0.431962606923783	-1.7405789607219875
0.6160586994369298	0.176942546206616	-3.3096696390827427
0.2472005806798291	0.840020926730595	-2.7921230478565153
0.605730005951384	0.704040961173161	-3.321735931969672
0.43947763850562005	-0.441671791230968	-3.8193380149969927
0.4495181467018641	0.0117237860110007	-3.8637764683083864
0.32933067583305176	-0.636003330802152	-3.4091991191966993
0.15284054017408905	-0.0562959169547036	-1.55615884633467
0.8407414725291827	-0.966763754210608	-1.5184670608258342
0.9275695343497604	0.364259526231208	0.018507972728701
0.8346001607739781	-0.988172698367984	-1.5784358601381017
0.013860264599326771	-0.979453264360075	0.394385600305183
0.5915031060077827	-0.229781594160677	-3.459788979125717
0.809608773630937	-0.611218280441971	-1.6262758014096048
0.6986535310155422	-0.592996345915579	-2.673067587972083
0.5912131796549385	-0.561890459745509	-3.4279139403118015
0.9083802783236848	0.747719648543171	-0.6344780030042455
0.5193785092183882	0.148473935279282	-3.7760356862979885
0.7164102754704078	0.0345717603280618	-2.4821056255583516
0.7791363319002204	-0.912855379534469	-2.025727734149097
0.7219323138103932	-0.539347481547517	-2.465585973820543
0.7310919274896649	0.858567251140229	-2.417937448596043
0.5553570141879236	-0.337820828701006	-3.632431189903766
0.9098066553307973	0.832914676281413	-0.7321383219784889
0.9298330952320228	0.876402996289162	-0.5750846314776454
0.4672625067745727	-0.720382910674005	-3.762202818579214
0.512647329627417	0.887297418921042	-3.6427143739417396
0.4997993533516672	0.781417574026484	-3.7055963388122914
0.7833177357244437	0.265690653271149	-1.8053195915310891
0.5008000842697296	-0.857606122310554	-3.6785196174833104
0.28117587534556626	0.45970597580023	-3.068167010759533
0.8296995062934209	-0.0208714625964814	-1.2402548367455517
0.7153587150168467	0.998810744235396	-2.5285708718561746
0.6206020818699765	0.301601287240006	-3.274784943484646
0.601744436244815	0.978681687453809	-3.2640670464320807
0.7503210583098131	0.110294643855733	-2.143016637396899
0.11657348785545558	-0.585583285306943	-1.108101512818945
0.522226774046493	-0.227607828697131	-3.7625205552714225
0.5890372936087708	-0.650390419683891	-3.4235402360121383
0.2654073910106733	-0.674507816334494	-2.9359681330523575
0.11244617763203495	-0.0121580056653155	-0.937347764774933
0.22091289199941128	0.392355392230259	-2.4648328710999343
0.7923981731452386	-0.734765593229116	-1.8510655371723883
0.8954005314306763	0.490783174735095	-0.5470590759246047
0.7379593427194366	-0.807734242064451	-2.357806195152136
0.53611943612007	-0.726512379279484	-3.6294090082278925
0.6840719687318524	-0.869262496263305	-2.778953459707468
0.34049494202327435	0.32855584728622	-3.50136088313968
0.13941926389912473	0.319394880326991	-1.3829849212855954
0.34457490162285764	-0.893773658240436	-3.467280193408456
0.20155078673123314	0.49662003755597	-2.249744969117135
0.45897900829163135	-0.687318730340819	-3.7736965340727178
0.266703411142356	0.218418644605449	-2.9379484022211795
0.55849854803326	-0.986265632906096	-3.4597231721951016
0.6644896947193623	-0.782962857566365	-2.9309836929742263
0.6650915940770037	0.835354201672521	-2.9191398129414154
0.7967771295994562	0.834946802227574	-1.8492695801735415
0.36590858067729154	0.974942843326392	-3.547154842561075
0.6811586279450579	0.107717418821242	-2.8074173618914147
0.5577866731987816	0.328573026462278	-3.6229076548164083
0.6117335265459154	0.984692235058223	-3.2087423456715833
0.3615397237463667	0.894299270409986	-3.5397741948572357
0.9470443761880457	0.00634752615324012	0.49864881141117323
0.24590562259042645	-0.932058079598912	-2.8007953981638587
0.6406655036300027	0.843028816361032	-3.080637706739338
0.5169656071506903	0.368415437218567	-3.7617506150557056
0.2734015542957172	0.655591546647609	-3.004205439427043
0.9695886089649579	0.979506586400719	-0.3651957667164909
0.2507880157397986	0.784518704327387	-2.815727126222256
0.04025565079017761	0.577612874667122	0.16063786317453313
0.44324600119826213	0.0681635367480033	-3.8589539171316884
0.0637553369946761	-0.875000761522269	-0.4093072449822107
0.5640078327895965	0.982611985754283	-3.438859267404949
0.024544984070602027	0.254606281174529	0.5119771466553911
0.6496764374039805	-0.729990490884347	-3.0412007232434375
0.34332179830528053	0.799461411165314	-3.4698338751628754
0.25037490990387196	0.657430313604484	-2.796783953519222
0.8504142484510361	0.67033836455398	-1.2237510834784668
0.7683331110959816	-0.635270295601873	-2.0492307890257817
0.5217488554721135	0.472655356883752	-3.7321805780777004
0.8519586996621935	-0.307022419970328	-1.0131038798928327
0.4370629842458076	0.43681050191461	-3.817911167983904
0.8755911109473367	-0.274985988787451	-0.6971815628601833
0.7215405519156048	0.987838709232077	-2.4844481961605522
0.7647184853245164	0.00427513668685504	-1.9873113970153966
0.3871833058511016	-0.676999759781575	-3.667169775469821
0.16677088570958482	0.276677998014398	-1.769618424928173
0.7215541233006711	-0.901798704077396	-2.4932747166185685
0.1378436735379421	0.689303249326726	-1.463024039000589
0.8126369679305354	0.736328885438607	-1.6553231935110915
0.9188451731396904	0.899576959593055	-0.7341829566913941
0.5263615447240193	0.955752418184936	-3.5815978238095
0.6141641744788627	-0.497629879293359	-3.3024859399387165
0.14282746099427124	-0.653245787124678	-1.519926266987488
0.6887552643537701	0.0197582901924954	-2.739615287833949
0.4352105197646506	0.603138485575829	-3.7835129012836712
0.7239555655852297	-0.207740324021437	-2.4147777997222852
0.40748453673585205	0.813656873941316	-3.6909644058241695
0.5416706739976832	-0.731912522206608	-3.6091657322206103
0.6400687181502849	-0.304281264054831	-3.1378857600903816
0.8947822873097886	-0.986789912206279	-1.0684241810031514
0.37254949971993173	-0.406381998618857	-3.6547383135400393
0.7049980034029042	-0.984205888582366	-2.6074504864291503
0.004079995870698849	0.524983846841288	0.6079196158932031
0.7640743951859024	-0.704198274426269	-2.1079999517853074
0.4545798559202888	-0.970810160029827	-3.6905906717001784
0.44835243478676406	-0.73059910501044	-3.7607879671539117
0.8606854217361618	-0.910679676165355	-1.308236705774406
0.6897625534475801	-0.900951303593851	-2.732984140001717
0.4846150402393203	-0.438831464660502	-3.8129322187735717
0.45971223197320166	-0.0195012048809333	-3.8660438314483883
0.11823708182018829	0.647324654700193	-1.1576726865815405
0.8692144980051303	-0.975475758081607	-1.27960478551832
0.851779990144111	0.316457567772709	-1.0185837487036742
0.09626982685976027	0.0831114192269245	-0.6759993434049878
0.11244808352087243	0.798416395889703	-1.1427404424673224
0.6257944159874774	0.958202341130978	-3.138716144453239
0.879517971790062	0.621964442097674	-0.8532516566161682
0.3155078330778325	0.654755459271754	-3.321338002758429
0.595480565598402	-0.599563948095747	-3.3984735470991354
0.6831053118857761	0.489551795399779	-2.7992446371115176
0.7282990619581787	-0.850356689283554	-2.4402732744893356
0.920702698813949	0.967777787843872	-0.8196398455630617
0.7775157307823705	0.306768148237994	-1.8755633568613042
0.8661922327471255	0.0580973820417506	-0.7770900511137789
0.809259310482154	-0.953943760702687	-1.7810265890343029
0.44981341024147525	-0.288720247522725	-3.8478275206665264
0.4795257970710406	0.36970896415187	-3.829468583787898
0.1064140702137825	0.671266323173982	-0.9866073681496176
0.04967379277028836	0.917316462177003	-0.1947837652113826
0.6362152370493623	-0.404863240949547	-3.1621028616237803
0.4903789385811616	-0.662803640585635	-3.755880661059592
0.6869855298736565	-0.886919408667091	-2.7552670637928722
0.33821079536469656	-0.409218045086837	-3.48183589332405
0.5984842610115026	-0.802572617356716	-3.337981669498052
0.13855466957225043	-0.247067556902664	-1.359438980944048
0.38494801490825753	-0.621215463835165	-3.670057388468634
0.5395442604380749	-0.856569409521539	-3.576629841297811
0.5040155258730582	0.712986574348561	-3.718262562885201
0.8317619516184518	0.608014475247318	-1.3883948749743635
0.08499209001819794	0.729282593512654	-0.6741120979710613
0.8706936142128577	-0.00615285059387763	-0.7148202051321028
0.34726714045785284	-0.944906337708394	-3.4759632573887296
0.6196436342280313	-0.175437806189348	-3.2856445632796407
0.7891610500228409	0.149683043958303	-1.7247294068917578
0.3384329305590407	0.373913604342552	-3.48593863175133
0.44124714354475447	-0.998432123142763	-3.6827302204152
0.8948871354504077	0.268815559244219	-0.4292100281663173
0.37008522989988585	-0.854586119803507	-3.5773668824612046
0.44313612618667503	-0.380326908741859	-3.8319997740381386
0.6584776863778555	-0.979516332672417	-2.9302910068174706
0.6488424304399495	-0.00328526609541963	-3.0742340828918313
0.9175581911604854	0.121806935027279	-0.04232731627004605
0.6795397118400502	-0.0116150595639642	-2.820965937640565
0.6656099289020183	-0.364126515065491	-2.9406248533686092
0.30282331635174875	-0.574259387229452	-3.237210464679617
0.2647143309800178	-0.50005640321835	-2.9223792836713596
0.1633246757773014	-0.705266656853324	-1.818259723386368
0.7203178132570569	0.908990064162745	-2.502464225025664
0.3511792203237754	0.427814619007515	-3.5520030861859047
0.4849468105980719	-0.130315534332186	-3.846870506031158
0.4605003505243987	0.745077812948499	-3.7574945743307078
0.7447703928726198	0.64388797761678	-2.2727637330845485
0.681609246414899	0.428871287468273	-2.8102915537010293
0.8264037394098571	-0.486698508407254	-1.3880398180680873
0.12535061943157166	0.891287741101478	-1.3855171057764712
0.7083256810888333	-0.982640375721896	-2.5834213028575315
0.6240617727078931	-0.312054199375244	-3.2509365248854865
0.7754088375512979	0.131190039831254	-1.8758385024713244
0.5481782282497146	0.489025906357417	-3.640732930523504
0.14378519379656568	0.575776863212874	-1.507384921043238
0.270821435443427	0.81135356390334	-2.9928376391871234
0.7764667378554805	-0.11587096598512	-1.86309617912385
0.4091815639243556	0.599811840683719	-3.741832741880684
0.8715563630855883	-0.871603387872511	-1.1723207919094256
0.822064566064741	-0.950058017266436	-1.6710940042634195
0.7224305713217037	0.802523985299794	-2.486189678313839
0.8867209036829055	-0.732133854261909	-0.8715101133628296
0.4495108806856054	-0.331795718233895	-3.8425064870704264
0.4595159416891776	-0.693155246092338	-3.7720732376932427
0.2980187595837367	-0.848634396592756	-3.2001338645404345
0.3114231798305983	-0.860463719656778	-3.2881374635267444
0.7803919184725545	0.0902913741610773	-1.8181089659717513
0.9604172591169707	-0.791613750367539	0.029197623455375705
0.7656005078473956	0.651481992636142	-2.079797425261435
0.401740179280448	-0.998050260460225	-3.640445700684079
0.7828819501558798	0.793077762789316	-1.960871818775416
0.40672991193005725	-0.318190092677562	-3.7801004692193714
0.8639325574115408	0.350887689061297	-0.8787808131120631
0.43967505803134277	-0.339588453127971	-3.8347142884347263
0.41844596214062796	-0.858910335219596	-3.6992046451865104
0.8889312415349931	-0.628359460941865	-0.744188344791689
0.8816543091710642	-0.941379064564958	-1.1436727063114405
0.7462060286398686	-0.981654522392112	-2.296332030851109
0.4668924588954076	0.447065386129451	-3.825479236761141
0.24241030606479935	0.161668864210116	-2.6923458893775303
0.6136874417228908	0.619794828880651	-3.290067934434883
0.26934558617778653	0.898586443319987	-2.991837983423945
0.33085312601103356	0.219205296300485	-3.4485743243616227
0.46878150579194466	-0.207109655580049	-3.8555515470452635
0.7183649371599218	-0.693144587333194	-2.5128054179997794
0.08249570994041129	-0.869178200597947	-0.7173031038790643
0.8820308109940781	-0.980419267027432	-1.1729653746810884
0.3937252372773169	0.999966485567743	-3.623613721545438
0.7634845864252955	0.999937483143701	-2.1595861215702303
0.929353808847682	0.974186543434469	-0.7498214103955686
0.5623470983110155	0.466256341995638	-3.5853717546237585
0.23586533523587186	0.995692016572408	-2.729635488592899
0.7795589117596372	0.226571393513397	-1.8405694558019468
0.36040048306846606	0.771697085455255	-3.551742723446932
0.1089592590235799	-0.106175718207642	-0.8846849639408293
0.5832315779465584	0.054599662562016	-3.512055584393909
0.31332586476169283	-0.924986713820407	-3.3007391843035636
0.14759411291516766	0.913021326076798	-1.704366855206286
0.38605374556385985	0.563262929250494	-3.68371718767179
0.7662830070639761	0.583223045552616	-2.0551680261988627
0.12866160075668492	-0.51233790724908	-1.2667774072182008
0.84010141976342	0.692673411440852	-1.3497711091629334
0.9640988009386846	-0.881649755107192	-0.1350068887843986
0.10319119467504051	-0.94611752475618	-1.0951799770044344
0.049088911136679896	-0.562396624135972	0.014445152599147276
0.6379847645548916	0.552887142060783	-3.140324469088658
0.8047320604457942	0.167158437428613	-1.5491114730941637
0.9670453040647929	-0.989932142655313	-0.4223918378244505
0.4603632971571722	-0.547404864318981	-3.8073629523954753
0.7996389842008966	0.541641586212469	-1.7026410412280464
0.8684637519593047	0.994678524560473	-1.2970513813151254
0.7822770307078858	-0.392389179195791	-1.8422847053346951
0.34960593226642406	-0.0340490877667192	-3.5654393904137685
0.7716584426832683	-0.307962794840679	-1.9385254441835147
0.1908544412895109	0.854030520936722	-2.212725921821888
0.3872628651364549	-0.879770489936399	-3.6281070559939677
0.23352395396310346	-0.547968337130052	-2.617057405711508
0.8348616877172786	-0.0191590178024457	-1.176726495317557
0.5407774461731449	0.805223115953662	-3.5897472474458523
0.6922735301921461	-0.974939113938736	-2.7010552907643794
0.3290295981394449	-0.661691626959929	-3.4051916774681787
0.6353198031958195	0.635879207409069	-3.150152040957474
0.9884285924204005	-0.456848831976469	1.5218498871321602
0.37457377695129174	-0.461061829078297	-3.6563457113984232
0.8163664659549973	0.975225521363799	-1.727058822981734
0.845018849792939	0.191916673607692	-1.0688583019221123
0.5672511038286375	0.722080325525911	-3.5113510548247158
0.40623203364498833	0.806171257788068	-3.690127851371227
0.9294113107147041	-0.82184455867253	-0.4845939583452174
0.21980929582841993	-0.981760497863715	-2.572042774531011
0.7572867987309888	0.378730710501104	-2.1006328020189806
0.817916326846787	-0.833171277944063	-1.6543289781444783
0.8949263911498826	-0.875421756236413	-0.9457126004190146
0.8822196317387047	0.927438494152937	-1.1253711919947462
0.8622848315455165	0.817287622532351	-1.2147764645541685
0.19092935120064566	-0.81818071444009	-2.2005428795963224
0.7499813260703011	0.969818827720217	-2.267386544995228
0.495883621880942	0.163196969520916	-3.828697169946326
0.8008705765010272	0.801923646340156	-1.798469926040693
0.08368592616037568	0.70984071770946	-0.6424681067351883
0.8495283864357495	-0.993966111902899	-1.455640192177253
0.8281600067126926	0.312970044250119	-1.3044135344748982
0.2778215526573946	0.561454375191401	-3.0396564119982425
0.7297741297780398	0.102402758554715	-2.3522968500494956
0.6351758234411344	-0.977294522628521	-3.076891651229602
0.7459741005433704	-0.136454238330422	-2.1895138879808638
0.3677108505537246	-0.270485472894297	-3.6466781615654513
0.629695700128289	0.817770317704501	-3.1551428197525344
0.7839251626992563	-0.919326051542872	-1.9866222586071036
0.8845285912622569	-0.116461589114226	-0.5338979844490742
0.48992441297109535	-0.952349326545763	-3.664561825167248
0.49550797834103955	-0.978413913230669	-3.646127341308672
0.8282768952948903	0.71734631404101	-1.488040873518673
0.14046246427142137	0.868460529842478	-1.583754523907766
0.44013184642918435	-0.66808405766184	-3.7725865075544593
0.79815787945054	-0.693690218325871	-1.7785031106370095
0.9027477654478817	-0.458591601847226	-0.4227123713013941
0.4517103955346434	-0.561582914088895	-3.8034941110756204
0.4991171343485747	0.835902075916887	-3.689054914326461
0.8890590014688656	0.960553647708	-1.0952439089953165
0.2116665896449049	-0.143449929336191	-2.3424797064150455
0.020310949015546018	0.783074471710416	0.3983930521470099
0.5795878498469972	-0.820974611728681	-3.427120549926745
0.1569843403598727	-0.608288485305594	-1.7016494711551577
0.5340847235062622	-0.0953422332306219	-3.7321291910979517
0.6834499531914717	0.987959143168504	-2.759966353875582
0.8481004829471699	0.985640889552565	-1.4642775597710274
0.6475394212223969	0.397198935211018	-3.08003733401984
0.7469528490949425	0.551645293773541	-2.2348230691276334
0.5725991333141238	-0.855820142233071	-3.4479349840978517
0.7131269859823226	0.491125487569815	-2.5389206607918116
0.33527008212259335	0.383024222040942	-3.4663789364897184
0.2615104751341397	-0.0128185630806839	-2.8874002979509803
0.7130382929005294	-0.833385778379098	-2.5621409870583185
0.8934938942004893	-0.825605734287875	-0.9005242785081757
0.5568052530845045	0.619754347581664	-3.5806020257556552
0.5655288007199804	-0.839454480698493	-3.483996137478968
0.5807891693122902	-0.642962087920065	-3.4669387218376855
0.27125403204837906	0.361978381857284	-2.9806870121061255
0.46630534260628437	-0.880412382963178	-3.7139920641499633
0.12210048924177434	0.74027707269908	-1.256928157316776
0.9271064916961295	-0.469799616692565	-0.06955298412503982
0.6141828183183072	-0.759466795548627	-3.261318016693265
0.5386616474977417	-0.37247620824377	-3.6937377898124795
0.6045384691477824	-0.727320220266437	-3.323510394659996
0.3126301923652584	-0.183475636180265	-3.32493492299581
0.23142797034973986	-0.831831679816186	-2.640463664279236
0.6131971373326143	-0.138836519879271	-3.3295140300381605
0.5995116056093004	0.360138468001167	-3.4044676128653104
0.5219813382104453	-0.684253035129646	-3.6837323082328672
0.7215285120889131	0.734269377674999	-2.4893766794549554
0.6957959634995824	0.63582858344292	-2.698387319876146
0.661644998702824	0.306938614486636	-2.972392624151803
0.23579942301747248	0.806058372742645	-2.6777251686944976
0.12329977990993767	0.285332334242003	-1.132519025529936
0.7517486538332853	0.372668586410281	-2.1558825715611456
0.46761613479589453	-0.914119517246686	-3.702366950586703
0.5131498664429524	-0.653322650710504	-3.714668540115501
0.7988618867382917	-0.136518680475552	-1.6132252769115845
0.5638280285893948	-0.868213810237774	-3.4814562145830656
0.6559744528564727	-0.332656523245933	-3.0169894396564114
0.8072998663170037	-0.66027060011665	-1.6722849022936725
0.31330960604453323	-0.363588096054204	-3.3229611937137804
0.6771141238739106	-0.502551547595373	-2.848439092356968
0.849093104584789	-0.948172040407717	-1.4370614321761417
0.7498352071895622	0.693079543442195	-2.236067442763116
0.42429900961651223	-0.635757431620727	-3.7624328984506676
0.4349852829729192	-0.713764405099341	-3.7567450419339514
0.7859547216211636	0.778820575175313	-1.9278890407204212
0.7706847514103553	0.982443568932741	-2.102499772504618
0.7116106727116721	-0.857754214285691	-2.5726815508243726
0.34398956744872333	-0.321097439997753	-3.521993346179368
0.166027381760955	-0.58471661969558	-1.8169893311466545
0.010893129309746718	0.788263606568974	0.5261305727035106
0.44623615489676716	0.897291320945526	-3.712243533008894
0.6570818488908822	0.751121567209014	-2.9871832047236517
0.6314408651324587	0.861860988741699	-3.1336717496119166
0.6706127377184217	0.202839329898479	-2.8985358843701343
0.5906004426252192	-0.591110829447119	-3.426369870632703
0.44977735565266913	0.200584888046436	-3.8561533462389415
0.7043391576342185	-0.597714695515	-2.625276899420448
0.7043978852485131	-0.784995377399476	-2.6310126887953063
0.11822290130784376	-0.123945471020162	-1.0338195858932164
0.8032335608087297	0.769468174949139	-1.7621384620999248
0.9297438311545448	-0.448439427542414	-0.008821066398271847
0.1864791132891978	0.000894646180286389	-2.021891169993087
0.9110970573970424	0.105466011414845	-0.1414877739729158
0.854196766097109	0.793063988535657	-1.276313543412888
0.16220970421584816	0.800990241893952	-1.840639674648404
0.8349839326736981	-0.869481344274646	-1.5162784370789457
0.5121141611890493	0.67431349593063	-3.711508882411928
0.8521064778178994	0.0179263946260394	-0.9593186510173178
0.7950001357989003	-0.921064400580035	-1.893099357403733
0.865902615563845	0.937796275370208	-1.2819868049039267
0.29015360346667896	0.913268015283747	-3.1497374192921583
0.16767997054929837	-0.0236201798624905	-1.7669784629946779
0.6606198368732125	0.705297180101132	-2.967145330495496
0.9393052075291392	0.577349261798087	0.018509106250760625
0.2834860592909378	-0.572523241067695	-3.087060680951211
0.8906069640015603	-0.801414404109049	-0.9034844060905759
0.13514930445335638	-0.351067496724729	-1.3248916543922853
0.2906044149412979	-0.117801126253977	-3.1527794024190663
0.5929893287231401	0.745755175783796	-3.3816010411184023
0.5435851613367544	0.721901366651337	-3.605326554200477
0.8156301736901969	0.986498194874227	-1.735857322819408
0.07172619388688098	-0.971134683266116	-0.6132346732419804
0.5521398059333905	-0.68330298653309	-3.5839958204004585
0.7146015883765098	0.293512812420446	-2.510092566223506
0.34413908007949057	-0.545907988644404	-3.5022369217245823
0.44576455177090857	-0.11662742202279	-3.8590536411356235
0.5460951125703909	-0.690700959884284	-3.6048443517814612
0.5007381143788501	-0.380465265115322	-3.797153079165731
0.794497743595734	0.317270824139504	-1.6918168044177755
0.678660179772196	0.0619322313338089	-2.82876996806776
0.27708620257002936	0.63724146547245	-3.0347115806317206
0.2796403251872036	-0.0890022145033618	-3.057701161014607
0.36397216302404617	0.533993867962389	-3.601579110890405
0.3270650325284377	0.982143787286837	-3.3787741602757926
0.5249871025477383	-0.714954283826686	-3.6667247806088152
0.9433390287913072	-0.0179129346076479	0.4244652301787807
0.5225620306591859	0.279419356276372	-3.756803360282086
0.6261694358442664	-0.718825139009132	-3.1970646603752626
0.9048396709799438	0.760003451447342	-0.6924683252844549
0.08347032319341371	0.00356909888897072	-0.4596098925413802
0.8071203377069799	0.999226672769531	-1.808151599404142
0.5921070325120265	0.989398074524032	-3.308908132278013
0.5916405579510066	0.952835095287053	-3.3246829866789276
0.7102013229456584	-0.904541377626958	-2.5804411475520657
0.16834570343801106	-0.670833727297974	-1.872574877431029
0.7461556008002517	0.942419359913306	-2.298339148581396
0.865877309296032	0.361906180810013	-0.8587331249698363
0.7066098406161144	-0.756799188597225	-2.613265796546453
0.02597672761239102	-0.862249009156994	0.260838605052423
0.793798573078617	0.795891233700495	-1.861628263708709
0.619735475326376	0.859991342834568	-3.20396048358687
0.3635806344015447	-0.595646255860347	-3.5913097699124235
0.49964675871938175	0.357789117011924	-3.80248232662939

==> code/grids/Fex2_T3T4_nf.dat <==
0.7454250006175936	-0.816959240429836	-0.3966975887688756
0.5805791607230969	-0.228744139471112	-0.31208302977799757
0.9300114582128602	-0.398437791683345	-0.41596294624483715
0.44504222671154986	0.37532095696805	-0.26539484115110973
0.6388513862807669	-0.256534259036776	-0.3340663667342703
0.22046026151190218	-0.806448478740948	-0.19587906084062037
0.6908598978945517	0.690973724529076	-0.3837663920608771
0.9501887695150117	-0.959551261702622	-0.2689477441982251
0.740958468179499	0.734319741455492	-0.385538478100035
0.8700254689178221	0.8996693877689	-0.3470452558975188
0.9148953772972287	0.0978973659121261	-0.4289774132665164
0.1291609863192816	0.296295195424476	-0.07170780601478247
0.4422501565711531	-0.0884205100751204	-0.24247742589908722
0.17498159285492365	0.922169341356797	-0.17643772862080592
0.8181476738088665	-0.375629533171955	-0.3791024211451423
0.11279848361847383	-0.32050281289415	-0.06310976565411704
0.7941865362288592	-0.00553207535156661	-0.3777353332829813
0.7802864054922254	-0.333391492189153	-0.37215807174812665
0.2900558912080525	0.30530647786852	-0.16978958268510583
0.903497753560199	-0.590350316725698	-0.3755716794257457
0.906687635989516	0.905357957835497	-0.32024000302883426
0.5644071034046065	0.936941396801586	-0.45255918070261375
0.3504288316359882	0.0379521938128892	-0.19137051694622936
0.7084159985995521	-0.323204503801698	-0.35625148548778096
0.5612146367640612	-0.932191037278859	-0.44987407758118053
0.30438732651341216	-0.905983745875511	-0.2954911420078567
0.735574928715102	-0.574255536094695	-0.3717987693174729
0.7397501880622173	-0.628031570700045	-0.3754772711021959
0.4721370322959865	0.851739053488459	-0.388615963806818
0.8329124141219018	0.944383821291146	-0.3783778568853322
0.7440350964682021	-0.969924386304318	-0.4397484175928875
0.06219313953872164	-0.955472763164746	-0.0638850925658079
0.18579611589201106	-0.226395416972692	-0.10182827886834064
0.1960496929488933	0.770917610000627	-0.1678769664083815
0.22930085155061566	0.812665648963997	-0.20493751158418944
0.4563093572818641	-0.692190111517718	-0.3310916188511941
0.9309959841419899	0.326366550017564	-0.4256339371388925
0.8085746543952436	-0.479558001464801	-0.37469259725711496
0.24319175215910227	0.704981869630515	-0.1944136254036803
0.8254790563098949	0.416163998174107	-0.3790598055989742
0.9705517241083258	-0.834350529138817	-0.3182896544871192
0.4761050149622441	-0.526585239220504	-0.30347260316506325
0.7061158665038341	0.895867574113129	-0.4269622427865599
0.5591664322871841	0.741163525234196	-0.38175312560795577
0.7236137816630698	-0.464058258619039	-0.3647758980747177
0.43047708864179945	0.947881476192087	-0.4056435522000612
0.31715901455412704	0.916638088704105	-0.3099277343548342
0.6522650756303487	0.030611512628277	-0.332860511033484
0.5052746751310238	0.716754450107071	-0.35859977913147334
0.8374309606744141	-0.952593223911091	-0.37692468705871424
0.23032536222069935	-0.9217161118099	-0.23153198243377518
0.5136956334577243	-0.792844553736255	-0.38438506365692837
0.6676751053120212	-0.141101461966802	-0.33950552212395435
0.3578668417934641	-0.250143612670202	-0.2051343510350219
0.9662169114557569	-0.961581498796865	-0.24798967309738928
0.6511407407642953	-0.818812574434056	-0.41262723717252275
0.6826647008388088	-0.109583601663764	-0.3438115480348793
0.4965799946977688	-0.460969269029872	-0.30161157993683857
0.24543778630970367	-0.907055517449208	-0.24225492656537995
0.49276965410538853	0.327570810770628	-0.2830116820216849
0.8963710276920238	-0.0876357916679479	-0.41751151945525644
0.18508439466211293	0.631005018412646	-0.1374043827560763
0.5981722463819159	-0.933198084657679	-0.45441768238131747
0.4767078835483415	-0.0106046230494678	-0.2587627641362931
0.09647150483902045	-0.105980203252018	-0.04843739218096463
0.033409752869660615	0.72564758796803	-0.026302415657329006
0.4733229429848393	-0.412011713908744	-0.28402357469781064
0.15927979982139032	-0.93562867970037	-0.16289644510317575
0.195380286038175	-0.231824409463639	-0.10774223946142601
0.35878359966319073	-0.521546961810549	-0.23971855844122852
0.5394056242960226	0.636774982614923	-0.3504294611475195
0.21363063108349342	-0.769489068376126	-0.18264344943704464
0.5115761510954064	-0.223168222688969	-0.28281637019248435
0.3208323872455759	-0.708043263378463	-0.25346062344682235
0.6911877715131669	0.958287135047502	-0.45462201489177806
0.7553675621444375	-0.367349648736705	-0.36729804882131145
0.6073307835374737	0.946399659392983	-0.4606472401034003
0.33145137837885597	0.926013945365384	-0.32517681678174143
0.6557794454474711	-0.843794989809571	-0.41964089947497596
0.6815178909837314	0.597300096994989	-0.37081783233238347
0.3857286681908977	0.934776961205947	-0.3706223443023013
0.4109931812911824	-0.659124120424679	-0.2990485738929883
0.04766515299697019	0.897020614662954	-0.045647480123348794
0.8507260098423998	-0.331482857649333	-0.38859190186346587
0.8541744350943719	0.976249091438014	-0.3696145661841801
0.6347119238748816	-0.307450723936728	-0.3355542994320309
0.9570794907891071	-0.713793568425951	-0.3626353494725087
0.8893873606934445	-0.93485395521654	-0.33284422610033226
0.12355504909470273	0.285536725282201	-0.06797374285417117
0.7886900171096529	0.416949949670783	-0.37312872100308764
0.09906351458206414	0.0854139879261172	-0.04959074879328331
0.46127662662207936	-0.896452095491031	-0.40082287009951234
0.9468774673276027	-0.943545791552669	-0.2771916506105622
0.11010859241634804	0.768491952877819	-0.0930270128310908
0.930865314132172	-0.883973048007908	-0.3073015576983528
0.603182290973038	0.983246476213106	-0.4785600133350997
0.7095374166643094	0.859126039688424	-0.4153501482745053
0.468626759352507	0.825468711478649	-0.3775650718444456
0.8105814630442373	-0.449374738954761	-0.3756944874929977
0.7887461901812973	-0.979039280272267	-0.4189676734231333
0.9283153192181384	0.244004873926311	-0.4313641859825718
0.4662517179030443	0.12553346902418	-0.2559634677397092
0.1780995159021186	-0.524117983102594	-0.11955951230727435
0.15603087207459768	0.999231055142861	-0.17128866610665064
0.9189749204201088	-0.952386822182499	-0.30495219399804463
0.6967799554276727	-0.980557015069183	-0.4631834026845481
0.512558876746237	-0.942275501324501	-0.4419748909680234
0.6363872440209513	-0.00168310081386944	-0.327150166797443
0.6353598616883395	0.876468494703359	-0.4316930199750804
0.6333069764358678	0.283558180836446	-0.3337133501759112
0.9098326672278167	-0.811674716045324	-0.3342870353405463
0.2949567571646906	-0.723939052664765	-0.2382705717521267
0.28259072197784607	0.00365685691170584	-0.15221771909466855
0.9101486496837505	0.882282160111988	-0.3210311948200777
0.3449548710589238	-0.816592800432722	-0.3000252531807496
0.8565506255670489	0.0429390856327217	-0.39933404220401336
0.30073372391737924	0.421583078157499	-0.1887513125266979
0.7468305862076583	-0.536059444087963	-0.3703823541704177
0.8431261983442132	0.106109611520483	-0.3934654597777141
0.8919855974944628	-0.978434019170375	-0.3348504475016082
0.11244220783065154	-0.125834905320295	-0.057282697866902724
0.7640025830852611	0.136677077682291	-0.36842947936833703
0.10429433234911382	-0.362996911824655	-0.05986751339744447
0.7368033955482234	0.999730581417431	-0.45701126719568586
0.5298544813643005	0.955321378415376	-0.4534599821181266
0.18516486952018957	0.468853797745837	-0.11876871570158183
0.31157528923547656	0.867429018057018	-0.2895465641957693
0.9035650616051456	-0.420591540091669	-0.3988134232898324
0.36721091900255304	-0.296232581483675	-0.21447523217854925
0.42685497191282146	-0.891877690576926	-0.38046804532978945
0.9412769346963724	-0.483242534782903	-0.4108416322891444
0.6742907900169031	-0.576126772399762	-0.3676360793806538
0.49761383607604043	0.860774569792436	-0.40257479643253113
0.14791815216957624	0.103123753679317	-0.07637537036816842
0.5143926907706097	0.88376695267634	-0.41748173298708435
0.7214733420171633	-0.430963985804546	-0.3629727602290946
0.4718238544893826	-0.7949497324433	-0.3686512668900844
0.46995891099082604	0.252296380222278	-0.26529339702005633
0.8612054373753291	0.782687706464495	-0.3558186854198171
0.9627636246611798	-0.796936940611331	-0.33287971938789135
0.3995539313564163	-0.180731701272049	-0.22368450829793296
0.6493224219261766	-0.597355288254475	-0.3673740641293334
0.620378505593057	-0.526494183467816	-0.35236840949838316
0.537217978055743	-0.687042296420791	-0.3615694731703006
0.4969588179877666	0.717466844755392	-0.3556372436420207
0.817955321722848	0.896809125527508	-0.3795138353752424
0.038682548885422156	-0.718311665183904	-0.0302717713495275
0.962874176955204	0.771462212970356	-0.34397473957344027
0.8376540142863734	-0.651418664630186	-0.36866128031315404
0.5851943805230261	0.858583929904936	-0.4234846406278182
0.2605847775104729	-0.651645044332084	-0.19758822149627356
0.13733184091057826	-0.954604371267573	-0.14315243337219594
0.6263450829933552	0.435439947084223	-0.34330424966584444
0.669824439559468	-0.590357854209005	-0.3688722177216526
0.8477610744796834	-0.982584852161253	-0.3770173025186426
0.5326237503999728	-0.417433622067808	-0.31045139443305514
0.8043497524495703	0.420823924123355	-0.37547514789748526
0.206396726405374	-0.598740134799477	-0.14892018200612792
0.6856518917012953	-0.620493020591471	-0.3739224621233114
0.39152389213763583	-0.367741896274276	-0.23592368110936585
0.8773240797346954	-0.811614870004697	-0.34732860873355414
0.6821864933148853	-0.218845705208912	-0.34594228476701605
0.12065918912372574	0.441114377351108	-0.07414427980778236
0.25146573403286904	0.923514889739934	-0.252438186809225
0.5012849348314465	-0.908405504580034	-0.423044176012427
0.8668294502237304	-0.215177597068475	-0.399381444305079
0.8157490689236808	-0.971604328742893	-0.3981455317499674
0.762263807711933	0.660139324403369	-0.37641247501594755
0.75123650965717	0.228949179366223	-0.36514868055027194
0.803395600727374	0.912562720637999	-0.3905346735556779
0.579547447024972	0.249245655393417	-0.3129066050831526
0.5759896323697624	0.044209897016719	-0.3040860956481462
0.4921244041447734	-0.369423857289263	-0.287328187942082
0.6063896453137247	0.577332934746865	-0.35676950958192577
0.5471901879262907	0.891968886854762	-0.4298913977261177
0.7403261801228099	-0.984330258932176	-0.44785663845890417
0.6916034002202783	-0.346985651799558	-0.3531837512643066
0.3874417242733397	-0.482325254027734	-0.24992963067671403
0.7846570021000797	-0.00559189703786954	-0.37476537951673355
0.5278722915155274	-0.564830380791666	-0.3317836156317211
0.5201047704888296	-0.812572780677108	-0.3930415561545808
0.6409047536437324	0.209140576075838	-0.3326846588782381
0.8098586295370157	-0.254959374137279	-0.38017772331930255
0.7232998045938903	0.172725360625774	-0.35697675389444355
0.659804188149721	0.597658484588734	-0.3687179829961634
0.6517557151715173	-0.00989652394625448	-0.3326149630908284
0.28247253702784625	-0.474738079016923	-0.18410991001962326
0.6180979703556486	-0.357223422680797	-0.33396046886649916
0.7793161265132367	-0.868990570381401	-0.394140758765298
0.28032772492189123	0.274839528477624	-0.16140887361467415
0.029035902497586308	-0.407188209750332	-0.016608599157937106
0.6601453218187452	-0.666563074213579	-0.3791716478544192
0.6260104496420269	0.058802275802594	-0.32369504837990004
0.239370921818554	-0.849690162001962	-0.2222734370331621
0.3674975831872147	-0.854115894689648	-0.3281930444183438
0.916104688808787	0.698696695788742	-0.3569178203194268
0.6298534074788151	0.275630745260854	-0.3321660461874751
0.6188092141430339	0.704094737131259	-0.3828742779775169
0.7338282263888293	0.00522115573233001	-0.35924877024708807
0.7657705410328325	-0.799607411442705	-0.3883381382599914
0.8021758294732932	-0.682382196935752	-0.37255358480891415
0.254825349744885	-0.655134038294694	-0.19394944136500217
0.6928077640664594	-0.0577762939382192	-0.34655943615160856
0.5476521016419874	-0.692320344459896	-0.36594936409017764
0.7611485158323927	0.890884447877412	-0.40643548347565445
0.6436429989701894	-0.59043197096425	-0.3655824644493402
0.8148416631008876	-0.66476175595142	-0.370834175403557
0.9076858419585675	0.048068635645132	-0.42510219335603233
0.9063856757239461	0.904317052364829	-0.3205893726087951
0.7853689695146181	0.794095949748484	-0.38186818174264703
0.5762789063121848	0.646493821969949	-0.3628048301256514
0.077710173656457	-0.36568360887685	-0.04412527414437234
0.14972504452282648	0.398736474779377	-0.08992541604436576
0.24947216535778158	0.247812040984785	-0.14094278656352086
0.6880710648249279	0.954678786316018	-0.45391073062747866
0.06508633493332136	0.485515169609964	-0.04062137083173409
0.8153677857855117	0.872977597393435	-0.3777958601936306
0.8126486790272381	0.993629644508811	-0.4088133416752323
0.11283557361733597	0.99656213460706	-0.12282286370558937
0.7187324549151808	0.348755758307964	-0.3594307512345635
0.4620932728776112	-0.911132835634869	-0.4072490656163903
0.6438785880648247	0.864895773160574	-0.42723717342850737
0.9222675020557152	0.52571736795297	-0.3918564442673005
0.33265813852077947	-0.477120879898644	-0.21640946748691875
0.18851753026185908	0.28326099653222	-0.10642774815280638
0.6246598393028207	0.188659806080201	-0.3263670859168558
0.49483436132119046	-0.850458964835974	-0.3976385033816348
0.5930593525967279	0.975782680634188	-0.47434812081085753
0.9216889659663349	0.256779483965881	-0.42524992115325333
0.7608169288157175	0.368271127888499	-0.3683419031389648
0.3114933943802885	0.828125843199543	-0.27787612848023374
0.3669069600627198	0.77196163592157	-0.3022138713669982
0.5987444751352704	0.109059869405012	-0.31431124088297074
0.09283119395236664	-0.684732347468509	-0.0713789168857095
0.8124968058622369	0.180751799293552	-0.38221109156491384
0.7701116692864048	-0.919807925129746	-0.4098136196863425
0.2613237818372872	-0.686831060116752	-0.20488091953536725
0.9452038265159519	0.967658315291227	-0.2734583433764846
0.7708525860636046	-0.460840529893014	-0.37070695678846116
0.8629344818022522	-0.259262034496678	-0.39599737342638885
0.7560209472161684	0.334060059741817	-0.3670763576048377
0.4243725333005915	0.951766411364813	-0.4035980298876214
0.47019468567016326	-0.617184544728541	-0.3191979379447227
0.36272234841763384	-0.56859300006062	-0.2507976083067633
0.6179593292378721	0.961101130545257	-0.467445882115331
0.5172563950898861	0.674262716404719	-0.3518091331126445
0.726232631121209	0.813493656636884	-0.40083237549189776
0.11849831536571083	-0.644323467818423	-0.0880011032483815
0.9494749387428475	0.344491991002537	-0.4413174207144409
0.300271687171494	-0.785426464695051	-0.2574018783989234
0.4773673957800535	0.775857155204852	-0.3649291219244237
0.6225852028258366	0.993729546853142	-0.4837530159618652
0.7193630917364836	0.548445215363573	-0.36917964027426886
0.8664549288776494	0.941738152745567	-0.3524121810394835
0.6646813562540224	0.257874833643726	-0.3420921862597037
0.44129523011739286	-0.177475818651461	-0.24572850191509096
0.6285199902325042	-0.409466796135781	-0.34142947142513547
0.9545556196578239	0.420528541203238	-0.43570687386015144
0.39883931057936806	-0.955612333589882	-0.3884133893610274
0.35836968390340174	0.988351942729842	-0.3713024891885585
0.6018693352626057	-0.553440855887652	-0.3519630680896685
0.9048215164547884	-0.302100779477523	-0.4111008519110926
0.4927163124717149	-0.37497325389667	-0.2882551477542912
0.30481046255172933	-0.281995919051	-0.17666941441332643
0.8829546490290486	-0.841734821504525	-0.34186916082128244
0.31317989765859855	-0.145786759374646	-0.1730015144270496
0.5698401603274131	-0.653203629996651	-0.36267397127591994
0.7125116109858626	-0.0806224087653711	-0.3529041333512663
0.591413399756051	-0.709338962569851	-0.38010759403187405
0.35866681170130693	0.872594355586232	-0.32803731997716595
0.4141490710302413	0.878772328152273	-0.3678588053627514
0.812832060697798	-0.997637158304296	-0.4104456728319246
0.4859937441331034	0.136002944240531	-0.2661073058349328
0.8868815508350468	0.13239361066263	-0.41126684391778556
0.862349360328207	0.99596484654508	-0.36892202277242064
0.776788757187415	0.537142134690383	-0.3720106822346205
0.8927640358035765	-0.708887402142523	-0.35645815384458457
0.45728040462408953	0.993889074106133	-0.4423242351057148
0.6431359615090805	0.783213955652983	-0.4031972573045669
0.9428595234290491	-0.826233225339222	-0.3201380417910352
0.2002847154082337	0.240470574081724	-0.11109026722908905
0.20954814303132213	0.583025889244736	-0.14905417706617693
0.8433062358613211	0.426468134358703	-0.38177833836517
0.9348588444029219	-0.992342094831186	-0.2872697626916725
0.38055141935447323	0.389399432427919	-0.23245182594996788
0.808229206245214	0.831361251358883	-0.3769684866772433
0.1984803893286474	-0.694361112554562	-0.1570782958851627
0.6402091236295949	0.814918838927951	-0.4118610129088935
0.5092391768031547	0.809182450663992	-0.38827796181732943
0.5050297905554607	0.221650943854824	-0.2797239747479681
0.7401871393657244	-0.609301229163387	-0.3741426862990597
0.794141804053832	-0.870781684699834	-0.3878434081879086
0.6156609504784033	0.989683215724079	-0.4818802598382063
0.6775908609064025	0.454468430274258	-0.35658913373756873
0.9370465107237268	-0.427701095342735	-0.416949858822964
0.30746191645233634	-0.118824579475198	-0.16863791842390885
0.9264175988778298	-0.506756331408581	-0.3970744223432744
0.6661593589279555	0.864103258648655	-0.42485259391040275
0.28884422403094684	0.481362742742342	-0.18917992904044992
0.6766249010239723	0.977258543462341	-0.4672312245585348
0.4669967158196041	0.330658931168373	-0.27113614112734685
0.6878475847608709	0.565232013864043	-0.36786968512447854
0.3293689700635216	0.55708977845054	-0.22766365891135287
0.7625030339221247	0.88680309982655	-0.4049064667531423
0.8383705369015266	0.513902535816508	-0.3761829970469292
0.56289759702273	0.735471166226166	-0.3810618973548242
0.7934846624496663	-0.39050545726394	-0.37419981852093137
0.11536546853387952	-0.778442532907868	-0.09863978719579031
0.8248322097899343	-0.813436659610682	-0.36914044722740297
0.7220504842231981	0.680377225146151	-0.3811383072644979
0.17583720275812656	0.0733552178102412	-0.09153230649101968
0.6445298672649508	0.70328833541924	-0.38499145209846003
0.7952398709794861	-0.302322492002311	-0.3757509187398916
0.9810596157051972	0.927340733793131	-0.2593898254717097
0.1208499809499446	0.852265916022257	-0.11215197415712998
0.6171489827929473	-0.398137324377821	-0.3371921633400857
0.9100729281922356	0.757633816323161	-0.34514645676490074
0.1912925622597932	-0.266971450343202	-0.10716066537452723
0.8720281241147442	0.0304862026435639	-0.4060207848369232
0.22128077884161715	0.106686443620721	-0.11815316458265984
0.8874846084875124	-0.263883520646535	-0.40546173227369725
0.9012185729197189	0.747060118355814	-0.34882897915254624
0.44104570116020086	0.709149390515607	-0.32811688091895924
0.9412840195006469	-0.989702190038986	-0.27794335879943943
0.8524368991339819	0.194242854836136	-0.39479173463470346
0.5088893687738099	0.479993825551531	-0.3097630915092554
0.27300287898211656	0.488746364240978	-0.17984123976137828
0.7205863525017682	0.877518717066571	-0.41739645702599343
0.3066642267955488	-0.772352499681923	-0.25896241287156474
0.9146837229546692	-0.767396852959142	-0.34221452967623417
0.5126922291649393	-0.940601316539315	-0.441252914068491
0.38331023442952844	0.289908937684099	-0.2229754787557227
0.11044856673308995	-0.858624233119354	-0.10301989260516237
0.26650057383063747	-0.110066095587777	-0.14452552281825895
0.7837830871760726	0.645302988651183	-0.3739379473379949
0.7036013861057437	-0.973549084965009	-0.4576485345862445
0.763824671723666	-0.69222496096687	-0.3783136986635423
0.9484547499305408	-0.910692465239785	-0.2869281352402351
0.3722424519376626	-0.275123194649494	-0.21540194980310828
0.929919183633123	0.831618324073102	-0.32221645011775574
0.29026070691332007	-0.761853554873985	-0.24366917999169993
0.5501015509125375	0.261579340638267	-0.3021135362395908
0.8370285226755455	-0.70524694265472	-0.3663158229267845
0.4351638679868112	-0.106497240059785	-0.23933822879648659
0.32581870279260217	0.765223435795658	-0.27145220753135907
0.5668750190604652	-0.774338053112815	-0.3929460135490832
0.15110674790461318	-0.613106609584828	-0.10961262578150334
0.20678117988939237	-0.347990070319433	-0.1220475336322046
0.6439793071730672	-0.793901001996921	-0.4059965044641966
0.6223148189999803	0.734488924709212	-0.3901868360015702
0.7786373520139807	-0.857313761161976	-0.3923999784916596
0.539226729787128	0.0298845657247004	-0.28824835900924056
0.14054000475032602	0.126722124180403	-0.07271768367822234
0.7673186699240658	-0.375438766613811	-0.36959990841361035
0.02733295231056031	0.719662307727989	-0.021326100136198473
0.2502472865810884	0.179283897280428	-0.13763153802357592
0.8731685751915267	-0.651343151863074	-0.36575976923144526
0.32779210104371054	0.113362399144242	-0.1801900162063758
0.8351171648149357	0.844390131756774	-0.36575955800288346
0.4955972720772732	0.26187046065631	-0.27830990954960444
0.6825821425275426	-0.362320512547062	-0.35178418997071226
0.9394251539505065	-0.466626959077249	-0.41237555633321515
0.6001567326310049	-0.443690182293974	-0.3369023630214206
0.8568334017868963	-0.101171620197603	-0.3987283004005635
0.16454617019688617	0.0492677216253132	-0.08492050092538847
0.8336967006561922	0.909305710648183	-0.37180585737931554
0.053027484701626985	0.507985813697781	-0.03361000701725537
0.5976715556317189	-0.979670377355257	-0.47655322072072265
0.6156143615247128	0.953523706603285	-0.46391857923901436
0.5531656151373207	-0.846618075647255	-0.4138212153617264
0.549414966406892	-0.886640597164984	-0.4282363685806898
0.2548072747896476	0.262887604806583	-0.14515415002432672
0.6726936103198718	-0.972908199743924	-0.46606042424943855
0.39234213466955337	-0.869505005224133	-0.3505607672219884
0.36220835929969086	-0.0199912720434201	-0.19785558603448253
0.9368308494770596	-0.95081611669088	-0.286215251248462
0.3410726833235898	-0.647591873762521	-0.25345253383836475
0.42693475107998896	0.81984344009363	-0.35438278583510385
0.9123754813675226	-0.969568699965203	-0.3120821878428012
0.32030775681823204	0.649136740816014	-0.23980162226502677
0.0737594770275518	0.30568286442578	-0.04005967846630388
0.12344901855359844	0.804646753320368	-0.10877936426684201
0.887276294286815	-0.487919823862573	-0.38587068149145853
0.562217993969412	-0.92523239715635	-0.4469498453082687
0.7379467880143851	-0.971522338444816	-0.44322983537324856
0.3859692690799836	0.396805632200506	-0.2364819114750295
0.7888839579174286	0.713800640309385	-0.37562191693011904
0.2734426955564738	-0.629672362895979	-0.20290683058175588
0.49089494174104364	-0.331454217228581	-0.28255079927098786
0.6536102251072937	-0.879560194041984	-0.43141595233690233
0.9194750645117603	0.82270269476266	-0.32832529628294294
0.9081293075612419	0.626887561878154	-0.3701777775487809
0.5238545733347779	0.182235173357336	-0.2859247412865063
0.5953596672337556	-0.0797335509692851	-0.3123736835804742
0.4713553991696804	0.0570788482520852	-0.25658420748762095
0.30890356643243094	0.464630890054469	-0.19967091393501363
0.4041796048754753	-0.761977454822376	-0.3228764960919351
0.571867176062583	-0.502747026608241	-0.3360638528377004
0.21672804050871353	-0.287627273352391	-0.12377977749446002
0.3961452206098085	-0.866606326524632	-0.35202352094458816
0.6456874718193871	-0.0561203627755972	-0.33074077748215175
0.6438235983728438	-0.316324808187242	-0.338835978356929
0.7425992671125842	0.345384093036834	-0.36442236769282593
0.6003618243222475	0.828567405396469	-0.41468684037507525
0.5760013423550429	0.568330318785421	-0.34775447564040085
0.09015824140538868	-0.740849297302059	-0.07355353373572719
0.7645006358360232	0.542598214565519	-0.3715602391127947
0.2640861721622743	0.233983079418165	-0.14881596472431435
0.8964150128268443	-0.921130207408613	-0.32710097794797205
0.5705505544465297	0.780995345014221	-0.39565681325577956
0.46651333956622204	-0.365164672079421	-0.27479701831541836
0.2693617370827379	0.450329394947091	-0.17237421008114007
0.7091314873970929	0.953187724077082	-0.446866545641047
0.5256049573243641	0.933115540075014	-0.4419414205289853
0.3786724221570549	0.673470807435936	-0.2835304855432619
0.26605889554122114	0.494254003429736	-0.1760030275210386
0.7003840999329053	0.542209740838592	-0.36700235953297833
0.768552018867142	-0.940236322408305	-0.41666716437687534
0.7712196007643244	0.859446671610735	-0.3957323922666983
0.7345343319721344	-0.690393596528112	-0.3813359811378552
0.8477424609241891	0.639813599439785	-0.36846795226864104
0.503384894226471	0.154760307945979	-0.2752078874286717
0.5995162315464466	0.356781914107472	-0.32802666259462393
0.7918551166909323	0.736780834906655	-0.3760796027684306
0.21617050662904444	-0.230116675447387	-0.11999178515379252
0.7592731917793079	-0.97732229444067	-0.4352878689888059
0.6007471358615615	0.401757555564392	-0.3326101294107255
0.7502159588882968	0.453514218875293	-0.368008390896425
0.9238236442701016	-0.575307588751745	-0.38349113023500725
0.4685582224389068	0.673441545915904	-0.33193086019382273
0.4489118765696796	0.335305772418759	-0.2626713523385194
0.2161917102338642	-0.920183442921393	-0.2172797391095964
0.4630976024674363	-0.513641141589384	-0.2950960104131134
0.704909001763515	-0.946814817913365	-0.44564697404078235
0.6825697536652507	-0.889262951559777	-0.43035420114893946
0.784232950276725	-0.770812661527987	-0.38015615687357845
0.8336517303738014	0.781165540402147	-0.3654032924454347
0.46626082901785454	-0.776899032370919	-0.36031346254599267
0.5397714725090916	0.175501655778072	-0.29258371102587516
0.21134133677944308	0.528492719635524	-0.14322297869541334
0.47851740374932766	-0.795680241283946	-0.37182011031781187
0.400436915114014	-0.224367327552	-0.2270032258610382
0.8942003279300331	-0.88482875437833	-0.3312419729678539
0.345216749700896	-0.0623813555996991	-0.18879022909179483
0.8861013951858362	0.0793046311287852	-0.4121805224737544
0.09109132384646892	-0.587671382387098	-0.06335733366742682
0.6831640347492397	-0.179275120581294	-0.34522590095916195
0.8511602237534931	-0.968635052215473	-0.3700647252461796
0.2548456604735619	-0.67596378926097	-0.19785419523938474
0.5441801175849754	-0.183025976321254	-0.2948499480036288
0.2820246368244724	-0.904693646277926	-0.27537143757194027
0.3247569207584157	0.666916661091458	-0.24673530887518513
0.9594823125998589	0.959051830725665	-0.2576343647683442
0.9153611912961956	-0.961422360345465	-0.30853884213912774
0.6177605155885589	0.803593295875309	-0.40814802897126984
0.8122634253708455	-0.82898287982467	-0.3751098813301445
0.8421681486897258	-0.957984941599842	-0.3746003437564314
0.4544641167349257	-0.788659954908918	-0.35848905634075706
0.6401991602455415	0.851165172943525	-0.42291294175235816
0.9278237465960951	0.8498335441182	-0.3180892039059766
0.19679798097310267	-0.665392990480836	-0.15128765629607158
0.12451180782480831	0.234491439278209	-0.06664093291795235
0.7742276500794808	-0.897914444125942	-0.40232587008340287
0.3429651931685136	0.185101734755025	-0.1921739847458735
0.8733943212757976	-0.970731357352374	-0.3512019773640956
0.2834624599386296	-0.970182226864078	-0.29723951879006855
0.8547449409353178	0.0568541315014754	-0.39849454267944867
0.1520488201427811	-0.559699115960304	-0.10481405647345671
0.41314278944585825	-0.270850695837697	-0.23761455629107836
0.7977053412330911	-0.301308846373264	-0.3763396386874577
0.1026478107619665	0.908477098514093	-0.10104341599079668
0.6363754066374542	0.30935541536024	-0.3361800392773762
0.2402071235415178	-0.180415763739164	-0.13176661628476122
0.18157636972649188	0.485565734059689	-0.1179956374657513
0.2588601333698298	0.534140662679479	-0.17684134697194298
0.4915702900120025	-0.879687835327387	-0.40756235953204784
0.8139526759303484	0.988450610345998	-0.40569388218416397
0.19070039158222943	0.869068657551187	-0.18141563177654235
0.5457274029539909	0.600110129670193	-0.3447205657801523
0.5346954082057843	-0.0486366215697603	-0.28643286845500165
0.8720354515387219	-0.997882299181037	-0.3605191023016073
0.21964236651428953	-0.339167996075915	-0.12935807677731492
0.9256123877861889	-0.772864816911238	-0.3390529019770982
0.27317390613751047	-0.70066034966807	-0.21669765266389987
0.18320667664249482	-0.654913137574012	-0.13921118930056686
0.6829236191147061	-0.357122610653327	-0.3515957328050272
0.3926340733106531	0.593334267618464	-0.27364365597970836
0.6345811596054944	-0.512656447500093	-0.35369819528248175
0.5131592953711969	-0.690573728974516	-0.3544822431209109
0.8845854149497494	0.581544799154327	-0.37431105030088535
0.4916867834068895	-0.964442919478253	-0.4444968058475643
0.44999232004135914	0.308273895287083	-0.26038325401464685
0.507549155854983	0.910371573481514	-0.42614212130903995
0.5343686257927429	0.487615317296193	-0.3209641853134649
0.5740633943292647	-0.953833142650576	-0.46181840969118093
0.6647599685566165	-0.718194708895437	-0.38863853427483763
0.43126998283524665	-0.924488334639367	-0.39616622733418283
0.23086604146613557	-0.752475600760619	-0.1937773499752504
0.5128740567137433	0.764490200351166	-0.37516691803561447
0.5514918101398772	0.10459476114433	-0.29494562262130436
0.4890255307317434	-0.577834127972335	-0.31904735250582167
0.8500905105464778	-0.875453925917696	-0.35899902256486443
0.706816024591543	0.728094006176769	-0.3887304787211897
0.8361532079129751	-0.911354809351434	-0.37050648802932074
0.05869290687937658	0.290736894536768	-0.03130328612079391
0.5712548556122947	-0.429986246495855	-0.3261653094219516
0.4304637641747084	0.424299305178591	-0.26445965614529143
0.18038703871998232	0.316043854958591	-0.10349844820187924
0.25408662182136893	0.432806979711832	-0.16035850481075503
0.8965546996883541	-0.169457110606365	-0.41493935193099635
0.4104125968467737	0.538366374563773	-0.2726746147234671
0.5465275052609341	0.962153241766104	-0.46098230606003426
0.9477228737659973	0.766403237089962	-0.34069158947759287
0.6236005428101823	0.243963565630571	-0.3284268163363153
0.905895464913301	-0.90708263175036	-0.32065021821329975
0.4567635319717332	-0.450094734183699	-0.281562615604138
0.6162673965081239	-0.914892367248393	-0.44694074878681833
0.6377981510873209	0.842970889013892	-0.4203799720109385
0.5357924784446995	-0.997962724549408	-0.4765865509546323
0.7500976234112613	0.488514518690982	-0.368953303755503
0.9560820808112702	-0.980293978213936	-0.25635244911667576
0.9370714096616201	0.805260004526804	-0.32809697591283155
0.6332192807495348	-0.572041109295877	-0.36124607506327483
0.5082700339102281	0.200064606739599	-0.27985745597575346
0.0897081840438449	0.313659361522445	-0.04939572556445145
0.37452520483971635	-0.876618616439817	-0.34088977688983946
0.7080305073173344	-0.839423709597615	-0.4106363233312249
0.6073958258180748	-0.00838821328600255	-0.31635528185475154
0.6269964375664671	0.585508895251744	-0.3621430333029875
0.14588158842322754	-0.466688473918287	-0.09239706726320229
0.5147211428265601	-0.821841097986587	-0.39447768003176187
0.6737086457666073	-0.563473446709797	-0.3661250881239061
0.05089004513037147	-0.73106880146433	-0.0405670518719736
0.8527110729890847	-0.64827155727913	-0.367478640336164
0.7805101875012386	0.992942226378157	-0.43006082984724003
0.7560875746151845	0.855710714405785	-0.4006559068867415
0.13343418869059046	-0.336778575855743	-0.07617665875396888
0.2510182853621729	0.12934861053456	-0.13610059190116394
0.19550016218754712	0.567013955160318	-0.1368144706437495
0.21922956579586794	0.688184269960362	-0.1725216629601048
0.8109784415754362	0.966991228761324	-0.399936901976658
0.8518891358553747	0.833350131152169	-0.3576004525567064
0.4457155377947943	-0.960925254786105	-0.4203195794822776
0.25602716775643275	0.720642569405912	-0.2076095351168769
0.8979473657493917	0.378206691595071	-0.4009619465490329
0.8307046664455237	-0.909412834624475	-0.37370576975813746
0.47225399314313743	-0.937529814400363	-0.4234932372363907
0.00837097297999545	0.602983012652217	-0.0057135287966594206
0.8242201391423434	-0.966005623925276	-0.3902582031951709
0.11743075171661592	0.917438125230153	-0.11708710328532693
0.96761230677592	-0.620598823457059	-0.40515690383237457
0.32401414895096564	-0.839316001991069	-0.2910175559089284
0.8451952604429115	0.774013379804617	-0.36167404632599937
0.5575392073718723	0.506236599898083	-0.3319946195857224
0.20557290854410243	0.457571683560521	-0.131240475740332
0.2546824738017261	-0.197369133081021	-0.1411342372989091
0.8033962146611067	-0.327032095619059	-0.3772000305456796
0.6823669714550173	0.773435536334345	-0.39925381376385144
0.20838136177134417	-0.0642160972338045	-0.10989985676769091
0.8882984513312547	0.997474757507102	-0.34401350676488573
0.7594711899289928	-0.0792878277357686	-0.36707886016711555
0.5674009457204521	-0.811340077707313	-0.40456166106352626
0.43495716188476163	-0.93193583854997	-0.4014462733139749
0.94429241290194	-0.619807311923443	-0.38303309929431073
0.1922646474646989	-0.893176441866558	-0.1877922969162029
0.5322480776233646	-0.0182746314391472	-0.28505579741230724
0.5242664907415658	-0.351141561710673	-0.29933485558536627
0.7285026316198125	0.760049076294962	-0.3910299209471658
0.6639781889075576	0.860322900280118	-0.42392771674125873
0.6877842876646445	-0.0614897911179558	-0.3449674961491914
0.9184046630555787	0.833791460923531	-0.326189434946752
0.19777627921506277	0.865266997992434	-0.18735550906515458
0.948977911848238	-0.719201207611232	-0.3567595059670796
0.3165128980803106	-0.988136567341081	-0.33462818087192214
0.20172694795869314	-0.598529740311109	-0.1454567674352893
0.308411969783262	0.885529521177065	-0.2924899212060953
0.188940173676693	0.123312674044472	-0.09995798617427046
0.015035381146277987	0.992596365417825	-0.015851511843788264
0.5199662119053762	0.93305901285102	-0.44020176003363914
0.6231395726201377	-0.976043490457505	-0.47456057901000964
0.7273014575015342	-0.461081376322981	-0.36515991135025677
0.4326766559993268	0.734099409661903	-0.3307575389633908
0.7323425301995837	0.963606349786608	-0.4423312768155544
0.4016730502725892	-0.836146879349096	-0.34493501726939024
0.6773525939690915	0.403829024527964	-0.3529979561065066
0.6629392828126973	0.829973868877341	-0.4149824138758157
0.5229704499335862	0.958036746176816	-0.45272927210316416
0.4845306889246573	-0.0494363087265854	-0.26296454413843895
0.5470319865898213	-0.266379948585365	-0.3012050610021322
0.9691197231264894	0.987127732153467	-0.23336210472366636
0.8855227391003244	0.644399274227832	-0.36621164544189416
0.14269590409703195	-0.617424202693362	-0.10376080009090764
0.6216536979397451	0.0532358732791483	-0.32202564764871633
0.21585307024657707	-0.928785002947898	-0.21901234909837516
0.950320409726793	0.118109398275263	-0.46280096789079733
0.0523806801324495	0.0240512951901398	-0.025253040741144452
0.6519271007152911	-0.745982350389773	-0.3943058931916645
0.666860554537997	-0.0559471862231174	-0.33802642187360404
0.5891814414355943	0.59343797764298	-0.35556848004861563
0.539318727400725	0.433718622465133	-0.3151530383312833
0.021131433488578308	-0.230147832742582	-0.01062387426826511
0.44513278586910365	0.557682153577161	-0.29463305829423136
0.5389453642321801	-0.192117626298451	-0.2930725615225003
0.7424082746150933	-0.874413982431452	-0.409605558575605
0.6824285744040668	-0.64429961308281	-0.3768851283532663
0.9413206290882795	0.700965925179328	-0.35973952539352055
0.00793170589397463	-0.201556687884735	-0.0038949059879823987
0.6835578883146607	-0.302942607264156	-0.349251379489324
0.3789603052057107	-0.697832733475181	-0.2898005752527183
0.32303545510698317	-0.360617563761165	-0.19522051673460147
0.6143431904106313	0.495464137742688	-0.34693519596145855
0.28234076117752727	-0.786687242457226	-0.24350088490977503
0.7326909441800029	-0.765538844439525	-0.3911549933043774
0.4227525408379093	-0.839923273085201	-0.3589152781342874
0.8854618402069412	-0.947735227734593	-0.33692373493729916
0.06892961035842639	-0.700663606378914	-0.05350103813659386
0.6992105575109536	-0.355608936234152	-0.35533681509791837
0.7364656682600003	-0.203568288854392	-0.36099868746914376
0.9380873856197182	-0.88508022614373	-0.3025326670083208
0.9065538344647588	-0.949746070240767	-0.3174314714868514
0.774151895135592	-0.989272695226707	-0.43221778573004016
0.6617056324728863	-0.283891268823707	-0.34234758688825195
0.13034627002466911	0.217969655647875	-0.06941160556365204
0.41655080804595346	-0.467235774398111	-0.26361076014331203
0.845723262817934	-0.609465689371983	-0.37059414440992405
0.6212679811318401	-0.900859968723777	-0.44123891596918696
0.77144014542897	0.0197912447651884	-0.3707028635218822
0.8781043071914962	0.898623646795441	-0.3414713732535482
0.9176637866009537	-0.979190857981828	-0.3070136074655933
0.28500564818006136	-0.874674249555554	-0.26922786496259066
0.4769924691113626	-0.65109073653006	-0.33014917564656143
0.8634910562022672	-0.593787326598672	-0.3717619043447424
0.34380794202870046	0.827517930424994	-0.3024997238224651
0.7110339084454115	-0.130230729253567	-0.3528820605716757
0.07841135653054629	-0.750520604437911	-0.06442610058148514
0.9259581930140512	0.865750390162413	-0.31489606962222566
0.9726441169078218	0.751035566747076	-0.3619886593591121
0.7744872821575228	0.885390410344116	-0.39944524986100377
0.7728836602965484	0.010695936263729	-0.3711458508393956
0.14785771322725993	-0.260226932316918	-0.08109447913537288
0.5998828765488236	0.685175476685304	-0.37599456554396116
0.3774745216617449	-0.252344034220726	-0.2164267221106641
0.578287061420656	0.0618717007907948	-0.30525323011293526
0.49638981070560634	0.286861079545039	-0.2807864222043795
0.7402799408578349	0.790655999893756	-0.39355086534695305
0.30509698942943836	-0.898161178013715	-0.29362777967523807
0.4982994283409573	0.172163899460327	-0.27366847462481103
0.5245165372345989	0.972261150340713	-0.4601348196431227
0.4992623629617124	-0.139389910856311	-0.27259661090047654
0.4129876325459998	-0.216987335695778	-0.23328187915525575
0.23325333633161383	-0.401020572353803	-0.14351039097227528
0.771920968242587	-0.0939093077864651	-0.37078639130115293
0.4928475434463413	-0.99973456413422	-0.46255455546510543
0.409148073584604	0.968158363504544	-0.40088235029939684
0.28677102880456196	0.523087630947823	-0.19400804583727266
0.787912757952677	0.575708900355669	-0.3726457422283147
0.8043273768933991	-0.0579570130985576	-0.38083492675435376
0.2424457952419383	0.865141743895167	-0.22879014286661825
0.6074884220800236	-0.979175236813723	-0.4765194833006107
0.7860534491507584	-0.3496534543139	-0.3732345009304119
0.5849546310287176	-0.361013453590661	-0.3235123681761448
0.05803750488641173	0.296353448377677	-0.03105436537357041
0.8314509904400188	0.871575352837363	-0.3692074353518594
0.4711033885194495	-0.979386911136636	-0.44237707125504283
0.2705412822647829	0.297061819410019	-0.1572506081191128
0.64963335136309	-0.118606266339975	-0.3330300064867298
0.49815586479309915	-0.727999008145019	-0.3590542670426874
0.37533240188816686	0.0587367258281384	-0.20567705070171974
0.259319602657047	0.942703337590961	-0.26544209498487004
0.6320224020602312	0.125265310710421	-0.3270331817752647
0.6814577902384551	0.631197062552634	-0.37506746530237617
0.5796298167812401	-0.846552858191544	-0.41848121101421876
0.2764074958601556	-0.209298714151705	-0.15465631583522937
0.3906416594291521	0.120303915251976	-0.2158979785703359
0.729647081743177	0.896540800767117	-0.41993303443182595
0.07044337035411496	-0.437765762507412	-0.04224468606034443
0.6134259250959725	-0.585453387214906	-0.3595594162248097
0.2814317426092365	0.72822921990112	-0.2289815640711053
0.2090044598923225	-0.249646222801048	-0.11678716675221051
0.7359141428568714	0.830797421330252	-0.4019035149146635
0.9396726265291341	-0.2993568273361	-0.4362745962507422
0.915325983507925	0.674567445729624	-0.36188974402977525
0.4920687069155264	0.485577384939587	-0.3035120899743992
0.7220674629696985	0.969080141931389	-0.4488841496996871
0.4641760537181773	0.181449606687828	-0.25760035122768704
0.6075251085943668	0.0333349016460098	-0.3165155634506519
0.6258017871438136	-0.242195892079333	-0.3290815311717823
0.8289220334220296	-0.945922839850126	-0.38154959833791263
0.45493238284387166	0.932332585453351	-0.4126269653238131
0.6823651801272067	0.34864095721858	-0.35102997173933964
0.4264277152656527	-0.0897125909729707	-0.23421499138099988
0.6304735580229429	0.865485851943543	-0.42802199459481227
0.4864420176536306	-0.63647582681571	-0.33074651609502953
0.9162302909021591	0.921047153315396	-0.31062232724981653
0.662919462072301	0.205594082185275	-0.339662994825765
0.36585853544824576	-0.0526560239551566	-0.2002749373873771
0.9223224442919052	0.49605178514812	-0.39681455235312846
0.25959821891272516	0.585720439844712	-0.1853733906077467
0.6660062453610694	-0.504857603242528	-0.35885149157607055
0.8994475697586036	-0.289283892422948	-0.4093577950472515
0.8527908120539609	-0.987725340982951	-0.3744603054158695
0.7986751199096137	-0.667921071713334	-0.37284780964358444
0.7096418578678628	0.848207883764696	-0.4124796415345496
0.6666297047926928	0.806187975459466	-0.40825139213408035
0.8498052815591033	0.891869197780805	-0.3599693038512178
0.12042157286482234	0.946103650717506	-0.12403799037641278
0.6470394309596282	0.894786630040204	-0.4374989959073656
0.8849071663655387	0.964848176563824	-0.33939550948859426
0.9347951800066324	0.910605516734645	-0.29741386381954443
0.4544123497449562	0.967453907047812	-0.42811235003543957
0.773863609627861	0.956118005603291	-0.41916587298341945
0.8251028652706333	-0.782323832332335	-0.3682939812879322
0.7828597245691614	0.700445933298346	-0.37605450129506485
0.9354181722708625	-0.545100673760674	-0.3948430008457603
0.786715035785426	-0.343691968478353	-0.3734194829273369
0.6375731199455196	0.772895589951703	-0.40048244029121227
0.9423756047909948	-0.336547489803196	-0.43459749804131337
0.08638352273751682	0.517382956263801	-0.05603534244849083
0.9160625239111981	-0.32531909826545	-0.4153631825954156
0.8687023906180495	0.939790814741918	-0.35036859731661696
0.7913298437948878	-0.678228799786042	-0.37399787959305314
0.3641287215019026	0.836759709660903	-0.3201066556582608
0.5870679741419036	-0.0621167240478924	-0.30880423783483385
0.5490800548730241	0.699381726606369	-0.36812120832926554
0.7317064209810287	-0.915668117940172	-0.42505426786804534
0.7154879603237757	-0.130880965009736	-0.35422742210496927
0.07788369510912772	-0.882727244928949	-0.07405692661672235
0.2692353098885034	-0.22040701142298	-0.15105210780967743
0.7144043540113301	0.443620173141677	-0.36239086549671606
0.7976421932512491	-0.92355533305465	-0.39622605739678035
0.6599453842767471	-0.981282595407957	-0.47280624360300716
0.4707970351744162	-0.956756971462838	-0.43151044343446615
0.7024761645435295	-0.669499961744006	-0.380523294279811
0.938306320349825	-0.959126416685984	-0.28317466140611564
0.1868137063869122	0.466880443155156	-0.1196789996549307
0.9044395421960076	-0.765546855838061	-0.3447918161632599
0.6520023395368575	0.490866868445024	-0.3548446196806055
0.09033081351836557	0.227937104057998	-0.047318699300944525
0.2343347867837068	-0.41545720436895	-0.14567982017574163
0.4785264553175361	0.690000924687825	-0.34063580698144086
0.9210837973206512	0.364073321830604	-0.41433209040820207
0.2666762658013975	0.177737525864996	-0.14724204545847003
0.09245441138943344	-0.922381799344319	-0.09222951120107055
0.6549276481423604	0.84627714266025	-0.4204663164567265
0.7091021172571494	0.989423775978201	-0.46333229000135767
0.6108020820020749	-0.417885977349465	-0.33724769403333915
0.7761199395351078	-0.419402728285984	-0.371211601942655
0.31380999631199064	-0.923031436938071	-0.30919494909032863
0.4315645837701843	0.267551946921748	-0.2470994487397944
0.326140542089226	-0.514154094098198	-0.21818918347003838
0.8563225468326237	-0.768248813831926	-0.35834559173156894
0.6107769545097219	-0.696622208245055	-0.38020075494672256
0.6049741257361689	-0.299816613493566	-0.3254229240833592
0.8999945057091333	-0.982782141088702	-0.3273739045482824
0.6739315233503452	0.650776806131236	-0.3774303967182007
0.41257606387000717	-0.0868710498589211	-0.2267389878198114
0.915099364986108	-0.893497002078505	-0.31578652389677025
0.24980001132564214	-0.836147659405637	-0.22828634118389454
0.5657245577794129	-0.569900974000184	-0.3451081924231654
0.6273276702279903	-0.676862282224635	-0.378168146057773
0.7914285666830853	-0.320592713113341	-0.37465784978241573
0.3731441178019938	0.982226844934711	-0.3806409133924995
0.5882709268362087	-0.451379673276945	-0.33423866112609557
0.509210174005442	-0.136073169757157	-0.27712222054810975
0.8227190255388567	-0.759997671364248	-0.36881261317010966
0.71794506178836	-0.900804898089583	-0.4250533332886815
0.4683106946979661	0.473239369658665	-0.29072743901105597
0.7094188202260151	-0.719388600549118	-0.38717470453981173
0.7497132769476746	0.00411353636282627	-0.36409532180149456
0.6458877036077815	-0.146244643694657	-0.3323727616201271
0.07916810575611648	-0.643954936988317	-0.05807291407797733
0.48253410641872807	-0.902928134167088	-0.4132482911396976
0.3831687278049727	-0.701808536227859	-0.2934327269175537
0.12470132430458016	0.595351807945433	-0.08832268431071409
0.7592580086598619	-0.548373276828608	-0.371498197530529
0.4186759908688857	-0.816538709254093	-0.3485657977698344
0.6992004682673326	0.0378182109426573	-0.34850358716844193
0.958799684158904	0.81745284880601	-0.3227207075739193
0.44394141535201415	-0.945705190862375	-0.41251801770497315
0.44685973741582996	0.835469513187894	-0.3705117656457286
0.23760308109227118	-0.221340350317344	-0.13227354134358665
0.452677081751423	-0.165381107941878	-0.2509200548170816
0.5736173607392089	0.853477315024608	-0.42007867081788014
0.26501341553673713	-0.396863481764047	-0.16331786267580056
0.8793221709390011	-0.769838457165407	-0.35102789990795163
0.24229928682511664	0.185830633227214	-0.13324865616668835
0.703347030258498	-0.105026034925164	-0.35026913528010684
0.6494118878252872	-0.566649162752722	-0.36317995555844657
0.4918065491632924	0.476452721419222	-0.30193217339241757
0.4024041492586336	-0.108230499429975	-0.22189714830628854
0.36746640603246256	-0.319517445419953	-0.21692194791049943
0.1444083233188971	0.953679105952479	-0.15049437023810375
0.6330427302807079	0.865446406700843	-0.42793736514627845
0.5158214601700274	0.254380572761991	-0.28693345465576564
0.15590078264703486	0.405562763551423	-0.09432241009492245
0.4477516382442775	0.631142713721189	-0.3117471913237625
0.7457807142796773	-0.918861510425555	-0.42052376589841023
0.40683828759746354	-0.467432591950026	-0.2583709623397676
0.5677368040762503	0.238102443108564	-0.3076339036613185
0.6074028124649617	0.800442317798325	-0.4065178954234735
0.7842967359483137	-0.762918045106155	-0.3795219844654047
0.6472360582281885	0.958643020510478	-0.463916061811746
0.8809765624890095	0.993274485115895	-0.3500376655468226
0.8580562511720061	-0.542283932633147	-0.37594968843307386
0.44165669028863275	0.885323803344584	-0.3862683185078368
0.6767764475160521	0.226564747235639	-0.34456698456498097
0.42802474492171516	0.497644234372988	-0.27475249243941463
0.5595354548499745	0.541598878394321	-0.3383283809387469
0.5052810118669561	-0.531694058535023	-0.31697671542916245
0.3348641761263078	0.588252512815737	-0.2370678734738465
0.8376521237850871	-0.707039501875871	-0.3661240563595111
0.8044753153805617	-0.614626569465484	-0.3722215524661771
0.46009053328403227	-0.171090113733118	-0.2549782175393665
0.7470542302100018	0.55353473192133	-0.37115831888807754
0.09413263775668293	0.0774479880847276	-0.046912194442680306
0.7744725558909032	0.901496703534561	-0.4030475096418057
0.0681604171155851	0.86242214030943	-0.06318716760527826
0.7300078412749657	-0.790728028876493	-0.39577299261587856
0.5178449819069821	-0.226900138697416	-0.28588802905247146
0.623249236512711	-0.594108253349217	-0.36281846933731665
0.8000499439960855	-0.156104824198746	-0.3788177457408478
0.5869271515457702	-0.850503828071661	-0.4207954834942904
0.40213047240323946	-0.843539030916925	-0.3477530587990593
0.5771129463665157	-0.509032600184465	-0.3385883177641462
0.3102816613807061	-0.326235557333353	-0.18394871863677692
0.6905629546054546	-0.497889543471508	-0.3621591432866423
0.8877164488305942	0.951033798377008	-0.3351699388569463
0.8889815886682128	0.191006866485797	-0.41007440074781504
0.5728768466460666	0.801927575826557	-0.40253144357386006
0.529420234649225	-0.36411627120805	-0.3028683819416643
0.5864095820247582	0.511416587262949	-0.34164753111520557
0.9588087294352312	0.270418886972812	-0.4635754063164371
0.14207008908034385	0.744975169924747	-0.11777240341863936
0.6808526107732328	0.928599640216693	-0.4449506940450667
0.9166781599666921	0.281058821544963	-0.4198097982365078
0.5106463426475191	-0.981906538893217	-0.4603847825358453
0.2149047585267559	-0.800645111583409	-0.18983237414229487
0.1868071861729349	0.160560586038925	-0.09981708967164524
0.5814206407617103	-0.224176543249281	-0.31215097489653126
0.24464274124395527	0.209858402698446	-0.13583676865347963
0.6683603890495557	0.45294361648812	-0.3546527582506412
0.9432875084670865	0.900027911680748	-0.29435640100307675
0.6737564666354698	0.989110316835644	-0.47383977243778524
0.8256557595313103	-0.0459915453902656	-0.38791095411463605
0.33403338126113113	-0.981021758085849	-0.34764797945742265
0.4273439903648413	-0.0445520836627597	-0.23374036798792963
0.9604171058219021	0.879995778270971	-0.2937846650371234
0.33161272016258003	-0.459019238796479	-0.21306131924846647
0.8207374097393191	-0.990671918629958	-0.40157929569762346
0.6415465216476196	-0.086457933960717	-0.3296560333503237
0.3418097840252214	0.787499067009251	-0.2892186504438923
0.0089301668810815	-0.787789636524277	-0.00745849100702903
0.36714442175110407	-0.983543547248281	-0.37644059768360855
0.6791709803962628	0.783074713822076	-0.4016480257222078
0.7764651858120704	0.750941614898833	-0.3804787690969856
0.27667253148133586	0.719993615204904	-0.2235048911919203
0.24621397772512718	-0.779734911071308	-0.2122217729772952
0.5927195415707649	0.655944564892814	-0.3684036176910378
0.44661404585437126	0.935158923750336	-0.40940229759057006
0.8845486416032253	-0.602974763179053	-0.37160711191772283
0.5934796707311558	0.492322933124145	-0.340990850431577
0.7560766863078214	-0.850046808747368	-0.3995393183672853
0.6914862866053543	-0.658175607926116	-0.37902832953717164
0.5875090663869286	0.557669081781951	-0.34904840673020743
0.7692202191942439	0.801523712321165	-0.3875831592277508
0.9711245835956835	0.997579182528997	-0.22844687817057435
0.6301632997072704	-0.529792492911459	-0.3549080831103391
0.8917109518164943	0.256455494888619	-0.40786447728974407
0.7942368146570697	-0.343941450410026	-0.3749629751053865
0.9568096543517793	0.298409883970265	-0.457139779784216
0.5261170276845868	0.901077154128072	-0.428196561219792
0.10821209824521048	0.669486526069532	-0.08224581396774903
0.7842957360049719	0.881619671138307	-0.3942582379717326
0.8542991653699895	-0.889401783003098	-0.35703041184251216
0.598404459098658	0.606529407194756	-0.3600193359307293
0.6601051219529706	-0.947092348272815	-0.4567596169539883
0.7528324937232921	0.332228897079617	-0.36638375854866984
0.8360614869358108	-0.85319479655957	-0.36566855647505275
0.855620479657677	0.982128966261676	-0.37013647986817755
0.7277347302663865	-0.801387038553652	-0.39817082600058007
0.5175022632955076	-0.714298493681826	-0.36228971097987245
0.14580366903856465	0.927289188822834	-0.1475637492640875
0.44834640719562924	0.694497900021801	-0.32783008524546414
0.7465217186367992	0.995795503605576	-0.4503391417013441
0.18536753001777714	0.17558690903285	-0.09949987312394126
0.9168646856902032	0.718029970568644	-0.3527645968229481
0.5692215950041885	0.459840221265666	-0.3292417071535007
0.23365846338664686	0.691092439652942	-0.1843515526099772
0.27211046863873295	-0.0592289002218799	-0.14662668621762603
0.7541700266084447	-0.352099204684191	-0.366883617624881
0.5146297046321903	-0.765255438390758	-0.37600101618414483
0.5485117394149551	0.956774571218907	-0.45882017117824997
0.28233195977466197	0.294318398303514	-0.16417675310974422
0.4039189251588537	-0.731708972929764	-0.3139958417513962
0.8170547847876628	0.493022345310559	-0.37515200996489556
0.5089124725998385	0.621127445744891	-0.3362892517805253
0.31660431865699484	0.319838836326196	-0.18712506652494973
0.708869962646531	0.304564861383754	-0.35576851506113377
0.1680243287280702	-0.350467994357095	-0.09813055371121127
0.6697267997484531	-0.87624620147691	-0.42827330129949626
0.7988512478729337	-0.382371137091348	-0.3752772410677347
0.26541027327553335	0.893808281276138	-0.2572078927948572
0.7408603884756869	-0.0555385269670975	-0.3614538525121754
0.7454672050059176	-0.801073185798698	-0.39400041101837513
0.07539465637924339	0.918363848992705	-0.07455879195560157
0.3873970918399204	0.556140185551272	-0.2630913783810445
0.35757665529105664	0.860472091640468	-0.32315959207079054
0.8964636716127625	-0.603095477936391	-0.372621110782722
0.6631612799423462	0.341789836386964	-0.3457575747309473
0.799938109662353	0.316333125742648	-0.37661614172482905
0.08416692025097142	-0.740353395298715	-0.06851173745435903
0.6609485251133927	-0.919660057145307	-0.44523603914536986
0.6741604798418545	0.616427929796393	-0.3726281365236091
0.3644959359021673	-0.872397090842262	-0.33223737465261094
0.716329542157009	-0.874996360896231	-0.41791190902768394
0.6432463039081668	0.455283923338174	-0.3494216207758503
0.49530848989915277	-0.573739534957999	-0.3208649254489012
0.8017798832077414	-0.597300647444081	-0.3724494755279669
0.3885905424441836	0.334347965309207	-0.23043679964516847
0.2822735890170899	0.784197933340178	-0.2428310156596075
0.09135540342447078	0.49635046454759	-0.05823473599081382
0.4278838259385289	-0.969072746329403	-0.4134498116616506
0.5175529314194501	0.740024995483434	-0.36950410324338306
0.6337345091644857	-0.407017410793358	-0.342619209784244
0.5697860717961066	0.29667922646385	-0.31251511518624986
0.7821892642534278	-0.550615056252202	-0.3723614109479064
0.3008256096023149	-0.69149503538782	-0.23526751145621524
0.7834274019616649	0.281846748722462	-0.3731803799843469
0.5111104784516892	-0.131516872755628	-0.2778250278413613
0.5755160746106054	-0.404537402614758	-0.3246866725739654
0.5937892757098212	-0.93035849647902	-0.4529196322588925
0.94511298285871	0.968527610338652	-0.2734387732337032
0.9146359942541791	-0.315954740039919	-0.41540219476137
0.8163927110017255	0.707715378690363	-0.370258814681722
0.4250927646454003	-0.327567437121078	-0.24952882638213394
0.2935479595339357	0.150589543589708	-0.16177549902286661
0.3872004265061302	-0.701832402217588	-0.295912034109367
0.7989669695089425	0.646152410090754	-0.3726052243036546
0.45531647013251997	0.310637886816774	-0.2632965415989103
0.3789024336287561	-0.309416582156906	-0.22239092131326446
0.919012053242476	-0.0582243920267514	-0.4329449770461112
0.782052556098264	-0.843897071761028	-0.3889491670493244
0.5819024268473196	-0.248015083897908	-0.3137244261225784
0.9024713116766667	-0.854071392576403	-0.3300814608383925
0.5001028816687701	0.21276388990082	-0.2768625440799201
0.8039061282273336	0.896136581246707	-0.38714970453847397
0.3055292006379648	-0.446871089120065	-0.19507170476151384
0.7020302944246966	0.369626077208792	-0.3565726056235113
0.8765618218399418	-0.728630895433115	-0.35649980486085425
0.29363486731524285	0.350397158572613	-0.17624464942524196
0.7231596764149996	-0.37750560927534	-0.36127952319220763
0.9745944836671181	0.469543952097672	-0.46169891197045904
0.2928503189712455	-0.58342462887624	-0.20813412850128468
0.19599853036085735	-0.730888974233	-0.1609825131884023
0.8615480824193501	-0.913304448235638	-0.3535074356548929
0.4978503945053147	-0.585149390489443	-0.32423239029085976
0.5049994122275319	0.603996651314159	-0.3310503661489006
0.6158840966748895	0.568856786582014	-0.35745305853711384
0.052184083775248	-0.388818365086126	-0.029773191501035752
0.18263017206863202	-0.871453710888035	-0.17417847861073782
0.6536725441783043	0.449256756387371	-0.3512245467809921
0.5117028761812813	-0.921139869637439	-0.4322192807039465
0.19362853622559395	-0.101378585868861	-0.10212674916615486
0.6171734147367671	-0.970872818859421	-0.4722250295211285
0.282006646956541	0.181011493734046	-0.15643113655913304
0.4256862416979111	-0.279170480352853	-0.24504171099627323
0.9168605217267176	-0.723387682479344	-0.35159541981064424
0.5036781600882067	0.774686448153852	-0.37505786269980634
0.37885340360763203	-0.996483475222394	-0.3912386954757373
0.7878448626263118	0.480246225790037	-0.3725978625439437
0.38295784640826425	0.414239287129055	-0.23712218861652287
0.42339392949706145	0.405077766219144	-0.25806461454679397
0.6433562390979584	0.441483668076762	-0.34814630744641345
0.46931880863951975	0.298355270833398	-0.2690056838140332
0.10324229671626686	-0.567992220963644	-0.07072546500753416
0.5736841517766627	-0.131016943180253	-0.3050096776982537
0.48107674885945817	-0.930398343713412	-0.4243519984865197
0.7730674473447896	0.980226598459258	-0.42890424075400496
0.8535440329120211	-0.926132720654903	-0.3604365268131539
0.440103525274753	0.258019786377623	-0.25072765034471084
0.21603484749091667	0.784219624283638	-0.18754989519153514
0.7040877388696778	0.725624971088753	-0.38855992633850167
0.5590541555141199	-0.672347875775605	-0.3642305349897735
0.7014392231713227	-0.0338827563575748	-0.34920208451135715
0.6153488408750256	-0.250582021713595	-0.3259558312594931
0.41933881647876714	0.106807273540298	-0.2309780011857935
0.9359839442727734	0.996789354677415	-0.28670867244178794
0.8499220156893188	0.957659514268657	-0.3684391518621436
0.8266887522049726	-0.909033937333967	-0.37614626375245097
0.8059528330330755	-0.7603244134663	-0.37358175988730075
0.7310310023613313	-0.0888012533192213	-0.358592655411208
0.2546636549415702	-0.358688528703322	-0.15291774331733995
0.3120207864519327	-0.832884752882545	-0.2796622802457459
0.22847308032866526	0.2317747482217	-0.12741191328958024
0.42136923909979596	0.816213131798041	-0.35000829260036126
0.15741298983408217	-0.969868210591963	-0.1672333619439246
0.1354594710570101	-0.386789437404119	-0.08020130272037994
0.9317796295837518	-0.959742912172082	-0.29057910315950386
0.7760487733216157	0.189385823267812	-0.37175094797652875
0.5637016886026964	0.61892970393346	-0.35385605634889095
0.8666261728487351	0.240661124191224	-0.398202491142111
0.8222647892296151	-0.623478514713085	-0.37102837906842906
0.890298768907156	0.865285251065848	-0.33556510871134476
0.19218429537158171	-0.565595697704102	-0.13425601873062865
0.4943885469765858	-0.395673874170816	-0.29155979713419017
0.5260865026106137	-0.149752444602359	-0.2853851312095853
0.8542246029235987	-0.265151967687581	-0.39276852131898077
0.6716950984969079	0.864867293037436	-0.4243425158324712
0.7714778853079027	0.252997006189433	-0.3703779856659127
0.5323722046240387	-0.209244244308829	-0.2911883746861373
0.840147347488264	-0.812173392834717	-0.36290190498962277
0.09836432542852093	-0.612457903350837	-0.07030841133192149
0.6274017839890494	0.500605579107827	-0.3506791424426246
0.6639711839379555	0.551046096688696	-0.3634297146541595
0.5527351709715244	-0.47332232498032	-0.3254830785321006
0.2276136206770801	0.825240496682626	-0.20619029147595644
0.8671588708048704	0.978161314883643	-0.35869963247285575
0.5047975190960604	0.46687039779199	-0.3060252879251504
0.48798200856323476	0.849014974264034	-0.3943900940318872
0.5825168863632885	0.22432631353556	-0.3125796607467682
0.9690082729823258	-0.669380298421282	-0.3904674668424542
0.2106433876349631	-0.481733614181836	-0.13723692684622055
0.3035442391553677	0.523226183565658	-0.20509849461143687
0.06131504568485783	-0.74125213914453	-0.049602799073001934
0.6704962779766434	0.668716514709248	-0.380044229110463
0.15034553332273215	-0.429511560644138	-0.0924989179173845
0.8686499998019646	-0.479411720829012	-0.3827454313157952
0.7970360933721738	-0.731200487089395	-0.3746874830906751
0.5008086855040148	-0.716601020996024	-0.356879949637852
0.5961489978684242	0.278834035154825	-0.3209274435792959
0.4821081724175154	0.71017948125182	-0.3475907871598095
0.8129843289697268	0.235988444700341	-0.3813940232690116
0.41356080741747075	0.847592640504549	-0.35619180068232276
0.31276054121222846	0.105574710518756	-0.17126934041334263
0.19073367444024555	-0.218026095597966	-0.10434818955421858
0.6975428174130344	-0.526564790903945	-0.3653917023722224
0.37503045173830796	0.662593978684259	-0.2786578809363557
0.41179588738358147	0.0976912102648581	-0.22663620862202719
0.3269305523563777	-0.673614412322862	-0.249734629602852
0.8288919890618338	-0.876110046148972	-0.37097709078436214
0.8408768299132194	0.914822688842365	-0.3678611283419675
0.1877205780562969	-0.158145317177173	-0.10026499741744396
0.7476490211027578	-0.691879211915239	-0.38019773194958995
0.4644228389204015	0.0734225952606445	-0.2534389291661363
0.504304153915078	0.17806434355845	-0.2767885714109362
0.6442062446325286	0.541009487070843	-0.3590409306868946
0.8412951726158157	-0.299537466336966	-0.38740373900015473
0.15740113427540628	-0.727287333755169	-0.12836391671779396
0.001443605413339323	0.578708258271234	-0.000957469490995424
0.846218631618005	-0.979975195870007	-0.3774570478730598
0.6464800775073294	0.268976530930511	-0.33707206193229294
0.070920535253944	-0.308980220336133	-0.038542033605147234
0.17592541676247153	0.301026762564232	-0.09987238434277061
0.871491566527781	0.998105586664347	-0.3611314843579549
0.07063448778932395	-0.675232420339579	-0.05338732061660239
0.4837202117468247	0.759743826548544	-0.3626187266164638
0.3142233928692812	-0.200984505362783	-0.17644235650178292
0.6895885098984665	-0.511827020157703	-0.3631506937579579
0.16536433384759444	-0.676677174941751	-0.12813730641754262
0.6411423704630342	-0.770866322559831	-0.40004202116044735
0.19104961760224512	-0.927539061368678	-0.1938140736954905
0.5545455501255814	-0.998262744099534	-0.48116594331287543
0.49599912171118726	-0.634389720120059	-0.3342121546368206
0.8096719141716611	-0.391812660622144	-0.37704004684215625
0.7686267059484896	-0.842135874785523	-0.39369879622323384
0.8492271249760612	-0.937243552323939	-0.36514194183451665
0.9192797178767657	0.78347613856218	-0.3376137771621879
0.4488277038987854	0.10616450189399	-0.24641925471487308
0.6104411782589184	0.914891869368765	-0.4469232519386148
0.5697946478022768	-0.965591115571962	-0.4669358939484001
0.01904202420407274	-0.748335680204182	-0.015283050293602244
0.7149191870483386	0.636778820237181	-0.37658415111008436
0.7877672985780799	0.782811199472633	-0.3801415635778129
0.5649975608727738	-0.577993921682546	-0.3463539609353868
0.7320251777684573	-0.998634653949353	-0.45864123792874273
0.7833668581565176	-0.711634308959521	-0.3765156415052179
0.14871640597673852	-0.65705848703619	-0.11265446715243752
0.3283578066153464	0.747701856219096	-0.26870210617320495
0.45527385254633934	0.907433302382578	-0.4022944639853005
0.8121963675083399	-0.985243473999955	-0.4056742323729595
0.7970010248136826	-0.524423135196272	-0.372998931102089
0.8050161212843412	0.903436530198264	-0.387856715965235
0.2598156892216628	0.963085599256572	-0.2719796232350753
0.2907143677786903	0.555234849461475	-0.20182356256510486
0.8339885993663894	-0.200893079350027	-0.3884083543677082
0.5597794108775815	0.773166929845141	-0.391091047543254
0.9430884412128385	-0.958675798718572	-0.2776613171513163
0.23986140109898887	-0.687577822276226	-0.18853683858166273
0.1400327812465186	0.7372035482975	-0.1150907589373778
0.7667360631483208	-0.697448083252871	-0.3782863336361903
0.2675712187533407	-0.856788593797045	-0.2490923551167208
0.7114435473879756	0.313049975567523	-0.3566529671831406
0.2433337422767687	0.464851067528287	-0.1571146230165314
0.461533091059233	0.0544744853898468	-0.2516049054394899
0.2960131292308919	0.317257689806276	-0.17447324359588892
0.3832982887724901	0.0292803226073306	-0.20969163595935733
0.4076490640992411	0.808529445983766	-0.33941594540521036
0.40417916474709387	-0.859932446952344	-0.3547883728355289
0.9115408980584514	0.975560837454864	-0.31355891440702505
0.8909604836048168	-0.111794417225928	-0.4139601587761899
0.5013250550337718	-0.623355951662871	-0.33383483567462985
0.7403381961684196	-0.0970062020650947	-0.3614133979118849
0.37366802767247204	0.738204353786351	-0.2971500347135126
0.3242731191287254	-0.50647239945953	-0.2157554829087383
0.921222489280677	-0.982023746513575	-0.3031468832534018
0.7007137921601281	-0.879367545983568	-0.42323301897748744
0.22146291724921074	-0.577496038855358	-0.15688878934306558
0.31943996575031525	0.536276154930287	-0.21759984348657282
0.254668251344718	0.541038456403687	-0.1749805988650604
0.7978179296446947	0.9333910652551	-0.39855952010974016
0.44550683977878414	-0.544801755426347	-0.2923037461376449
0.519020534290149	-0.563441953667332	-0.3282506627446941
0.6888152659617636	-0.348706152228706	-0.35259667269476835
0.5938326585578181	-0.802133976696859	-0.4056691277121385
0.5254781275054776	0.498166156782216	-0.3192587691003897
0.27398771140707495	0.515953342660907	-0.18439566545966868
0.1777614663901909	0.525716168307475	-0.1194930624837191
0.515490660799571	0.605886177723379	-0.33546964840465937
0.4935853636920305	-0.608238988361655	-0.3273654254800588
0.9029260785903166	0.793217823126354	-0.3401588209709799
0.7463494675220195	-0.412047654377065	-0.36645679393325287
0.43841111367165636	-0.903843119905999	-0.39181032038694147
0.6443905194612374	0.456773943952491	-0.3498284100081293
0.06830488910364073	0.82939993731405	-0.06103496563380218
0.6400822941564162	0.664000328552615	-0.3771064315683623
0.34387069421623884	-0.547001813516744	-0.2350538419920751
0.49961335440763904	-0.958291778588416	-0.4447487468214378
0.279963971602021	-0.892092127446883	-0.26982428713119855
0.013399504057671765	-0.0967815594330403	-0.006356666236670408
0.5249415721040708	0.343152950537466	-0.2987858739289862
0.7172356597725275	-0.787819217609132	-0.39767048039521974
0.41825733762168155	0.13563744704996	-0.23151242250940224
0.9312888110757315	-0.809743241816254	-0.3279824023586745
0.667575751962162	0.864942361800546	-0.4249344117779244
0.6948415594041971	0.945500552240249	-0.44815601083336637
0.7908583721036786	0.268296390744381	-0.37510920733764763
0.46201404256861117	-0.614246023231711	-0.3147572356082412
0.15882873715536003	-0.814248019830844	-0.14213571702849423
0.4424201146513117	0.472540761504228	-0.27796079286849606
0.5500654154654089	-0.177163978718346	-0.2970646949656573
0.863224018701026	0.634770900199156	-0.3679464905847044
0.7844335586644937	0.856283180247367	-0.38985336767340567
0.8229631724760543	-0.101443517834999	-0.38656145984434676
0.6150238741417429	-0.824621329192687	-0.4143955984201393
0.8028050895549581	0.443390333625813	-0.37479177387559115
0.9554274685034008	0.91958805322102	-0.2781285774668571
0.21802841459556735	0.305762254936494	-0.12582879491218085
0.2168626092222577	0.876464807203241	-0.20776325733786657
0.8585220258987227	0.926484505709589	-0.3568244859589017
0.28702034254474573	-0.341030177614099	-0.1712526812606876
0.5233875280173276	-0.185119112273201	-0.28586806954672644
0.31546275740676843	-0.171074901683315	-0.17551351112475172
0.4280126092139087	0.340361712468895	-0.2524717916830487
0.16138978712423088	0.704673109262563	-0.12862552462357144
0.7152191556494457	0.539111764660922	-0.3681806955963201
0.7679996149154108	-0.873292012270281	-0.39969373110031475
0.8829701907261919	0.888433403872765	-0.33846576740407336
0.5547752239897731	0.343819831744288	-0.31087390212037497
0.7047402295254485	0.788358687774477	-0.39979600109973706
0.7152390219483614	-0.343718790600439	-0.35849902385882454
0.6648579748816903	0.325836370739032	-0.34532748842834904
0.5727721343894313	-0.240212216349182	-0.3097391346048772
0.8448134079708508	0.645914304673098	-0.3683053293707315
0.2610703605203743	0.229226489924134	-0.14672143544358893
0.5656216897077421	0.758270208642759	-0.38800636354490725
0.5496874262707451	-0.911525135554277	-0.43858334849278297
0.842983463497684	0.995236404795748	-0.38570153024868115
0.21269436534325423	-0.327934773032213	-0.12417709482762618
0.7899332678266652	-0.855168047131754	-0.3873728445085612
0.31347115317391794	0.986822429092108	-0.3313381263083615
0.6785689231452087	-0.135174093373858	-0.3428999721388433
0.45959581707727126	-0.670326752879929	-0.3269901748399445
0.21986327213386184	-0.876365069023438	-0.21056424935763426
0.7012684369312525	0.697900196962106	-0.38449067507262646
0.20489072593149799	0.777441305780781	-0.17666270135163167
0.3961473146444218	-0.95522488391253	-0.3863674978617318
0.7815794424691308	0.51801673623999	-0.37209980866919573
0.1379081166457375	0.832155293053894	-0.12552680313642578
0.41521489460050387	-0.763657459621137	-0.32981989984005167
0.6715773967260316	0.905290404924112	-0.43801323927093727
0.6812673849535297	0.371711187711986	-0.3519789281715663
0.8697504077756861	0.374032814818627	-0.3914424440925267
0.3098066926802219	-0.658337969278917	-0.23448071084966443
0.16600793896409452	0.969722265892881	-0.17642681907792046
0.5977768320725331	-0.493313159481991	-0.34231806531695147
0.2616846385081398	0.793607859137992	-0.2282737761823585
0.07674955577555927	0.0134044349156387	-0.03757945005223798
0.3661756002302166	-0.690301545365261	-0.27982389283389525
0.6475180056417192	-0.865699224503816	-0.42725524302637885
0.5860752780521985	-0.971816833583856	-0.4718605413228194
0.4042196519658524	0.442343082331237	-0.2530538686033217
0.570783153099327	-0.0875387310543981	-0.30264359751775605
0.22611338080185855	-0.2902464693565	-0.12966844126086008
0.754366092162843	0.279133006240018	-0.36625981469541435
0.17071913946425674	-0.959019278762121	-0.1793147586930798
0.8148995643052541	0.873034071608643	-0.37804176374696224
0.5184497366146493	-0.942455853219504	-0.44399934044473727
0.83914446453927	0.525101628540332	-0.3756164167386394
0.14661111862974022	0.834256518194882	-0.1339098080666126
0.3128114664442167	-0.713416659391574	-0.2489777674851846
0.4049433462335248	0.682560237094637	-0.3014584053007034
0.26130470168084463	-0.274599747296856	-0.1499109234145773
0.9799094594590692	0.972625733827662	-0.22194922142175416
0.5592087963885154	0.475702544373856	-0.32805183748406685
0.5348640723169096	-0.407447364088041	-0.3100849515735424
0.6867116747780335	0.911323386900391	-0.43710937668238853
0.5490271907376537	-0.78896495049989	-0.39343037649484996
0.5771436371141125	0.727322871521809	-0.3819425609521633
0.931964962413293	0.954223855899252	-0.29099978849410835
0.6277744995754195	0.669260065489245	-0.37673042152497693
0.6648293323664826	0.222997328366673	-0.34083313048969743
0.701337586566093	-0.0250236450475382	-0.34914486145291873
0.7576678759947175	-0.974686148103715	-0.4350113841235157
0.9347840452032846	0.567808694157649	-0.38982217489814286
0.9592070067703854	-0.810725751209046	-0.32571070848045564
0.17992552815106225	-0.824037008723116	-0.1629669703907433
0.7133955568966609	-0.179809349559762	-0.35422034546603487
0.7563042591062775	-0.966846361317192	-0.43249345268343947
0.8533759300418089	0.256547091232528	-0.3928527316079075
0.8554767176368407	0.614465758178413	-0.3699745064815063
0.11105147198495513	-0.443912784159461	-0.06814346502630725
0.667389071262792	0.934069827736201	-0.44993114923788663
0.7103594704376743	-0.530397840466155	-0.3670941855199512
0.7569184954874786	-0.842351948922786	-0.3977947803510373
0.5379949735168201	-0.783651632545214	-0.3888927044841076
0.23257335671886878	-0.927429642525154	-0.23519682300000505
0.5953289154618502	-0.146676072886703	-0.31408174609747386
0.8140559905872435	0.434825169051016	-0.3765891826420959
0.9117582454177787	0.0494379769221135	-0.4278192834463285
0.9062900104138373	0.695984320012732	-0.3575567390969812
0.2643042937223692	-0.700632033415289	-0.20992837098098566
0.1946810657387733	-0.125348049527631	-0.1033022342731303
0.4379327103033359	-0.986408543758208	-0.4276176177979548
0.8000929961777591	-0.411312174205935	-0.3749890482311103
0.7008052760010907	0.358574216337671	-0.3558246143184199
0.7890628903313698	-0.523472254800591	-0.37255962051634
0.41721447983220966	-0.0933506919679221	-0.22941423242708636
0.20389889976882772	-0.284975989337411	-0.11582412938967396
0.9217639322197816	-0.083951197319198	-0.43452284071291547
0.43289629731530416	0.0520434445116443	-0.23678404430009992
0.32019167869280174	-0.515743395156664	-0.21465911792763112
0.27896952120162494	-0.613059932490671	-0.2038052442723371
0.46389289186126575	-0.584423604568424	-0.3091705078527034
0.16316343967530195	-0.848245501641139	-0.15157208459700527
0.3730041657163813	-0.962836472134611	-0.3724838142098067
0.3659450169204719	0.687154731977965	-0.2788969817288007
0.3131976078908357	0.840138306003888	-0.28270941437731084
0.6514811645011958	-0.0443406974140529	-0.33267082434467093
0.4829547916074109	-0.53881333146845	-0.3087980501858106
0.6494711969632885	-0.864210712651483	-0.4266111876513913
0.21625793512630725	-0.572479304893498	-0.1524479250835627
0.24763523590361294	0.821476025214757	-0.22290181793615713
0.1409887243842657	0.174008290737306	-0.0740990487510996
0.8241798527494277	-0.736646240855636	-0.36841732465662136
0.8308300287896395	0.989581194412914	-0.39335900298201054
0.7686127729874587	0.839398952420937	-0.3932528585271032
0.609317455312623	0.911345042492907	-0.44544147347275176
0.8852961502451354	-0.961017808085482	-0.33848155939025937
0.6655422710008627	-0.677789930024841	-0.381339198343148
0.5470261467443616	-0.588513984443379	-0.3428490982825789
0.9867282278702741	-0.303519403488981	-0.5434110347601602
0.6644015685188519	0.902091503007991	-0.43803506676756854
0.12386193448626381	-0.391912820829705	-0.07327789330368994
0.13333989152207257	0.360076491421027	-0.07735741933344133
0.615420340372126	0.729633008610788	-0.3883575219914814
0.3305703101616528	-0.479311660355012	-0.21544718545282854
0.8281798453767277	-0.249032210959546	-0.3853763027734156
0.7024062375436393	0.98573971433603	-0.46386474100630665
0.40722616012370266	-0.965633397814152	-0.39847631085153995
0.3268851089078237	-0.875387725686353	-0.30446606485407646
0.6115633936608981	-0.479148970981388	-0.34422257978249143
0.050808294504424464	0.902472343925915	-0.0490055945756341
0.7066304020180564	-0.131058598698723	-0.3515593917145344
0.4783036345669999	0.442480816605617	-0.29065822206373115
0.49923990303757004	0.2694625766155	-0.28061293258213604
0.614039603416583	0.984168883135795	-0.4790355071505467
0.5318817920413131	0.923634711762572	-0.43949665265210486
0.8127919496031244	0.209007578341627	-0.38183714197075025
0.7783148700466765	0.0288579698263046	-0.37279997681610094
0.7025973870710376	0.104066260703311	-0.35002735954706765
0.5147206419808804	-0.827948966899301	-0.39661405797974414
0.8393563036602041	-0.994827497533703	-0.38856316588113476
0.43613630111531326	0.283310569962851	-0.25088906838620895
0.8004701860872074	0.286962351274594	-0.37722139384997266
0.34305714451696134	0.739228780065414	-0.27690149734786823
0.20944955071907997	0.617040256600217	-0.1537824125895998
0.7005092921286918	0.898031944105352	-0.42915447434299586
0.7716312099983947	0.836865451505383	-0.3917755614277829
0.5723676130818477	-0.507050497633626	-0.33685453454267983
0.7855754305038278	-0.241580580638072	-0.3740144570115084
0.3045038263936722	0.939349128544106	-0.30648363075447466
0.3801004465297161	0.313445785505273	-0.22347230105271707
0.39492656640584894	0.963717687449406	-0.38909120922534446
0.7026338337128594	0.484470875341896	-0.3629462628698696
0.24971711822619655	-0.802224741502631	-0.22021822327707138
0.6744609723663121	0.887409686055809	-0.4312309524997827
0.713635084387993	0.862273759876733	-0.4151691151480445
0.4353357170898729	0.386659223593831	-0.26186504716720616
0.39265789221465913	-0.735557392515429	-0.3083311091190001
0.4773299118224082	-0.512982204999264	-0.3015917018454495
0.8170300202432731	-0.350302599430328	-0.3796284470483988
0.895420141276495	-0.0140688083184673	-0.4179192130241528
0.2878789929114831	-0.930245702114327	-0.2884988586830027
0.5673131846448188	-0.785581331408607	-0.3964185110766077
0.9255982463361276	-0.491704102095522	-0.3991747414491484
0.6827285607065436	0.763088257045255	-0.3970411496640584
0.430541728746809	-0.993193233233474	-0.42628795177678297
0.21247439558546632	-0.686093143672756	-0.1668480716001475
0.7618494084287764	-0.37472242594794	-0.36858978138972964
0.5996161099100108	-0.297375099649504	-0.3234098695283234
0.5792730195923651	-0.63008863984756	-0.36013885657210976
0.8461817602853168	0.995971792106649	-0.38328575956968153
0.6047181195690363	-0.172195757758505	-0.31854338459553366
0.549063012759288	0.89032463599959	-0.429641578005757
0.4399442514941744	-0.879314895893032	-0.38301432984990114
0.04585013164256517	-0.486848774793446	-0.028394031614246668
0.16100969201640852	-0.858814691551843	-0.1512853692981999
0.029383640471677738	0.391348189695748	-0.01659101932429521
0.6101670320118255	-0.330196613158433	-0.3293509756124356
0.40732501266178545	-0.376715079579294	-0.24573621357556746
0.5166873909396281	-0.896728928065638	-0.42349840950704304
0.9000797339538895	-0.718585466645234	-0.35398589300433364
0.4460050107735223	0.943367489221704	-0.41264025145494426
0.7836231862980644	0.227088990245568	-0.3736083593960455
0.8427438101170789	-0.525736862925603	-0.37586477132596247
0.20435933192343025	0.728835626159561	-0.1675338411234461
0.34817904333791294	0.538086429751261	-0.23613694117161466
0.03093991358975562	0.987256025764518	-0.03261098616458641
0.3012429671245576	0.351876442681441	-0.18105301131144402
0.3567790158705624	0.194127246284337	-0.20060382776703573
0.4657759834679803	-0.326433648078011	-0.27009291989859135
0.3600922974802363	0.978588572542234	-0.368702088546708
0.6000133633433058	-0.480562018035619	-0.34128582018115655
0.8657447511246876	-0.440066454150792	-0.3854211016441314
0.48340097823049333	-0.249596590982431	-0.271589674313722
0.5056069589329083	-0.638296435810606	-0.33890334635165814
0.9027569438310589	-0.95975072633076	-0.3214767526755722
0.6241085907462542	0.989793380359342	-0.48158021787529065
0.6546927450249178	0.884784117284147	-0.43311758033235714
0.31246821431046334	-0.349252355540361	-0.1876059570704214
0.5936065418141006	0.893534091139166	-0.43751926293526056
0.24017899520477054	0.906583842579361	-0.23714243100202156
0.712347678369298	-0.673893090193039	-0.38082307184387787
0.6263512695613142	-0.310220325569563	-0.33312806228156755
0.3024919440609656	-0.594243928181037	-0.2166806791960666
0.33616555241699636	0.890398957604837	-0.3167936363292249
0.3760471523456459	0.524829572698762	-0.2506189720076489
0.15583666547610595	0.709173280117658	-0.12468152072550677
0.841861489999578	-0.990906355659942	-0.38493125139730494
0.5762329960295458	0.226630983171722	-0.31028384955515365
0.7550245406241709	-0.812544747369957	-0.39328162108175463
0.8473197748721282	-0.264274800642289	-0.39059644846958697
0.4816456510006685	0.594863710853926	-0.3194114332212689
0.8556802403233925	0.986025710831504	-0.3713505920802164
0.04617446521081666	0.673746790110562	-0.03453377097717173
0.8590000356202245	-0.879515285896268	-0.35382834269329977
0.7738068083411002	-0.598423280149071	-0.3731762953214115
0.5745202829850731	0.680191999333295	-0.36984598212199177
0.5729421088039811	0.729205155392219	-0.3815811298235323
0.715572717092821	0.457660893626664	-0.3632833882514601
0.27405630779641305	-0.767172948182022	-0.2321466700787084
0.8101418089304574	-0.811683528510925	-0.3747618831113764
0.11068097493796128	0.568527997461668	-0.0760468515578978
0.5767383645833313	0.344832822079247	-0.31914004309259286
0.8783787321139893	-0.778526925011528	-0.35034611331306664
0.9232255790582605	0.933950216902115	-0.30261297742376225
0.7634894277933412	-0.30084742110565	-0.36850466591319003
0.7198969004213355	-0.26665447600599	-0.3575669447245881
0.49363575070469295	0.27436460691695	-0.2784284391229681
0.37091414004943524	-0.905906894293367	-0.34883847046124206
0.5976231171146531	0.366604141746871	-0.3282754577918439
0.5386399965062953	0.445801915322575	-0.31651206272197535
0.6041595326511426	-0.480926800941821	-0.34246887946215837
0.44093783792575836	-0.517620767385767	-0.2849343723887216
0.6369705315970577	0.813182178263579	-0.4113944207352713
0.8869803279291818	-0.823563839826451	-0.3418653206985622
0.3431238886108782	0.717197337084664	-0.27128105187113954
0.6234829989045407	-0.770511463934612	-0.39927646266731437
0.6604393482744106	-0.881332278394265	-0.4312459757347673
0.33584848041370124	0.166262373001818	-0.18706706609559973
0.834291109165012	0.601020728329557	-0.371390211528177
0.5614514891559143	-0.726499021478147	-0.37831890081060404
0.8065540940677645	0.541099769694059	-0.37320992478478926
0.6532453460200416	-0.821926097847925	-0.4134000134380312
0.9450658749751403	0.635192794865947	-0.37948041872893973
0.8109147048229703	0.913246521723846	-0.3863446621224264
0.6700369747882621	0.7512904710363	-0.3952531253726386
0.45018492772984664	-0.953852034082272	-0.4195963792211928
0.43644853799304345	0.95657642777505	-0.4130260270667862
0.4779473919102327	0.770532331261248	-0.36350620896604036
0.750267747097484	0.906348956181702	-0.4149829316994226
0.49769912528996435	0.882085293731166	-0.41089612748944754
0.08520309569654114	-0.229114728478324	-0.04453012434080168
0.9532611452251445	-0.144024645143877	-0.465639627002925
0.8252361098336449	-0.985008260945942	-0.39594134636284734
0.33956814908673294	-0.442729466241243	-0.21558774092857558
0.5088071973219814	0.602987513999745	-0.3323185493578146
0.8579945467502227	-0.75032110424558	-0.3590101849920008
0.20438688948107755	0.558310918133218	-0.14207587996433765
0.9314899515744688	0.672377280425415	-0.3647468514578837
0.4686976207785284	0.776035922907377	-0.36115129433481347
0.17678191525501266	-0.429384722300548	-0.10963909553841439
0.5457433165257943	-0.52573090301614	-0.3311355758202608
0.8060622190738257	0.965673668378799	-0.40282951279178314
0.5399418876760175	0.360780707407358	-0.30677041667985633
0.6190100648743256	0.0114921449398557	-0.3207708365429211
0.23284227144807684	0.377438018543206	-0.14096389727594602
0.7453948034173736	-0.22488248445995	-0.36358771296381787
0.5890443338349534	-0.982789176457644	-0.47767608124081157
0.044675523811186245	0.761868020733748	-0.036756436390019555
0.5805603798090881	-0.955184014229792	-0.46321484243870736
0.5374516207212574	0.97610284943319	-0.46569881411664305
0.2531922768922338	0.371696684223867	-0.1532529231749656
0.08396754045374824	0.890370304695493	-0.08065329531542406
0.1847316138800696	-0.494965079834514	-0.12108771406584493
0.750782130355515	0.842172255417178	-0.39976843418198754
0.6367410381329108	-0.835020975186128	-0.4179204154725774
0.5781628017282088	-0.84698284669924	-0.41842784104096853
0.8291195600096012	-0.940212947448236	-0.3801446593842447
0.65714865863666	-0.323481060366933	-0.3430770998379091
0.5136840033233676	0.503563859075076	-0.31551510320609
0.7366902131421351	0.78157659121051	-0.39287599017395114
0.43859403391555657	-0.921710440688325	-0.39923182486591463
0.37404561565904504	-0.874602749212554	-0.33984283922242037
0.451003326014659	0.722717783746406	-0.33687178329861395
0.5795859618988104	0.908472907504635	-0.4422490071612737
0.7341650204302202	-0.768624988932075	-0.3913575018633546
0.9388436574908893	-0.289671526889447	-0.4365001929666097
0.8483705811556344	-0.212973096120344	-0.39277963390755744
0.24081922367858144	0.792712035510358	-0.21052151461869298
0.4858783867360946	-0.814276033018124	-0.38116053811185974
0.23094847833678664	-0.171186833423544	-0.12592243094041702
0.4529323749125601	-0.132792445906502	-0.24952164641612612
0.8559828057697573	0.714690602398857	-0.3620434631232744
0.8967970960641859	0.392531279312862	-0.3990773035098761
0.5261867625046053	0.635876667870092	-0.34585368175598136
0.9821492314257796	0.96260219597262	-0.22754155579947064
0.7348836519278039	-0.999742395797083	-0.45790752264094275
0.03345717538583278	-0.665251722117889	-0.024669731297026862
0.32381022204310694	0.983279367359665	-0.33943789168089133
0.2016991913017862	-0.563669359893192	-0.14083972186542162
0.26682545235198907	0.0269455496366215	-0.14318996725627908
0.707626867694737	-0.860997497104217	-0.41631292092897787
0.6683237743093011	0.366251023196038	-0.3485310957695497
0.7892368186870592	0.602681402168564	-0.37284772041103326
0.6275235327794267	-0.628257286801698	-0.36919004371092623
0.5663959253668023	0.56894474782254	-0.3451346587252464
0.8952846460012578	0.850801672754029	-0.33441856702384143
0.20326785115472137	-0.788106441236048	-0.17724526199099921
0.3844018204189162	0.96322594113641	-0.38124209623124383
0.6117537099884492	0.902138643017	-0.4417549206545967
0.42600100648488715	-0.210200413895525	-0.23975413902922899
0.7068911832926745	0.208101507799159	-0.3528430022594827
0.7472794754966146	0.900588266889123	-0.4145872329194532
0.7772137602239224	0.147217702174044	-0.37222095033264596
0.4440826669344076	0.746150972059085	-0.34018523327970757
0.016557337753417087	-0.469052133766975	-0.009936095924362962
0.6698199729375709	0.883302256114157	-0.4306033523332181
0.7119150489764542	0.993807358267259	-0.46449247486215733
0.8221433412303689	-0.848643229900743	-0.37217758847745114
0.95829993991508	-0.601715769329454	-0.3990603843858982
0.9472376037471986	0.980771739822401	-0.26924310536064777
0.1134330671311678	-0.654416073208948	-0.08500018507655913
0.810493820639217	-0.740145562835124	-0.3718187089450183
0.7127752198971962	0.789886241604452	-0.39883021812282987
0.668762587042368	-0.788006797585258	-0.4035788243997264
0.3082404320377158	-0.789587781520833	-0.26469060081326173
0.35230155139327174	0.073934740369811	-0.19305212640747924
0.9488354461051561	-0.424455233606813	-0.42834265153649964
0.5593049521572906	0.00608429793532632	-0.2968647351778025
0.6356818574266137	0.116432849854859	-0.3281318909717277
0.8293601846491738	0.397396623586118	-0.3805211500924526
0.11187575375549429	-0.0910931709847661	-0.056492412361334655
0.2003374810352882	0.0810342449847664	-0.10556595485350091
0.37477369886152934	-0.863064428831208	-0.33634843815601345
0.4948390889601662	0.162280567174954	-0.27153489312095214
0.3377803800639279	-0.986193007106091	-0.35293723158784074
0.330065823322159	-0.361757348383845	-0.1995734767828214
0.5010123717376324	-0.203901552905332	-0.2767307533778623
0.6532561570801101	0.101870736181794	-0.33396570628977545
0.7662825144559764	-0.86031360084515	-0.3978089640111159
0.7186956087780186	0.860130221315523	-0.4132851909943919
0.8167735127032926	0.841096536206196	-0.37407886550346675
0.5678385366024562	0.368413480342982	-0.3181811956713376
0.4468946346675998	0.88933425055047	-0.3906463805004602
0.6183754366547297	0.035188889417383	-0.32064395955748237
0.6998286129009048	0.563725673597717	-0.3688342389151378
0.6866735431159536	0.363733797039923	-0.35282309222857194
0.16339602014093266	0.756539776127136	-0.13752196088992963
0.9224810062243799	-0.875614152030393	-0.3145334545089988
0.0832800894106683	-0.880591892779107	-0.07911026467715905
0.5202926776908958	0.813908045368332	-0.3935550321924017
0.6832154669180125	-0.643375546036005	-0.37679011884982533
0.7759341887881862	-0.973889187670699	-0.4246465310598044
0.3038306855031283	-0.617798828000797	-0.2220737727348649
0.4294927711435405	-0.835091393578012	-0.36105271093754054
0.7119476665349685	-0.36795017317896	-0.3586369546754823
0.7067005808396265	0.750476126671117	-0.3924402965489002
0.6967558432552335	-0.975084614445152	-0.4605846884932188
0.834581954377884	-0.648320534341947	-0.36911013941088333
0.593675455947402	0.601980782156027	-0.35815082211457244
0.7145558585372022	-0.961041037578009	-0.44826015143001147
0.5611114404825759	0.721557998577728	-0.37693350294759076
0.5414849103262354	-0.250563381765319	-0.2977604756953509
0.5719688052356496	0.828762231499655	-0.4111622960485006
0.2867064709050806	-0.449115641501002	-0.18340162402705124
0.8580157573180335	0.086531462763978	-0.399436277725224
0.9105193587207888	0.860961413641051	-0.32449006689009935
0.8067784608418108	-0.629078160416218	-0.3719720130062838
0.3399054323700785	-0.83659121841779	-0.30237779716256963
0.6432912899192963	-0.77857788247922	-0.40200977936544546
0.19788149030648572	-0.0633721382110647	-0.10389010377565847
0.002850769630924347	0.100967693556993	-0.0013436167661011968
0.47085814926979114	0.545573363097646	-0.30461838959590154
0.04142834668230118	0.422432940734181	-0.024166917512002912
0.5462929626633386	-0.67309042465295	-0.36086828206471966
0.2683073554839162	-0.353895801403778	-0.16095738406003018
0.07369019161346299	0.627761459776711	-0.05305318389194551
0.48752307849879384	0.0959631326245043	-0.2654423669030042
0.7432768895366532	-0.46344289711611	-0.3673879566720385
0.10746839180167875	-0.832473639696881	-0.09732405000643779
0.4091568185333338	0.736774909746277	-0.3184779386250182
0.2691396189700004	0.297473220662723	-0.1564318300132895
0.3708604833687236	0.683793757776454	-0.28119197025129894
0.6389739447447668	-0.631484719433051	-0.37131704055636144
0.8219772148658956	0.854737565063905	-0.3727211137921577
0.9468195395139724	-0.778909491745496	-0.3362711368419121
0.9830617816768126	0.0287248100157269	-0.546675347191286
0.8027547649839939	-0.332490909654907	-0.37695581355131896
0.5947588608313642	-0.600397849711316	-0.35811281408846124
0.16513852650192706	0.343000564372082	-0.095866148021687
0.356980126854266	-0.224750726847787	-0.2027295569825121
0.281555440223886	0.155110669583747	-0.15495414077671535
0.5718357276721296	-0.985267251319906	-0.47718353119896084
0.6588094727917415	0.870601114007493	-0.4278325078522912
0.13562906665495095	-0.349334673422559	-0.07816911909168141
0.8980364580986704	-0.915443463775833	-0.3260793093795948
0.8182694896069691	-0.298147364155609	-0.3813674487111167
0.5268644881276541	-0.46902980449311	-0.3152967520311173
0.7271921939634906	0.140089389658759	-0.35778044434757267
0.1857901844498356	0.385509677618079	-0.1118107570601161
0.032149925335059955	-0.00827332869618885	-0.015276761524341854
0.8819204011326266	0.817035650089059	-0.34482639843895624
0.05489017702724713	-0.126808322466378	-0.02700609824002612
0.6652587565792515	0.970018104422577	-0.4662715435287122
0.7338488769264028	0.811655559651281	-0.39870018222505005
0.5349415756296371	-0.300128451312707	-0.2989035672905868
0.09335381751024789	-0.602677155181358	-0.0659640327440898
0.2277301850225076	-0.140496419674342	-0.12288708957862512
0.3946304716011992	0.569833455817918	-0.2699611770078326
0.6383594597267346	0.929941335879837	-0.4521867265870887
0.6791858647136929	0.390343745462522	-0.35257160405689364
0.7840097869263682	-0.706461060194949	-0.37614991327337693
0.8913763806513348	0.977357019047939	-0.33525080531937224
0.43682212710557217	-0.969655221283746	-0.4191528564653047
0.5588247160034692	0.353542782604001	-0.31336475477409736
0.8479335496339115	0.926927516117565	-0.36457704993663065
0.6183949886340945	-0.331388966756373	-0.3320771391110429
0.061332136393746815	0.43100485418368	-0.036408093516204804
0.2501301358636997	-0.75509282091346	-0.21011957649353213
0.727778999332827	-0.777500494846507	-0.3939487022843503
0.2742689480772865	-0.684564763383053	-0.21419201892254522
0.6298697231791961	-0.270556799974292	-0.3318927567536493
0.4260355974343562	-0.892241750790131	-0.380128859745007
0.8061010498827221	-0.902317725709659	-0.38705445289611795
0.6724529316910691	0.881313692106743	-0.4295238446801077
0.5031931947623448	0.731542248867429	-0.3619714673081842
0.8799242900422874	0.474645017909222	-0.38553601559993694
0.8664235737902463	-0.728359361711172	-0.3587030264430014
0.3815369216735322	0.689324005629248	-0.2892329203104666
0.6458903498406771	0.991109075254234	-0.4801347016260903
0.5224944728105718	-0.924600450434566	-0.43721213269995884
0.7614333176037826	-0.820952123121107	-0.3926941800946035
0.90345390687265	-0.839070060531676	-0.33198155810107616
0.1496741313561516	0.247110600210852	-0.08159577936526623
0.3877834898472489	-0.349494211114889	-0.23168171886970776
0.5021790992177333	-0.875285974664207	-0.40987692491818156
0.8638401421762337	-0.719018110390311	-0.36009984750613916
0.833432432540387	0.929761063017846	-0.37513772028435816
0.7841436267566491	0.871137840557597	-0.3924249449264524
0.5316333554478473	0.276559209847802	-0.29554554672080136
0.44877713074245207	0.124447181316957	-0.24705592754733463
0.06342510004466226	0.307928328268954	-0.03430165430916626
0.068857613176419	-0.712143687319429	-0.054108056994325124
0.32217497609092866	0.021160992930799	-0.17510697511111362
0.8280344390428833	-0.95835520959201	-0.3852888305595373
0.6443297204987908	0.881907063988584	-0.433072116325086
0.8667828835768862	-0.943210233322907	-0.3523299308662582
0.6687897713879611	-0.104394874319063	-0.3392240245877999
0.22346063962868043	-0.256888780988528	-0.12588054217843644
0.7952477962434477	-0.931741170656842	-0.3996310356334922
0.39296345432269886	-0.598601391080435	-0.27494983094651015
0.5030736919020748	-0.860195363354276	-0.40437836981786335
0.6255424620437368	-0.816589203257978	-0.41229696218184625
0.16476943199658878	-0.716054846252211	-0.13293502961688744
0.04215126212575334	0.642508088152755	-0.03044590441937936
0.5100984244525002	0.838397308879997	-0.39878420393233555
0.683577246572858	-0.917983534281871	-0.4402688288543518
0.23650748065976354	0.782144105434343	-0.20458665271666168
0.37346332694710704	0.952513049527197	-0.368657653298258
0.11430851564756772	-0.289592475294574	-0.06275917968863463
0.4033211935432087	0.790235564945582	-0.33097104717994524
0.723249122666361	-0.136899784439312	-0.3565926622305119
0.6167023593909243	0.931858396925651	-0.4541250167460075
0.11730868449414232	-0.865681530051276	-0.11042215938615961
0.28982793159271597	0.152805295766831	-0.159696762796247
0.9355762924634666	-0.39980618803556	-0.4199568379807862
0.8406622368725201	0.250620092278351	-0.38903472455712246
0.7727996512748374	0.7311024437486	-0.37969772509827604
0.9339027720259064	0.960424046651103	-0.2880867561080622
0.12690018320631033	-0.029707087987999	-0.06409038604246811
0.12869694112590002	0.677302368524107	-0.09911618781769635
0.19357477538134876	0.944002226517448	-0.19998378706961814
0.17783503712708093	0.907851323879157	-0.17651067588023245
0.9743907042203616	-0.473417957096339	-0.46024275720292723
0.25840766892986944	0.491636555859556	-0.17054943197511285
0.30005579773985247	-0.919090926231457	-0.2958906932602414
0.8704250420619836	-0.879363574582652	-0.34682055485784197
0.28094248380639875	-0.885621977415935	-0.26881985549527315
0.30989101440239636	-0.268231168155853	-0.17857448947739016
0.6341417118424176	-0.640560982786161	-0.3722466492409407
0.41813736028793247	-0.278230378076364	-0.24094940576888815
0.2197782970486604	0.880334810594753	-0.2113942716180728
0.7634073497686857	-0.106743636974668	-0.3682549489596143
0.24238972415959084	0.644063569680438	-0.1826886341284714
0.17831841744577598	-0.236308267282586	-0.09788814153109163
0.17922230314661497	0.0615907184960239	-0.09328625318476814
0.6478843897552895	0.00978999021793327	-0.33125710392792507
0.44516930403579613	0.643608915743284	-0.3134067058014021
0.5293188903247531	-0.981251792372342	-0.46607669971315946
0.95618821251477	-0.657623598927591	-0.38053848995294226
0.7011283874753417	0.267356716140059	-0.35267834237854195
0.9042737933329618	0.55214804194019	-0.3816282136274028
0.6535890484161028	0.940170812883057	-0.45478249410046695
0.8585504683941679	0.343627173243663	-0.3901463894413332
0.21379591265751957	0.617179011235144	-0.15703849961379462
0.8015993698927506	0.979093276727018	-0.41063175565988946
0.8807382530557694	0.62817966001313	-0.3683034839785559
0.21963159072194532	-0.94479184635143	-0.22674694894515338
0.49883580202201294	0.996148769990565	-0.4631790615824518
0.6751443968980526	-0.697598629541906	-0.3849421076033867
0.33004506552239843	-0.652625745948302	-0.24718735449395085
0.3663510289617823	0.909759791135575	-0.3468829156092015
0.7618021091003764	-0.756282655223889	-0.38422321635881307
0.4070732823230557	-0.207739035000723	-0.229457681247161
0.8173305711596514	-0.0863275894418309	-0.3848525325396065
0.4707000103438738	-0.610316293213757	-0.3178936996397606
0.7472296971847542	0.445500669446977	-0.3673992692722302
0.3585019758876835	-0.810969037249683	-0.30804014051849193
0.685621477619056	-0.757546796824132	-0.39570058428445887
0.7409261828920823	0.541622593903783	-0.3702635958949157
0.8318370275257558	-0.541808758558965	-0.3742696083490343
0.35687293629033306	-0.645303433397892	-0.263219061625469
0.7016528021558559	0.88189084600906	-0.42376955615006634
0.5662319579618447	0.864755176033913	-0.4230305581754291
0.37543335836752223	-0.807690812788448	-0.31865382203906834
0.048445466075540344	-0.792238067594264	-0.04127555939434242
0.013693263713291147	0.470124962626219	-0.008212867123681154
0.74028931174742	0.0482291152294646	-0.3612670083177004
0.9597709541509558	0.913498660036437	-0.27780304879601153
0.4694381936723789	0.544935469089033	-0.3038412601768733
0.548468788477929	0.110521437660825	-0.2938151328593356
0.8379994401438605	0.485107299165233	-0.37772794348819283
0.49311479872875325	-0.0780557430099924	-0.26767458389067084
0.6037251802504895	-0.84003137791709	-0.41873704383681615
0.8560546095472791	-0.759021147734919	-0.3589907588941701
0.8855928023856485	0.829157739971467	-0.34186475771575364
0.6119713842212003	-0.924475292742389	-0.45096980142752235
0.5040701998384416	0.950630212906653	-0.44283255589591913
0.9404461081990885	0.968347938242562	-0.2793681364260274
0.8496593085437641	-0.994910206123066	-0.3798623986336298
0.9097018137327856	0.0149076641984697	-0.4267342400057088
0.1839103414146034	-0.710526654784762	-0.14782020556587283
0.9148355781360162	-0.604556767098808	-0.37537560839324924
0.5482603380481954	0.697370791179941	-0.36738629969768644
0.27388972651396537	-0.978143931688962	-0.290543962660775
0.19513565917498504	-0.668630623984525	-0.1504739919605417
0.7689088097603325	0.91960634099503	-0.4103414098683368
0.9721955521356885	0.977977177549713	-0.23123749821248823
0.7182055952467031	0.282249553460472	-0.3574866255052747
0.062017516909673324	0.272683575259948	-0.03276980671577009
0.8814377932725062	-0.136213209939747	-0.40850253225834326
0.5714389506828167	-0.0153558121223508	-0.30199586059941447
0.7124671157206508	-0.906747721823466	-0.42864685779166734
0.8113803666426447	0.761615238263563	-0.37210087234497147
0.2216660554230522	-0.47488438458965	-0.1438692375737119
0.6143568482336986	-0.312890134265187	-0.329461041594951
0.3764150090565648	0.286853529031906	-0.21881740128030402
0.37864779954081756	-0.320114761254033	-0.22333817933405442
0.946636869949495	0.754490270626337	-0.34452444959410516
0.09358151198897166	-0.628128120500446	-0.06785875981560552
0.9564114755359348	-0.883015653614564	-0.2937722174981441
0.2943227255369795	-0.56041909458542	-0.20513153720618008
0.1333403061532964	-0.224232819386395	-0.071321914102423
0.2195442128310199	-0.489748892847889	-0.14416975337733978
0.7071880016389765	0.810245912845303	-0.40401409010096656
0.32766034934447696	0.0516590817585679	-0.17858397336537177
0.6295725154512205	0.699313500660983	-0.3829901602544218
0.7868735500301967	-0.888307015056151	-0.3943270126600016
0.4764023045997661	0.978137036711988	-0.4443204696964534
0.48835581719871096	-0.199422751343105	-0.27048448841008477
0.8117933930282732	-0.214091236855542	-0.38146217207389077
0.17441037026000533	-0.0538467109575843	-0.0904899479453971
0.7643149014540168	0.145792090267625	-0.36851949514203575
0.3841523679341762	-0.147986094573239	-0.2134917987522348
0.42008547763944104	0.669023991706294	-0.30652644539754353
0.3468297874521131	0.938956092723185	-0.34249008963284977
0.6263437344191921	-0.192645499609028	-0.32710648541348375
0.30092459726725673	-0.651148341823604	-0.22672302583170867
0.6584951777326933	-0.397451811111853	-0.34817790028856704
0.9304531775104649	0.142890816560764	-0.4396928919057877
0.8648496966079633	-0.661482418652245	-0.36530839566263634
0.7576985831846188	0.410778859726277	-0.3682777918961008
0.9745629167304851	0.346138957841946	-0.4864994681176078
0.3379058734192911	0.441721006498988	-0.21443411779934324
0.1811940053901429	0.449305502492626	-0.11428766604701783
0.3979803791851691	0.925381500704697	-0.37542775921109334
0.8444972623998112	0.148175808169656	-0.39318072945338844
0.8843893598921462	-0.236964244339828	-0.40563690673966735
0.4891342145676824	0.504201132420109	-0.30533169932096665
0.7094169207724917	-0.887322757997036	-0.42340412119717213
0.890760386607751	0.973216379774435	-0.33508699988921503
0.9203571643957568	0.943130411017583	-0.3042591989699521
0.574595711914463	-0.444987757933579	-0.3291118069831707
0.8733238057028707	0.34922130055766	-0.39431632770703
0.8439695819798094	0.849258257213044	-0.36155121779038407
0.45708357372789776	-0.694032143108204	-0.33195055536094903
0.4526549888631168	0.111202104905311	-0.24855367324598507
0.6766037309794992	0.976501586753477	-0.46686924754514914
0.33795248322638133	0.44952735227922	-0.21557509946737108
0.4721720627038502	-0.46029123434397	-0.29049836742512547
0.6396984582516397	0.85781502132231	-0.42510800643958313
0.3245575273301869	0.699990705208091	-0.25418510470128386
0.9005946567261034	0.933608953485069	-0.3231543364804085
0.5101610161735901	0.914672909214244	-0.42889006110902933
0.43731950701540734	-0.119793758537644	-0.2409415024310738
0.928667816588972	0.161633394494946	-0.4371746246490864
0.7661941573308164	0.962964419750612	-0.4258286915100888
0.33746837104516825	-0.474280257996915	-0.21894830860055736
0.05714389998030785	0.654745942464936	-0.04205923597310291
0.5793947852556568	0.629171089669308	-0.3599837547418645
0.6459303976636518	-0.317104086881672	-0.33950135967588296
0.49487686898051214	0.127972885789823	-0.2700576411008198
0.022325781117266835	0.939322526570879	-0.022228739693260842
0.2810415137300803	0.635359992342035	-0.2094334275651172
0.5096749990875495	-0.964889889965863	-0.45163536362696005
0.36734408340645375	-0.885642086113515	-0.3389218644463729
0.959063629346209	0.439957986434337	-0.4382035213636866
0.24487366088254256	-0.536253346532225	-0.16752963370306515
0.5199654703026921	-0.836511449599297	-0.4013506406042351
0.8731562593243019	-0.213537904635035	-0.40197377768389037
0.13695567261410047	-0.64441752130489	-0.10217766090664744
0.2264255192480149	-0.379386526694229	-0.13708012867612018
0.2651540428537477	-0.210813031716787	-0.1480686247134907
0.4760187323171705	0.287514846746631	-0.27124189650037384
0.8321683336090954	-0.570586704549776	-0.372890254297042
0.5396985532169113	0.212025292497796	-0.29451448024584526
0.530965317148224	0.830937755096883	-0.4026631225529025
0.293982484676945	0.994668256259125	-0.31573916605349217
0.7504835444912169	0.463818555351601	-0.36830455573112036
0.7702661884880059	-0.841633933542963	-0.3930256024981668
0.35932979699582424	-0.889387185410835	-0.33432706428612297
0.34401297016312293	-0.725020237372965	-0.27387931968082535
0.517613487910203	0.0175686816515908	-0.27838087369927894
0.8664285745060689	0.392352393585215	-0.3891875090250276
0.07411774124100891	0.912522946552225	-0.07279297920800683
0.8487781451554252	-0.772779743551825	-0.3605447697609587
0.7536710411453645	0.523051917792507	-0.370352810383326
0.24245240730309972	-0.703362700657637	-0.1935232334511007
0.548440988246908	0.952031985237495	-0.4565416743430272
0.5852064211116985	0.0520457990069124	-0.30792284776672185
0.6843195667487876	-0.329047560383792	-0.35058098394497195
0.9176272843916801	-0.602208314478399	-0.3764758099588146
0.21151113048339243	0.717897181206197	-0.1714849565528808
0.29440510248417917	-0.257443076815747	-0.16852847039281624
0.12001979379009363	-0.578352135675608	-0.08349431982219854
0.9619675122019968	-0.904989883050784	-0.2807277296680111
0.6540371282895214	-0.276394988189244	-0.3397312288500037
0.9386680170810852	-0.719992044123879	-0.35366147970219464
0.6972626663243472	0.816378990329123	-0.407106292922266
0.7267622260481476	0.689966397034711	-0.3819253178595551
0.8679879974569916	-0.846860162034936	-0.3492378403895699
0.9062817935168596	-0.861842792571966	-0.326731485873675
0.5340856851249661	-0.292789842008394	-0.29791671084126714
0.7172013595514354	0.844447021625648	-0.4097589425367748
0.8516307659186193	-0.794312126416914	-0.3586999586020801
0.573332299692772	0.841283581925471	-0.4156980663062528
0.5535838786643406	-0.30553634138478	-0.30695073012648694
0.1137440594089844	-0.630262654879389	-0.08316354266097056
0.09405874567073207	0.814541007321781	-0.0832554074105541
0.5039234713083839	0.390911573737352	-0.2951816246155587
0.77801194819247	0.765733900592437	-0.38135232174243805
0.7352774385929044	0.934548801633902	-0.42999899945215464
0.5507380841831108	0.618492991604503	-0.3500197905058375
0.7286032772312295	-0.467206427797991	-0.3656061399955559
0.2730283087348218	0.609559801582151	-0.198963294456089
0.7629259471941157	-0.21810215848084	-0.3681774318209984
0.32865266742141547	0.12460391491642	-0.18108792878248045
0.7125176001113718	-0.228500546738482	-0.3548193716066656
0.5365562720266077	-0.422047877552351	-0.3125778365092639
0.5842021416457537	0.947902686011569	-0.4601371995836217
0.6299147504135558	0.23710351986214	-0.33021592391416515
0.9026816462454486	-0.824633627072006	-0.33476185836639705
0.37685198800846587	-0.00845616896373932	-0.20599214460510415
0.23768071096932447	0.492808600837235	-0.1567967678411752
0.2288740274199688	0.703270985572483	-0.18280217266400098
0.5355435605368521	0.185391406480256	-0.29124487435561053
0.4399228991979607	0.748057191186878	-0.338618796968947
0.9177072232259957	0.525817404948682	-0.3899621739384463
0.5285765038496886	0.93017633290526	-0.44148120143350467
0.507441262457282	-0.680748885535949	-0.3498784495583588
0.15874137947955602	-0.279236513431925	-0.08839281269174303
0.8139269211195026	0.817648124812668	-0.3736728180521329
0.5367350102065094	-0.968910633494722	-0.4619235974060262
0.6091872580198621	-0.329027904357344	-0.3289432141808491
0.09378808102027059	0.762702934043922	-0.07842729153525477
0.16878160759573435	-0.935698647267642	-0.17272106460344608
0.5696605018998385	0.673249694364102	-0.36711244047863983
0.09789203022530267	0.371729942639634	-0.05638927763327063
0.0596910618874473	-0.594910702799628	-0.04133050038156154
0.7990915280365186	-0.729050955626995	-0.3741603301489452
0.7799202507156217	-0.78346481289321	-0.38246791170709915
0.9453675516198594	0.585222631708767	-0.392282514669657
0.1400906187303328	-0.541261255913325	-0.0946312687745958
0.2139596827035448	0.315880991052926	-0.12406325089524745
0.22463789868267994	0.584131797910342	-0.16012887827740832
0.447351030796609	0.491141576354336	-0.2835192471181451
0.26613186498037933	-0.291287494896259	-0.15410781822879394
0.4845852610170331	-0.619064275661122	-0.32597364312944765
0.39471074944634577	-0.917329569496454	-0.37002461432250827
0.3849321960860235	-0.56019818403927	-0.2624460969524527
0.3013095617147101	0.769176890143784	-0.25404245430861927
0.4050626430146406	-0.205840099989743	-0.22824095277700415
0.46057347231960283	0.991513587997155	-0.4429251853161832
0.9146285482119976	0.664354717965721	-0.3638893491190438
0.9377383310740519	0.235421848629894	-0.4405158814435522
0.3801727945330314	-0.253096856670677	-0.21800056651226693
0.5640540440399929	-0.0189055574273716	-0.29891926666430857
0.5588729417069238	0.93040346010228	-0.4486554495597903
0.9582820758733568	-0.690567568780921	-0.37149860451674127
0.9382225847551384	0.528500217208516	-0.39990714795318716
0.4097410977235137	0.138949054483381	-0.22708244318515639
0.4372370967620024	0.290633310605032	-0.2521421523423417
0.60911419660154	0.049917583906098	-0.31727014677648224
0.4900063943312685	-0.328869277400342	-0.2818715861954641
0.556580845043072	0.797940576577757	-0.39803287628646894
0.9236757014593762	-0.127646263891085	-0.4345989720572567
0.7706861996321756	-0.794376236822016	-0.3862768589638252
0.16673045958302	-0.948012852980358	-0.17295989450067556
0.7488362529683477	0.728680642486944	-0.3836774500945468
0.49050679374350237	0.69786377855421	-0.34774256634623246
0.6594587737701935	0.801821048067149	-0.40759140068713573
0.7255208259427873	0.538337985450914	-0.36899363729812024
0.9804633442967651	-0.949568888233393	-0.24055755111711816
0.7810861623130319	0.999630522476341	-0.4328570582567074
0.29223978996298267	0.292329677435126	-0.16999320192694034
0.6339244730746681	0.917905853548957	-0.44753264329402576
0.2448647606590306	-0.614005758387539	-0.1794421715641193
0.6059281108021565	0.22063791850708	-0.32109190169050555
0.7048754629757726	0.979452584562393	-0.45998229335556173
0.7037071467555118	-0.854461039520527	-0.4154503563786975
0.9724158405878366	0.991451614923374	-0.22607192416622424
0.07326107846226695	-0.35653721892369	-0.04122163551572141
0.3214885099717397	0.654319520497986	-0.24172534387050904
0.841503615791352	0.581776925073056	-0.37238348216375455
0.772220639400985	-0.966943519664256	-0.4240477576634876
0.48420720038162446	-0.862681642880434	-0.39796268161834897
0.35922258868647944	-0.81028615412881	-0.30833791684812517
0.7545874678187008	-0.387427515291853	-0.3674175093034459
0.6405356087573602	-0.591262483578457	-0.3652394265879112
0.47632481481845623	-0.458875368522975	-0.29221065191455464
0.7549003363282656	0.698700975987265	-0.3799479469712105
0.0002669757221097648	0.229434064630805	-0.00013231065270271776
0.6648412017455338	0.0556657900258054	-0.33734283185737807
0.9058452580384293	0.690562690452634	-0.35857152606126075
0.32451864146252984	-0.442053919944146	-0.20626903611310352
0.8686725944165201	-0.527996130359321	-0.3783294132525976
0.29634721406445863	0.13563928400629	-0.1627971793041651
0.8451987202701047	0.989757657218519	-0.38170043464994785
0.5067715016087688	0.831143976291151	-0.3950285075212384
0.7234957535688903	-0.923040280193602	-0.43047726072350834
0.8219260199594702	-0.47102498951457	-0.3764400211416965
0.27748364365341865	0.99386099590436	-0.2992700224454095
0.5369593933506898	-0.770250743160306	-0.38446567095757844
0.9286550431367021	-0.96122944683588	-0.29398530234065046
0.8730783571536139	-0.86692241002197	-0.3455771304871141
0.8346508096428593	0.554496304468505	-0.3737576325887321
0.6686584330540386	-0.127428234629104	-0.33956158947878645
0.8318526204618035	-0.992170508734735	-0.3935770205144569
0.40661962057257733	-0.342260459771666	-0.24125237226768895
0.615144533169239	-0.158498351358976	-0.32189552057774484
0.7074874505801337	0.952734755869838	-0.4472311648900707
0.31530856375139005	-0.912058360022342	-0.30683089459506574
0.4236397418593074	0.865150277891725	-0.36848473203489773
0.9158963945665912	0.965645046072274	-0.3080476683428341
0.7316726548106274	0.630824889603319	-0.37586360579563016
0.7085126295969565	-0.31197799624224	-0.35591103096141086
0.8753090688959665	-0.535280491490547	-0.3784859675876223
0.4389944282141548	-0.355700953336423	-0.2599366382237882
0.6793742686086547	0.21110251951034	-0.344883719135229
0.897064485751267	0.799022898951908	-0.3411840401827494
0.6011183124142839	-0.578542814747796	-0.35579475528669835
0.9695912550706464	-0.39565422001225	-0.4653595207932506
0.7841933421428284	-0.192691669238373	-0.3739838313083622
0.3110908250776016	-0.0326176901427834	-0.16882636429495745
0.42299801256613495	-0.984698456299178	-0.41749296891544996
0.29798548749917814	-0.000262045436986012	-0.16111450351601483
0.7069407538155827	-0.125366849710212	-0.35158796252171537
0.16220271332634217	-0.180047494259847	-0.08632105316344253
0.7893380437814507	0.924707670965776	-0.40115554082793803
0.7746583149878752	0.848622469040612	-0.3925327855318668
0.7677630216833127	-0.655541818542077	-0.37569250129592735
0.27612679780508886	-0.113804991355398	-0.15024861517936838
0.4609459634045537	0.46558737117386	-0.285996701853332
0.7286057135199718	0.205375062250119	-0.35886429282735427
0.928504310102004	-0.959218247549027	-0.29430337098378007
0.4647320303389988	0.877381037514518	-0.3949271195891645
0.26845514174972135	0.0902912045305486	-0.14513141467483112
0.7732298195454496	-0.447031352873682	-0.3709009514802274
0.6473431959205856	-0.112683189162193	-0.3321279725059404
0.10515287017385093	0.849487939273684	-0.09698672953205008
0.7662264830627621	-0.0352761874293604	-0.36911221430774505
0.9193635535671999	0.460949663594004	-0.4007376031045278
0.4148902984858757	-0.664406622660256	-0.3025189404010273
0.12953894470430138	-0.693571574390298	-0.10148419009201705
0.8530395252708672	0.68827641596304	-0.3644871405618003
0.09119890407753632	-0.432890539861787	-0.05498538064284646
0.10374022868508508	0.873813338945676	-0.09827201658596263
0.8392478671915566	0.972721754861876	-0.38086238114602605
0.9760866540349479	-0.326559438740878	-0.4941620984843818
0.8627953193580284	-0.489922990441692	-0.380834965515294
0.35024780943316036	-0.929218338415903	-0.34163461772155146
0.04124447220845852	0.172537952798124	-0.020442666269275243
0.38600590631135756	-0.430072477192905	-0.24107976836427084
0.3360138105214728	0.267532324660371	-0.1939060156059655
0.4598966550062849	-0.238129429970067	-0.25920934164354814
0.6430780670192078	0.97010859250679	-0.46989012465025454
0.09366775936856894	-0.364080735321043	-0.053541737140472286
0.5847731001638811	0.929904760897403	-0.4520104994762083
0.8905988520563547	-0.97540413632544	-0.33565234036003305
0.2449495694484705	0.306354990860978	-0.14237110248361284
0.8450622469948291	-0.988228692787778	-0.3812516302221522
0.962388047289578	-0.921296510700421	-0.2721653324536198
0.3220084353301042	-0.498457839610061	-0.2130438474732403
0.5474893606236695	-0.882439365149139	-0.42613381528677174
0.6550787208563881	0.405063272091956	-0.34791061428223624
0.38988965110743923	0.868170286843969	-0.3484557250696564
0.5247527466182803	0.644342583423798	-0.34728160279249753
0.20344227819400082	-0.614581720249769	-0.14895372815016916
0.45058444427910654	-0.995644668034049	-0.4394675110250266
0.7420081137445579	-0.152357717409239	-0.3621588979435387
0.7716140747044449	-0.446601567274696	-0.3706887513263276
0.5178077874458844	-0.107960366156779	-0.2800946375578774
0.5080424304284034	0.694337937074695	-0.35360265503442817
0.6737756968891365	-0.973825424357976	-0.4662512947032965
0.8354572310158551	-0.818380495252388	-0.36490609022632287
0.29442755318624103	-0.364688774350672	-0.17822224109101042
0.40876252231823834	-0.552305768425498	-0.2744396727490553
0.2858645358090017	-0.717074970126418	-0.22986199025074014
0.7174778142037124	-0.745163842938543	-0.3903029342213099
0.8928731374476323	0.662315459950536	-0.36356498058247533
0.6845787390276332	-0.56293950362022	-0.3672983292686252
0.7922148692303911	0.980404144288311	-0.41731214248697873
0.34900809527517246	-0.868217306311265	-0.31935518532463114
0.7084335920678428	0.458280516705811	-0.36221071788684117
0.7512592500196277	-0.939775417054721	-0.42491581355805647
0.6410795117617122	0.161682451418396	-0.33115068175507306
0.924403010495148	-0.628182812490856	-0.37303609086918005
0.6594453148821798	0.616387439682916	-0.371301023893906
0.2714730958265399	0.616603376364241	-0.199113585430109
0.7299435105453442	0.826667417512397	-0.4026169239065573
0.9303857457256688	0.978647391234529	-0.29162559409494715
0.8216714243277239	-0.740573700385676	-0.3690332114327938
0.45110222762398694	-0.271994185283886	-0.25754407544035446
0.6935528705062087	-0.358915689452433	-0.35418705254340604
0.2932875857016023	0.303892443430763	-0.17161995770905122
0.43241905375994233	0.868555965387561	-0.37477437603721747
0.8753628319610873	-0.818383205031951	-0.3475614367581121
0.48273012263532583	-0.44144886034397	-0.2925380253603896
0.7244469942615839	0.936642015084485	-0.43495284078623375
0.08827786905235953	-0.482673152232676	-0.055510123594275616
0.5532764692456117	-0.574364267533384	-0.3421447489893506
0.7509950185275568	-0.791538855874249	-0.3911555503071811
0.7305689215781729	-0.0686895164358338	-0.358370225395709
0.604209332171673	-0.521377112629849	-0.34782834367903576
0.8443575746896719	-0.41386581421226	-0.38267872177977563
0.168821341180344	0.58759674689286	-0.11990771471055221
0.8639619844225092	0.738634642038099	-0.35835996568605805
0.6341824868598502	-0.156255531342913	-0.32861221127457657
0.5631004364059717	0.0680405251045477	-0.29905919413556104
0.8640713862203692	0.64040328026975	-0.36737526466927195
0.7875744555284175	0.926018968912879	-0.40245834801277774
0.4077022811578083	0.870854354863333	-0.3609404071501412
0.7268733200323638	-0.655629656157321	-0.3782608132430376
0.3521399024471609	0.795957393961494	-0.2990474996191554
0.5024943334387606	0.170765326480136	-0.27556564127119654
0.9449860133201684	0.299194297885709	-0.4418149663850503
0.52746095982758	0.976284619106648	-0.463024435469332
0.2055047646638187	0.945628877827791	-0.21259104380190008
0.21647850193322513	-0.890368745779197	-0.21056612500175084
0.7840051180916767	-0.120236618875516	-0.37430797238645563
0.842698946233439	0.00289991359219597	-0.3941192527514795
0.8297403562603458	-0.506088059516436	-0.375806203113554
0.5299409661374237	0.403813440878486	-0.3076811416182682
0.6904575302346508	-0.328101089523262	-0.3520768242036142
0.7495417234598628	-0.590621254179051	-0.3730354886729955
0.7442741993705554	0.842391945849185	-0.40184919137414665
0.2813605145394187	-0.302559832218486	-0.1642812735749089
0.8601869073068417	0.150858789128706	-0.3989560897980454
0.7735127711808812	-0.930711172981621	-0.41120648643237345
0.4798885734577624	0.844530928170618	-0.3893675776862623
0.7753484733171839	-0.854414519928732	-0.3932271970976948
0.381405068525131	-0.461000327731589	-0.24307364023259087
0.7657971172737416	-0.975799924920802	-0.4311389837869383
0.7815755088031883	-0.670494186401091	-0.37496969094099575
0.41658883908079436	0.996969537201242	-0.4189721500864965
0.2367376305586655	-0.671356264387969	-0.1831900963527366
0.39673518879050224	0.237341978574001	-0.22594084771648681
0.5230667173552087	0.0299260127129136	-0.2809709964887672
0.3097280980443909	0.766240694412237	-0.2597205337305361
0.8357899197181929	-0.0225299795204781	-0.3915584569348386
0.3654827757208982	0.396353940883826	-0.22468860917837594
0.1554503519661023	0.696649620561212	-0.1227627239561787
0.6948547381643265	-0.660441287775403	-0.3793649446111082
0.43626152671419904	-0.829810264379279	-0.3629341083350844
0.4607503711856598	-0.599924919626524	-0.31100136352357904
0.295041055135659	0.817302794868989	-0.26167256944439204
0.1236911478033957	0.923850544561181	-0.12434352280973307
0.28869422787135984	-0.193231097962871	-0.16101095841653898
0.6092983979244253	0.49461397106546	-0.345550660987047
0.5702152649706184	0.605937257193721	-0.35306159984814073
0.17158661592748362	-0.395812180658973	-0.103588085611236
0.4374667960496214	0.188948657643605	-0.24441016678834832
0.4225423272146331	-0.813088957585595	-0.3496365336047559
0.8454923290822269	-0.571371989419541	-0.373107875002257
0.5543644753606618	0.999093970613493	-0.48157719694798684
0.7350398057387448	-0.794697321394884	-0.39538906192028833
0.5090743928560434	-0.283116186061401	-0.28622899291035514
0.94810416141544	0.544342887083183	-0.40392338233383723
0.7288333761067158	-0.158747344886456	-0.35842207392965725
0.7113558007237274	0.693607522506674	-0.38339237804445164
0.4928533175768354	0.878926594611812	-0.40776922964458073
0.8967553901482449	0.661055347095138	-0.3637242703974482
0.23814346479661022	-0.360254953728412	-0.14271799313949698
0.9574638135026561	0.926346898185089	-0.27354971157177554
0.15555378509310977	-0.0169456759876221	-0.07973094613800347
0.2716042638030602	0.340182488502383	-0.16168641966403663
0.5530238369544472	0.943185171542422	-0.45335443187406577
0.19874841106854857	-0.620981172319897	-0.14634429322671244
0.3717061253633254	-0.0104793400389582	-0.2031308745023429
0.1381334700340836	0.957782172023399	-0.14451442496363953
0.9003322588702786	0.547983202585323	-0.38131918202830095
0.5510326302238829	-0.219292274183096	-0.2997232158741494
0.44910860258058066	0.627302016252353	-0.31152554966639734
0.2341998901183738	-0.737682210423263	-0.1935879221538626
0.40724722248101886	0.481873173768294	-0.26094133549913817
0.39706591444728556	-0.980073030141352	-0.3976936985012873
0.6809384138912925	0.201037107501254	-0.3450807438005491
0.11005767214981846	-0.984597243034703	-0.11814306774889939
0.07169012243625539	-0.253971446231953	-0.037678820655452444
0.5267224153677244	-0.641531642540731	-0.3473155367082174
0.5778860285757486	-0.956792092385916	-0.4636927674002902
0.8631058861488069	-0.657587817923423	-0.36582736944273786
0.38491402560638527	-0.135535906185055	-0.21335393202188677
0.10596147262302588	-0.614605469937882	-0.07608375613374765
0.29707009939279305	-0.527476725631638	-0.20152472183473832
0.6403925569793636	-0.234201011549982	-0.3335382972182198
0.6770111797689016	-0.499194737050626	-0.3601664815143605
0.5580095431277836	0.218137392526799	-0.30252992100805237
0.7278754082368433	-0.121506562043509	-0.35783873276048067
0.38237811574341135	-0.733412891050582	-0.3013762521903029
0.2406129290677323	-0.407974580351791	-0.14894026426939255
0.6912718724048315	-0.888230370577312	-0.42818803107752823
0.09367891008484354	0.220457040671104	-0.048982395746125625
0.97867607567469	-0.993007235403841	-0.21219569742773772
0.8138434764625015	0.992092169081257	-0.40728517421610727
0.7571619162728157	0.920411797356797	-0.4160595545421997
0.2204743708610751	0.594445666838977	-0.1586118594174399
0.7762742041857154	-0.986304836191216	-0.42964208250685315
0.33018965044727955	-0.916502738348503	-0.32081996364955645
0.5615856765389629	-0.846576157465224	-0.41552143464526436
0.4249317219124093	0.0267207755820725	-0.2322605792385052
0.3541714252052898	-0.862220938274251	-0.3212302592907519
0.6010243960675125	0.07747381851936	-0.3145393429634889
0.4373633848110081	0.871029252814035	-0.3784497631735891
0.8051589621641944	0.635700697227514	-0.37205547554579316
0.7239922751869005	0.528382733354768	-0.36825610494110617
0.5623792611407148	-0.242052029694339	-0.305752389889725
0.28945556372706427	-0.646643243797714	-0.2176553720705775
0.9299888808901705	0.896778140647489	-0.3045626783455711
0.4462265863305779	0.760324363616112	-0.34551748230090884
0.5586709167596423	0.968676801857513	-0.4666599083682042
0.6989750049893625	-0.883829321528736	-0.4250145078787922
0.951646429642041	-0.840868420718566	-0.31301923114978575
0.9447792317831544	0.216781153212024	-0.44956799795282454
0.7732318645099215	-0.966631615748287	-0.423361850498272
0.6360829889756139	0.16646619298479	-0.32957829494723323
0.3256392457942573	-0.712971492018978	-0.25805503457285645
0.7731777609932347	0.796608260896017	-0.38581713735885137
0.6887557088490587	-0.715577843268128	-0.38779001922415474
0.31544943089301347	0.836168452309289	-0.2833412353650096
0.5106694639733008	-0.0990079719760394	-0.27652906129967153
0.6762467530061327	0.776199972258781	-0.40033172873447576
0.13545623952222483	0.957769922113149	-0.14166476561810362
0.3991251551582299	0.542024098750444	-0.26709151034019135
0.7306687938203578	-0.772781276934916	-0.3926482085654849
0.8452486768193248	0.21516965658263	-0.39166128813683065
0.28846716745644685	0.948868060158473	-0.2949941301296244
0.366878681470313	0.354739475751918	-0.2204164124536251
0.587375568125946	-0.635794382244835	-0.36316018915640647
0.8135008419232269	0.800118146552056	-0.37287883393155147
0.6496747809568498	0.731682870508457	-0.39112986935138216
0.7855816469593834	0.275398251080102	-0.37374815762070357
0.5308045415413314	-0.944397331527529	-0.4485890299175471
0.8199456583542707	-0.705629510836842	-0.3695881577295428
0.4501644820184889	-0.702729726557671	-0.3309356140553686
0.952513166884637	0.288198705833387	-0.4522425033044387
0.4458842375292697	-0.00961996588127809	-0.24314761936414642
0.28010530867350303	-0.252919113799656	-0.15965720221882515
0.767749339080095	-0.683299008762989	-0.37724163142810907
0.5174181999584401	0.348797356012668	-0.29618236845482404
0.8650649913214037	-0.714321443620162	-0.3602828204481377
0.10727937363996201	-0.164367170674697	-0.055181334078227236
0.007055610274531392	0.958652695214313	-0.007138335473369111
0.6063182074807479	-0.911300670518316	-0.44535498773446636
0.5032887349212888	0.809454999110383	-0.38625361983700135
0.2554839234880621	0.81801926850078	-0.22884618933752865
0.7736478937506793	0.513917214745579	-0.3715354035612585
0.9019687554911162	0.615524945295923	-0.37132852757927226
0.5137976436384806	-0.394761191120908	-0.29990653751404583
0.3797737843415448	-0.552109312232474	-0.2578603537556078
0.6928453393307372	0.615131503757846	-0.37366257932978814
0.3183864430187733	-0.937743743081389	-0.31816673308772025
0.6017447345345738	0.780348100809223	-0.40013527761473905
0.3594461551362698	-0.949196746307658	-0.3564824409978848
0.9215421333420288	-0.909219891927576	-0.308167546851786
0.6082203592318084	0.928161429390689	-0.4525211372988202
0.6715932299014727	0.217990420956461	-0.3427377547977156
0.40575513380945855	0.974357013408537	-0.40129356392317483
0.2203560130173882	0.98651534375279	-0.23829157554702468
0.1592499302969928	0.411216364792453	-0.0968733779609323
0.26488301180813056	-0.0734695356743757	-0.14268763077681623
0.7005215596354488	0.981213840008495	-0.4622915497430236
0.5157177714850544	0.706639876923118	-0.35960857356546766
0.13531654498131712	-0.211926465743673	-0.07203688852852382
0.25197410372416984	-0.542859804297958	-0.17338987324637747
0.1344783597001288	0.599138477884325	-0.09585164239818611
0.5406132757488661	0.262344269612364	-0.29824356900562055
0.4812697752696846	0.888356344007362	-0.4067577752547023
0.34391340004365223	-0.675475229445524	-0.2616782999345736
0.755905835257899	0.98260740323967	-0.43935830052840785
0.7544767008923805	0.958612638323795	-0.43018843575518884
0.42739183573076783	-0.678012263526434	-0.3127453784417044
0.7198051675493714	-0.63146310248748	-0.37604106118682795
0.9260587640669931	0.996738461687633	-0.29999786651882576
0.35486677428607233	-0.845348578283505	-0.3162277779131365
0.4764355526080766	-0.756339779741582	-0.35848508127958434
0.7038326596067509	-0.123453208794643	-0.35061707202498055
0.582856585613195	0.0347138558828122	-0.30679705921675043
0.8055876697124444	-0.394228354521591	-0.376254435784515
0.099222094754404	0.0492358964291637	-0.04939619506843798
0.6153618657920054	-0.512276596792733	-0.34933188286119665
0.6323424052027695	0.35908721525363	-0.33835311246773303
0.1182141663428748	-0.909234568384824	-0.11681089314936169
0.018632574112138617	0.29766303453897	-0.009744815440586871
0.3269535360885853	0.85239433723181	-0.29729641278680935
0.9293579688986549	0.947102612798111	-0.29472618585420307
0.454205584236548	-0.776211037257235	-0.354391818329411
0.6484757795450807	0.361498147202587	-0.3430552205399001
0.6669076612575838	-0.753385860295253	-0.3957973390031948
0.8656980465722458	-0.519686292539758	-0.3787061448581298
0.5032603973177932	0.5233841631682	-0.3146689485788901
0.8069608453028241	0.197199017947078	-0.3803451137324453
0.43120299159071324	-0.916174072219847	-0.392697410189435
0.631148684579627	0.863875901429346	-0.4274516421037737
0.6294445823659853	0.935019526963992	-0.4550204751871096
0.5336914687364074	-0.605597925748105	-0.3418861691935048
0.6343747423445393	-0.889021262847365	-0.43628593729107373
0.9344878555098914	-0.918797490716225	-0.2955494517848858
0.37596079783593256	-0.338176902634606	-0.22374666113444902
0.5721568684643412	-0.576458190692294	-0.34811693578859276
0.7212455892753432	-0.648047606589476	-0.3776676689260766
0.41429604916173907	0.913177135866663	-0.3812300443751336
0.6731284304217192	0.457802218603312	-0.355989342960721
0.7265535951313138	-0.715810353612234	-0.3850800330539146
0.5367407818140607	-0.300940864206304	-0.2997235933575255
0.6080847642836511	0.304618886837737	-0.32680821085278583
0.09575201023872362	0.167077762391744	-0.048978551321572965
0.7961740499480272	0.968609851959686	-0.41030744085722465
0.24079391962161617	0.809717159038422	-0.21427834136528365
0.3982961853196878	0.829540172127332	-0.3405864712577677
0.6334345583149942	-0.881594667177875	-0.4336137957828564
0.6926567298967399	-0.30399835351908	-0.35166878643832006
0.24396102583554097	0.863022491677834	-0.22964415234435492
0.824197414673383	0.13525653799107	-0.3865400881925941
0.9135685230304168	0.513110522654714	-0.3904084066422334
0.1495701381680677	-0.0171819779920286	-0.07642661911821544
0.10222281665784264	0.779111262216418	-0.08720672766520801
0.18135048212316446	0.0723783558407666	-0.09463107590416268
0.18291025863529972	0.985529331667813	-0.1979441761411255
0.597759603258237	0.8833188276254	-0.4338402373938956
0.529571257857752	-0.677192680314439	-0.3567107894746161
0.4524466241608396	0.850141544048433	-0.37863313882541183
0.43033337143927197	0.639570463443684	-0.304845776056506
0.34161464036876266	-0.369922220172243	-0.20740145439348442
0.7188056025523222	0.000813094633334919	-0.3546110726224966
0.8072504970768454	0.806085993273087	-0.3754724383978093
0.08896388070319367	-0.780041639045869	-0.07571734006068842
0.7601101976125488	0.281153336229566	-0.3676409866216775
0.9882262383543923	-0.96823196917159	-0.21574221804291988
0.45931539137866256	-0.631685876616615	-0.31747081563533847
0.37049842363968377	0.471743338009754	-0.23842262024687905
0.5085206605891912	-0.411371450187577	-0.29976555132940097
0.25638500950332027	0.655660087341761	-0.19520972288452437
0.5559656791621789	-0.638013542693074	-0.3556805180834932
0.7511717775550468	0.90024488279505	-0.4129345039552313
0.604982084457403	-0.760627268044339	-0.3950563893251724
0.6376971783359344	-0.621181382509139	-0.36945573420618055
0.2205127088948395	-0.710591532495488	-0.17745771645888334
0.0657801708083166	-0.722922456308575	-0.05224217861755687
0.7523781322337318	0.991628355139494	-0.4453457709450413
0.8755414683544518	0.835802119104057	-0.3460756294904702
0.9266128240244291	-0.294153875618508	-0.4255769401927958
0.16833723882638943	-0.136550460055831	-0.088551225017822
0.01360315122442882	0.297144514489351	-0.0070894338604119865
0.8931511993163802	0.211706844513995	-0.4111380441011319
0.7996480064331585	-0.703874086980389	-0.3733365156025884
0.3161733160872217	-0.173934794175663	-0.17607335007767855
0.14225322522020853	0.965567479021862	-0.15019670138450492
0.6800151636532424	0.397625801961802	-0.35319941587729514
0.8793441142594057	-0.882208846210605	-0.34111032007339986
0.638616031077209	0.942501775112661	-0.45758835206119314
0.10928765881200554	-0.688205516070398	-0.08472870181956382
0.6442041588066993	-0.920961177465134	-0.4479120054760618
0.5424842304459757	0.770451397134511	-0.3860434882514244
0.5740734134427891	0.382274460454695	-0.3218163009164865
0.803417919506122	-0.348070784524932	-0.37679794220219076
0.8189494114323828	0.318599667064711	-0.3809736341481625
0.7444604507626468	-0.54525932600925	-0.3706458218581021
0.3985218321873561	0.687750497386998	-0.29905268595525475
0.3373571793595839	0.162091765646147	-0.1877256018727069
0.5359593860115884	-0.450090638982866	-0.31608292520273
0.5341762616388357	0.529312857582905	-0.32766539461045024
0.075714195867493	-0.52500079212045	-0.049255368637938085
0.3828247321708063	-0.941333370364423	-0.37114025735256545
0.6494249339109531	-0.177661873356685	-0.33443457903306856
0.2257468209293405	0.0301713079070708	-0.11949385322448193
0.2879535345388755	-0.915818701210896	-0.2840714351169194
0.7326389747307027	0.211181472642042	-0.3600378167156255
0.7034368306012199	-0.761397814959226	-0.39475479385166995
0.161810515032229	-0.0594347848972454	-0.08349435366757739
0.6500524511899236	0.482110047527866	-0.3535588466619372
0.36283147171509494	-0.02464045500457	-0.1982380277532997
0.6477753975995079	-0.660191947230956	-0.3771564557185175
0.1050027406302925	-0.843810645796772	-0.09623859835729855
0.8104283499920856	-0.905550821945194	-0.3852091937280421
0.14193019251035008	-0.404433050306136	-0.08537332748985078
0.2744810427884254	-0.283058198352706	-0.1585198501669261
0.5304532935836018	-0.426494039901483	-0.31076496267329484
0.6628011439421428	-0.617491221615046	-0.37179019985775974
0.8978615756867624	0.294708095578879	-0.40816617919371895
0.6102200313755273	0.960514268647157	-0.467286884531152
0.8753776950611452	0.472837136138377	-0.3846991927259436
0.4653977007590931	-0.825331373242324	-0.37602897712567257
0.5540934687561265	-0.532959987844754	-0.3351370136149741
0.7252619258113212	-0.976309858671056	-0.4508176163078259
0.5687312165730688	-0.94120351757404	-0.45517841706732654
0.3308350805426094	0.893338849334831	-0.31350216107433826
0.7630325453952446	-0.420514459072207	-0.3692375698411863
0.9589191151624497	0.966018165617877	-0.2558653179705276
0.3754799720982879	0.377310710064749	-0.22803949878136368
0.13513665608783557	0.500463458909716	-0.08783521544291222
0.5971362219474325	0.367059890410344	-0.3281573439629591
0.8082209834674006	-0.689002343527331	-0.3716819997766129
0.4826180987848596	0.919238870028292	-0.4201710737915752
0.9392754873347087	-0.760915042922593	-0.341634037271921
0.4919055541677608	-0.295909163913315	-0.2795278758610188
0.2561645067910108	-0.302866484015398	-0.14895689236920368
0.22131535935182273	-0.648977755342383	-0.16761522328890074
0.28094164358887413	-0.613165824506419	-0.2052188574299104
0.3672137608969228	-0.760807204159101	-0.29922701824049364
0.08986528949787094	0.231048976539184	-0.047137014979363755
0.7482922797895556	0.811854992721104	-0.3950416931529995
0.014378392592401453	-0.312566013253303	-0.007577143809824948
0.9285038955675086	0.88831650037142	-0.3076968067655927
0.16574719712654973	0.298559896373874	-0.09359382454461833
0.5848900679632093	-0.0533289440774025	-0.3078114292562405
0.1985982076488857	0.917752357436942	-0.19926872666510712
0.8158197809930912	0.18886665298743	-0.3830729428927443
0.4332234624395044	0.738683060049929	-0.3323685035009558
0.8443654838923653	0.973790232294735	-0.37707303805691994
0.7854971089195563	-0.755200348478244	-0.37866125263063244
0.348858846425478	0.411634717152577	-0.2169105391494658
0.6117615010814454	-0.826637321476622	-0.4148666685013305
0.4305191245240949	0.641343001346352	-0.3053632594691313
0.4514376313370852	-0.638379259127885	-0.31525586426833924
0.27617822009772136	0.728560388249883	-0.22500954666892808
0.8305411860958187	-0.944210145686506	-0.38002142812539125
0.6032182812745592	-0.485468849883471	-0.3427852370926775
0.5895778909794818	-0.509695277417174	-0.342293637279685
0.15544010719300627	-0.232202749663632	-0.08433410292888335
0.8582988703248972	0.0174636478728862	-0.40017693335724325
0.5802851072015577	0.879995444757193	-0.4308997709057986
0.3119127981778534	0.0546202825244162	-0.16958110968817905
0.9846332755790459	-0.356323264114544	-0.5225346829176364
0.3530802037612946	-0.703598905766026	-0.2745886817734871
0.06149495171136505	-0.232999596622852	-0.031760650089852425
0.3751504579179609	-0.972389461975041	-0.37807492657276476
0.33352733414721025	-0.890444125617383	-0.3147036090358155
0.6438564751746719	0.471659778336545	-0.351175935306428
0.33723246905104387	-0.772864540093439	-0.2818211516111551
0.9234141495626735	-0.00436083493398218	-0.43695521915925506
0.9744842131332797	0.69339028599857	-0.39005930241151265
0.8630062453022864	0.872460047876227	-0.35138186657095566
0.6797096352554054	-0.974492632664531	-0.4651310002621777
0.8745759814501575	-0.547667183688716	-0.37710039257085304
0.5188159969631787	-0.746731449705681	-0.3718728190809066
0.31960436653763624	-0.302778085890184	-0.18730832096274616
0.3053462900628784	-0.992875681422487	-0.32596743460507793
0.3804994087774908	0.552187547764712	-0.258302244507029
0.8725156439204105	-0.623648679399495	-0.36883044956101296
0.5826787408000917	-0.71692666878034	-0.38037342020581627
0.8373625952816524	-0.774358921887848	-0.36423490745796994
0.49721805412301723	-0.575899255243657	-0.322089977737971
0.7328139600549821	0.51071510126762	-0.36810772503832784
0.9013007071602993	-0.590209564548818	-0.3752286347991378
0.49425989257798997	-0.159791795017129	-0.2711389194141318
0.10981473581589371	-0.203058198229238	-0.05746291532226201
0.8969706919831366	-0.671729752785063	-0.3620174316306323
0.22871516441909348	-0.447438700161932	-0.14545391344066705
0.6094869335401062	0.918630197336972	-0.4484716484145374
0.22899756998305043	-0.495529376631539	-0.1512680126039312
0.6707988686380875	0.926507393206492	-0.4462292783284279
0.3395573687069706	0.18877168645907	-0.1904257755959903
0.7012910200821851	0.619519840060597	-0.3745158406886162
0.3677804913912775	-0.766377583391105	-0.3011909055620828
0.4703370057288208	0.964718951026008	-0.4349980400885765
0.6495644302372751	0.648106305781082	-0.37525916197729886
0.8937437032400253	-0.145600433486347	-0.41437032387782535
0.9132973337539458	-0.790052586180216	-0.3376414593246119
0.05302405594914372	-0.91277867275976	-0.051774138550361316
0.3056280870715136	-0.669977814325853	-0.2340214501223186
0.2965787489214789	0.292432025952881	-0.17261345334620393
0.6639111533893105	0.954533200764375	-0.4593745147267052
0.33116828820951943	0.790171273085986	-0.2822023644863077
0.7557810936699015	0.73076154560996	-0.38275943742107316
0.8489886575900368	-0.95285218524068	-0.3681522548222848
0.35198429882811516	-0.991653174024756	-0.36732658951788466
0.39817745424802226	-0.299597671106469	-0.2321489580457803
0.9619376519991818	-0.861434464096338	-0.3025587825040248
0.5450895470027693	-0.807549228257773	-0.39844623818845587
0.543534835688308	-0.542479667374652	-0.3332277271087033
0.14423480491052068	0.533672731538165	-0.09686308726337005
0.2997810545269783	-0.407695419244477	-0.18643849648094796
0.32758871735851575	-0.299116188979549	-0.19170897713900464
0.7251364744204033	-0.237963632492222	-0.3583966983586049
0.8761317875390132	0.994735148688949	-0.35535238274291636
0.7833109229726046	-0.939186773921026	-0.40846371666318393
0.19503496066846548	-0.653937137727995	-0.1482268304087706
0.3382647490137459	-0.49385505403468	-0.22249912445478842
0.5127345636138041	0.404546832263889	-0.3006798716912544
0.8383858310874395	-0.571829954020562	-0.37292428499414865
0.7292210768910017	0.603291856534441	-0.3736522953159287
0.9453366937580161	-0.372523760966792	-0.43278661437496757
0.4385935303839862	-0.999711529553909	-0.4344075595591449
0.22859876036209648	0.589556520080038	-0.16378881299260165
0.1336396275069278	-0.983106198521286	-0.14375159369176896
0.8140754145796792	0.787786438573723	-0.37214281134007954
0.42292026113118386	0.717930057566155	-0.32094454938672357
0.26486147591410064	0.0139862079494091	-0.1419824434436941
0.4656812221145942	-0.718483379204952	-0.3426489979083331
0.8410913621553895	0.98407062826451	-0.3830632161136512
0.813066288239668	-0.122339974430892	-0.38314145936963384
0.39459765624268817	-0.962249391169352	-0.3882336062413499
0.524174345688545	0.832569778812954	-0.40124528405720067
0.9557792643700036	0.952290401707278	-0.2645822131359816
0.3388201017555109	0.984054114787099	-0.3530015598631726
0.6813673793357047	0.437879169680771	-0.35611446986976325
0.529662549650412	-0.110025445291543	-0.2855328485719626
0.8681708613610953	-0.35792806448826	-0.39209088854248
0.5541204666413058	0.722646669469779	-0.37549541945313597
0.6482435352853274	0.825034394385664	-0.41454444202239643
0.011681231534214985	-0.442799747150765	-0.0068258570985507
0.5087119368062839	0.895376724291492	-0.4202753850193622
0.7609214490304765	0.994634747513169	-0.4422383876716489
0.6537690750061491	0.663619233516866	-0.3782400503046967
0.6595814793009024	0.106719678778761	-0.336190673654673
0.7599216232416516	-0.84283334009815	-0.39686844245447256
0.060603788699684615	-0.656177506318403	-0.044731097890982376
0.6040814207183024	0.924964619300297	-0.4510473538614585
0.8291027713792392	-0.684399781803312	-0.3684199025504761
0.22037917097889687	0.64264141600367	-0.16588941348785538
0.7238481088736345	0.609964854947151	-0.3741167153254133
0.1437146489927516	0.0498678103675098	-0.07338435023435376
0.8173151056388509	-0.885989359481244	-0.37837291723742417
0.5488589236001385	0.436447469403421	-0.31907725860565783
0.8129504866991547	0.73766304810886	-0.3711762749503905
0.7509106836556299	0.425253877385435	-0.3674654843103454
0.30813476345450674	-0.583343080535107	-0.218485387700628
0.4205042658086539	0.208084097532617	-0.2366956637840714
0.6435241506458383	-0.377085564607316	-0.34282985830009666
0.7356000969718661	-0.79849131957348	-0.3959175174116752
0.522129870103666	-0.655480593846922	-0.3489676407684638
0.6391235710710165	0.970291358208082	-0.47043328357232167
0.8564379304226203	-0.168125215988803	-0.3970389846590097
0.707610261062772	0.00434415943001945	-0.3511046143980775
0.5984962143457747	0.718619820677753	-0.38350537061085427
0.9354987403412643	0.407410145789168	-0.418794476520433
0.9858178057731599	-0.95469443024965	-0.23265956692544168
0.7218611056811363	0.879296209377116	-0.41751219759039565
0.7769392680516829	-0.466286444734977	-0.37144522676095604
0.3789996750613606	-0.677977538172824	-0.28483785939855605
0.28339786183601146	0.994815611450811	-0.305449217628347
0.07400244357808641	-0.54205486467046	-0.04890122752608165
0.21932381381457866	-0.164336428370941	-0.11883995641806595
0.48093476429473603	0.764253996649099	-0.362832603136269
0.03221566733154024	0.163785660051192	-0.015816816816974902
0.6407835746218424	-0.939680582805281	-0.4561388402328547
0.7927619382600272	0.649133074060102	-0.3732200954221419
0.9444145771120289	-0.987004458940689	-0.2732541256314775
0.6460038457333632	-0.343671330531951	-0.3411775007325182
0.17533398434268285	0.0867248822117611	-0.09145530471811975
0.5563978165740965	-0.757689856795761	-0.3857696483345634
0.5636397474148287	0.78614167472136	-0.39584869861389116
0.5129490170660294	-0.788078364287938	-0.38258922139410434
0.517090344115453	-0.116655621171623	-0.2800462714482068
0.4813967002198781	0.218252453802771	-0.2683526268642989
0.4865838483203522	-0.875215692356798	-0.40378407280271184
0.5327875889138012	-0.687868463311208	-0.3604003269666104
0.5658215921463323	0.440425086870175	-0.32560019512838795
0.47227389907227324	-0.449206957227877	-0.28885380912154696
0.34739072152230366	0.951947432028573	-0.3478280308587223
0.6561826951995257	-0.716811303607844	-0.3882208170341042
0.20687737540386303	0.727932375294019	-0.16944711075469435
0.8534456418747267	-0.829940776103524	-0.3569228699027452
0.892589180088004	0.06893448185677	-0.4157784922323516
0.8783284380259541	-0.792754723433534	-0.34882633213996395
0.3956911012680355	-0.783640776347857	-0.3242596302051087
0.4005053775946365	-0.885693497543071	-0.3618194010549929
0.9002443140661663	-0.679872884327804	-0.36059708917523164
0.6408593387441812	0.500872461232869	-0.3536451275420777
0.6432845410579658	0.017821738239938	-0.3296485196394071
0.6844980660237757	-0.630165284838343	-0.3750895577563575
0.11226386251658	0.34937278488188	-0.06404744498572876
0.6742390838662777	-0.323619798767497	-0.34772177345502164
0.45238542553214284	-0.403948634914975	-0.27278811954433596
0.7676024982188594	-0.673435508835689	-0.37667477564663693
0.13364485918024865	-0.985170629046963	-0.1440902114728041
0.5842429680147873	-0.405793522084795	-0.32775088466999486
0.19963514208234417	0.801542840793032	-0.17657759709740056
0.8002590896523478	-0.82174560485195	-0.37929410016026377
0.5414284511582201	0.476420652764656	-0.3218869056826344
0.09675875921944431	0.518969125696297	-0.06311219907049422
0.6579407088819638	-0.906948945920612	-0.4407781080236949
0.7885681800729157	-0.72095897211491	-0.37600585405111586
0.3301886755081748	0.249310381649734	-0.18905649268440458
0.4416698322101562	0.820950866227123	-0.3627594145556749
0.3894289635012001	0.398397624505049	-0.23863895000587393
0.40492384439163065	0.413929704426947	-0.24934028730943783
0.4873411367216467	-0.951747467244586	-0.43669757446491986
0.23836954481140543	0.319050400517725	-0.13933542655402137
0.4297413650770152	-0.88714119744406	-0.3803091965661603
0.5460079075403287	-0.29033313047375	-0.30264597979696306
0.6139720679955705	0.388933301338733	-0.3354145329837393
0.6137837355073511	-0.828770855924757	-0.415649018923451
0.8238680022871157	-0.286999929580556	-0.3831129181662278
0.6916048260287084	-0.838679278427507	-0.4136282675602383
0.5637316697007809	0.661998051485565	-0.36307562467291876
0.8776393528661837	0.98345525543573	-0.35031514628590427
0.682387049234281	0.913822716063467	-0.43899146497927605
0.703900542097305	0.915298828676057	-0.43407802473309043
0.5916937439787291	-0.634383001856721	-0.3638218858167282
0.8138773788600097	0.196584599765686	-0.38236641964952417
0.19211499003393293	0.582241419500386	-0.1362810025861637
0.11778763031424493	-0.140877952322181	-0.06045689337834178
0.08617694805372135	0.568982077667403	-0.05873755938094247
0.36513964622695533	0.929033591768558	-0.3531665065784852
0.823331357528103	-0.16242629895177	-0.3858335256227189
0.8206161410072814	0.590875021768334	-0.3721088890473769
0.7625053638774413	-0.22576093576478	-0.3680783054877796
0.671843631879295	0.889987263784852	-0.43255169156469575
0.6606475122891496	0.441416916137211	-0.35208544220981447
0.379382919129652	-0.53902515225465	-0.2551683668566692
0.5284400485167466	0.714445415219832	-0.3659426678633166
0.6108320951897545	0.0882750787545959	-0.31848078048587203
0.1839612421709424	0.86271091898628	-0.17378477101396325
0.7511693072919443	-0.261359201555164	-0.3653512732122028
0.8636028486909317	-0.873545823586275	-0.35102475406029093
0.12197676003465381	-0.360682431753701	-0.07045612919057409
0.8037582273202922	0.573439215056733	-0.37264844158045485
0.8939418251553002	0.923880229552655	-0.3290343338691344
0.8957885178803641	-0.354445289475049	-0.4022717449621718
0.20853469649637535	-0.22393379763519	-0.11513819140871306
0.8761646721120924	-0.40249672682936	-0.39113267763559106
0.3975952688791149	0.261191009194329	-0.22833238659008467
0.5231030886609892	-0.696135369702929	-0.3593654348554904
0.7015912671816172	0.889982157885928	-0.4262901143525544
0.27790521180943134	-0.263684450638839	-0.15911361323292617
0.38126552380087747	0.884883066611669	-0.3485638518330305
0.5909378864957844	0.856856393861104	-0.4234828054860051
0.7485883237684009	0.696543723846796	-0.38051786264375537
0.5003967523961547	-0.767747109647623	-0.3716807500002025
0.18844052784422702	0.605676557419804	-0.13658558624417327
0.2488907349254271	0.892237689817318	-0.24159203969375911
0.8461128345795165	-0.648499459588101	-0.36802835076166934
0.41932417048829257	-0.679449193661709	-0.30874543348986494
0.5826632204193604	0.654173004183702	-0.3659046284497154
0.6010989361539784	-0.986334461481617	-0.4801176428503048
0.6012190797229896	-0.431750721063419	-0.33588620977021694
0.7757942831771754	-0.720520268577948	-0.37838851796508643
0.9585062284573649	-0.999946136660465	-0.2527840965126437
0.5951095804977433	-0.491328245311218	-0.3413156935411164
0.362349935171767	-0.26084553092401	-0.20856071575523355
0.2049763048842903	0.855116821686079	-0.19201003051862034
0.30203324318680386	-0.134825704230127	-0.16607540613917596
0.14403075921850703	0.125958951519001	-0.07464293267251679
0.09050537715024548	-0.3840128217724	-0.05244162939645793
0.6621662151617798	0.672458579362789	-0.3802793835237899
0.04314138641373719	0.486378226751534	-0.02666978344949104
0.7948538144287423	0.265556521710816	-0.37613778353010663
0.4995341880516361	0.929329986477698	-0.4314468744325028
0.8042727271337423	0.0209322196852382	-0.3809227357623165
0.06360479136792065	0.855749710744844	-0.05844780918570582
0.5173876864827954	0.975536025894773	-0.4595027071621134
0.7167237076479223	-0.772857526552631	-0.39502474181348407
0.6131790022554708	0.422132804666067	-0.33836092349384506
0.33881469533946773	-0.872885912650613	-0.31307938968706955
0.3033186774336849	0.180841672617278	-0.16893262954225977
0.41676032190095963	0.580734972843455	-0.28453651065971863
0.38892772399432624	0.791563416288665	-0.3224534070745806
0.5434202581123418	0.432252636356025	-0.3165132872767129
0.6153361732787835	0.625552634359883	-0.3667428429761006
0.31972792280915874	0.234061418067564	-0.18181489891915573
0.5158759247151861	-0.705905281732608	-0.3594674902233952
0.6869882768591167	0.981244577453693	-0.4664484588495266
0.4402648520594214	-0.647396655836784	-0.3118459191151404
0.2562583837986384	0.676208890145928	-0.19897191900307865
0.8994555159705155	0.928779362379668	-0.32428508059281613
0.6047768914850891	0.709027849236826	-0.3821631012836576
0.2636685423140869	-0.602153279872214	-0.191011656248238
0.38623479855680604	-0.9049972232464	-0.35944681594092126
0.4043059529831975	-0.205943517953627	-0.2278366990988944
0.5512619735308094	-0.868859738646303	-0.42167858137273817
0.46343438367203693	-0.254082885967164	-0.26221838653728724
0.9660214925803043	-0.894560898562934	-0.2845943419345754
0.896310767192995	0.549743453342139	-0.38021870874047675
0.6236351468826984	0.775742873893385	-0.4006702959849703
0.7661741634213087	-0.00206120924145662	-0.36909993640494404
0.6722028743642301	0.329563563603866	-0.34748308085989316
0.41736198631181093	0.0112017218476212	-0.2281312384074699
0.1431223477474037	0.0161837520461479	-0.07287961225933212
0.44975860211063384	0.922397713915007	-0.4056523473487055
0.5430370643920382	0.63433288958883	-0.3510344864154884
0.7538412077682971	0.354849980296657	-0.366850415411793
0.4617858659165541	0.886280984290801	-0.39700380206418046
0.7104479329287152	0.992954285570041	-0.464608544076985
0.5574734289844051	0.805736012163895	-0.40073762286828635
0.29488024445465266	0.866805096384885	-0.27542131561345884
0.8776924062122625	0.676757823646701	-0.36248256548839636
0.7035355734762381	-0.577022101807554	-0.37034278437253015
0.449654714379141	-0.866142020277428	-0.38315030330881855
0.7777168515911375	0.864269726484819	-0.39397205256845713
0.2232449994400254	0.624826148937945	-0.16523612645224975
0.18506298253596618	-0.672059233534297	-0.14307225779706848
0.6663325514612249	0.301087469549304	-0.34447899531066833
0.6360207396251426	0.719558657445129	-0.38784951571727805
0.5054232673146143	-0.47526314598147	-0.3075817329220197
0.24951238350599625	-0.913538351185651	-0.24784838438610432
0.6257282121825701	-0.97820895485607	-0.47550450932899174
0.6546717933117767	0.0910163336341541	-0.33428140001167655
0.6128581979485322	-0.855083495709096	-0.4243326491243194
0.9577081662886604	0.413905551186765	-0.4411060990400628
0.3085232977749222	-0.104618875297462	-0.1687892074780425
0.5621697426562812	0.944634089186828	-0.45572450928775526
0.31210609505224624	-0.966626523170044	-0.32275713329804534
0.7625395038374262	-0.861448921890305	-0.3994506707348497
0.9245848425236242	-0.993044206102275	-0.3009303700705184
0.7648109292944908	-0.993816665358264	-0.4396920616722011
0.9840239219907717	0.216704367671576	-0.5400369376683933
0.9753085405155056	-0.996301159644562	-0.21937865425594266
0.35438374444705756	0.76077166319493	-0.29054582010115176
0.7438216689239202	0.192452966104135	-0.36292094789057416
0.11457623700541814	-0.701095942668817	-0.09016213301442126
0.21582402701175732	-0.225775653669955	-0.11955722679495476
0.3713870742868206	-0.31799878125115	-0.2190033920791556
0.5995931170112143	0.0414512354151224	-0.3135110833067752
0.0843864933979769	0.0017846847878267	-0.04151062644416243
0.5539326688882813	0.623008609403815	-0.3519104688914599
0.164848064657298	-0.739403453251138	-0.13628184997638548
0.5687623540267099	0.926003386595578	-0.4483388770953074
0.6080020866244316	0.731440609152586	-0.3879409508141986
0.006531105532928578	-0.701166151546301	-0.004949664338566511
0.8482815251812946	0.200029267065669	-0.39315640155232373
0.7645543281817629	-0.253419011935494	-0.368645507549163
0.8213334035676025	-0.467817185871853	-0.3764867199583706
0.13874399206133617	0.951901042250436	-0.14421282272085564
0.8611008016648196	-0.91570798038697	-0.35399327643707335
0.9147096227776956	0.602000647608693	-0.3758144856113593
0.7630622474585655	-0.760449326366469	-0.3843912305873761
0.7244774979400092	0.505559652807278	-0.3669883668994308
0.6582306611661967	0.169547624584213	-0.337100150617869
0.6615973863921986	0.0775515621889073	-0.3364616411359927
0.503076539242494	-0.648904508730056	-0.34040788508681824
0.637957141767969	0.312850414964283	-0.3368740227130758
0.9281581973905597	-0.607185011898541	-0.37862442639810134
0.6009120632379276	-0.143062070007814	-0.3160966244318752
0.3545586958500083	0.709204665116972	-0.27698205487508176
0.9021780171085487	0.526834658428473	-0.384772990969187
0.7855621091945447	0.707845759720506	-0.37594933351781507
0.7175985970845751	-0.230992790921606	-0.3562535254050352
0.8058044384029017	0.561564327481027	-0.3728325276571725
0.5679425681110051	0.411502714226365	-0.322855528526667
0.517943628216825	0.942722284915728	-0.4439597674246348
0.6379133277681179	-0.955540612160808	-0.46355009512877016
0.19076939905313045	-0.624448171394177	-0.14082162764559078
0.8056755152954951	-0.330828336280106	-0.37762899694728586
0.825035962260209	0.291454977907032	-0.3832885279797295
0.7392589427915839	-0.940122109484769	-0.4303267921863669
0.15919148105887485	-0.650904936152089	-0.12007206404848444
0.9467406447945659	0.639466549206088	-0.3792969047876224
0.46699685076262976	0.887616744214611	-0.4000296399607094
0.05196768101998057	-0.126014924173884	-0.02551337131098256
0.8348419266167618	0.273386409338834	-0.38654210286166396
0.9205619209687603	-0.843240596122362	-0.3230570808961616
0.22321340142379303	-0.43291479974276	-0.14028489084759965
0.4874875712066975	-0.546388581032524	-0.31220722456874733
0.7410952147625592	-0.935005223615731	-0.4277556298377226
0.662256630919027	-0.374884481962073	-0.3475549238086323
0.6468162747023211	0.69069743227327	-0.3826644812840246
0.7941444741020164	-0.569662583183163	-0.3726468176578932
0.5950110015232541	0.415587561111842	-0.3322522985578987
0.060244061611569734	-0.468237258015465	-0.036930933475409475
0.7428887455860882	0.914061383076038	-0.42023650579595906
0.08738437053222584	0.772368902836477	-0.07371987362227024
0.6985188239309409	0.897245663177116	-0.4294057611921277
0.06881513602092088	0.594296808952772	-0.04778985654415802
0.7692531021352266	-0.879915712115263	-0.40055201692817544
0.8696415301841162	0.774006206998491	-0.35364772986007753
0.7001365582771094	0.859411219601739	-0.4175842956358499
0.28588044137350876	-0.66402559034917	-0.21857090691500128
0.25201925535571906	-0.584916199689651	-0.17987004795398298
0.8655704617048915	-0.484402536400277	-0.3817591215486061
0.2612777145141401	0.548970008480054	-0.1807283236348718
0.46755266966982995	-0.480168594637176	-0.29149249968199337
0.21192842560648667	0.200057352329176	-0.11599949770121228
0.933432609810239	0.990743793831812	-0.288912249263369
0.7849042924126154	0.49091026949453	-0.37229372220381163
0.07623317166393453	-0.720880585630119	-0.06061513175385282
0.9248404198644591	0.0700837901331687	-0.43736152131726647
0.055999279939850766	-0.688656600923356	-0.04271426209174101
0.1542562765454721	0.0253782585719543	-0.07904377963237061
0.8636002320123873	-0.000284380515177707	-0.4024149965957179
0.6803288537374438	-0.814505871617806	-0.409032642070041
0.04824882471970441	-0.924583758263518	-0.04766903144486989
0.4064130703057906	0.414300608647758	-0.2502063877344775
0.43561534147701697	-0.441960702292231	-0.2697178064715363
0.687183745855152	0.450839024083593	-0.3581212721603824
0.6280253772991922	-0.623607680935082	-0.36846863015069814
0.3986482295807105	-0.13987208783231	-0.2210986753882054
0.18126272021008735	0.0271173172441497	-0.09413427710311525
0.2577153907825006	-0.468035742885206	-0.16700457842412542
0.6384319126580629	-0.516829191364638	-0.35499279040897386
0.21464563280078375	0.814187637870188	-0.19234707657293634
0.40254148369558157	-0.737055878877412	-0.3146879516296819
0.1666735691262843	-0.0129572918758002	-0.08590024545844643
0.5912034621330785	0.974001138072916	-0.4733354518395028
0.49910538119183645	-0.0541227095889166	-0.2700729970672467
0.9446930422546636	0.465937435086075	-0.4169238136817077
0.7714897971674265	-0.293283670035886	-0.3703299670738609
0.3447016879940069	-0.878635433425024	-0.3195391485798792
0.08447576088824438	-0.799693143563209	-0.07337745642338717
0.6121308598673688	-0.0830502495042281	-0.31887697612260774
0.6367209827597927	-0.842715416661928	-0.4203292834943247
0.012560639791819464	-0.520139039257114	-0.007897526438418236
0.5481855581968977	-0.0134944602276786	-0.2920912120951339
0.1608692711769249	-0.635748707180287	-0.11955332360408022
0.5096391207070755	-0.704514560562576	-0.3568775595244524
0.6963070318782977	0.905744240324935	-0.43282012109047563
0.4481277369666842	0.184042819250285	-0.249625792821405
0.8275762191482278	0.104591910178749	-0.3880645144512673
0.9014872281265954	-0.574122201906189	-0.3777171638551293
0.7164301260041106	-0.997470788417074	-0.46462562106315514
0.5470287398040447	-0.946666890793115	-0.4537049460956978
0.33141288508794575	-0.459925529800585	-0.2130703993651473
0.3947429152295116	0.818544888147972	-0.33470686116145276
0.40535157225642215	-0.963686059582315	-0.3963536656168366
0.8913895577313201	-0.864408023732548	-0.3350135976088542
0.45038227703784384	-0.0147436212056862	-0.2454875677220365
0.6181419641898304	-0.00632358599017334	-0.3204358978312891
0.44512966703288437	0.277963686780299	-0.2550350161079704
0.34163523006297297	-0.25756317463837	-0.19636844949682075
0.6130472375026722	-0.84899973869871	-0.42226082052903935
0.4372622021889694	0.631272705830869	-0.3064948140918065
0.5016469950002795	-0.815917946177702	-0.3878593186449211
0.3710682053853094	0.906945443066984	-0.34933421617340676
0.9738462480111328	0.702905562172583	-0.3849718805013087
0.4768594939435767	-0.891983828554337	-0.40629393022051524
0.6495076005236812	-0.73915576550167	-0.39275221527887516
0.5254783893524784	-0.113859191909026	-0.2837717004600066
0.7106502238352304	0.720768590419915	-0.387280156748306
0.7889147151107458	-0.888330784993473	-0.3933499267184041
0.5086406503746431	0.681765164860281	-0.35058147544914564
0.8264713533268707	-0.273921656303162	-0.38418992069862423
0.6660139495694726	-0.855589978026183	-0.4222159156277151
0.30191209566873506	-0.141195545615713	-0.16625930015215198
0.2260482022958788	0.881303038191519	-0.2175243034519399
0.8282403403910868	-0.388336704410765	-0.3806654774592707
0.23787663133801398	0.66499318449361	-0.18293490300899432
0.009533804819008554	0.563331620543344	-0.006249459727655029
0.5664213725607479	-0.252480049860496	-0.3080330202548263
0.03872186147492376	0.758325109455577	-0.03166490409040923
0.2905371908971872	0.680987192794263	-0.22548870681954358
0.083761041227313	0.168899169203601	-0.04257370044613265
0.5319505812569624	0.898354089828936	-0.4287131553236422
0.2688867052752081	0.965566146070163	-0.28164455076645484
0.2200595355344564	0.656722496100413	-0.16791244538136518
0.4984878841132926	0.947006175250864	-0.4390380887352887
0.22627700587992575	0.760444545453869	-0.19154398173191123
0.3163723937940172	-0.661677684955899	-0.23978302535382007
0.41003900164268514	0.376686924874769	-0.2472059446606572
0.4608955460069044	-0.0859072982627392	-0.25196701842452035
0.1373770824621356	0.637408217968894	-0.10178028210381802
0.3696648501250925	-0.225231458541465	-0.2099652642651897
0.3754917683825137	0.936999056509234	-0.3640295105142477
0.46733707812829567	0.935307489802198	-0.4201651170924252
0.17239321878777414	0.756420232816819	-0.14520302995827092
0.5168945859025897	-0.669995116047067	-0.3506279231005636
0.2681877423767633	0.966614344841565	-0.28128849370499737
0.7727791098325614	-0.832712741183289	-0.39073476328655354
0.758719182842704	-0.409760998697307	-0.3684281342840914
0.20654346782962965	-0.717082587361551	-0.1673101827001968
0.7894195066605483	0.367721475516723	-0.3737236409765691
0.4105607244558335	0.432064563414806	-0.25499727214639784
0.4112174347944581	0.1150267223782	-0.22691096282772819
0.7609876366401794	-0.847435124522586	-0.3973387616901073
0.5597432420258203	0.176400871107782	-0.30107390468147716
0.3323341632241488	0.651830904085181	-0.24855734767765117
0.8080852176391962	0.405467248268003	-0.37642683956338874
0.7824986040722041	-0.972262339015704	-0.42013854784659027
0.6788002817763252	0.878286390335159	-0.4274637295600023
0.4498381871494674	-0.432342074980714	-0.2755000117454163
0.9155190736954242	-0.903627124335853	-0.3137819808363564
0.3695805309705481	0.64759492152048	-0.2717642393799643
0.7605018106100333	0.0409589367675465	-0.367377317313929
0.923515270621585	0.960774826540564	-0.29973064439926744
0.7633005252967698	-0.966450749730486	-0.4287116950904354
0.8414039759573655	-0.995369293589955	-0.38708112488904745
0.2723561765371757	-0.967428217490154	-0.2856133054344071
0.0005394914673139143	-0.288121743177194	-0.00027712663543757673
0.762524674607135	0.920545948704311	-0.41363880799955605
0.24392757073610194	-0.0247830613613817	-0.12993342069587846
0.8137322226862467	0.521307330002525	-0.37403574582525984
0.39277400422812586	-0.217103172442791	-0.22228358817878158
0.5256491699846777	0.863685385186597	-0.4131383555079002
0.13564426856270553	0.588347058143845	-0.09569966412884652
0.30283963757947985	-0.3645260984738	-0.1833727075614831
0.7916795030092569	-0.25641297912511	-0.3754421149163718
0.7402250019391539	-0.96282077584556	-0.4385604444034258
0.648696477427452	-0.384172974440369	-0.34472987676791483
0.4564303763427185	0.661674386395014	-0.3233162825170388
0.6063102898683984	-0.538647087941749	-0.3508081746383793
0.13919445095589006	-0.569418637440454	-0.09652311867906174
0.21890298015623477	-0.271588196032525	-0.12405066575114998
0.8896708577236812	0.650454056782747	-0.36534403249621655
0.4205596881967131	0.707922936373644	-0.31691164057678994
0.5643460578539635	0.312446467161969	-0.3117193292743436
0.2184284584303768	-0.870765019825451	-0.20794736043294743
0.8304445047528373	0.787489358781793	-0.3665140409475852
0.4878002263459991	0.459719877988494	-0.29755491596383055
0.8008627327336932	-0.94701817580331	-0.4004256278932665
0.6768157539148165	0.450498511844862	-0.3561386369085044
0.5769312409284623	-0.502185392602721	-0.3375332739107155
0.9365966573322754	-0.782766981178534	-0.3350421895638509
0.7891736571599116	-0.0926717121495102	-0.37597549023800064
0.4104096452019937	-0.799585153973778	-0.33817711952290036
0.2995493947041507	0.449124553922664	-0.19159339220824972
0.8385450580541824	-0.00574565006594771	-0.3925870096634255
0.8131099805140011	0.502934696073466	-0.37450541518587865
0.9959998538392989	0.76349531732376	-0.4666536883578437
0.6463028722199947	0.588678766415832	-0.36571840686004925
0.7656719143908717	0.541372723920136	-0.3715827119476459
0.44443689486565624	0.968071402820394	-0.42286389241148864
0.7347932506009136	-0.749776052673306	-0.38851032243818634
0.5314764278403845	-0.441433792021253	-0.31316465870769394
0.4924739486238121	-0.127422714533067	-0.2688874492517519
0.45984445935709783	-0.475208079936456	-0.28700581734674513
0.48400142199596413	-0.597353195910695	-0.32096577560000333
0.12598392827893246	-0.533607769960515	-0.08414785904568725
0.12733541787766547	0.685700301205936	-0.09889540999560499
0.4301269081055023	0.31584364376161	-0.2509362965916449
0.27864674485629215	-0.432838204729735	-0.17617120191738275
0.9528345203998891	-0.625261427710159	-0.38740280157532525
0.6390723495606307	-0.529414975891075	-0.3566464156148964
0.24950554064360522	-0.807131362295549	-0.22116860802046504
0.6636480893692671	0.150422740764177	-0.338394743703711
0.5454120468058524	-0.0520543541366276	-0.29121716999308056
0.6475292343305216	-0.219823241851726	-0.33526237697567846
0.1381710661452846	-0.0783428903688765	-0.07062892538222283
0.6854144345692833	-0.752551493465021	-0.39472403202966616
0.46114494070211776	0.730820770969479	-0.34404476438466247
0.036065606206127455	-0.360795397368514	-0.01995050910446371
0.9191638751456356	-0.348449835406368	-0.41487955496738377
0.9604614759218529	0.0928581315949068	-0.47977869148485164
0.29885450789235646	-0.926579898135084	-0.2972357066804099
0.8732675448093834	-0.766041718857699	-0.3532707668372789
0.9167205994302928	0.0438391155972575	-0.4314430889227795
0.41099101657469966	-0.0531943755403949	-0.2251367172604433
0.7706718904885735	-0.929196930650848	-0.4122063269206922
0.45001625328440503	0.494395376218089	-0.2853961689645331
0.345125024073064	-0.710212725775523	-0.27089343968006246
0.7036373490508723	-0.305253969618879	-0.35449426929964856
0.33937966745304027	-0.361781150157905	-0.2051340545628838
0.8259150418701795	0.22472187985485	-0.3853435618936484
0.21684108625438922	-0.0337995387860855	-0.11440871310059322
0.3276735544749271	-0.0618004298274495	-0.1787642797929704
0.31656193661047893	0.862766767075414	-0.2921925165406873
0.1596512167873205	0.92073325896738	-0.16059947663282406
0.15000566509142227	-0.757180211587292	-0.12612753582763983
0.7215231288579054	0.70902548476753	-0.3846923339514885
0.841588162911869	-0.750959056274438	-0.36354306179415535
0.5879190236540006	0.74295193178343	-0.3879894237842334
0.9037249971514036	-0.116870047248843	-0.4210423392521076
0.12429543939408937	0.950185639510059	-0.12869297287662076
0.7672291922704588	0.176730723095679	-0.3693339351255503
0.7781779527071073	0.637711614597317	-0.37414583538066426
0.911323292276626	0.758874727054118	-0.3446607649037283
0.7098682854480278	0.426414047320393	-0.36076776244638686
0.1581878337266635	-0.31225256647787	-0.08980032087522972
0.04844225914939123	-0.100243042788022	-0.023561667525981374
0.7422381479583979	0.725121674791039	-0.38426807969179916
0.7012119745593083	0.842050376556671	-0.41271580302159255
0.5221355493747015	0.593749961122305	-0.3353902496129674
0.7954933064505441	-0.692733336836218	-0.3737658895616235
0.34932284025865246	-0.0693785966737656	-0.191263272610026
0.5607145362575435	0.272563434209576	-0.30717717962156665
0.8016032026285848	0.146727025689233	-0.37937061629382707
0.7198500496595044	0.578863951888437	-0.37146015165766605
0.7956351015825446	-0.307814034253262	-0.3757664682606087
0.632393797434163	0.920007003080987	-0.4484917947906628
0.6367146573680622	0.617942361851149	-0.3687956036210603
0.013359994568599242	0.249509096544315	-0.006755763361913424
0.9485691655665908	0.351254757026499	-0.4393283223004445
0.8349395965190669	0.718092465127036	-0.3662812250125535
0.44973248812030175	0.0475629092072122	-0.24547288458378427
0.3912132358768584	0.323452581273875	-0.23072605868249596
0.9164068748081458	0.929642756661698	-0.30939793668711285
0.02983351360250903	-0.723353714550231	-0.02339495715534613
0.4300384466021894	0.13804557358308	-0.23786953862569843
0.4198370153523846	-0.801461704731222	-0.34427350191072065
0.14151692112846148	0.548099033013924	-0.09624186713098329
0.03014715146766993	-0.290546970636695	-0.015805327099124744
0.35553792367602405	-0.69427528547043	-0.27389976996943205
0.4424538848678747	0.345980965916166	-0.2605849010512975
0.7002434874776899	0.557191099710382	-0.3682828208406668
0.6728993206295487	-0.324646647447402	-0.34741876278901207
0.5651702485001056	0.081846728835961	-0.30019021747718033
0.09994320875254809	-0.774349747879871	-0.08477365238823771
0.5062061537236503	-0.374303818611796	-0.29417995151108384
0.014649347116773659	0.743261356486761	-0.011670454702609728
0.6865286135681	0.787087177898004	-0.40184445031118243
0.494824104922065	-0.760156349292545	-0.36722011618722433
0.6400456537844229	-0.651237077790114	-0.3748200471964825
0.04891039448154988	-0.154770066335085	-0.024196109991986407
0.8938846267538462	0.736547909144371	-0.35197486797414473
0.2968395363613447	0.517158047663073	-0.19974068597628652
0.47337423164398235	0.674766543045832	-0.334431631100737
0.47915157435012956	-0.728539377685579	-0.3514731261698034
0.7145961292197329	-0.18025843805565	-0.3545735473958751
0.643393100453212	-0.776774862538559	-0.4015531253464642
0.43762013304417385	-0.53975163336275	-0.28735399076840734
0.863933547242362	0.70372281495532	-0.3614605326491122
0.16933002809253705	0.971647256282937	-0.18037163739443543
0.2207432305032029	-0.267163572812796	-0.12488147025783125
0.958140714730568	-0.698296730749744	-0.36874942000084304
0.7771300179302654	0.898726063621372	-0.4011540886335317
0.44313911985895527	-0.989860688616788	-0.4323605112202229
0.22825117874106085	-0.979773467839037	-0.24475563864743788
0.9241695954673378	0.921063322973668	-0.30384881965847393
0.5833150979105987	0.152143170267214	-0.309594601259238
0.8292313573751207	0.903099804145996	-0.37375699810661617
0.851778830339157	0.721625645384732	-0.3624505501460698
0.31531750675030257	0.241528035831798	-0.17975554724278398
0.6724144424137641	-0.426721143440439	-0.35348383423332225
0.6551573393856974	-0.80190688926318	-0.4078256270253113
0.3301041449603298	-0.521609400950048	-0.2219405882043617
0.8393481148142032	-0.390060458034436	-0.38287611946150485
0.9813201693297746	0.3364936493027	-0.5110122862040664
0.5320934875215249	-0.856865747456977	-0.41240297309332113
0.8088146064358059	0.306896775111539	-0.37885262846176226
0.5303490530696533	-0.498410799018538	-0.32114831170465286
0.11334930994319915	-0.166347511767824	-0.05854365157413306
0.5114459936108601	0.794891032180484	-0.3842866163589149
0.29865975832208547	-0.457056354843385	-0.19210485037825467
0.6928552413968616	0.386534532912541	-0.3553859805498607
0.9307408151776593	-0.863562421114852	-0.3129432464687132
0.9129527799695581	0.904288948274843	-0.3156235036626734
0.4811534011018468	-0.139384551802959	-0.26389618972954143
0.2814298191140873	0.746059202514917	-0.2330452044714645
0.8754990984798481	-0.525939727352324	-0.3794794768912217
0.7858511338481378	-0.957365053213462	-0.41275628211992854
0.4717241730771075	-0.695954230011492	-0.33922361621924607
0.5981572565171054	-0.66726762153435	-0.3718224953376251
0.9230678795715659	-0.962885763801876	-0.30015702297444746
0.7613055865010682	0.773137775898965	-0.38622057797677095
0.4295401146595078	-0.200786127950975	-0.24099973620347453
0.5235117199782983	0.903807853489015	-0.42856811711508
0.3152681859049018	-0.398933377885199	-0.19495784173405187
0.605506834159461	0.863139773531238	-0.4268391262967119
0.7983804768935451	0.693301488531227	-0.3733181024829318
0.3705178685822057	0.211654472294707	-0.20950550439315016
0.7887798160264065	0.928631390932973	-0.40247886854490517
0.7079993965077258	-0.76472593397399	-0.39480662162012303
0.5769035786276082	0.713729770255519	-0.3784309729787149
0.954347616094252	0.923989215361672	-0.2771346388224123
0.8419777746983355	-0.839067271114791	-0.36232317163366523
0.24231975635377856	0.699041469431292	-0.19259618088287747
0.35812056208417276	-0.755055208509775	-0.29151121125957163
0.35970294405636843	-0.951551442136408	-0.3576013903581747
0.8102142732804012	0.3941425197189	-0.3770785726467946
0.9430719531238176	0.721044723741841	-0.3543193588746948
0.820552518387639	0.0992704612859071	-0.3857896403622013
0.12538354860586645	0.61210461321524	-0.09030527421783498
0.5648663735707043	-0.921217643344233	-0.4456328266412983
0.5408385720559078	0.935550234169107	-0.44714114490771323
0.4298662095190965	0.870882335859266	-0.3742001821230618
0.6276783933412404	0.750656962749736	-0.3944959017781971
0.7627077287505215	-0.90578575539298	-0.4094994955971196
0.6062889639604562	0.184337829357711	-0.31960012533249993
0.8933609570119089	0.957154761133183	-0.3304479448138657
0.05297863770774884	-0.282588772790095	-0.028016636111633235
0.6357436014949813	-0.0254215774704714	-0.3269760091977087
0.37462282812633313	0.674073821575503	-0.28116866411478963
0.3672134537254883	-0.107785566901661	-0.20241844653516994
0.7193680808085733	0.961178239831282	-0.4465306429910094
0.14560973675491348	0.958568924027804	-0.1525965765614052
0.5558103152998156	0.15652632718506	-0.2985675934835748
0.09072297905542444	0.955349185703679	-0.09386983500846514
0.7793906412800291	-0.614972623565935	-0.37343329765972916
0.758159597925762	0.788105001832074	-0.388875896672614
0.28871772036724547	0.128318878040003	-0.1580764970967248
0.9052228118915691	0.718101082297473	-0.3535141529799116
0.965173204494207	-0.979184770452811	-0.24238138383590485
0.44811643418874525	-0.342978484631151	-0.26312163439215974
0.5726179208534886	0.933295563337128	-0.45213206483489615
0.18498879946330635	-0.439374809988371	-0.11588056600893361
0.6812121716099567	0.25923542679042	-0.3469411962235404
0.47147671111560796	-0.29673609169816	-0.2699013084508013
0.6443220680534202	-0.953186490584484	-0.46177190130738305
0.343509104738256	0.71635530290562	-0.27133262147607273
0.7906274551259156	-0.869562247931595	-0.3892600922392097
0.7103144507439624	-0.433363688420367	-0.3611918400439654
0.6442459240133479	-0.820927931661459	-0.4135032862250411
0.8387051955197289	0.402614768335235	-0.3821291920760397
0.8752993617469882	0.823800920301807	-0.34713534962514275
0.6088786417223847	0.743375299270063	-0.3910131080257513
0.6799011386458396	0.466315356945148	-0.3579302870852259
0.9542955839375713	-0.948560972638711	-0.2675966570257477
0.9300436208709308	0.563452160003178	-0.3883738369924193
0.6613565476661026	-0.192969536311034	-0.3387769275671885
0.27094343040284	0.597734775720581	-0.1954129324589223
0.7795426160126108	-0.529532875827499	-0.37206333729531127
0.4945865236202399	0.41682059897318	-0.29441525473880015
0.35770148923015616	0.2814908687518	-0.20767394272886427
0.06291111638327346	0.275985208804825	-0.033326009243365526
0.9522790589379367	0.971899672736181	-0.2633444316674181
0.45913734287089264	0.615564625541782	-0.313695433532713
0.31154297948692183	-0.804886930714126	-0.2713951036311561
0.6066719785111059	0.86050921360008	-0.42596404793528514
0.10721351549279452	-0.347843354994712	-0.06095755223920392
0.45568019647288627	-0.67404700890705	-0.32607245365558635
0.7603940695258312	0.733333707771102	-0.3822028174641501
0.4058744970102886	0.796376970657123	-0.33444584967659796
0.6700244500893038	-0.824687314535467	-0.41283967216876855
0.9254966643242314	-0.998641024366298	-0.30129620531977785
0.29686112237958395	0.91395552421667	-0.2914346171941139
0.8621220464230486	-0.783051567530845	-0.3554741635051651
0.8103076025794684	-0.810663851861729	-0.37463522037172564
0.8181023075823798	-0.191790096783777	-0.38370537955311446
0.4000618217643557	-0.521088832248756	-0.26374420891547873
0.284456361522223	-0.00364098443160518	-0.1532969339014358
0.3996465514851008	-0.699462638630475	-0.30274727196557316
0.6092008957189492	-0.406979289564861	-0.3356936456465546
0.17105524273271477	0.279555600961181	-0.09574275631966263
0.6355142300217791	0.543708591082709	-0.3577795953515467
0.6411445841113452	-0.91019166793978	-0.44389577608356523
0.32539140442983905	-0.578774842105759	-0.22908317496243516
0.32337738021396045	0.283283045133271	-0.1878118002785378
0.7334827590424832	-0.748404295062902	-0.38852836510038935
0.42289408657660016	-0.250403587359142	-0.24109392055825876
0.1295101517573776	0.500088891234412	-0.08399782611484613
0.7112119658353308	0.619968574064634	-0.37483212214061906
0.43442831923362535	-0.324662737941805	-0.2541040034902774
0.22481621575714011	0.886328607692805	-0.21755154401420143
0.678892822117182	-0.579695548869653	-0.3685314083726517
0.09767420541704733	-0.847722295960287	-0.08976360475511633
0.636584936357861	-0.456167422482351	-0.34794136597888753
0.5775827487405906	-0.634885400509793	-0.36070424593866435
0.118689047865361	-0.987574364653365	-0.1280278616057878
0.9711373144220579	0.922748679515465	-0.2658563086676625
0.1686073691654675	-0.966086749857833	-0.17848425614251606
0.22778044814112974	0.101662224133863	-0.12179025664923743
0.3926138379284553	-0.339244970983419	-0.23321661108909372
0.7478953963985846	-0.381637981635559	-0.36611252841602554
0.3657658008342919	-0.957942516424193	-0.36489468431855515
0.764563247333689	-0.765104282319138	-0.38454942546467696
0.02926614596559341	0.551294940379127	-0.019135051866685567
0.1804987786693305	-0.264350068012088	-0.10057045554690586
0.23458563619079986	-0.815852796403385	-0.21025752297002653
0.12684284538717303	-0.862949730087681	-0.11923191856879735
0.23456980659730603	-0.758262995301449	-0.1980035811974218
0.5073394681685612	-0.0217675221097342	-0.2736132240071906
0.9402478269331798	0.676999752663924	-0.3660755625096821
0.6255794941989152	-0.653703496167008	-0.37348617601973966
0.8255121770026637	-0.145662582195417	-0.3868081104771647
0.09301962795681556	0.453352512606996	-0.05711318989823255
0.5611540904115071	-0.730732558655643	-0.37937942343375014
0.1020814167803462	0.149773400520998	-0.05208359619385722
0.4159805921385456	0.990190859164923	-0.4154075120872637
0.7436957285958826	0.458622399446553	-0.36729197848773176
0.3625933309546693	0.528727094221658	-0.24329214407434185
0.5688790598549561	-0.900674342138055	-0.43756659218360405
0.8229261966142424	0.264569074647474	-0.3834799629058519
0.8418686475642941	-0.840660040207046	-0.36240497248288434
0.9556136017657709	0.969350827542657	-0.25936115895594497
0.7008108511316634	-0.529988154591422	-0.3660453135029587
0.7757168548732921	-0.74538131470844	-0.380201034146021
0.19797206835303985	0.794595444568015	-0.1738192124148289
0.597216510372204	-0.512778073084803	-0.34481466115744075
0.965385040583822	-0.915045831788365	-0.2735597717923803
0.507138035760291	-0.498024437686534	-0.31194132699142746
0.3749042500286439	-0.795447395345446	-0.3145246699875409
0.9348926523257011	-0.908349050880191	-0.2979409563649795
0.807045432737648	0.788805168865384	-0.3745300169164986
0.8493498001190642	-0.982922419670641	-0.3757858842481615
0.3788877971884461	-0.919850794872631	-0.3598777825746805
0.284495605350127	-0.865433033020809	-0.2661560486018033
0.5042041883078227	-0.714944267020259	-0.35770370224976294
0.6967086467324791	0.719386360251625	-0.388047066949171
0.9607879726019346	-0.796885452045654	-0.33213360991634067
0.7444350905909979	0.732033327160412	-0.3847358656503342
0.8903048062170177	-0.789250090721498	-0.3450091679139038
0.6588590849213745	0.0233729742200917	-0.3351121329240485
0.6753430733838591	-0.50186538485227	-0.3601345659744178
0.11836143425881177	-0.681301336692166	-0.09131302370219672
0.3171479111424658	0.811732618941953	-0.2776542559000255
0.4838644032420708	-0.19462021766908	-0.2680384950541178
0.7371637110280439	-0.913539352443207	-0.42232391002701125
0.3151977371487135	-0.818957512122019	-0.2781817452411389
0.8039499740605793	-0.835084547283031	-0.3790739366565385
0.8291450857815221	-0.907020850340122	-0.3743415270936288
0.7363172757827362	-0.627235342424348	-0.37548956030484715
0.29406007920873983	0.454988709244198	-0.18888862111861515
0.4952620820083429	-0.880344374377309	-0.40927050713068447
0.677428887617083	-0.919415610623842	-0.44214437369760545
0.5692357668090329	0.0268031627453528	-0.3011384022549613
0.4441433386931253	0.996407098563356	-0.43611875500013725
0.22993353916478482	0.691505444123247	-0.18151089679984644
0.5360174152886912	0.712490447449303	-0.36776289327247697
0.9711541860868391	-0.582152715704606	-0.42332261324025977
0.2997302683943109	0.364683725493954	-0.18148269663415284
0.3508721171484373	-0.546104931972316	-0.2392569085141588
0.5996435020796284	0.548526278835896	-0.3506700973136025
0.9486382219530064	-0.951842947834958	-0.2728759481044987
0.11673344780880002	0.453737154132343	-0.0723870258422926
0.7206598091290402	-0.865646146648437	-0.4141806083723245
0.35058294343640695	-0.902015055728631	-0.3321048007885703
0.9009671652798973	0.782733410613565	-0.34261735793731346
0.5731805396627803	-0.479723321620102	-0.3331999742334285
0.6867374230365137	0.281133073037235	-0.3492570471414286
0.18979193053439086	-0.229723738369798	-0.1043385836053132
0.7948940299809387	-0.832244984012442	-0.3824304371650979
0.8236857368094809	0.835590510286776	-0.3706304808345606
0.5831347357817056	-0.47596248154744	-0.3357841633765877
0.5611847814225253	0.0594362104412311	-0.29811083379205583
0.07192841345190705	-0.744399340510411	-0.05859027257114184
0.7007014243269396	-0.630297635866256	-0.3757097098335221
0.023662492499026303	-0.736275627598557	-0.01877497160418911
0.47241899738615006	-0.575836386078112	-0.3113242593174389
0.5006204396687455	0.736318483538688	-0.362374992581641
0.9577694840611308	0.857290228092492	-0.3050236425655867
0.08012091134644095	-0.451584900819128	-0.048842200209760184
0.8236242792589752	0.440043838072141	-0.3778396254870407
0.6333133680544498	0.481668019867761	-0.34985446628036343
0.6713313442184967	0.94267742886111	-0.45274938453056046
0.5966913179321941	-0.748550889473685	-0.39080343546682467
0.8663094636963811	0.795215240786616	-0.3530956423857698
0.8055060108323492	-0.275029491789245	-0.37867343842989337
0.7570924880647788	-0.591618161725379	-0.37310635493274447
0.32935297685301523	-0.199798278609299	-0.18518298014749346
0.9552233904624017	0.914928265466227	-0.2802871611993915
0.2709559181164496	-0.356562825686683	-0.16286363305830223
0.4390864076525552	-0.0392261288283666	-0.23984225501447803
0.341328299561858	0.685370398004183	-0.26227437321765784
0.13059948729399462	-0.227205806852309	-0.06986097290538901
0.75773365389076	-0.890877765506943	-0.40784752315301287
0.160536433861029	0.613647278089254	-0.11673488802913681
0.6720606005083283	0.538182942953541	-0.36317293648132076
0.6841374678681508	-0.349841308545959	-0.3515222843006103
0.12844928439057912	0.952627890198034	-0.13343997609707353
0.18583573613403484	-0.90587317189347	-0.18407077449601603
0.28449557492839816	0.862396776766772	-0.265300420418291
0.7711835675247846	-0.381251719540938	-0.37032133564510783
0.37909770847083446	-0.647945280018139	-0.27770834427608293
0.2598539664344332	-0.6426802869156	-0.19540133042119068
0.8215170650685119	-0.364415819421113	-0.3801506766864152
0.31496192497286735	-0.622617177122557	-0.2306530901796681
0.6830634420125903	-0.870657221102572	-0.42429304230506104
0.24779936017491636	-0.774979950905513	-0.21250137068146172
0.5098489149626698	0.447509895035517	-0.3052783834183994
0.4956199818361765	0.952127716505999	-0.4402855188936907
0.47194755370833985	-0.189061886497232	-0.26189816108601294
0.9218184735872925	-0.970632523782755	-0.30158400456537293
0.13494498875894745	-0.715579961732669	-0.1083048388330082
0.6014490843865284	0.338672012657652	-0.32714803377181984
0.7476015634227694	-0.159746268716038	-0.3637907407292598
0.07368771672651603	0.678795148228371	-0.055964020519649056
0.2835843855077972	0.357287767872564	-0.1707606404977933
0.785604633778143	0.786718549405183	-0.38111747343517194
0.8993268086030454	0.352258452420718	-0.404020795330239
0.386922158161555	-0.557857507705352	-0.2631490365988238
0.14004002023150453	0.696474639735629	-0.11027828230937338
0.6587270992464737	0.264098915448255	-0.34057665120327985
0.39962544065073596	-0.95667054735321	-0.38940692998970966
0.6774723742920646	-0.677155345135836	-0.38159659489958037
0.7731296129958638	0.60771354303477	-0.37346217802382775
0.6952346271995151	-0.150456035901256	-0.3483610518713904
0.8756738093638917	0.952139775050276	-0.34599111678729205
0.6984420235927998	-0.409586856592346	-0.3577550782872835
0.8283435618451461	-0.649291672267364	-0.36968303816227244
0.772820775127823	0.478399569229723	-0.37108233668871266
0.587956746643651	-0.760531366552099	-0.39275120258393126
0.8634816761204649	0.976632404248152	-0.36159843753083465
0.31908019161185247	-0.441988064330793	-0.20288977702826214
0.9215832537345198	0.854090381367065	-0.32001981079691905
0.6888790984062241	-0.718324603117011	-0.3882524340242779
0.8297083680668387	-0.53603262789795	-0.37442932322500855
0.498991587025427	0.415625310115106	-0.2962000132468075
0.7711262171769317	0.033692839345904	-0.37060184481475905
0.6090865234013813	0.881613124699609	-0.43375571989551004
0.6057905852015888	0.670953008308812	-0.3739266258710977
0.9690608283318789	-0.95616561666724	-0.247277178554215
0.2666058731727822	0.276978623866816	-0.15329260141449416
0.4211573228986775	-0.493462826647506	-0.2704085246736381
0.09974395773780423	-0.931180007379717	-0.10064721170977997
0.8349351344081682	-0.452168387216743	-0.37901437876834276
0.042244511994911374	0.842460893940076	-0.03798558376050897
0.5488782680334972	-0.379243779008199	-0.3122502155599993
0.5456518143687666	-0.401306277514215	-0.31352585563448776
0.5819307192085295	0.961635776128244	-0.46646105877443483
0.689570589443376	-0.145225891105734	-0.34653160333870753
0.1920233580638595	0.480268528737575	-0.1245192509255062
0.18544086531515144	0.583761227193597	-0.13160663321414903
0.8473504779090547	0.115718356769995	-0.39485238428060293
0.12348875050606561	-0.366046766822207	-0.07165284279924981
0.08313283793711473	-0.265347729685657	-0.044263646177326046
0.8161550377221682	0.726958731307976	-0.37032391523213093
0.291534317263145	-0.566721050079542	-0.20432221623529315
0.3277953780201141	-0.112241740751237	-0.18015385134525289
0.20521246037726995	-0.952255533119111	-0.21385990738922156
0.49595582226017915	0.76668431059646	-0.36966200574052643
0.9422066693437845	0.984428148635574	-0.2762685326576791
0.43907005646640523	-0.677934036106705	-0.3188319271864772
0.8376626519424611	-0.318208814621226	-0.38566485260483446
0.6573682582660559	-0.848750468160101	-0.4210179042007859
0.9522163170810662	-0.517722841563888	-0.4137174925785248
0.6362004170437271	-0.115787415556232	-0.3283014267937682
0.44349631179365284	0.463332610401468	-0.2770297993006053
0.3949483664526938	0.593858461941613	-0.27509007705693445
0.6949941693748453	0.734702414416668	-0.3907464396898399
0.06379549439751503	-0.00242947272089496	-0.030968964643428274
0.3856650969270112	-0.491813478522109	-0.2504848486530668
0.9401812559978661	0.118753308944035	-0.4504065987662469
0.3024302883086499	0.832502329801523	-0.2718477553950777
0.7771633726769446	0.232072511713437	-0.37188965332682694
0.03675518154718839	0.271744373669253	-0.019118621452846197
0.7032987309270864	-0.586923916155218	-0.37125996340374673
0.32229730457711003	-0.666600263091213	-0.24496913035697562
0.46821633634834386	0.702099543699741	-0.33929593082975346
0.8505817892402524	-0.516596467182223	-0.3771907604173119
0.08814432631888083	-0.864882542115723	-0.08237735047918421
0.7995440022650218	0.14973025366454	-0.3787276714298273
0.5870922954374427	0.796229803400682	-0.4029974715048725
0.5057871921524215	-0.673109004124517	-0.34733474421790006
0.6228746154330458	-0.264071366722315	-0.3292388521730408
0.4185282476902794	0.536395996863946	-0.27670894313834027
0.6607453411571208	-0.53638009248515	-0.361281924599842
0.6178441012511058	0.885499060853432	-0.43536883773746615
0.6850707593168438	-0.653959612515597	-0.378316535655536
0.9362159299000711	-0.937544649981183	-0.2895266622251301
0.6427599579197422	-0.556375297856838	-0.3607511305435847
0.7326329714002271	-0.797686550741134	-0.3964379892063361
0.3359933596347665	-0.601374994802698	-0.2403930020570802
0.8181846794173437	0.965930531916643	-0.3945712127804837
0.648472706076953	0.103003298077938	-0.3323416385461521
0.32540018871241744	0.603527978757746	-0.2338604761118251
0.9536373561441859	0.997235876725471	-0.260319994716826
0.7803443204709206	-0.330107679012655	-0.37218673832062804
0.7746903390950546	0.768006058373176	-0.38239568758175874
0.7223252832570862	0.0874724319196011	-0.35595201267363236
0.5853983256842604	-0.898256315274869	-0.4386826414379158
0.5010973096292931	-0.922199289786109	-0.4289000594162469
0.34842899845056857	0.231297446893387	-0.198296561744674
0.8662520135321211	-0.795061137706339	-0.3531286124868872
0.6551531481419172	-0.584043954390321	-0.36630480159887613
0.4646512122032576	-0.591504783703415	-0.3110212534960977
0.37580060236697205	0.923208682683075	-0.3589155494617143
0.2591340772635167	0.235191645383983	-0.1459329242585775
0.13786772834322183	0.486297466142906	-0.0885765739703842
0.6550246955178639	-0.415019847524602	-0.34866900038862964
0.24762281721453314	0.451579437160345	-0.15834886109275936
0.15855152360220648	0.0731309836470216	-0.08183939873545347
0.696160880216879	-0.936655699641527	-0.44422403564314256
0.8070119401328937	0.764429838449895	-0.3734393032551196
0.6090157054494907	-0.063604353717585	-0.3173967475294236
0.7845927524120512	0.978392204094534	-0.4212868939747169
0.8508678381500245	-0.306563072146743	-0.38985021782488416
0.6870892786849168	0.347250511434054	-0.3521124157353397
0.36314272639412637	-0.470404615182301	-0.2338742486687981
0.3240676130182465	-0.282795988163659	-0.18817766388033993
0.7757086860747004	-0.561254451257913	-0.3723420971498792
0.5728889306064656	0.650247358747377	-0.3627859633418127
0.2419834747014033	-0.305493918578677	-0.14048671527895643
0.6621092668856764	-0.644365276651843	-0.37572196250545536
0.5872251804736637	0.930062858683386	-0.45230070849372034
0.8162741170461157	0.647595834625114	-0.3709305692330627
0.03856712060349546	-0.0461522536008954	-0.018454628486413653
0.47962551595497227	0.541968905731357	-0.3079105284777547
0.2503758632733822	-0.359071308230853	-0.15027284939099256
0.6768990507007502	0.337221877632926	-0.34908837025294287
0.9452384641525937	-0.985921681625265	-0.2720267329763294
0.5881871182369318	-0.733630638919682	-0.3856007602046646
0.8823150081396319	0.136660807709994	-0.4089055520205429
0.906593469184872	0.53506884272302	-0.3847979332939409
0.6272845157792424	-0.376170686746846	-0.3382250505107452
0.5280887360863165	-0.347753119642877	-0.3005773486365881
0.45628186362287587	-0.905532409077521	-0.4020271758590086
0.1250588594110735	0.504095472324838	-0.08128272377371054
0.8792400841225553	0.189915708476552	-0.4055742689828569
0.7902222993629385	-0.948285252426495	-0.40724678666673386
0.1426944327073268	0.92609712292814	-0.14417691482569095
0.32116579374975995	0.929377237647563	-0.3176692343035276
0.8672086150105145	0.601215868730769	-0.37112684886315006
0.32773552181059956	0.739039362245891	-0.26602872545197415
0.3304743217743317	-0.16106881518621	-0.18371187791438826
0.15462625066682162	0.682907768119239	-0.120382345285857
0.5686396162937651	0.871879137608297	-0.42612457723941594
0.837026127044019	-0.915198112910203	-0.3704527833311986
0.8078072465689536	-0.214538520380818	-0.38032421065258776
0.31598764729141543	-0.911640999511517	-0.3072704203125102
0.08510724927936296	-0.382857825183154	-0.04914285772642088
0.08867798556624973	-0.138815373853041	-0.04472855879905239
0.49983464805706623	-0.199340603430376	-0.2759048313826749
0.7259214543456665	-0.990369773283284	-0.4571715375703907
0.5195447965016484	-0.272246632980209	-0.28997271321148765
0.9217874019998005	-0.9029159496864	-0.309180933177674
0.1581445758994038	-0.0710498463518041	-0.08158618325368487
0.17970130403437468	0.602243175179256	-0.12966597161023136
0.5366601982059839	-0.9383160363666	-0.44735541885824726
0.20103861837758918	0.983392494886002	-0.21695739891637822
0.5266322901091667	0.302664521527366	-0.2956195262406121
0.9203907650802262	0.982637563981578	-0.3042245149949719
0.520836137585471	0.645121537644666	-0.34609504375385225
0.7720703278400818	-0.803247791578873	-0.3869475599727552
0.14342876066839025	0.185198021008961	-0.07579884938409535
0.41238298812173174	0.595437376400905	-0.2852453166524068
0.684021739697089	-0.773789851464544	-0.39918974144496067
0.5134098324093349	0.450922129813294	-0.3072497208972413
0.8207306691106315	-0.917520136946605	-0.3812185553083303
0.33339356282000193	0.945235570289861	-0.33367800307831025
0.11026992837431562	0.836469348135566	-0.100361066852491
0.3248427117955128	0.957207742498113	-0.33069231795736886
0.9539920505414577	-0.370180705115198	-0.44326027591984685
0.528528403604843	0.663842259679283	-0.35312730342597365
0.016671576603346547	0.873762175903744	-0.015384452030056298
0.7368197635436187	0.486067021610593	-0.36742533943892597
0.7171415494977155	-0.0387593358969194	-0.35414714736956254
0.8861808899030877	0.979338716924686	-0.3408955965276542
0.5562239750808906	-0.981107734468982	-0.472478443350645
0.07784152443004534	0.712732392219133	-0.061384215044035746
0.8854978344654707	-0.0065155622932505	-0.4125947832948049
0.7194459552585919	-0.80145229546262	-0.3998829808112644
0.5473324779374799	0.399837798137856	-0.31399269784866723
0.10749982255253161	-0.915491166273617	-0.10675630285935472
0.7765992184399491	-0.862932322531531	-0.3941969758973992
0.6420658747754677	-0.745282285058961	-0.39392245869731823
0.5730104842113081	-0.00700798413670136	-0.30262478167753104
0.6490654106411271	0.653234826036823	-0.3760757685343675
0.6798916089980185	0.349971867189266	-0.35048926802932184
0.7227495786482402	0.973688666894027	-0.45065637003474446
0.7376210885110583	-0.00784051435157568	-0.36041060099323374
0.8572496900032466	0.948840442491524	-0.3608584717396166
0.0736523036704363	-0.725481997690812	-0.05880692935857437
0.32456100074858235	0.455312270832594	-0.2081613425836476
0.6260338932678456	-0.947633528356482	-0.46082221423441005
0.6658328135059808	-0.59339019945568	-0.36882951971741096
0.5752976378455534	0.495903626258526	-0.3361310665823969
0.8757842040837045	0.0943139866444018	-0.4069115200134722
0.28167623384464385	-0.736778165506831	-0.23110442625726121
0.8424415788465079	-0.704714799723483	-0.3653069601149433
0.019650692312029892	-0.833208419045706	-0.017344184693078708
0.5010963712844234	0.253049483746842	-0.2801609701598092
0.8573107014472762	0.692471577050457	-0.36350807352198555
0.954545272772563	-0.94559897459831	-0.26840601369824574
0.6850388820760379	-0.689915804150511	-0.3836698831945596
0.7549457394093501	0.393033632671921	-0.3675611617099638
0.5761333592808933	-0.659023037950413	-0.365461777631205
0.7600256615484948	-0.0852732811414571	-0.367247110499743
0.025730316987400286	-0.0435789229761815	-0.012199173200320478
0.8047662230059246	-0.835596568458338	-0.3787844530010469
0.7582946256744271	-0.638377090253042	-0.37542768762194123
0.5775120024008791	0.928911208369078	-0.45079723122467014
0.3143552409987536	-0.027267055365907	-0.170658276737109
0.8595010057925557	-0.596102968652539	-0.37148742282122305
0.3930193384359071	0.819738745444517	-0.3340006202373614
0.308580564917281	-0.267516053632359	-0.17773945970625277
0.2814759956049767	-0.781251104796477	-0.24146619360369764
0.28966772986753847	-0.262635121524644	-0.16608626616044367
0.27099886585474725	-0.565779666947099	-0.19009257948131184
0.7461136128804268	0.842550541210907	-0.4013147188982239
0.6370795854873234	0.614825242516381	-0.3683460202687364
0.7355494798451409	0.929940067366399	-0.42829502601650515
0.9163577115679383	0.549413644021783	-0.3855369534635261
0.724018997901095	0.783429669084845	-0.3956558378706734
0.7194981905639235	0.679981971445729	-0.38123467035810554
0.46545813830237154	-0.452635934430311	-0.28614928735589845
0.7193404951767534	0.946764107848232	-0.4406771983998588
0.8198964986732579	-0.948886494311182	-0.38853052885014355
0.11649732714760541	0.893715553262678	-0.11310820076973149
0.9210939285808997	0.646990732422548	-0.3683383388678589
0.002148056261581653	-0.21953483230285	-0.0010602635585411366
0.7228296053888875	0.764245454524436	-0.3926030949850216
0.7909946536112412	-0.673279750516325	-0.37391293673287745
0.8223544848815381	-0.333795722926632	-0.3813226646932337
0.6234927740913762	-0.225540367478872	-0.32750502580782304
0.4718715357725598	-0.812339136206471	-0.37449442845202724
0.8593545512523674	0.988803420837566	-0.3690306561299028
0.7043183810612805	-0.212685769744232	-0.35220505938632213
0.936975233275517	0.77933761215332	-0.3360522302665571
0.2956147058380997	-0.134678026272735	-0.16233327224323862
0.8317309350998667	0.95919006976159	-0.3828003612722963
0.6185911994373258	0.979744831149244	-0.47663385753532617
0.8738697340218688	-0.744654908321274	-0.3553293525140534
0.6718375737419496	0.244774915487403	-0.3437130305795496
0.8601150108598051	-0.988479761107869	-0.3682350752428882
0.017560989280762083	-0.248189271138715	-0.008897712761914454
0.4547250227260196	-0.21801592049689	-0.2551516478005404
0.4868778952476277	-0.163642953596867	-0.2677936376720811
0.6404151179143548	-0.520435119973304	-0.3558196001059173
0.19301987314252184	-0.768152714585756	-0.16479128813075186
0.7838789266453259	0.969658627727903	-0.41831785768797214
0.5120578117606206	-0.453628609693873	-0.30708350166525655
0.4196280921295627	-0.786582494438887	-0.3393955022521998
0.6166147268596223	-0.623835672195072	-0.36665816455215
0.6432415005662697	-0.381862235402625	-0.3431134761305462
0.6612296045516712	-0.860368700460996	-0.42425530254007815
0.6667553333618934	0.714593322907891	-0.3879628020678783
0.9748439649809152	-0.628693755819152	-0.4155456391878442
0.38500985946392186	-0.927562648399273	-0.3672611771473549
0.8448837244685479	0.557693813516251	-0.3739813300692746
0.7700790603730521	-0.763382110623222	-0.38307801139940095
0.7203939384026707	0.964498515745861	-0.44755127284525426
0.6893838773122413	-0.317827898914221	-0.3513770165646108
0.1292518391242115	0.706753555631838	-0.10265979644499218
0.18773067703579013	-0.646310097320012	-0.14151249882092354
0.42469421141227226	-0.875822764810019	-0.3730688408650354
0.4947224946456777	-0.247725856388555	-0.2767975821403349
0.4963013186067631	-0.619837866611518	-0.3310339737071154
0.3665494568100952	-0.914779074707323	-0.34888488454664335
0.6766306424735696	-0.160844202325096	-0.34278804048612815
0.5521822243579436	-0.537141264006331	-0.3352106274444105
0.4593401783727331	-0.356045785603974	-0.2702185695132865
0.32518533060089505	-0.631345195726776	-0.2393623651845847
0.6104639958771069	0.323594319956191	-0.3289551816332575
0.08698966116576635	-0.692211357052696	-0.06730070135251028
0.2002168333084946	0.421594779992682	-0.12418435241706534
0.9323356178091274	-0.71067354600956	-0.3552095272635036
0.6505397174285642	-0.397648428281516	-0.3462177717881323
0.4948262437568467	-0.953306616749744	-0.4405179890568997
0.7452823511956664	-0.883244974100014	-0.4107747755611336
0.8416646303936081	-0.033142841269323	-0.3936576129428327
0.7909426962719689	-0.812321283956311	-0.38180399475655946
0.40418786129001416	-0.684026204645394	-0.30139724041823507
0.5699459337504539	0.516261874605906	-0.3374994266995787
0.8230777387804188	-0.464235609150369	-0.37683871891142
0.06411815953016611	0.682620084836967	-0.04873384022858901
0.56937240364465	-0.650175459044307	-0.36189897989199804
0.3363557196870967	-0.879873051674178	-0.3134484179341677
0.6957845552755042	-0.888855786389175	-0.4273551304836802
0.44143704987286553	0.00693395210046113	-0.24083292089212738
0.8305968964577489	0.748419564839512	-0.36663696552370206
0.5237384769138926	-0.430223044235333	-0.3085800021586936
0.15806846388353077	0.00212155722708819	-0.08109940719943574
0.3744407728467209	0.259575680413477	-0.21531264251780788
0.3281133957072725	-0.578192966581265	-0.2307514789205347
0.874351208621628	-0.816015899962594	-0.34820367630760024
0.5389814646512201	0.998046334253119	-0.47747406721348234
0.9664350725995237	0.715432858601227	-0.36977994835082706
0.5199448332571872	0.807812852147973	-0.3913839195071448
0.3233416882697071	-0.486580658488614	-0.21203763643761192
0.6964442455761415	0.794636374486616	-0.4023003660663358
0.574740070219528	-0.0897049878090274	-0.30431725194207054
0.8784829942049547	0.075994261706394	-0.4085019560013136
0.6249638788413736	-0.114366153478555	-0.3242482226664874
0.4573094462808882	0.224519177477872	-0.25691216060096606
0.693007340218025	-0.197896429680078	-0.34860749953076886
0.43303197029371343	-0.21502068796757	-0.2437806528002566
0.19903340439470674	0.225894169141943	-0.10961163860829244
0.543519240934213	0.764440705533547	-0.3845145463156904
0.27326505221689135	-0.815500235575042	-0.24327589323836285
0.9067523559634588	-0.959878262087989	-0.31745293437329497
0.17730668628922852	-0.869920885712066	-0.16879355093667187
0.574131046641612	0.814788474550247	-0.4068746786984488
0.5199876161412732	0.0771879660242306	-0.2802792936103752
0.3146029679858985	0.418511267371068	-0.19699761042823793
0.7746968980456442	0.88454792123743	-0.3991754004438009
0.3827739863340715	0.062596736868612	-0.20988395539425855
0.19588442814885587	0.492933480316372	-0.12846911544200512
0.55455518635849	-0.539201842547977	-0.33633324773958023
0.8991944329107564	0.779560429172876	-0.34368457375091055
0.11012829507458048	-0.665445927296802	-0.08339503501327804
0.1969145169164484	-0.854516334489026	-0.1843759929797291
0.7996866059154053	-0.829823867818697	-0.3802853965933808
0.618769501871825	0.0447092785920741	-0.3208678900382644
0.5573086783972353	-0.99880759174925	-0.48200068283275566
0.6352248899843549	-0.796354498627062	-0.40664826061789683
0.4337155035033105	-0.907331836952904	-0.3905591521631406
0.7041191183388816	-0.777895886121107	-0.39779863880802663
0.224778367187434	0.34949950306268	-0.1334079469806985
0.22850074631717204	0.494685522531844	-0.15082752444959416
0.7189543760414184	-0.33709264196583	-0.35912294766971997
0.3637259602467447	0.772361445151073	-0.3001888055348046
0.47499231609271997	-0.843168649396119	-0.38674224472226926
0.9342350798036335	-0.926247523594957	-0.29396193748671684
0.9167761562139004	0.747342453831052	-0.3463120398632437
0.6342551949336551	0.566595353971919	-0.36065526968684225
0.6204602568955816	0.654100933964254	-0.37283883170340704
0.6320102731344445	-0.336160918658714	-0.33660496237516563
0.31985650901962837	-0.286372020537104	-0.18599475861735043
0.6033779808348932	-0.0263053740440502	-0.3148709292363702
0.4447027977556786	-0.567641133824484	-0.2964146889862292
0.27595550944254466	-0.999159718110994	-0.2995211248936866
0.5831135842952168	-0.487589590238199	-0.3373401470570339
0.12859427504229531	-0.644752553739233	-0.09578495082802368
0.7334791145821646	-0.402431374680338	-0.3640066923036399
0.8717041181996518	-0.781540914286432	-0.3522778394080753
0.5177207101332202	0.158852322839889	-0.2820110554860602
0.5015772780136514	0.452399602010065	-0.3024866448070863
0.2853542261334239	0.15653894654372	-0.15724138192860757
0.6470365539386691	-0.923020325508159	-0.44844643577682536
0.8260661263247089	0.887380113552267	-0.37369196441855784
0.8721448894067281	0.86461140017436	-0.34621124981475493
0.8131788042877041	0.945603118030104	-0.39217582534634476
0.9132984357152185	-0.495838183487203	-0.3929111489642206
0.3900428375381466	-0.770284507788336	-0.3167159381774366
0.4937804494822436	0.857063174068396	-0.3996988159465397
0.6501888643278845	-0.0133059254650009	-0.3320732793737086
0.5883425433355713	0.192135565443661	-0.31319387114525005
0.7571394611623335	-0.953772667355766	-0.4270652700244465
0.4612234538699972	-0.876092624690397	-0.39274069892276614
0.85943218777002	0.409309478558479	-0.3862329430423639
0.9797733634204631	0.865508574945796	-0.3061764567595039
0.45724770876434073	0.23965087991407	-0.25799663210319396
0.47179802689219813	0.731409652086808	-0.34908316365413766
0.4279683124226538	0.927870146513029	-0.3956161879789697
0.40253539466943494	0.643270608313678	-0.29046128996650805
0.8971318914344403	0.927657283480556	-0.3262892628276885
0.8923258733506932	-0.88481278785035	-0.33248550478278155
0.0823081167513991	0.241102470199599	-0.043216104640963884
0.2616524915176444	0.992492542022962	-0.2829059210290341
0.8478936629320712	0.970732499191026	-0.37331703520056875
0.38119160933213025	-0.37026785537663	-0.23042461269413245
0.8247887494106487	0.721320621027187	-0.36842051608411946
0.504013590933463	0.599944564279601	-0.3298004911300926
0.8641533719162839	0.445354934576103	-0.38466108154966316
0.6930938535606079	-0.40685225355735	-0.3565288904078874
0.9449709639941465	0.113750756350232	-0.45611585615884936
0.48761503500850806	0.383462990026587	-0.2869631198694913
0.6488398009360573	0.866489342009555	-0.4274172465267782
0.3021878537485638	0.85667322435012	-0.27858648014183224
0.41517839916540944	0.00760448351374295	-0.22694991485470806
0.5465275099597747	0.797036802192499	-0.3953800161953718
0.4611752168572207	-0.777963989594861	-0.3582861445199134
0.4379158135959678	-0.865264025355349	-0.37659147492868794
0.3903210709112366	-0.602467453493871	-0.27423949600152003
0.3314988199948276	-0.948637887978239	-0.3333105047356718
0.5361965892168894	0.371693246547048	-0.3064491044145932
0.5500478116701135	-0.383231153680362	-0.3131355149315674
0.020549257337314795	-0.173017957047603	-0.01004751936811847
0.4171727292830676	0.641143814614316	-0.2981563922180609
0.7077744605472912	-0.178555054115117	-0.35256769833191215
0.7687632133627126	0.600135450617402	-0.3733261852165067
0.6233455784626208	-0.268182906215481	-0.3296228606090955
0.41321099371862763	-0.878220448471719	-0.36707676212055107
0.7520074342862346	-0.852767040417983	-0.4014698324742979
0.47578621702777046	0.256113714688134	-0.2684395708871627
0.8746472763194767	-0.923215177965816	-0.34437860959427513
0.2937546987155028	0.829096449696161	-0.2638282842337893
0.637021905661902	-0.502069550056173	-0.35297176891431037
0.5399131761731046	-0.941470533628631	-0.4496239983188154
0.5024614080707759	0.884405522186443	-0.41359672148757626
0.8693621612504538	-0.7101594471916	-0.3598907955003495
0.2481466543165634	0.351189064980644	-0.14815012561047725
0.7611856419321056	0.792663999784512	-0.38869172979259614
0.7717429402724139	-0.902472475762222	-0.4045556440980305
0.77435390946819	0.98946646497852	-0.43218612430664627
0.8484204652485753	0.294848703336173	-0.38965945861178375
0.4907875652727046	-0.100167441059455	-0.2671446682227992
0.7758972349488207	0.0150947863837459	-0.37206669193683517
0.8840381547568859	-0.673021298540375	-0.3624381037539075
0.9462097935583758	0.747375373124525	-0.3467835959271521
0.8781537895073187	0.458712283848002	-0.3866719428375703
0.34891388945995416	0.984145553023808	-0.3616837087082495
0.432622124967101	0.34907561936346	-0.2558712281685774
0.7123092098348335	0.889402914118158	-0.42322799800747213
0.19904609859098313	0.612505638256404	-0.14538855208697862
0.4071361578585434	0.135905273443839	-0.2255408140428605
0.35302152450312213	0.735626669511997	-0.282793618200964
0.57894680120739	0.754719174201433	-0.3896272722759825
0.8761641228412755	-0.800963140729119	-0.3488163445863763
0.7863713718914483	0.876411472797847	-0.39235342291142383
0.7160318889777882	0.394609468017402	-0.36050123413344093
0.799041954742592	-0.514135049376617	-0.3732394304316608
0.7540580736699208	0.0581606414780562	-0.3654402813630686
0.8010994779583016	0.732847510197491	-0.3738412922519359
0.6371234578339661	0.356223613994429	-0.3395193599940348
0.9421001071800742	0.834013212597014	-0.3176498172608315
0.14290443372916423	0.43115340318567	-0.08781344236666674
0.7827654668115488	0.979155332376539	-0.42271288799088225
0.24543767525275287	0.736240513669431	-0.20238830789135182
0.3805576455024122	-0.00830230111230136	-0.2080494764365872
0.39232339795835736	-0.928292239173443	-0.3726994513292213
0.30166125982201775	-0.0977011823917553	-0.16461214394881196
0.3632436897141969	-0.847944600836823	-0.3231200069076417
0.22491088694131942	0.202636429905505	-0.12377913180352047
0.40838240374315726	-0.545996207601299	-0.27301044483691284
0.6152393822360201	0.828049305262653	-0.4154866155486043
0.18875531190255818	0.652461851774843	-0.14316401310738797
0.8737109217043141	-0.697510374776248	-0.36054182429804976
0.3100946402081036	0.527314712501469	-0.21003798376080346
0.5676934738995614	0.289139888750043	-0.3111343602033052
0.28706338766652456	-0.695179734406569	-0.2259609061651284
0.7515126446582181	-0.590460229380105	-0.37303898203588415
0.6925716056592099	-0.437423503091525	-0.3582340390453492
0.37371459702526316	0.983914433421094	-0.38180208864646664
0.06678084098336251	-0.298590303804722	-0.035962622562159145
0.12326908666215329	-0.446255315213719	-0.07614823028585246
0.5196386260931573	0.329905062000632	-0.2951932061705028
0.11941779316778037	-0.98079305635392	-0.1278539374954864
0.3346271558027538	0.66633512068069	-0.25333693602243673
0.19799640954826067	-0.678747102167904	-0.1542556693996266
0.3760636896797372	-0.952647315035023	-0.37067840610981223
0.5876948106671582	-0.0703625798152386	-0.3091819923266196
0.8578283829889416	-0.975078353044699	-0.36614214866022426
0.8201065474543112	0.737177294010668	-0.36942140332467427
0.8609589025246356	0.882468877551475	-0.3526806464652626
0.8168369407726999	-0.657086229907501	-0.37070762895164183
0.09429688896227033	-0.267178803968886	-0.050567490289006325
0.6519807838144375	0.00223913576607481	-0.33268604263529145
0.4816616571247847	0.0849293755008987	-0.26228322077189264
0.5913245046992629	-0.307728237660998	-0.3212591086896027
0.5930483903355984	0.496310343153063	-0.341406690911264
0.9307049107375347	-0.861782654052603	-0.31345557438738286
0.10331155846673552	-0.866103775555161	-0.09702226308914086
0.18531557146909422	-0.587793215483984	-0.13201280824459188
0.30894881314160194	0.351568156522902	-0.18571502829861292
0.5200710974191246	0.394760533496089	-0.30254050636091107
0.6282262885027706	0.501218913203702	-0.35093969135637804
0.7385458021910697	0.935009921139186	-0.4288233586854484
0.8175628128200857	0.326382020916543	-0.38042797938347894
0.5672646933232718	0.520289352282323	-0.33729330873004343
0.6835520130604279	0.883358446445425	-0.4282209573748358
0.6487990942278006	0.700282199492738	-0.3846448787927998
0.49946304647756246	0.898467086127729	-0.418208674372065
0.4705138278006144	-0.790469349212975	-0.3665992100812206
0.6862148944955865	0.759855234364773	-0.3961189247009445
0.18728354418770995	0.721348197096983	-0.1522517982780568
0.010808545392139851	0.935246750723881	-0.010666170134661257
0.8787645269976914	-0.787106099280056	-0.3492753102195993
0.24345018518138212	0.694823456124285	-0.1926782909792879
0.6921927736749194	-0.727213779240781	-0.3896199812739847
0.2737028080204949	0.983404244853954	-0.2920672792259689
0.7097346899440781	-0.902376620350702	-0.4280336045838521
0.6861246115584565	-0.0338854112223719	-0.3442760488673929
0.18870117769463524	0.923753189048154	-0.19063597405989577
0.2120287429474077	-0.333425000581027	-0.12418216427747199
0.6854991606104688	-0.982608370258584	-0.4675353948176679
0.47833684502976875	0.50727431854719	-0.3010504332881496
0.9285447734026676	-0.0959802029990435	-0.4398455482866152
0.8188467306800221	-0.51278077259432	-0.37464925382040953
0.5674733025652084	0.897608746494357	-0.43608988659383174
0.6040531965080758	0.712399999994403	-0.38284649737600573
0.7022976344936736	0.222215094490482	-0.3518406850767789
0.8401601773953264	-0.353624154227118	-0.384778825121869
0.40993947122089985	0.815228454123314	-0.34298497625051877
0.5700903121209555	-0.113811774101527	-0.3030171723079005
0.8253945311726635	-0.863241020006523	-0.3717113485534747
0.2417483711548851	-0.1322184940423	-0.13078515980327046
0.5550795146671176	-0.372482079417743	-0.31388085131245513
0.781870806363698	-0.691780210813181	-0.3758079217823279
0.8752321919832873	-0.857833415790906	-0.3447834965121579
0.42558831919599593	0.460534093239994	-0.2673534515598647
0.5014546384815041	0.449178619730982	-0.3019613905438244
0.8651391484365304	0.642689914470061	-0.36709892091155577
0.18160757281696072	0.542181342515748	-0.12398099024798045
0.696501174317517	-0.612737951050617	-0.373568935795316
0.537475342885389	0.58267129672355	-0.338568698993522
0.7880149242694549	0.180111085125402	-0.37513591689891285
0.1515670045864702	0.760048615271343	-0.12785765200162744
0.24522383582639723	-0.740947851455738	-0.20317916168093836
0.31763887880634445	0.771125440750865	-0.2669496868639862
0.516548130419553	0.829780210724326	-0.39785970658866426
0.6121101630316772	0.369837052536202	-0.3331643478105544
0.7087866120247971	0.829487378322693	-0.4080806715660419
0.5587151963349575	0.724793500814397	-0.37721033895446215
0.4370650396455601	0.756522311259696	-0.3396567189336908
0.8071087018504751	-0.152886954651582	-0.38096255015010594
0.7420396721271509	0.135376653194962	-0.3620784943409967
0.7586502864629793	0.81854487819283	-0.39316756093797856
0.3407895160753958	0.500213968345678	-0.22508846856561548
0.5121112047345052	-0.476297439730142	-0.3105109657845098
0.8890547364175991	-0.749338586354422	-0.35106501292725106
0.5000731385683601	-0.688311842103489	-0.34902309750359173
0.21818675927860673	0.945940804102284	-0.22557335761522374
0.40089938799394065	-0.697580635458041	-0.302989263298164
0.5407320050458955	0.659529384354327	-0.35600743527631723
0.834197489248019	-0.962719630894125	-0.38190497990467803
0.462550311665249	-0.862060248939403	-0.3880191563790507
0.41207304749594437	0.313278646980212	-0.24108215658660212
0.20314970975429955	-0.8691646426722	-0.19323496479112198
0.9440720988505668	-0.81238958679003	-0.3247173545821147
0.6163913114061328	0.70255322180344	-0.3822451656988747
0.7429128045641759	-0.913794081397209	-0.4201457541579894
0.7728389413892961	0.786446692092928	-0.38476259043562555
0.628613811110525	0.67325018571222	-0.37760707801053606
0.259145555214072	0.462627146779587	-0.16725993704365008
0.7327342138472689	0.746202581166486	-0.38833819059025376
0.30928946748372665	-0.8694420181908	-0.28827424728799333
0.746896044418065	-0.870616541080102	-0.407131481587851
0.6031861860027707	0.449540221302802	-0.3384481542598985
0.5831251179145798	0.900548813381242	-0.43937623652001956
0.7886792209254162	-0.93106015007177	-0.4031811699024912
0.4160935631473933	0.362441560866853	-0.24871838507205704
0.6934790158627806	-0.815774548683544	-0.40755863503478945
0.37255891731365914	-0.756309815853895	-0.3014759621452422
0.6899610017346397	-0.0656101995054797	-0.34569880505280304
0.8296334841799289	-0.948426379677995	-0.3816291748837111
0.8826910633706074	0.324368590745877	-0.3994115068654144
0.48718752730397213	-0.0405096228255243	-0.2641391336439182
0.8330094789745038	0.36492787710985	-0.38262179054922973
0.3482156616817342	0.0321703885184961	-0.19005405748704332
0.10165594677336565	0.588933560808201	-0.07104761908352099
0.39622192106723525	0.94956898746244	-0.384058662419938
0.8885250549917051	-0.909610167300633	-0.33368645016725323
0.5019836875429754	0.979957524121463	-0.45619613260553876
0.09750427388912242	-0.773548761376682	-0.08258253049076217
0.8178263590242834	0.144757546192122	-0.3843687227975068
0.7849332598919699	-0.976349538949698	-0.4202616533928428
0.03471013908882153	0.489300902058949	-0.021426973672456467
0.16726260190597253	0.16012342015878	-0.08859065380974722
0.6804868324294265	-0.39805462921231	-0.35333018855550796
0.006017069397352032	0.399616949120709	-0.003375193607779594
0.29960717773296586	-0.684930702831072	-0.232941120001241
0.830218069752986	0.734151560953244	-0.36696185946297644
0.2836871720869906	0.875880889560665	-0.2684274993926285
0.4283589590937609	-0.199870583287028	-0.24031902952354475
0.36962391682144524	0.477568680963335	-0.23883362321622145
0.7797877998133328	0.835269512833534	-0.38857527172835776
0.31665217673845886	-0.578743515572808	-0.22332105319198386
0.46853500565365047	0.077428232381511	-0.25559641821674983
0.2968303675255306	0.556136973526962	-0.20608961571173803
0.9545731152233606	-0.690687454842097	-0.3688491346357936
0.625804856412506	-0.726688657960791	-0.38866552095223167
0.8090792327485793	0.845032911264752	-0.3778378374991323
0.414861222754986	0.297803432161903	-0.24103412513083539
0.9617580108436756	0.995495821543333	-0.246203427416218
0.5323730726661912	-0.982391438610123	-0.4675246585085225
0.6521653962066019	0.127566384276277	-0.3340750349547346
0.6928941132427716	0.672903610772494	-0.38108043576839656
0.6572672838945697	-0.860641907397415	-0.4247561927733031
0.49866488626748406	0.423495818948935	-0.29712047592646473
0.7283179112149711	0.764802335620495	-0.39179811541119647
0.6370370135869058	-0.50893581246695	-0.35377212738131364
0.8707830877622961	-0.509503486416101	-0.3803748180894415
0.8846661740493967	-0.58923489045204	-0.3733561804262804
0.8237315523902213	0.644813506739108	-0.3702760815163156
0.12807713556319872	0.316503266782283	-0.07197776292299565
0.8960487432943786	-0.710896942025972	-0.3557486791517146
0.666818967408298	-0.14530486466764	-0.3393149123366817
0.6160075851507067	0.819191493598527	-0.4127527484324017
0.811095648859332	-0.537304876497363	-0.37347769419439697
0.0360304951339511	0.528101474022401	-0.02309841981954361
0.696509985522404	0.777572384497666	-0.3986989441628383
0.4214309634327432	0.602404760195092	-0.2916722060589436
0.695193337907593	-0.329332919123061	-0.3532936863526669
0.8170433853434674	-0.458324290427577	-0.3762758664713285
0.6523939869879835	-0.431106186466267	-0.3493609378829907
0.6599281113765513	0.831227758147257	-0.4155957775949226
0.19119574438268525	-0.257246338316825	-0.10656885545585464
0.41114413184394216	0.332739813429044	-0.24264555353404144
0.3644573982539666	-0.475040730238019	-0.23538170621074717
0.965390493576854	-0.339735535010185	-0.46611301516729575
0.8422920945646213	-0.32296761276881	-0.3866931468731975
0.34188492050792213	-0.75322706523554	-0.2797954998913891
0.4752783847637097	0.546403945030554	-0.3067960957981439
0.9166498544855273	-0.491450635574207	-0.39494933753476624
0.8242374996644687	-0.146657016767436	-0.38638084627014196
0.9626849191946497	0.598334554732694	-0.4051335840871458
0.7175716608119399	0.894406428312064	-0.4231964428016887
0.9519385592652516	-0.798541729011987	-0.3295951645143115
0.24575448379429077	-0.949561750052386	-0.2541484068275636
0.895692711529256	0.70361870422881	-0.35696277360867046
0.82408434681409	0.611365021489299	-0.3713216091123922
0.7065305323830416	-0.437896692105485	-0.3607717101126777
0.7115050177039713	0.967803174956322	-0.45230190669001064
0.8092712861177052	-0.344442183898124	-0.3781119300662757
0.8464038574995258	0.680987145362304	-0.36595790821514745
0.6455717370604015	-0.184284000096256	-0.3333605009126824
0.6277169640660033	0.109755831180966	-0.3251441307657785
0.0938664992685208	-0.254150002725303	-0.04995541640604819
0.6647638801858763	0.915123213362559	-0.44286191734023916
0.7105258172640877	0.272916467560932	-0.3552995948340981
0.12389978396097748	-0.0433819084180783	-0.06253964295761727
0.709960140259031	0.881526184024618	-0.421525188821791
0.42846592039982073	-0.232878250714681	-0.24267035805533077
0.7146987207715512	0.621303458627553	-0.37502426208250844
0.24520190815871437	0.591973818703108	-0.17612414661172643
0.7017576825906388	-0.813221838991632	-0.40562685373383883
0.21223158886615265	-0.857789438557337	-0.1993137121950022
0.5370001549527418	-0.905530637563257	-0.43304946860228427
0.956092195426053	0.964086761291989	-0.26022313927449914
0.36247837398087945	-0.88743377111734	-0.3359829515318174
0.33828827989029225	0.995792450093052	-0.35718716657770877
0.635825543015355	0.518102887791939	-0.35461414748225206
0.6400908433197803	0.843017606686998	-0.4203192406976541
0.10969485684313413	-0.908798150129815	-0.10817155583687092
0.1151531347192294	-0.647785502163262	-0.0857434968659957
0.1309580865120122	0.469582155712726	-0.08273963589737249
0.7850944004409949	0.629656083884614	-0.37346472186860247
0.8240943609621693	0.941478958925728	-0.3838739051981805
0.6139822316925632	0.244054694077924	-0.3251356018223162
0.876748236558876	-0.66563730180411	-0.36388976623326647
0.07494521353588701	0.91519665138577	-0.0738428851119814
0.8308469036044982	-0.314332229111377	-0.38404568770812414
0.56764533044725	0.0230762275460818	-0.30045056310483753
0.39570593996593556	0.480095440757913	-0.2542423527392654
0.2899773958850484	0.555125732041788	-0.20130797564611838
0.6757973841888433	-0.455359222413574	-0.35631335681287385
0.40058576182467814	0.0212924565960853	-0.2191207291745509
0.14955660927262118	0.99367720378332	-0.16307554909870864
0.9806303022563359	-0.959344503041735	-0.23200299347043252
0.9455716097837137	-0.913050115559861	-0.2882600261585383
0.6235182528981514	-0.635447296592853	-0.36984970680602663
0.37092388286103856	0.762044317591063	-0.30203366685275307
0.7166656261649088	-0.305181750127581	-0.35768588983957356
0.5067509837993562	-0.897074095891825	-0.4202886074077403
0.9205405676577011	-0.966855828682032	-0.3029497961163499
0.6603752609990609	-0.734239574851832	-0.39183488324108445
0.8349345228399103	-0.306264472910771	-0.3854043451178396
0.6530034126289438	-0.169075341733016	-0.3353698289712934
0.20882949865796907	0.353105736918427	-0.1237324522471274
0.031181450079448277	-0.620095931813405	-0.021895719298398928
0.8097534823949448	-0.10981239964547	-0.3822196059896295
0.5308866088570997	-0.659583509526166	-0.35289306578869856
0.21914965867381841	0.614246691213619	-0.16057370788988537
0.5322582368995169	-0.32403449551946	-0.2999559923219148
0.5818167198144751	-0.280953829098569	-0.315863569185086
0.3455715305675885	-0.520634154599159	-0.2314625712731232
0.9198732246203579	-0.961901908703795	-0.30368458396198356
0.3743324709597361	-0.824398328977619	-0.3231976557734502
0.204118284149643	-0.924310833122411	-0.20624789724759363
0.5040132224060465	0.910715939603	-0.4250256021519369
0.8185511373222462	0.673180025336297	-0.37023103310741057
0.9147131620536372	0.978121549990006	-0.31028822551450586
0.09314093246219811	-0.83626970306252	-0.08442753370086578
0.3631379350927747	0.287780295535217	-0.211360103210209
0.2201380334840008	-0.746964504334847	-0.18383216328875027
0.853849843538984	-0.455769284623649	-0.381892172376354
0.44335380872658436	-0.396744181806632	-0.26728891402907123
0.650759962270804	0.0887477449102665	-0.3329041545607471
0.3708810521948718	0.162386473247276	-0.20679589909360785
0.48112306303909436	0.963044195216507	-0.4392597352216914
0.13880235124578613	-0.986658678650794	-0.14999597928609226
0.7393282939706016	-0.289775307573933	-0.36278849608610925
0.1281959875559003	-0.739830479616841	-0.10542563954069956
0.5436402572992985	-0.382211211886489	-0.3105564911951459
0.7313984511928037	-0.942712781749064	-0.43450577929955253
0.7174509170260985	0.236232135966918	-0.3563118666972482
0.4256059746793463	-0.653503892609468	-0.30568137868043815
0.9414389837922456	0.99854980606576	-0.2794205910164548
0.1986111263062059	-0.833290805334876	-0.1817436611029729
0.8007623328080139	0.508022050415447	-0.3734440368451154
0.6793671158620754	0.65944091880199	-0.3789345641296294
0.3185848358252439	-0.830341438396378	-0.28411235851141886
0.7035473670092334	-0.307671595670867	-0.35455189861174013
0.3142594242434317	0.124600050998183	-0.1727816186176961
0.5832056388668396	-0.870299800035879	-0.4275658164578694
0.35920054236296733	-0.849564473818431	-0.32074489869814077
0.6364017958824459	0.794708973150521	-0.40621019202132064
0.21668351950613304	-0.958473000634767	-0.2271882221795495
0.5959011734180395	0.91626161727113	-0.44696683906347706
0.6302565543046093	0.952891646859756	-0.4629699998160963
0.8769296026498524	0.13191304078655	-0.4065368777766024
0.23915488160312723	0.840257950145333	-0.21985452412770698
0.8463163021927442	0.73946830366805	-0.36274929205360007
0.8718901068654022	0.70707243429245	-0.3597770066707433
0.6983339242427804	-0.826649762474636	-0.4093935156729082
0.7126113123430831	0.836984076177614	-0.40903965369451945
0.5716903305810646	0.714254050628475	-0.37746138722313066
0.6191521540362096	0.701395444879563	-0.38232226983732653
0.5273325004934152	0.666416233089658	-0.3533474573065389
0.9294788263409596	-0.879083165849134	-0.3094504663113893
0.5750475966588888	0.99210960047562	-0.4812009029317167
0.8000085302284984	-0.475267825927752	-0.3738861951503109
0.9808678954921969	-0.470820556933188	-0.480866368667347
0.6407765010571931	-0.616316833811977	-0.36909191554099374
0.022004070400012284	0.22027744798639	-0.011011119341867178
0.5834429200685927	0.367964221308641	-0.3236472668741341
0.26900870878039645	-0.693080793146646	-0.21197081945129317
0.750677989612536	0.95297238937152	-0.4298966440342272
0.34518658218478354	-0.525249168722183	-0.23201959816204307
0.7201684678268316	-0.675822347379271	-0.38071520575024975
0.6502426446264363	-0.129628979897294	-0.3334661105482541
0.4832058181713206	0.138021132764464	-0.2648384464422909
0.15100788185079825	-0.164110357320498	-0.07947458305559163
0.29882623358290794	-0.127970873806202	-0.16395022062871054
0.6842960604514777	0.558874918002263	-0.36684996619041105
0.6534348690871568	0.803305631025803	-0.4082693857745461
0.6705134131969339	-0.800897603940296	-0.40660385908747454
0.11102701424610105	-0.815621169827698	-0.09877334352841616
0.055336787131147036	0.784576593524497	-0.04685721658995087
0.8206153605030031	-0.951040062834368	-0.3885960984250297
0.8249697366743286	0.746206395564679	-0.36816778974072045
0.653018010536763	0.507873933857735	-0.3568227303905997
0.6884357774370414	0.151622336081515	-0.3462908381142192
0.1472443117239673	-0.710152584259399	-0.11776723518791794
0.7328089685362806	-0.875914123291035	-0.413198396376348
0.6023606867309799	-0.974520204294696	-0.47408789883890595
0.06166424215725949	-0.276026012100767	-0.03264274290784467
0.20354640132419477	-0.853112549735942	-0.1902667668942994
0.3061658734704508	0.406034216245624	-0.19020742685576825
0.703584241484962	0.915702843186844	-0.4343104232061234
0.42611988751288404	-0.488359935558958	-0.2721691133137604
0.7680996729207571	-0.819447440906871	-0.390360150772549
0.18878584027645812	0.42108833754627	-0.11671878784876116
0.3903588963993174	0.46907107338286	-0.24944795131551517
0.7398561265629799	0.530268755513679	-0.3696474809710673
0.4009530386927453	-0.638852848253316	-0.28852163507410783
0.23108889909093816	0.176973485211334	-0.12624933653919465
0.8416041574539286	0.0134226719112396	-0.39370044182378056
0.4656578853998827	-0.856365709161497	-0.387357251380314
0.0005264384059254758	0.575921449860227	-0.0003479949200938537
0.7985938188105782	-0.607218633569697	-0.3725237892746783
0.3967011080478419	0.658985103424667	-0.29083301781240284
0.3920321500074548	-0.781275878769447	-0.3212616013980571
0.4459884903468795	0.761147291620195	-0.3456478303007913
0.761846375788248	-0.928635493750274	-0.416357826462136
0.9382533220989439	0.966134159203974	-0.2823160488077747
0.40824398221065195	0.230308311387848	-0.23168316171158454
0.8185697435821309	0.541433504928823	-0.3736799036184689
0.204263287525812	0.366017722981728	-0.12191259291442372
0.7455656890317813	-0.809947888932471	-0.39544735780950757
0.7209875332381935	-0.0162576145458942	-0.35529774294632654
0.6579499379891808	0.896763896906477	-0.4370043450309332
0.13040411581007916	-0.955973080249754	-0.13601603644409557
0.06659516933998187	-0.410059481399123	-0.03894450955704206
0.6874000227658075	-0.935285464948259	-0.44602604112402133
0.9162577011482694	0.966833630923664	-0.3076924552027199
0.6359368570992333	-0.0241624133555106	-0.3270401208729996
0.21825575023848076	-0.0970389000627578	-0.11617706518602929
0.9319675623466084	0.715577973471248	-0.35388014688643055
0.2725916758849	-0.913480878349327	-0.2693935578990426
0.008876786816203405	-0.148112486925215	-0.004263611431835302
0.6860003653607717	0.847767514030282	-0.41705063058309694
0.6059033263945487	0.950506999564977	-0.46252706067265914
0.3972712815600515	0.590468263085043	-0.27570890145367927
0.055522922569551936	-0.179567845795078	-0.027854784571485703
0.18256549692241056	-0.420703987703999	-0.11265282245746326
0.06136544570972461	0.158454226819934	-0.03064276885874002
0.7786686860706347	0.911838184351037	-0.40351487593589835
0.5832603677524861	0.420001530565482	-0.32898942021536637
0.8060829226466243	0.99405971967806	-0.413702999381689
0.5545759699977066	0.46443189160091	-0.3248789020829431
0.5332444839254813	-0.622765855226498	-0.3453620961513415
0.6499614780595292	-0.0793541162709045	-0.33249769417897923
0.9115593399595737	-0.668361171936245	-0.3628654368456746
0.9147694689826327	0.888821170406381	-0.31683438685461096
0.8196208814110404	-0.917605312540537	-0.38192038295249536
0.8771274483293767	-0.857655318866461	-0.3437359355966118
0.019816439383097656	-0.194858133999835	-0.009778477666569236
0.6250246168768513	0.318843863334382	-0.33328165740820437
0.2005148814242416	0.937840446875202	-0.20569611903351467
0.663288786541475	0.744628255626324	-0.39400134910833295
0.3595412586355167	0.545762074721592	-0.2445287556394869
0.8023609080383141	-0.857367100219919	-0.38220185807159895
0.7147355491345453	-0.494177687628916	-0.3651972063584868
0.4440160468667635	-0.909637892304727	-0.3972539090572379
0.5400851863802493	-0.758801317355736	-0.3819087754083412
0.7716235743433179	0.266486298546582	-0.37039361190602266
0.8315336160203778	-0.481648668596916	-0.3771310068586652
0.19352581254288592	-0.777785946507559	-0.1669101690704188
0.5207063420906443	0.0716200345059035	-0.28049068573404884
0.2799743946388754	0.00215222169529789	-0.15070278626222727
0.3979159146385362	-0.66563762790331	-0.2931603479870431
0.7502797042339562	0.967129646475092	-0.4356028940044649
0.7250114015943748	-0.782761843288481	-0.39535613996002733
0.9178208387053666	-0.848293579763281	-0.3232042632036611
0.34139864167554934	0.5411968623135	-0.2324583094303948
0.7550980555778362	0.670889152641689	-0.37775054437936184
0.4085053272719925	-0.0385881675351491	-0.22358241104471038
0.5878981926399893	-0.966393095456217	-0.46931294546005
0.41374715807776485	0.467591300380706	-0.2621570671297491
0.6164375858018075	0.216163382135321	-0.32462445458736294
0.04578119493551032	0.907853127112101	-0.04435319237096064
0.6774269803194471	-0.072374225670267	-0.3416835879337175
0.9598369482773931	-0.914697959978108	-0.27718200914702207
0.7616500819653977	0.588993059900156	-0.37299240489269736
0.8231820056142447	0.694092090676484	-0.36915867737922015
0.7706083333609184	-0.446731371582597	-0.37055892989398603
0.6694407224013996	-0.264429540572973	-0.34375548233274145
0.1001862683790443	-0.523338368662046	-0.06569889190269003
0.9528990749052906	-0.914838015971734	-0.2820286392057269
0.702716742432757	-0.327671376270581	-0.35504798125767467
0.717945349088599	-0.920972234662106	-0.43168126041551025
0.8999388963958663	-0.593322645596417	-0.3745418047020131
0.6104618083867488	0.954144605650888	-0.464262054637923
0.15123677255421994	-0.731626951674355	-0.12379144289837528
0.9872950603200584	0.995528580042267	-0.1884269435769558
0.682889773962499	0.836104855831862	-0.4143312780486036
0.4535461437072581	0.170274038181389	-0.251621510065725
0.6192557701898702	-0.971272411883222	-0.472353982405771
0.5301347021055319	0.259753517507654	-0.29360407630773566
0.3864081370233124	-0.769884239059379	-0.3143107087073993
0.6192024107389117	0.716972095212398	-0.38580524063417726
0.6707740716670202	-0.578032950259602	-0.3674675941868139
0.39937052877507195	0.492639128238789	-0.25838224399937354
0.22061666990441853	0.28074066648443	-0.12568180869967052
0.08511828213767275	0.796049435412113	-0.07365234941542552
0.3230651993136176	0.102310695747888	-0.1771130445740347
0.1266132785337419	-0.905424429948487	-0.12475171217692912
0.8557200726955652	-0.304351210689856	-0.3914199981307123
0.4089676330138999	0.95651441458545	-0.3957084059831676
0.4145399800113233	-0.153325499603308	-0.2303363512695533
0.6037827382375048	-0.948168556222983	-0.46139936838395434
0.9628420120899095	-0.886622240695694	-0.28976030147097886
0.36289268506125744	-0.582282199094188	-0.253601305844405
0.400798747942329	0.267022980257676	-0.23058615529534443
0.6758297571706521	0.913531389511329	-0.4402517570567187
0.4130142757288909	0.832290177437686	-0.35055508281440406
0.9395122041941046	0.529390552876791	-0.40059164142767795
0.6725596759938436	0.958411322282453	-0.4593574785671051
0.4055393076803568	0.409963288276754	-0.24912893796050672
0.22490323808448756	-0.0155086273994146	-0.11892973387362363
0.9445521446528744	-0.0463311931513207	-0.4575967902815264
0.1427533024256871	-0.1501364252263	-0.07446952148768686
0.8948522382396463	-0.798731340235509	-0.34202548436876024
0.5140944621160859	-0.743315749436776	-0.3692767325371656
0.6134688660856875	-0.871729049166992	-0.4302333144721052
0.9346270093871157	-0.137841270630861	-0.4438322412146604
0.6701617534163391	-0.0828919866074612	-0.3393947870133068
0.8927532127438004	-0.973091291091674	-0.3330679813101661
0.6877140904560326	0.800787911218904	-0.4048182505424442
0.7780556743810115	0.977713348288488	-0.42494837776260685
0.14626460241009928	-0.115577983347875	-0.07568120393215214
0.8610255057264773	-0.596360934682891	-0.371483885336012
0.3834787331899982	0.728136085043974	-0.300621333233778
0.47921780412984566	0.92827135760932	-0.4225969045360532
0.3847541122136485	0.829320435815497	-0.33177586775617024
0.6761535889850057	-0.37113444889339	-0.3507339264371936
0.7971136962276651	0.925749263409015	-0.39705439321767216
0.3804405867762073	0.909705222926028	-0.35714016579177893
0.7073168284536153	0.967312755411187	-0.4535550328978141
0.9345297712421732	0.949728002992652	-0.28888464689197263
0.7412695452162692	-0.626777752237786	-0.37534931319753156
0.3424536265997181	-0.901218308055152	-0.3254625809327002
0.335145721609742	0.603073923950236	-0.2401810473782177
0.46791120494340444	0.096719490879962	-0.2558026812676706
0.7847058225373257	-0.973352668353457	-0.4192273392453654
0.8915406498905465	0.738743234601959	-0.35209027186380637
0.8194252989330189	-0.972083067812494	-0.39567375011338146
0.9537246269035364	-0.922723653362543	-0.2781654427894729
0.25510522951044484	-0.729317935044205	-0.20867818991375284
0.9015732266448087	-0.943795544191335	-0.322143236080815
0.1715170851266114	0.474296325925682	-0.1101408036642393
0.017627689089275766	0.664400187314957	-0.012898498308580022
0.0911206222209355	0.581084306881327	-0.06296528460631953
0.13880027657417934	-0.955479086520128	-0.14485024576107666
0.7461620607544304	-0.41726194648049	-0.3665451374841126
0.34542494218833253	-0.0405559798299074	-0.18856406887876417
0.9210132928089678	0.674090599017747	-0.3625352825460571
0.625983831046898	-0.258410642974144	-0.329967779755871
0.9000169283686112	-0.172082933769192	-0.41674112855664885
0.5855553382547305	0.982841669160616	-0.4774304905666011
0.08957918368936361	-0.290499076796082	-0.0485925744565679
0.45520467776673235	-0.540588161553492	-0.29626872555461503
0.7173742013749287	0.953472414390719	-0.4440777819110892
0.5524926702691448	0.811427411918114	-0.40149805928959575
0.8181885729608143	0.366375415315269	-0.3793953808614658
0.5043286613113096	0.622511078868154	-0.3348268165758458
0.2318439025926064	0.429873017414551	-0.14558887727350303
0.42450059094131065	-0.962576872111517	-0.4084272272328062
0.7095478131804822	-0.0169953218349744	-0.35172655858657237
0.4535749170124029	-0.731210198070002	-0.340544296083496
0.28208186179686284	-0.600376975991634	-0.20370704103952744
0.4328335741407905	-0.134473889808846	-0.2391847293545576
0.9004521380484313	-0.981018435776807	-0.3265221523006767
0.9408862919500313	0.938274499448109	-0.2847429902991033
0.9396647996069163	0.915710486714083	-0.29209931974883613
0.3792279197884775	0.701290410725766	-0.29085536334314077
0.5646877746727287	-0.211777462965896	-0.30488115122085163
0.40157391389188474	-0.369646960349848	-0.24171718892403504
0.8622177508908464	0.624249507362496	-0.36895636676781485
0.8259784637315123	-0.926173262230057	-0.3794569159797284
0.8237042271968978	0.997821562184708	-0.4023518958613546
0.8868453155536974	-0.418119973913946	-0.3929997194130186
0.900038713203367	0.956582916323024	-0.32397234854077733
0.5852321619773421	-0.624785215430473	-0.36049479931921036
0.39165845596211013	-0.842016640078624	-0.3405405415272829
0.2748165102539969	0.821081813276303	-0.24599508376529447
0.8847127495646728	0.816386872974459	-0.3436934220807764
0.7671859667910541	-0.863069295974111	-0.3979883422987479
0.7331321383227664	0.805391818430988	-0.39771027570235923
0.6208512148042755	-0.117195201447572	-0.32281502933663075
0.9469357445892445	-0.282520678757973	-0.44587866847849666
0.2261126684049843	0.33546646733669	-0.13307941284058453
0.8491336529341775	0.233455274458656	-0.3923375982606905
0.9304352785752542	0.645817951806042	-0.37079471430603594
0.25653209196249893	0.631086838136327	-0.19088418289274414
0.9392016106965639	-0.633268090466604	-0.37701927019068004
0.9210060002085109	-0.959089572094373	-0.30252167848428163
0.818543219872607	0.867613250453509	-0.37559309483000425
0.8703107472360689	0.852882355243004	-0.3477360398326996
0.5781991407182027	0.790832481120784	-0.3999955456780539
0.42525392317643385	0.643335325958631	-0.3030480528758167
0.35583419298671004	-0.548084042613353	-0.24268483624744958
0.6552065624354779	0.20476445974779	-0.33718819724295845
0.41376551657312716	-0.0913580361439125	-0.22750569532421108
0.03507108268008995	0.577259884326616	-0.02360198761673608
0.5552980668511595	-0.0571267817234897	-0.2955697513129733
0.5332074094346068	-0.852557699710596	-0.4111042257487695
0.8972750658635805	0.965392875573512	-0.32744651229253535
0.11405917234593653	0.843101932039496	-0.1046518349490648
0.18837685405594384	0.351988116941231	-0.11087538389210101
0.3571816471129697	-0.312875299054163	-0.21033673162768327
0.6967342621077062	0.605083860207037	-0.3727383583591425
0.8552614964743022	-0.934379551430231	-0.360202977994431
0.34146092900067704	0.693045781539376	-0.26419783801440655
0.9247478041674174	0.970971823805401	-0.2982040526182116
0.6196947117776913	0.234694374616002	-0.32663487481412
0.09930229240628193	-0.649832802839263	-0.07376305216471284
0.5413943128591934	0.935355749405108	-0.44718750037432065
0.11494177019107649	-0.882389020281433	-0.1101702371991429
0.7700755817436016	0.984341472838755	-0.4323901383497184
0.3510403595558712	0.254592036559237	-0.20156899935974099
0.2107173944889987	0.36344898492874	-0.12576156542753555
0.25827487102963037	-0.898247450886399	-0.25188826889195864
0.4375983892189052	0.469475101474781	-0.2750127791526328
0.7826173794939592	-0.696720663276621	-0.3759199181335662
0.685950368905095	0.372075656926045	-0.35308702329082803
0.5769358610774205	0.20371239863851	-0.30932637425664267
0.10613907361228865	0.720645467671764	-0.08509344171092216
0.8637495481327678	0.148608544620867	-0.40043301641110046
0.15066299658752585	0.841467130906164	-0.13876476818502845
0.4749493111306664	0.990017357279728	-0.4494781923771208
0.9515615955623068	-0.329870633258788	-0.445846472805075
0.28347308039851116	0.963837656803668	-0.2951670022116931
0.5543107259277242	0.312906396334753	-0.30786792159312576
0.30985825527038846	-0.675166538043475	-0.23815169640512374
0.28635329475578525	-0.197685802498669	-0.1598770916802512
0.6705764217388791	-0.0609662444674531	-0.3393135284771509
0.025148499779892832	0.750106625092241	-0.020273396846109473
0.53471174046154	0.650585877334409	-0.35204082385649466
0.42071524817291395	-0.817121430933561	-0.3499368571860166
0.9108040968874199	0.738160445411903	-0.3489940332697266
0.5841066781490049	-0.993158322188573	-0.48272956669489975
0.6104076464158349	-0.902375515969958	-0.4418277714197798
0.034931630247315784	0.663978688487443	-0.02573748431040252
0.8613539483881648	0.974935107460184	-0.36302719529764066
0.31249671737072793	-0.36666110657356	-0.18950578451069777
0.6028884140816854	0.0815952353871156	-0.31533058959477017
0.8110049629600476	0.150679883202459	-0.3821740313766339
0.2630357034328075	0.747765721811326	-0.2189308389162161
0.8377608181583538	-0.868645876907081	-0.3655919576332628
0.6098071595374792	0.310052838788228	-0.3277635355895836
0.781034482814424	-0.621063879651752	-0.37350473378345295
0.7889369533341749	-0.715785410447533	-0.37569907386809254
0.6710134710849379	0.321860161604752	-0.3467783344297341
0.7884488687109175	-0.974341435758419	-0.41730753565243733
0.42825250682090105	-0.0607133689506376	-0.2344900145561633
0.66309219191327	-0.869780637519789	-0.42706055102437285
0.7492830113925558	0.0202463612926578	-0.363968792775051
0.8905500743048049	0.675019700861363	-0.36175590038268124
0.8534280051651885	-0.378012201623118	-0.38676310500378047
0.593886729640039	0.103919905501386	-0.31230107231299914
0.8916937996885784	-0.991388413615757	-0.33842432269998507
0.80706740657624	0.7633612689507	-0.37338326497795504
0.7333601330127956	0.69885765057134	-0.38236258102033605
0.4077110919921574	-0.598858091034574	-0.28339039010186823
0.5110266673124148	0.440724694472483	-0.3048049567691786
0.15218777404810477	-0.737867065362604	-0.12540892820807215
0.20575030014111778	-0.90712447583068	-0.2039807322116723
0.27602326525673687	-0.614935501280009	-0.20205606187243927
0.9495763954913291	-0.993748431329643	-0.2661766759324518
0.29102694966900006	0.174190415610813	-0.16139025121989548
0.9268563166392624	-0.975165053705261	-0.2958140585466034
0.33346648770843995	-0.413712132186269	-0.20793283240130167
0.2784875542312994	0.80207259773989	-0.24421319480659168
0.3707693130865699	-0.978057462014242	-0.37702618852038355
0.2526235493719679	0.428545046683343	-0.15892258975721238
0.27511793338310564	-0.154398237178138	-0.151150952068957
0.24208699671577993	-0.751064566822675	-0.20271330664990292
0.3874402212923345	-0.502111266318942	-0.2532483310594613
0.7700219516321157	0.413671249895015	-0.37025671552210626
0.280365566748103	-0.817667845567156	-0.24974106271905275
0.31211484134483297	-0.61635107502508	-0.22746622298251462
0.1006340499950386	-0.208550578056035	-0.052525378432510005
0.589303335776703	0.600307795607584	-0.35683360941578623
0.3874740960593928	-0.246426231855785	-0.221535911536715
0.9164610706387584	-0.895458461646284	-0.3144759552493029
0.38853099375200256	-0.403723044871276	-0.238843993208122
0.5804026147135735	-0.414498279116073	-0.3274341034375021
0.6011381197691172	-0.737630773292395	-0.3885949611023903
0.038187859168945223	-0.0858521459383852	-0.018386169820796636
0.5760052379676559	-0.816784135075014	-0.40783291064136523
0.3594514007201279	-0.73372414976513	-0.2866121098824065
0.26732469590924524	-0.00718027458623232	-0.14338866325302682
0.6537108477633741	0.945288391475507	-0.45698596952210935
0.5619773219466588	-0.139040823920139	-0.30047123920168395
0.502124388233594	0.858998871100133	-0.40357941208648335
0.22869880310538107	0.797471435523348	-0.2011654323300459
0.9118660694784745	0.404091269001885	-0.4044916803223693
0.6820654797919808	-0.508944247316746	-0.36181809118658353
0.8128680332613724	-0.939926877739339	-0.39093923158276966
0.9159780277639453	0.0918434546214409	-0.42992613262802953
0.2107890749828271	-0.625248828148104	-0.15599020524134397
0.791243022603335	0.915159438805951	-0.3978009992774586
0.41693486620132914	-0.552012875815064	-0.27884554015447255
0.8577745788671416	-0.27566911238724	-0.3934638012224269
0.8984841738651516	-0.455752286275327	-0.3928181829648183
0.4320385782131661	0.984827761956578	-0.42327478253041373
0.3440900924102535	0.0703192446683778	-0.18831103946294736
0.07543713969898229	-0.842729934137096	-0.06855521343696343
0.09517715774581463	-0.295512533798649	-0.05194348692972007
0.49739722472387293	-0.658857300298128	-0.3405701002966073
0.790270291817309	-0.836039652664912	-0.3846858723730676
0.9042045260063826	-0.98784400172878	-0.32391240834293544
0.2804977332087222	-0.499383035001461	-0.18629843294409543
0.7942403906346007	-0.532387243240755	-0.37279414984617615
0.670839683772568	-0.834976081752275	-0.41559335410653925
0.3905585027493569	-0.140013745976456	-0.21666699566825862
0.36100478949794934	0.801594289972281	-0.30694232342018307
0.7583587473342646	-0.983438278138319	-0.4384395819637423
0.8474099642354355	-0.74382317047598	-0.3622541527278275
0.7459089986120884	0.0540674637305909	-0.3629779478835766
0.10685021660915626	0.607334187034595	-0.07618455848382567
0.4384520953016303	0.725861759940017	-0.33143545993459067
0.905033398902322	0.290470337220465	-0.4121595329966606
0.8447496976411226	-0.42592738723882	-0.38208123705713226
0.9000463357613401	0.647289014139522	-0.3660147673243554
0.37195675517885785	0.571460277269739	-0.2569654219322625
0.3803930741589645	0.445175459945824	-0.24008863030957533
0.8139710319664112	-0.669431925185719	-0.3708951064043506
0.6055389327800019	-0.196655729253749	-0.3198414162878964
0.33416933964682954	0.899475268993306	-0.3182513335560164
0.2817212171579715	0.686871243209367	-0.2202274118851431
0.9619620856220411	-0.0853075497073119	-0.48283310634945525
0.28825766751499543	-0.944741961414871	-0.2934654583769478
0.5269672540979193	0.575135670844961	-0.333430942901208
0.10980307649955608	0.486536836037907	-0.06987609926809467
0.21484768428928452	0.583120135875363	-0.1529075077102403
0.7737900582462726	-0.85323138932403	-0.39363565490274643
0.5663095323378454	-0.248242805123701	-0.3077117956789097
0.6566802934372549	-0.437068807319165	-0.35084469670824836
0.5306142713704711	0.129152523276166	-0.28659857001201194
0.49157302750107645	-0.728378293168532	-0.3565764480374717
0.9635350571058559	-0.325752595582024	-0.464671604070471
0.32991087852713147	-0.0400743784170181	-0.1797128317747624
0.8980173611555133	0.997626212521268	-0.3336494175633879
0.5887420410547934	0.66844990785016	-0.370261805425314
0.6824167232070183	0.317654666072137	-0.34958189833224945
0.25943852072327106	0.497466095323498	-0.17202773313194178
0.13896916225941178	0.79436179439214	-0.12141161351189132
0.04906491462111045	0.621287525254879	-0.03475790326998248
0.9833455749581156	-0.931093882554852	-0.256261398386696
0.35730680208749244	-0.313604593083995	-0.2104817762750282
0.6788731823883479	-0.0240869188643013	-0.34186133077711905
0.1708817670669921	0.0207145461917053	-0.08827590438461928
0.1693108520933166	0.983173912422252	-0.1826911851874607
0.5434177900572931	0.380360398806633	-0.31026334133364186
0.595670850782952	-0.384043322525121	-0.3292666986723991
0.34546130989487	-0.206867065579026	-0.19492655286699598
0.018146373271094383	0.122576703157678	-0.008698191505996882
0.265227830552886	0.313154338110891	-0.15534895652313355
0.24749313649828952	-0.39209039883383	-0.15169455270727578
0.3866008205472658	-0.888452554411133	-0.3535481537328419
0.33118919918365025	-0.851581921077023	-0.3003546928096255
0.5566933866720941	-0.871561579350098	-0.4238436529490906
0.31934921538233507	0.463805597949608	-0.206132893034066
0.5270814611426003	-0.447873789593561	-0.31233208901925047
0.8175646608063921	0.313803141212275	-0.38077451146303926
0.48867105572786296	0.781323347209522	-0.37138641562569885
0.5818283344860559	-0.844061930300296	-0.41790410338979445
0.8837484328859723	0.929163619946601	-0.33738979331360786
0.19226065605809198	-0.768622154416003	-0.1642205415676558
0.17897782914977223	-0.947015284261594	-0.18553284385640723
0.3725757188958029	-0.811976844378933	-0.3180694318079544
0.4854335748766957	-0.859514105002597	-0.39727115259682394
0.908495551737408	-0.20162935870737	-0.420242107004474
0.1249385386823005	-0.2290152008632	-0.06670251690568646
0.8365382628957585	-0.681319944083871	-0.3673945865634745
0.9544367161113487	0.889550546664288	-0.2917674244159792
0.42677505446860914	-0.850348468603044	-0.3649167000816877
0.3454884306967991	0.833934533835247	-0.3057223570538099
0.5725519296562218	0.580806462860842	-0.349006460880266
0.04583070503815938	-0.715260582056007	-0.035843401445283474
0.7114020413604902	-0.23222828378412	-0.3545894571037317
0.03994276186520648	0.0641559453197514	-0.019177616613788764
0.3598706910217908	-0.446986483107088	-0.22838823574534597
0.5821844938998156	-0.56337095492437	-0.34858682189545
0.7560829849511576	-0.881322732452234	-0.4062180456963256
0.7903905585443393	-0.821580552239726	-0.38296702318600745
0.4103291722538645	-0.956239088509472	-0.3964978041044764
0.08999503340038784	0.620747106652023	-0.06469201842928682
0.6487012419173882	-0.16388861536245	-0.3337928509060113
0.5772437171007442	0.698233975685686	-0.3746980460626332
0.7853472315959295	0.966088284248889	-0.416114920157208
0.19832236988743682	-0.699035160126906	-0.15769435093460274
0.9382600087762869	-0.846958750155709	-0.314575969538954
0.5091590835968656	0.855307331704717	-0.4046862084927455
0.6857285871022266	-0.0431513091317014	-0.34418895627272944
0.5115093116500082	0.899867019022011	-0.4230896723974065
0.7256041923630902	-0.687986300841779	-0.3817835745773641
0.08537199852626519	0.760271236768552	-0.07103774457622981
0.3093749165684872	-0.22124913290354	-0.17486603777618537
0.14800446515026872	0.309092580456494	-0.08350750683528052
0.6136711128680746	0.405122106450522	-0.3368321129950261
0.06437638337765438	0.81221172463356	-0.056369644303865804
0.03059138343008257	0.0858676195657007	-0.014652105558503103
0.9328029293595554	0.854249720161332	-0.31459693310355125
0.37477002983729035	-0.340332538388773	-0.22330759957321214
0.7073930722160328	-0.852332289261096	-0.4140583085882772
0.5866881386467897	-0.605362419432789	-0.35713902977712414
0.09772970838089545	0.330173092851394	-0.05463595486384065
0.7476774490714189	0.450646782432688	-0.3675956970635778
0.6966910924870932	0.396099699550677	-0.3566939962678873
0.6195162228963362	0.801919034090687	-0.40774815467812625
0.6874392065050603	0.188773395878179	-0.34674051224906927
0.36755799658151783	-0.530822764774201	-0.2466541934663022
0.5981856910083012	-0.512635931401837	-0.34505236462243016
0.013794340368946119	-0.66928747337577	-0.010129801872349348
0.43974875248702416	-0.313869116764141	-0.2557263354750053
0.01353963302124731	0.412999350489932	-0.007715493023372407
0.7328792446859392	0.24754004921011	-0.36057150362979745
0.41896820481561337	0.600620771656538	-0.2899564786658014
0.8306477707787232	-0.187499704388181	-0.387662106404155
0.9707302028302928	0.781084730224087	-0.34562410829332507
0.25876302953251196	-0.951153289350431	-0.26738553219304145
0.13905022495779912	0.142141658841351	-0.0722167263843144
0.727570237930254	0.32124940658586	-0.36064790883348163
0.839853428191955	-0.949505179335949	-0.3744261380274704
0.8553056812514234	0.112491784275133	-0.3979241237175599
0.6410117176920914	-0.506568141330661	-0.35432133925490933
0.41948871653632697	0.964229648345755	-0.4059736653842835
0.8507196656402345	-0.973617697935031	-0.37178368610437984
0.6180733454715454	-0.942162236924704	-0.4586562181519368
0.8896323051292	0.184764970897573	-0.41067531626614073
0.8867619424038227	-0.767174107314314	-0.3491659122281752
0.5584785620838979	-0.646178966563162	-0.3581580145751624
0.6966069785766805	0.597035946584646	-0.3718698720258621
0.776848744662475	-0.68283433136416	-0.3760801758113171
0.8463759278538856	-0.312879229824894	-0.3882630448016117
0.3571531589673364	0.558099929968561	-0.24536676358621487
0.670080886541922	-0.125093977356874	-0.3399842462860835
0.8618772890096531	-0.937169662901159	-0.3554860710474961
0.6178279281054171	0.478382419608204	-0.3457428104699234
0.0946854796134606	0.996511727516191	-0.10268882479331821
0.973422255399368	0.98436115650171	-0.22623324727537852
0.5995112631281101	0.56777152326377	-0.35366414196313595
0.2214888057772543	0.122115980953268	-0.1186870815027255
0.33686508249957703	-0.688612436886842	-0.26001520336050316
0.2867574150547149	-0.233706767123861	-0.1623102940192729
0.20777450972278283	0.0657265860014445	-0.10957426838385263
0.6873887087346885	0.746073603140618	-0.3933380429482507
0.5358258218788828	-0.715816137001791	-0.36859241636752305
0.4681909453597176	-0.964602522305483	-0.4338922759118565
0.17786386275464502	0.784871486360152	-0.15445847035922092
0.4593478382786911	0.108333538096883	-0.25186138433791194
0.8446811189559683	-0.970650041439685	-0.3759086252446047
0.2013391396327031	0.79003785492445	-0.17592413031976964
0.05686071695801626	-0.083105692027382	-0.027705888135313057
0.012269252374563855	-0.578579256951776	-0.00818010788027238
0.33305952091377483	0.491709431364425	-0.21892381127063207
0.341228615107307	-0.977544953315744	-0.3525282759108569
0.4837201977723429	-0.728884574353997	-0.35350646080811415
0.8781526214818066	-0.993077390286457	-0.3527809959413877
0.2574029279225469	-0.212084823178658	-0.14353703849178281
0.12414510648437875	-0.875351200072237	-0.11825628570395333
0.7278066604406062	0.903380902575048	-0.4226072964969258
0.34304704750164	-0.991749666784775	-0.3597218051227947
0.7007173300628791	0.907055166388429	-0.4321143727511867
0.46464932340347115	0.915083735883734	-0.4101543921526269
0.14758927901211422	-0.454034661817109	-0.09254544828890195
0.05821461059913113	-0.717954871002016	-0.045866720144285146
0.8374521553194222	-0.465818440196618	-0.37868639575160856
0.825961200452378	0.952783667761288	-0.3853109812569202
0.44158647776983045	0.520703755898656	-0.2858218951483089
0.7998988722204433	0.675034622946337	-0.3727819941090844
0.5692071645879304	-0.940133270852222	-0.4547567934024069
0.7693395246312972	-0.892202941689693	-0.4032232847615951
0.8858319440414971	-0.971825383575026	-0.33968656006716896
0.9549337751323678	-0.906664538308402	-0.28406049582143966
0.939516288505303	-0.0277737610733112	-0.4520516794954245
0.6462819187239225	-0.673391765816767	-0.37938486181462105
0.5256991508769963	-0.0200392592653238	-0.2821024826190101
0.5132070661676589	0.768963548569737	-0.37665385334185014
0.5109873221862766	-0.511622284137473	-0.31578315432173154
0.6101797867458186	-0.780162571378224	-0.400911942067723
0.5503968204361567	-0.874849808997415	-0.4237998055987646
0.31672112367154315	-0.156798240664818	-0.17554977051588871
0.8149362133731878	-0.516911237311325	-0.37424054572487225
0.27567985918207605	0.902851677793951	-0.2691069110504031
0.27752313550144053	-0.949824238745615	-0.2850229998726344
0.7421071688047435	0.278463209053908	-0.3633016951678708
0.5914170966614728	-0.709938687137978	-0.3802524032972786
0.013100231957043084	0.572647798052524	-0.008684626578977667
0.2422448843999713	-0.1435968021789	-0.13146860624156345
0.5455272774801392	-0.561174412307955	-0.33722463787830054
0.1589656301430815	-0.791499781413543	-0.13881154780049582
0.8089252350385174	-0.375203838230755	-0.37730957420153965
0.10185861831916676	0.877993811580034	-0.09690040930373235
0.22265560550786656	0.527406253906704	-0.15094703379284935
0.4621704791488064	-0.308924415785368	-0.26652977531207456
0.86002211324368	0.957900086400636	-0.3602584541083326
0.26638258816041627	-0.83242878920703	-0.24174364478683905
0.786199734156031	0.774036300983345	-0.3798770031671308
0.002265272967973852	-0.395193280364137	-0.0012631394840653504
0.15566676809540525	0.737249765494725	-0.12825452991846445
0.6708648422300406	0.563215006788759	-0.365747007098432
0.8404954930984634	-0.78944683878119	-0.3629312038775158
0.18614437615198387	0.488482500406517	-0.12138445878201337
0.4830856504899707	-0.960123340591419	-0.43875886247562684
0.5049320060705885	-0.0188069229065537	-0.2724602499024405
0.09193772418357583	-0.4850522038852	-0.05802266763317381
0.7893230764685772	0.24284436007585	-0.3749734035662808
0.9150552126378318	0.589363940703099	-0.3781828853008628
0.7981861409123753	0.817988774425792	-0.37973266676964074
0.141771070417285	0.780068184935587	-0.12201448866726136
0.19645416711119287	-0.81399067123207	-0.176087230662832
0.3504631636110033	-0.358926241365805	-0.21135359117510283
0.8374259830314363	-0.0693282952604604	-0.3918609898264107
0.8380319335069353	0.872538995815623	-0.36568386829388627
0.4909372784022713	0.470503586532403	-0.30061268311908423
0.6889672216486691	-0.988284512888754	-0.46937746038159045
0.41312429344946333	-0.996320610211587	-0.4163144863664293
0.7429025061707123	0.835395062686118	-0.40085608669142264
0.5968586536549867	-0.906508917525873	-0.44296749881136666
0.8950610656169212	0.943772138841709	-0.32810040433980797
0.18875527748001925	-0.700527706363136	-0.1502278450956642
0.7500438588327282	-0.89553015358249	-0.41212966863353695
0.21677298042543228	0.817949608227954	-0.19500987309585593
0.8077725069962173	0.00744682258498639	-0.3820654456906545
0.34051591895855016	0.847279146949637	-0.30616892185886874
0.03997317714968801	-0.586420058956772	-0.027212591689492506
0.3818109952840011	0.709275777072124	-0.2945394865624893
0.8527828310216464	-0.872703797710487	-0.3573547177925854
0.7144696859036941	0.679081725497957	-0.38137415144843445
0.7805741327256955	0.981000192540577	-0.4248005375749488
0.691186234657735	0.998131803810516	-0.4737954933295157
0.5787911661260705	-0.458223976327565	-0.3321319174578648
0.2989046692770911	-0.385790264494957	-0.18331521042714247
0.6515588965382012	0.29635233949715	-0.339994517861383
0.22931013025460256	0.660670363806781	-0.17564693985802468
0.7909563681799151	-0.871833372385765	-0.389477955428201
0.905828694345557	0.944670589300536	-0.31816184297920364
0.26027225755607203	0.651211054536257	-0.19727637631299672
0.8936406910704566	0.992594069422785	-0.336731851405544
0.560716155200998	0.398940587222864	-0.3188546329808697
0.9039726470460497	0.73472350004834	-0.3505896864756571
0.8618996764554885	0.956536490602572	-0.3584322149750365
0.45800084711247274	-0.843817588274829	-0.379084802489659
0.8737831857138415	-0.536252240700116	-0.378181345891269
0.22557725527634284	-0.586057419595784	-0.16108802633236383
0.6697965380996028	0.710487044664188	-0.38721154389591816
0.8014040777182625	-0.398394850940423	-0.37544260257771056
0.1951177699326008	0.690678528687855	-0.15381610620660896
0.420849734335026	0.970799689811125	-0.40977642504001
0.6839069570223784	0.822816048247649	-0.4106881131254392
0.2219851595060247	0.209213642931012	-0.12236973924860597
0.8583901728256357	-0.0015829986971546	-0.40024076059341535
0.8494411960356486	0.940911145982605	-0.36557873328024626
0.7193490626751987	0.456686818931843	-0.363804509961696
0.9763250518078794	0.957641669146407	-0.23795122525432602
0.9632731087436273	-0.987659079566382	-0.2436849189981824
0.8036622372586398	0.283757499416648	-0.37805699669568926
0.7975527782395768	0.600811286968652	-0.3725670664676066
0.15278761109916086	0.969504130626224	-0.16219553458232822
0.9111821067693961	0.36876973511507	-0.40812939315643726
0.6515292703733119	0.549378145856207	-0.36132706135762743
0.7991202666178312	0.518865901745664	-0.373184725308374
0.31484405048076997	0.749792209060484	-0.2593588907902833
0.18549307539294307	-0.398322169798609	-0.11265738915131175
0.42063980302776904	-0.652315884643709	-0.30271727170381746
0.14180111034062487	-0.89859038544542	-0.13894700450669573
0.6588332049107994	-0.916641881501099	-0.4443724456133029
0.37752662804631404	-0.476192787558635	-0.24322980434723018
0.10217051154534461	-0.517820619180085	-0.06670562337298003
0.3768685762616139	0.877084329883603	-0.34270404261158777
0.8720359147921068	0.72784417165245	-0.3575375176428379
0.9545865108340881	-0.0665238988739856	-0.4708395121061748
0.482172115157332	0.88130450880521	-0.4043319321836396
0.9023509350725232	0.688945943458384	-0.3589693191767684
0.9807897378306398	-0.766981700854317	-0.36831798215536893
0.8560210317464416	0.976428666612296	-0.3680813756885864
0.3517577730804482	-0.0483902687514988	-0.19226185281125238
0.421505482011853	0.606443435893216	-0.2925966936638856
0.4737763970702799	0.987021775209049	-0.44742253493877127
0.23683913184679814	-0.515637202555402	-0.15917882279106157
0.7357404713901936	0.746133604456341	-0.38786065350092275
0.7375006312560818	0.501713129147815	-0.36815463634967727
0.799422430688099	-0.276907844894127	-0.3771208121014792
0.8780268258432474	-0.0820818608781567	-0.4081830481171895
0.07005100825979166	-0.306971001749878	-0.038000579729038725
0.816711587783683	-0.132483794612457	-0.3841769805497364
0.5529366917169275	0.491407395991742	-0.32819237342399554
0.3352044419193097	0.190298222956513	-0.18800479686648572
0.6667864042372982	-0.883380665111351	-0.43108509425878994
0.08034299071127157	0.192061912941169	-0.04114366314913243
0.3714982866446289	-0.622027903880078	-0.2672126154504482
0.2739720640635488	0.72483060571975	-0.2224837802664446
0.6767086849323013	-0.487977061442529	-0.35913774134688725
0.8458898238413458	0.515893753195217	-0.3767660471586622
0.8188117563955832	-0.100116098131436	-0.38521176635306104
0.45664155361801756	-0.232754805856713	-0.25717382622570983
0.8625642009785567	-0.594996314828778	-0.37163174482806327
0.9004469324397429	0.920911050144708	-0.32381720532129665
0.6122055402218776	0.0953874865743868	-0.3191349595314691
0.2747082702603874	0.847088178631286	-0.2527027733811429
0.9100203435794015	0.457224050709433	-0.39698529472631544
0.2183931749337771	0.429147386952744	-0.1367506461811625
0.3515746052156434	-0.618935445681333	-0.25406645164977615
0.5439841190414446	-0.119094049069822	-0.2921387162182298
0.4408277017248302	0.462610983413144	-0.27556455580698674
0.6076668554295227	-0.213628059221511	-0.3213825237113364
0.8165026558907953	0.989009501955936	-0.40405599087938004
0.2090662620812427	-0.616632533921543	-0.15343760193493894
0.38300441861537055	0.317840024981954	-0.22555512518492202
0.015013356499193692	-0.731663166244902	-0.011809733211355831
0.43331880866741157	-0.938503845258077	-0.40328704008067956
0.7667124862267468	-0.519985288630245	-0.3711628219383012
0.5762038091581694	0.426730796423129	-0.3274391660554281
0.4644158510630814	-0.292155939796017	-0.2660186316983609
0.46247379223491436	-0.494989101038917	-0.29155360833494964
0.2130429644192255	-0.235236670721073	-0.11840415150154131
0.3817614924957881	-0.908051868710882	-0.3574562328869601
0.5335416208910186	-0.0863831200049346	-0.28662087308599654
0.27476559964505354	-0.546292161908274	-0.189556283258616
0.7463471248927684	0.357339367451729	-0.36539300385160195
0.8260457622173548	-0.941092483404568	-0.38245431622978776
0.0029100452648873607	-0.320400572864847	-0.0015310150299396503
0.801612481847995	0.941897293120387	-0.39853268342401404
0.7846972543920471	-0.392727326013	-0.3726621386611395
0.9829173801928113	-0.948303149641597	-0.2402749482526363
0.49335652337037716	-0.000361885056293111	-0.2668817866724479
0.9327404743921629	-0.961980435006328	-0.28926578776213835
0.6173386031745003	-0.73428141860297	-0.3896708758283466
0.8019198841541086	0.200205160034657	-0.37886587657531495
0.6155266444469388	-0.51641096275637	-0.349914001033447
0.819367464716115	0.934939001819101	-0.38555787056750396
0.6406278394525046	0.619691470699001	-0.36960805927721097
0.462375237347146	-0.230474401875132	-0.25987898456892755
0.37470025262803597	-0.321240064643387	-0.22122100062103153
0.6142597935380429	-0.824286862244495	-0.4142539226636414
0.6346535894366953	-0.82110176590159	-0.4137265138150743
0.5895081418594281	-0.193913648746733	-0.3137213458738868
0.8177004228985078	-0.372636511696125	-0.37910491938878177
0.8344833950207083	0.6413232945148	-0.3694404687564612
0.10214302559880307	-0.525854248178209	-0.06718796664618472
0.5386434575188317	0.208572943050702	-0.29386004777034064
0.7787513454747073	-0.865448532042031	-0.39374840611971385
0.6915187636824704	-0.353145062825831	-0.35344569242416046
0.5185568634822821	0.148126314482296	-0.28191615371061907
0.7258186218763725	0.416573923114525	-0.3631384710605909
0.2448309768178445	-0.55239090391683	-0.16982674094487252
0.14787054331150953	0.704375420197589	-0.11757082114111389
0.3962636433636177	-0.453592695889169	-0.2503501944595972
0.8057653320478926	0.989464686599638	-0.4119488787179985
0.7058533726293157	0.0635817271845363	-0.35072885874543913
0.237281600603015	0.65232713926564	-0.18027598545308654
0.7859839802062284	0.853488089546819	-0.3887839127572466
0.5740370234260188	-0.020064805633473	-0.3030926722999553
0.09439895914371974	-0.832396724478133	-0.08522776351906554
0.7795668816051021	0.186066158189931	-0.37273711165146045
0.8488740093346788	-0.996383659866668	-0.38113486134646646
0.6695767137106864	-0.0186217946694797	-0.33874430158042623
0.647148359592819	-0.257549664513649	-0.3367379535120631
0.03406480121304154	-0.335758641718341	-0.01847145315358642
0.23107060628618156	0.815430201117191	-0.20708903651533384
0.6943378308271115	-0.329295216360479	-0.35308307334287087
0.9276244222595769	0.920020538244962	-0.3010947941933624
0.37220169877812237	-0.203368831148976	-0.2099079896392755
0.9306657605248944	0.707981388073955	-0.3556939103900811
0.7415940666172894	-0.497170797437113	-0.3683815798446462
0.7564728526315879	-0.94105898958037	-0.42291289906469126
0.6960649811072589	-0.573927105066262	-0.3694829691413548
0.37282674737102345	0.170556300617051	-0.20831675857717055
0.7415497346459794	-0.982504476206176	-0.4464403073958724
0.41507649538122054	-0.443836540606396	-0.2591841963193407
0.0825929915810157	-0.931606440345452	-0.08305205465229415
0.9782861626026778	-0.940462168373187	-0.24942824032028968
0.37918621965510574	0.262854958341447	-0.21825559247508872
0.8186050776541488	-0.0312500499955781	-0.38558741164189847
0.2801114874287205	-0.529660114201005	-0.190573971718192
0.49357275856683835	0.511824013322336	-0.3085677545551306
0.5692127514122246	-0.34365066885766	-0.3162962044572701
0.6576858114202522	0.752990868188707	-0.3958794377694977
0.34206771810415243	0.879428771345092	-0.3177670491346889
0.5886889458938253	0.929081297277098	-0.45198925564096915
0.17429154099137534	-0.423982871333651	-0.10756730900669188
0.5101885114001433	-0.948047073064124	-0.44382648208817777
0.638513365177022	-0.30507292207654	-0.33657366852851994
0.21820439862425606	0.587346399466563	-0.1559370400214343
0.8035294593395791	0.648675990155888	-0.3721792244134399
0.7748938827618512	0.13978225099622	-0.3715722860409401
0.8660290144419566	-0.350919603976171	-0.3919051649528469
0.31742482102416575	0.453291913980835	-0.20342843531215163
0.6569185309480738	0.7177992979509	-0.3884370942215226
0.007870030134956348	-0.860191312667117	-0.00712762351490878
0.5168436968283788	0.109512326388652	-0.2797006143868075
0.5836506016590494	0.626883769942348	-0.360538988971385
0.6172355841952095	-0.704672180004236	-0.38281635148064996
0.3023502022397446	-0.615325618060536	-0.22057350277198404
0.5323260052399578	-0.276394763061201	-0.29582699741860047
0.8492068730848058	0.636821270466661	-0.36857100506167045
0.37147190119588036	-0.111152752859927	-0.2049208133487578
0.3732865203571944	-0.934169729605016	-0.3612830761424338
0.2174977623432546	0.856012938843543	-0.20379792377386968
0.8424898421275154	-0.854533565084697	-0.3624482276773497
0.4532277971664346	0.655276076676059	-0.3201954195164204
0.0734079839169912	0.0209168095879096	-0.03587733704676692
0.5485475017213958	-0.801846860768201	-0.39742951535028925
0.5814037256093194	0.635521413959789	-0.3617432352940227
0.7851424589027198	-0.889512361629747	-0.39539020892854587
0.58735593432575	0.376445524245207	-0.3257928174785739
0.6880722411156849	-0.966321857685549	-0.4590899790764193
0.18333271517672176	-0.0974060083429641	-0.09617886996629553
0.9219316309901208	-0.775163333151992	-0.3390702511777227
0.3358100101733883	0.39073930891938	-0.20643343242512904
0.4282348745606798	0.690537628588956	-0.31643938070699573
0.39961053984228384	0.463145548345796	-0.2537009064683836
0.3809236356726357	0.0577882870956643	-0.20876734659071106
0.538571842406325	-0.512063066990364	-0.3263695008327133
0.5476663492671041	0.360100801898591	-0.3097446834116346
0.48035338397934935	0.376623247803084	-0.28276451036288713
0.9431658549866516	0.931387947077992	-0.2844407248436534
0.41930581202229	0.482693434003178	-0.2676072952855623
0.7038004746087959	-0.852133824818787	-0.4148087605642453
0.9165226354704085	0.493991302673965	-0.39450927848033057
0.770468535662762	0.828508470752312	-0.3909065712228062
0.3201939539715645	0.414520674631299	-0.19993361905860874
0.4725464447233129	-0.550455614279723	-0.3063311757177971
0.8213966768058198	-0.354867362869467	-0.3804356161602803
0.9524534205629357	0.939837951774822	-0.27268700291340603
0.14221541730939655	-0.724345585238918	-0.11535116788604691
0.8377505954779179	-0.499160739636834	-0.37693545312227467
0.31227183752643045	-0.616149443562043	-0.22753330007073325
0.7013144582898113	0.175179280595468	-0.35060996359738406
0.8381049555462448	-0.435708364581237	-0.3803536680621339
0.5341843155401703	0.842848359098651	-0.4078143819083124
0.2913524445422944	-0.940697832143624	-0.29501314126976536
0.7940748041770149	0.940142544496804	-0.4025819580472929
0.29397305446473854	0.209178540008469	-0.16503681604377743
0.6728774827806155	-0.555863477874065	-0.3651775174528497
0.34560112862866255	-0.978780561540212	-0.35673996396259766
0.005152819229714003	0.506079300143546	-0.003183326447812939
0.24118473899465792	0.601789703413769	-0.17478682892529596
0.17161037945291477	0.315918723381551	-0.0981443881824757
0.07951148422041211	0.871641379781692	-0.07470650445105763
0.2655968444909294	-0.305167564332548	-0.15490476952047738
0.7552413474457379	-0.800274770239832	-0.39134682084245653
0.7079737363679578	0.335173680474917	-0.356556471798499
0.468652915809699	0.806992313318808	-0.3712312437876682
0.45059592941846427	0.721527160109015	-0.33633630031904094
0.5815495323244416	-0.135995087374865	-0.30833558997391425
0.9732053795988866	0.235892391609786	-0.497827533013186
0.2027477177416498	-0.773218662160435	-0.17404328216907936
0.9157407370754286	0.119060929657469	-0.4289002769195772
0.5907396094916454	-0.723969580816438	-0.38357769234416866
0.8420839286304564	0.646553170135661	-0.3685056549967546
0.6580581175557652	-0.968252695952016	-0.46677843344008024
0.7095760326079249	0.133283511870494	-0.35247657638605256
0.8341388842774026	-0.859145150641039	-0.3669520413997404
0.16088625793247815	0.813677510805379	-0.1439163408120086
0.34549155012538235	0.588547009859058	-0.2439542207986241
0.8500823943982082	-0.995852480466511	-0.3798704254281662
0.7354081402499623	-0.480016254778974	-0.3670137386221593
0.00044750081653588603	-0.866935046220741	-0.0004071594796214948
0.12461840876093738	-0.296646303529238	-0.06905494460612331
0.4344295668739297	-0.0503667033157225	-0.23756239718876843
0.6815479556566676	0.561671661773721	-0.3668369992391782
0.0786724823676096	0.767151785821605	-0.0658301643588827
0.3646833608685311	0.714692400497961	-0.2850533420490737
0.8904583447493372	-0.840492521118891	-0.3382036142238775
0.11852110870353103	-0.587334171858796	-0.0831403547315958
0.5801761033711454	0.726815093300234	-0.38240222912220173
0.8863300458068941	-0.998904468639826	-0.34659407476539306
0.7415629194607349	0.854849678553081	-0.40533696535152297
0.710542893935816	-0.90799973027155	-0.4296401665258019
0.8698200017314599	0.0481381771981897	-0.404892435328836
0.1629672911660471	-0.431962606923783	-0.1008662521124125
0.6160586994369298	-0.176942546206616	-0.3228722789219613
0.2472005806798291	-0.840020926730595	-0.22693386324235
0.605730005951384	-0.704040961173161	-0.38115184213403247
0.43947763850562005	0.441671791230968	-0.2716540962939618
0.4495181467018641	-0.0117237860110007	-0.24503037836517041
0.32933067583305176	0.636003330802152	-0.24312677608337824
0.15284054017408905	0.0562959169547036	-0.07847686347266593
0.8407414725291827	0.966763754210608	-0.37796681780847735
0.9275695343497604	-0.364259526231208	-0.4186383531806002
0.8346001607739781	0.988172698367984	-0.3898185190808174
0.013860264599326771	0.979453264360075	-0.014392169925040717
0.5915031060077827	0.229781594160677	-0.31627454250056675
0.809608773630937	0.611218280441971	-0.37200387250808586
0.6986535310155422	0.592996345915579	-0.3715760805715037
0.5912131796549385	0.561890459745509	-0.3506869140574523
0.9083802783236848	-0.747719648543171	-0.34742732904900053
0.5193785092183882	-0.148473935279282	-0.28230452480834806
0.7164102754704078	-0.0345717603280618	-0.35390865434106944
0.7791363319002204	0.912855379534469	-0.40353331980897716
0.7219323138103932	0.539347481547517	-0.3687690304614644
0.7310919274896649	-0.858567251140229	-0.40940568252040477
0.5553570141879236	0.337820828701006	-0.31052712193046594
0.9098066553307973	-0.832914676281413	-0.33012656518607586
0.9298330952320228	-0.876402996289162	-0.30994841497706616
0.4672625067745727	0.720382910674005	-0.34390480172928023
0.512647329627417	-0.887297418921042	-0.41832289717359156
0.4997993533516672	-0.781417574026484	-0.37574903467951937
0.7833177357244437	-0.265690653271149	-0.3732670756151161
0.5008000842697296	0.857606122310554	-0.40256675195301567
0.28117587534556626	-0.45970597580023	-0.18123703871665958
0.8296995062934209	0.0208714625964814	-0.3894057097567829
0.7153587150168467	-0.998810744235396	-0.4657397355828313
0.6206020818699765	-0.301601287240006	-0.33073412891446763
0.601744436244815	-0.978681687453809	-0.4761817053444566
0.7503210583098131	-0.110294643855733	-0.3644084306131547
0.11657348785545558	0.585583285306943	-0.081586685722052
0.522226774046493	0.227607828697131	-0.2878849349256857
0.5890372936087708	0.650390419683891	-0.3664922662505181
0.2654073910106733	0.674507816334494	-0.20553992083672368
0.11244617763203495	0.0121580056653155	-0.05627412585265794
0.22091289199941128	-0.392355392230259	-0.1347780803477759
0.7923981731452386	0.734765593229116	-0.3758614889975037
0.8954005314306763	-0.490783174735095	-0.38765318290105333
0.7379593427194366	0.807734242064451	-0.3969881651834344
0.53611943612007	0.726512379279484	-0.3715803944439332
0.6840719687318524	0.869262496263305	-0.4236803309041427
0.34049494202327435	-0.32855584728622	-0.20219137828376832
0.13941926389912473	-0.319394880326991	-0.07888963061775163
0.34457490162285764	0.893773658240436	-0.32456714104708356
0.20155078673123314	-0.49662003755597	-0.13273244868411288
0.45897900829163135	0.687318730340819	-0.33107724487345375
0.266703411142356	-0.218418644605449	-0.1494284171086026
0.55849854803326	0.986265632906096	-0.47557399115345667
0.6644896947193623	0.782962857566365	-0.4026147272208044
0.6650915940770037	-0.835354201672521	-0.4163131777269466
0.7967771295994562	-0.834946802227574	-0.3819811320747667
0.36590858067729154	-0.974942843326392	-0.37188994309157886
0.6811586279450579	-0.107717418821242	-0.3433027000727522
0.5577866731987816	-0.328573026462278	-0.3106099678494756
0.6117335265459154	-0.984692235058223	-0.4793437980137339
0.3615397237463667	-0.894299270409986	-0.33770965890851495
0.9470443761880457	-0.00634752615324012	-0.46109538238239556
0.24590562259042645	0.932058079598912	-0.24943600875255947
0.6406655036300027	-0.843028816361032	-0.4203015042413053
0.5169656071506903	-0.368415437218567	-0.29813995753415323
0.2734015542957172	-0.655591546647609	-0.2077828266987636
0.9695886089649579	-0.979506586400719	-0.23497664645891964
0.2507880157397986	-0.784518704327387	-0.21710223856801103
0.04025565079017761	-0.577612874667122	-0.02716372006455957
0.44324600119826213	-0.0681635367480033	-0.2424952838005541
0.0637553369946761	0.875000761522269	-0.05986379587175139
0.5640078327895965	-0.982611985754283	-0.4746367793194383
0.024544984070602027	-0.254606281174529	-0.012539536433305182
0.6496764374039805	0.729990490884347	-0.39076686864855736
0.34332179830528053	-0.799461411165314	-0.29375897322305533
0.25037490990387196	-0.657430313604484	-0.19103720873564634
0.8504142484510361	-0.67033836455398	-0.3661162678609658
0.7683331110959816	0.635270295601873	-0.3746953583013799
0.5217488554721135	-0.472655356883752	-0.3138318174267213
0.8519586996621935	0.307022419970328	-0.39015150844255997
0.4370629842458076	-0.43681050191461	-0.26969452792698906
0.8755911109473367	0.274985988787451	-0.39985947471208955
0.7215405519156048	-0.987838709232077	-0.4577554444377518
0.7647184853245164	-0.00427513668685504	-0.36865674826236844
0.3871833058511016	0.676999759781575	-0.2895910144647093
0.16677088570958482	-0.276677998014398	-0.09303702613346594
0.7215541233006711	0.901798704077396	-0.4242122032999521
0.1378436735379421	-0.689303249326726	-0.10769733547022695
0.8126369679305354	-0.736328885438607	-0.3712328046446023
0.9188451731396904	-0.899576959593055	-0.31200274338507783
0.5263615447240193	-0.955752418184936	-0.452657593622499
0.6141641744788627	0.497629879293359	-0.3471622127972251
0.14282746099427124	0.653245787124678	-0.10765041688588799
0.6887552643537701	-0.0197582901924954	-0.3450883625242748
0.4352105197646506	-0.603138485575829	-0.2990850710295054
0.7239555655852297	0.207740324021437	-0.35761413972918854
0.40748453673585205	-0.813656873941316	-0.3409916043699381
0.5416706739976832	0.731912522206608	-0.3746713027258589
0.6400687181502849	0.304281264054831	-0.3369994645234408
0.8947822873097886	0.986789912206279	-0.3338743595992096
0.37254949971993173	0.406381998618857	-0.2300976487937202
0.7049980034029042	0.984205888582366	-0.4622255009531986
0.004079995870698849	-0.524983846841288	-0.002566240557992118
0.7640743951859024	0.704198274426269	-0.3791457010250843
0.4545798559202888	0.970810160029827	-0.42976923907333575
0.44835243478676406	0.73059910501044	-0.33780419766933406
0.8606854217361618	0.910679676165355	-0.3539443743152657
0.6897625534475801	0.900951303593851	-0.43276234729552643
0.4846150402393203	0.438831464660502	-0.29301487889727157
0.45971223197320166	0.0195012048809333	-0.2502808808262638
0.11823708182018829	-0.647324654700193	-0.0880705344086745
0.8692144980051303	0.975475758081607	-0.3561291750941232
0.851779990144111	-0.316457567772709	-0.3896407936476609
0.09626982685976027	-0.0831114192269245	-0.048089943361881465
0.11244808352087243	-0.798416395889703	-0.09819932038632993
0.6257944159874774	-0.958202341130978	-0.46573078813586244
0.879517971790062	-0.621964442097674	-0.3690503367751927
0.3155078330778325	-0.654755459271754	-0.23769207699435158
0.595480565598402	0.599563948095747	-0.35812720600692566
0.6831053118857761	-0.489551795399779	-0.36033349854339547
0.7282990619581787	0.850356689283554	-0.4082644279149241
0.920702698813949	-0.967777787843872	-0.3027822389775852
0.7775157307823705	-0.306768148237994	-0.3716726078624402
0.8661922327471255	-0.0580973820417506	-0.40320584933207
0.809259310482154	0.953943760702687	-0.39705318368332876
0.44981341024147525	0.288720247522725	-0.258402919885248
0.4795257970710406	-0.36970896415187	-0.281542844252175
0.1064140702137825	-0.671266323173982	-0.0809893493261603
0.04967379277028836	-0.917316462177003	-0.048699649448638485
0.6362152370493623	0.404863240949547	-0.34309406745747195
0.4903789385811616	0.662803640585635	-0.3387009221142871
0.6869855298736565	0.886919408667091	-0.42868564851786584
0.33821079536469656	0.409218045086837	-0.21021509893322723
0.5984842610115026	0.802572617356716	-0.40632229584108687
0.13855466957225043	0.247067556902664	-0.07514542819978481
0.38494801490825753	0.621215463835165	-0.27516044074804696
0.5395442604380749	0.856569409521539	-0.4142720700281417
0.5040155258730582	-0.712986574348561	-0.3570967016616001
0.8317619516184518	-0.608014475247318	-0.3711371295964151
0.08499209001819794	-0.729282593512654	-0.06837676502264574
0.8706936142128577	0.00615285059387763	-0.40550882451038217
0.34726714045785284	0.944906337708394	-0.3450675459366666
0.6196436342280313	0.175437806189348	-0.32410445846838154
0.7891610500228409	-0.149683043958303	-0.375670991327201
0.3384329305590407	-0.373913604342552	-0.2059762864964832
0.44124714354475447	0.998432123142763	-0.43538627906012833
0.8948871354504077	-0.268815559244219	-0.4085805928912588
0.37008522989988585	0.854586119803507	-0.3301785441131867
0.44313612618667503	0.380326908741859	-0.2650546833079842
0.6584776863778555	0.979516332672417	-0.47219256109573443
0.6488424304399495	0.00328526609541963	-0.33158708183803626
0.9175581911604854	-0.121806935027279	-0.4301191625650888
0.6795397118400502	0.0116150595639642	-0.3420535044778329
0.6656099289020183	0.364126515065491	-0.34771987942032684
0.30282331635174875	0.574259387229452	-0.21326972537446415
0.2647143309800178	0.50005640321835	-0.175911682068372
0.1633246757773014	0.705266656853324	-0.1302814045078336
0.7203178132570569	-0.908990064162745	-0.42689185142478936
0.3511792203237754	-0.427814619007515	-0.2204859109426802
0.4849468105980719	0.130315534332186	-0.26536968255231413
0.4605003505243987	-0.745077812948499	-0.3478990287802008
0.7447703928726198	-0.64388797761678	-0.3764791705012557
0.681609246414899	-0.428871287468273	-0.3555457934171827
0.8264037394098571	0.486698508407254	-0.3763283768299966
0.12535061943157166	-0.891287741101478	-0.1215579735612932
0.7083256810888333	0.982640375721896	-0.4602955117897312
0.6240617727078931	0.312054199375244	-0.3325252035391701
0.7754088375512979	-0.131190039831254	-0.37174372049964166
0.5481782282497146	-0.489025906357417	-0.3261817710837655
0.14378519379656568	-0.575776863212874	-0.10043116260953669
0.270821435443427	-0.81135356390334	-0.24019298391449448
0.7764667378554805	0.11587096598512	-0.3720928295133722
0.4091815639243556	-0.599811840683719	-0.2844146046544238
0.8715563630855883	0.871603387872511	-0.3463134097193844
0.822064566064741	0.950058017266436	-0.3873414295134011
0.7224305713217037	-0.802523985299794	-0.3994952880728071
0.8867209036829055	0.732133854261909	-0.35400234216871895
0.4495108806856054	0.331795718233895	-0.2625910071493462
0.4595159416891776	0.693155246092338	-0.3328714285591407
0.2980187595837367	0.848634396592756	-0.2728079752797032
0.3114231798305983	0.860463719656778	-0.2873115993084914
0.7803919184725545	-0.0902913741610773	-0.3733291057544429
0.9604172591169707	0.791613750367539	-0.3342572998143684
0.7656005078473956	-0.651481992636142	-0.37565875782939695
0.401740179280448	0.998050260460225	-0.4091221936690036
0.7828819501558798	-0.793077762789316	-0.38253292322644267
0.40672991193005725	0.318190092677562	-0.23869956157706726
0.8639325574115408	-0.350887689061297	-0.39127903184112084
0.43967505803134277	0.339588453127971	-0.2584411245710315
0.41844596214062796	0.858910335219596	-0.3631511803064773
0.8889312415349931	0.628359460941865	-0.3684445045099004
0.8816543091710642	0.941379064564958	-0.33975437735802255
0.7462060286398686	0.981654522392112	-0.4438208907067516
0.4668924588954076	-0.447065386129451	-0.28598983040181186
0.24241030606479935	-0.161668864210116	-0.1322583017380343
0.6136874417228908	-0.619794828880651	-0.365424123400111
0.26934558617778653	-0.898586443319987	-0.26213148905402384
0.33085312601103356	-0.219205296300485	-0.1872910263667091
0.46878150579194466	0.207109655580049	-0.2614510107692211
0.7183649371599218	0.693144587333194	-0.3829049659264965
0.08249570994041129	0.869178200597947	-0.07735785950536776
0.8820308109940781	0.980419267027432	-0.3452487870412478
0.3937252372773169	-0.999966485567743	-0.4041328474865061
0.7634845864252955	-0.999937483143701	-0.44340836567704073
0.929353808847682	-0.974186543434469	-0.29276846967556325
0.5623470983110155	-0.466256341995638	-0.32780377531182964
0.23586533523587186	-0.995692016572408	-0.2571926234322341
0.7795589117596372	-0.226571393513397	-0.3725411369775631
0.36040048306846606	-0.771697085455255	-0.297741564986438
0.1089592590235799	0.106175718207642	-0.055112934543769455
0.5832315779465584	-0.054599662562016	-0.30715889624061643
0.31332586476169283	0.924986713820407	-0.3094315790890809
0.14759411291516766	-0.913021326076798	-0.1470519604537281
0.38605374556385985	-0.563262929250494	-0.2637005349479143
0.7662830070639761	-0.583223045552616	-0.37278775383871543
0.12866160075668492	0.51233790724908	-0.08434812649505433
0.84010141976342	-0.692673411440852	-0.36631000453687
0.9640988009386846	0.881649755107192	-0.2920151805307601
0.10319119467504051	0.94611752475618	-0.10595690070079632
0.049088911136679896	0.562396624135972	-0.03274786613672445
0.6379847645548916	-0.552887142060783	-0.3594493069966012
0.8047320604457942	-0.167158437428613	-0.380085942346722
0.9670453040647929	0.989932142655313	-0.23666837296151852
0.4603632971571722	0.547404864318981	-0.30005427430545256
0.7996389842008966	-0.541641586212469	-0.37294196807457436
0.8684637519593047	-0.994678524560473	-0.3627234338792493
0.7822770307078858	0.392389179195791	-0.3722501517897721
0.34960593226642406	0.0340490877667192	-0.1908611317305476
0.7716584426832683	0.307962794840679	-0.37035725333838787
0.1908544412895109	-0.854030520936722	-0.17861393977434187
0.3872628651364549	0.879770489936399	-0.3508415147769197
0.23352395396310346	0.547968337130052	-0.16128549810902093
0.8348616877172786	0.0191590178024457	-0.3912348505586544
0.5407774461731449	-0.805223115953662	-0.39657490712066823
0.6922735301921461	0.974939113938736	-0.46188402562373676
0.3290295981394449	0.661691626959929	-0.24849784412437614
0.6353198031958195	-0.635879207409069	-0.3715904593391091
0.9884285924204005	0.456848831976469	-0.5221389053035911
0.37457377695129174	0.461061829078297	-0.2391360311945423
0.8163664659549973	-0.975225521363799	-0.3989503742609108
0.845018849792939	-0.191916673607692	-0.3922751573146825
0.5672511038286375	-0.722080325525911	-0.3784911837831686
0.40623203364498833	-0.806171257788068	-0.33779725576547653
0.9294113107147041	0.82184455867253	-0.32510691784279355
0.21980929582841993	0.981760497863715	-0.23645365111844255
0.7572867987309888	-0.378730710501104	-0.36779190048815846
0.817916326846787	0.833171277944063	-0.3730117411379203
0.8949263911498826	0.875421756236413	-0.33171003040481073
0.8822196317387047	-0.927438494152937	-0.3385758799144575
0.8622848315455165	-0.817287622532351	-0.35337246440656506
0.19092935120064566	0.81818071444009	-0.17189860543881486
0.7499813260703011	-0.969818827720217	-0.43685442534667934
0.495883621880942	-0.163196969520916	-0.2720753606405688
0.8008705765010272	-0.801923646340156	-0.37744542790355307
0.08368592616037568	-0.70984071770946	-0.06590746872437514
0.8495283864357495	0.993966111902899	-0.379604381357424
0.8281600067126926	-0.312970044250119	-0.38341007881823774
0.2778215526573946	-0.561454375191401	-0.19408424077552813
0.7297741297780398	-0.102402758554715	-0.35828446848838846
0.6351758234411344	0.977294522628521	-0.4742993494680599
0.7459741005433704	0.136454238330422	-0.36322386333526563
0.3677108505537246	0.270485472894297	-0.21242790813173132
0.629695700128289	-0.817770317704501	-0.4127202335469504
0.7839251626992563	0.919326051542872	-0.4026977464718827
0.8845285912622569	0.116461589114226	-0.4105564133993765
0.48992441297109535	0.952349326545763	-0.4380655821839465
0.49550797834103955	0.978413913230669	-0.45286190185271336
0.8282768952948903	-0.71734631404101	-0.3677302974957161
0.14046246427142137	-0.868460529842478	-0.1331021812143562
0.44013184642918435	0.66808405766184	-0.31687137421465744
0.79815787945054	0.693690218325871	-0.37336233136910973
0.9027477654478817	0.458591601847226	-0.39397423724221936
0.4517103955346434	0.561582914088895	-0.2986608436255715
0.4991171343485747	-0.835902075916887	-0.39394819705900047
0.8890590014688656	-0.960553647708	-0.3348833446799308
0.2116665896449049	0.143449929336191	-0.11364200788720147
0.020310949015546018	-0.783074471710416	-0.016952290236279192
0.5795878498469972	0.820974611728681	-0.4097614930969226
0.1569843403598727	0.608288485305594	-0.11347900956162196
0.5340847235062622	0.0953422332306219	-0.2870880842549439
0.6834499531914717	-0.987959143168504	-0.47077332042791215
0.8481004829471699	-0.985640889552565	-0.3777653555641415
0.6475394212223969	-0.397198935211018	-0.3454200820259681
0.7469528490949425	-0.551645293773541	-0.3710677764148823
0.5725991333141238	0.855820142233071	-0.4207712922572783
0.7131269859823226	-0.491125487569815	-0.3648081263997549
0.33527008212259335	-0.383024222040942	-0.205169832478388
0.2615104751341397	0.0128185630806839	-0.14003932699567612
0.7130382929005294	0.833385778379098	-0.40809308057137705
0.8934938942004893	0.825605734287875	-0.3386732196882538
0.5568052530845045	-0.619754347581664	-0.3520736556184491
0.5655288007199804	0.839454480698493	-0.4137291689869992
0.5807891693122902	0.642962087920065	-0.36312681439343625
0.27125403204837906	-0.361978381857284	-0.16358776575713788
0.46630534260628437	0.880412382963178	-0.39685683885512335
0.12210048924177434	-0.74027707269908	-0.1003354647402001
0.9271064916961295	0.469799616692565	-0.40355018338889587
0.6141828183183072	0.759466795548627	-0.39568414554463194
0.5386616474977417	0.37247620824377	-0.30751933875277165
0.6045384691477824	0.727320220266437	-0.38648799264205624
0.3126301923652584	0.183475636180265	-0.17451459542294173
0.23142797034973986	0.831831679816186	-0.21104193586601908
0.6131971373326143	0.138836519879271	-0.320569518402293
0.5995116056093004	-0.360138468001167	-0.3283178092986715
0.5219813382104453	0.684253035129646	-0.3559463331943119
0.7215285120889131	-0.734269377674999	-0.3881663396781795
0.6957959634995824	-0.63582858344292	-0.37623637789851916
0.661644998702824	-0.306938614486636	-0.34345210456880265
0.23579942301747248	-0.806058372742645	-0.20914898993098832
0.12329977990993767	-0.285332334242003	-0.06781681305615914
0.7517486538332853	-0.372668586410281	-0.3666831319652995
0.46761613479589453	0.914119517246686	-0.4111762589783369
0.5131498664429524	0.653322650710504	-0.3452528851227378
0.7988618867382917	0.136518680475552	-0.378638847663342
0.5638280285893948	0.868213810237774	-0.42391308310282516
0.6559744528564727	0.332656523245933	-0.34327786110118325
0.8072998663170037	0.66027060011665	-0.3717713166053263
0.31330960604453323	0.363588096054204	-0.18966077896441286
0.6771141238739106	0.502551547595373	-0.3604825032893665
0.849093104584789	0.948172040407717	-0.3671436679248294
0.7498352071895622	-0.693079543442195	-0.3800647471643152
0.42429900961651223	0.635757431620727	-0.30074879769756296
0.4349852829729192	0.713764405099341	-0.326253666131523
0.7859547216211636	-0.778820575175313	-0.3803351275383739
0.7706847514103553	-0.982443568932741	-0.431217359039143
0.7116106727116721	0.857754214285691	-0.4144816043594681
0.34398956744872333	0.321097439997753	-0.20348405811212103
0.166027381760955	0.58471661969558	-0.11753870593465131
0.010893129309746718	-0.788263606568974	-0.00911013518238706
0.44623615489676716	-0.897291320945526	-0.39345527286271426
0.6570818488908822	-0.751121567209014	-0.3954669856644664
0.6314408651324587	-0.861860988741699	-0.4267558227676934
0.6706127377184217	-0.202839329898479	-0.34197580722566717
0.5906004426252192	0.591110829447119	-0.3554954690250106
0.44977735565266913	-0.200584888046436	-0.25147898911703187
0.7043391576342185	0.597714695515	-0.3723692475126822
0.7043978852485131	0.784995377399476	-0.39916664798915624
0.11822290130784376	0.123945471020162	-0.06039184810095434
0.8032335608087297	-0.769468174949139	-0.3747429035544182
0.9297438311545448	0.448439427542414	-0.408507891499759
0.1864791132891978	-0.000894646180286389	-0.09700257239197227
0.9110970573970424	-0.105466011414845	-0.4261207067156864
0.854196766097109	-0.793063988535657	-0.3577874358475118
0.16220970421584816	-0.800990241893952	-0.14314418002276139
0.8349839326736981	0.869481344274646	-0.3671485719331897
0.5121141611890493	-0.67431349593063	-0.349979607955012
0.8521064778178994	-0.0179263946260394	-0.397692856592482
0.7950001357989003	0.921064400580035	-0.39712619631743773
0.865902615563845	-0.937796275370208	-0.3523900386471101
0.29015360346667896	-0.913268015283747	-0.28525714105778743
0.16767997054929837	0.0236201798624905	-0.08649809299939344
0.6606198368732125	-0.705297180101132	-0.3860989261948226
0.9393052075291392	-0.577349261798087	-0.3902564217709377
0.2834860592909378	0.572523241067695	-0.19981950646792487
0.8906069640015603	0.801414404109049	-0.34320532373940565
0.13514930445335638	0.351067496724729	-0.07797075942825255
0.2906044149412979	0.117801126253977	-0.1588099201587471
0.5929893287231401	-0.745755175783796	-0.38952850479972306
0.5435851613367544	-0.721901366651337	-0.37247785430098757
0.8156301736901969	-0.986498194874227	-0.40368740609234793
0.07172619388688098	0.971134683266116	-0.07518352093824672
0.5521398059333905	0.68330298653309	-0.364977370742189
0.7146015883765098	-0.293512812420446	-0.35686980065590856
0.34413908007949057	0.545907988644404	-0.23502406190445077
0.44576455177090857	0.11662742202279	-0.2452076338526308
0.5460951125703909	0.690700959884284	-0.3651051366387439
0.5007381143788501	0.380465265115322	-0.29250674003878785
0.794497743595734	-0.317270824139504	-0.37537974024335674
0.678660179772196	-0.0619322313338089	-0.3419983911675385
0.27708620257002936	-0.63724146547245	-0.20694739549654487
0.2796403251872036	0.0890022145033618	-0.15160126920597164
0.36397216302404617	-0.533993867962389	-0.24507013625200694
0.3270650325284377	-0.982143787286837	-0.3419216171781776
0.5249871025477383	0.714954283826686	-0.36496934734310055
0.9433390287913072	0.0179129346076479	-0.45647799719764437
0.5225620306591859	-0.279419356276372	-0.2918749165227708
0.6261694358442664	0.718825139009132	-0.38691063082109195
0.9048396709799438	-0.760003451447342	-0.3457366394208942
0.08347032319341371	-0.00356909888897072	-0.04103675210683399
0.8071203377069799	-0.999226672769531	-0.41529840526383943
0.5921070325120265	-0.989398074524032	-0.48133422849033813
0.5916405579510066	-0.952835095287053	-0.46304000944134643
0.7102013229456584	0.904541377626958	-0.4286019950425254
0.16834570343801106	0.670833727297974	-0.12973207838250797
0.7461556008002517	-0.942419359913306	-0.4281472072257328
0.865877309296032	-0.361906180810013	-0.3911393097242595
0.7066098406161144	0.756799188597225	-0.3935565007885972
0.02597672761239102	0.862249009156994	-0.023745066273859295
0.793798573078617	-0.795891233700495	-0.379350599329193
0.619735475326376	-0.859991342834568	-0.426188248268922
0.3635806344015447	0.595646255860347	-0.25673651537464864
0.49964675871938175	-0.357789117011924	-0.289382791340049
0.7454250006175936	0.816959240429836	-0.3966975887688756
0.5805791607230969	0.228744139471112	-0.31208302977799757
0.9300114582128602	0.398437791683345	-0.41596294624483715
0.44504222671154986	-0.37532095696805	-0.26539484115110973
0.6388513862807669	0.256534259036776	-0.3340663667342703
0.22046026151190218	0.806448478740948	-0.19587906084062037
0.6908598978945517	-0.690973724529076	-0.3837663920608771
0.9501887695150117	0.959551261702622	-0.2689477441982251
0.740958468179499	-0.734319741455492	-0.385538478100035
0.8700254689178221	-0.8996693877689	-0.3470452558975188
0.9148953772972287	-0.0978973659121261	-0.4289774132665164
0.1291609863192816	-0.296295195424476	-0.07170780601478247
0.4422501565711531	0.0884205100751204	-0.24247742589908722
0.17498159285492365	-0.922169341356797	-0.17643772862080592
0.8181476738088665	0.375629533171955	-0.3791024211451423
0.11279848361847383	0.32050281289415	-0.06310976565411704
0.7941865362288592	0.00553207535156661	-0.3777353332829813
0.7802864054922254	0.333391492189153	-0.37215807174812665
0.2900558912080525	-0.30530647786852	-0.16978958268510583
0.903497753560199	0.590350316725698	-0.3755716794257457
0.906687635989516	-0.905357957835497	-0.32024000302883426
0.5644071034046065	-0.936941396801586	-0.45255918070261375
0.3504288316359882	-0.0379521938128892	-0.19137051694622936
0.7084159985995521	0.323204503801698	-0.35625148548778096
0.5612146367640612	0.932191037278859	-0.44987407758118053
0.30438732651341216	0.905983745875511	-0.2954911420078567
0.735574928715102	0.574255536094695	-0.3717987693174729
0.7397501880622173	0.628031570700045	-0.3754772711021959
0.4721370322959865	-0.851739053488459	-0.388615963806818
0.8329124141219018	-0.944383821291146	-0.3783778568853322
0.7440350964682021	0.969924386304318	-0.4397484175928875
0.06219313953872164	0.955472763164746	-0.0638850925658079
0.18579611589201106	0.226395416972692	-0.10182827886834064
0.1960496929488933	-0.770917610000627	-0.1678769664083815
0.22930085155061566	-0.812665648963997	-0.20493751158418944
0.4563093572818641	0.692190111517718	-0.3310916188511941
0.9309959841419899	-0.326366550017564	-0.4256339371388925
0.8085746543952436	0.479558001464801	-0.37469259725711496
0.24319175215910227	-0.704981869630515	-0.1944136254036803
0.8254790563098949	-0.416163998174107	-0.3790598055989742
0.9705517241083258	0.834350529138817	-0.3182896544871192
0.4761050149622441	0.526585239220504	-0.30347260316506325
0.7061158665038341	-0.895867574113129	-0.4269622427865599
0.5591664322871841	-0.741163525234196	-0.38175312560795577
0.7236137816630698	0.464058258619039	-0.3647758980747177
0.43047708864179945	-0.947881476192087	-0.4056435522000612
0.31715901455412704	-0.916638088704105	-0.3099277343548342
0.6522650756303487	-0.030611512628277	-0.332860511033484
0.5052746751310238	-0.716754450107071	-0.35859977913147334
0.8374309606744141	0.952593223911091	-0.37692468705871424
0.23032536222069935	0.9217161118099	-0.23153198243377518
0.5136956334577243	0.792844553736255	-0.38438506365692837
0.6676751053120212	0.141101461966802	-0.33950552212395435
0.3578668417934641	0.250143612670202	-0.2051343510350219
0.9662169114557569	0.961581498796865	-0.24798967309738928
0.6511407407642953	0.818812574434056	-0.41262723717252275
0.6826647008388088	0.109583601663764	-0.3438115480348793
0.4965799946977688	0.460969269029872	-0.30161157993683857
0.24543778630970367	0.907055517449208	-0.24225492656537995
0.49276965410538853	-0.327570810770628	-0.2830116820216849
0.8963710276920238	0.0876357916679479	-0.41751151945525644
0.18508439466211293	-0.631005018412646	-0.1374043827560763
0.5981722463819159	0.933198084657679	-0.45441768238131747
0.4767078835483415	0.0106046230494678	-0.2587627641362931
0.09647150483902045	0.105980203252018	-0.04843739218096463
0.033409752869660615	-0.72564758796803	-0.026302415657329006
0.4733229429848393	0.412011713908744	-0.28402357469781064
0.15927979982139032	0.93562867970037	-0.16289644510317575
0.195380286038175	0.231824409463639	-0.10774223946142601
0.35878359966319073	0.521546961810549	-0.23971855844122852
0.5394056242960226	-0.636774982614923	-0.3504294611475195
0.21363063108349342	0.769489068376126	-0.18264344943704464
0.5115761510954064	0.223168222688969	-0.28281637019248435
0.3208323872455759	0.708043263378463	-0.25346062344682235
0.6911877715131669	-0.958287135047502	-0.45462201489177806
0.7553675621444375	0.367349648736705	-0.36729804882131145
0.6073307835374737	-0.946399659392983	-0.4606472401034003
0.33145137837885597	-0.926013945365384	-0.32517681678174143
0.6557794454474711	0.843794989809571	-0.41964089947497596
0.6815178909837314	-0.597300096994989	-0.37081783233238347
0.3857286681908977	-0.934776961205947	-0.3706223443023013
0.4109931812911824	0.659124120424679	-0.2990485738929883
0.04766515299697019	-0.897020614662954	-0.045647480123348794
0.8507260098423998	0.331482857649333	-0.38859190186346587
0.8541744350943719	-0.976249091438014	-0.3696145661841801
0.6347119238748816	0.307450723936728	-0.3355542994320309
0.9570794907891071	0.713793568425951	-0.3626353494725087
0.8893873606934445	0.93485395521654	-0.33284422610033226
0.12355504909470273	-0.285536725282201	-0.06797374285417117
0.7886900171096529	-0.416949949670783	-0.37312872100308764
0.09906351458206414	-0.0854139879261172	-0.04959074879328331
0.46127662662207936	0.896452095491031	-0.40082287009951234
0.9468774673276027	0.943545791552669	-0.2771916506105622
0.11010859241634804	-0.768491952877819	-0.0930270128310908
0.930865314132172	0.883973048007908	-0.3073015576983528
0.603182290973038	-0.983246476213106	-0.4785600133350997
0.7095374166643094	-0.859126039688424	-0.4153501482745053
0.468626759352507	-0.825468711478649	-0.3775650718444456
0.8105814630442373	0.449374738954761	-0.3756944874929977
0.7887461901812973	0.979039280272267	-0.4189676734231333
0.9283153192181384	-0.244004873926311	-0.4313641859825718
0.4662517179030443	-0.12553346902418	-0.2559634677397092
0.1780995159021186	0.524117983102594	-0.11955951230727435
0.15603087207459768	-0.999231055142861	-0.17128866610665064
0.9189749204201088	0.952386822182499	-0.30495219399804463
0.6967799554276727	0.980557015069183	-0.4631834026845481
0.512558876746237	0.942275501324501	-0.4419748909680234
0.6363872440209513	0.00168310081386944	-0.327150166797443
0.6353598616883395	-0.876468494703359	-0.4316930199750804
0.6333069764358678	-0.283558180836446	-0.3337133501759112
0.9098326672278167	0.811674716045324	-0.3342870353405463
0.2949567571646906	0.723939052664765	-0.2382705717521267
0.28259072197784607	-0.00365685691170584	-0.15221771909466855
0.9101486496837505	-0.882282160111988	-0.3210311948200777
0.3449548710589238	0.816592800432722	-0.3000252531807496
0.8565506255670489	-0.0429390856327217	-0.39933404220401336
0.30073372391737924	-0.421583078157499	-0.1887513125266979
0.7468305862076583	0.536059444087963	-0.3703823541704177
0.8431261983442132	-0.106109611520483	-0.3934654597777141
0.8919855974944628	0.978434019170375	-0.3348504475016082
0.11244220783065154	0.125834905320295	-0.057282697866902724
0.7640025830852611	-0.136677077682291	-0.36842947936833703
0.10429433234911382	0.362996911824655	-0.05986751339744447
0.7368033955482234	-0.999730581417431	-0.45701126719568586
0.5298544813643005	-0.955321378415376	-0.4534599821181266
0.18516486952018957	-0.468853797745837	-0.11876871570158183
0.31157528923547656	-0.867429018057018	-0.2895465641957693
0.9035650616051456	0.420591540091669	-0.3988134232898324
0.36721091900255304	0.296232581483675	-0.21447523217854925
0.42685497191282146	0.891877690576926	-0.38046804532978945
0.9412769346963724	0.483242534782903	-0.4108416322891444
0.6742907900169031	0.576126772399762	-0.3676360793806538
0.49761383607604043	-0.860774569792436	-0.40257479643253113
0.14791815216957624	-0.103123753679317	-0.07637537036816842
0.5143926907706097	-0.88376695267634	-0.41748173298708435
0.7214733420171633	0.430963985804546	-0.3629727602290946
0.4718238544893826	0.7949497324433	-0.3686512668900844
0.46995891099082604	-0.252296380222278	-0.26529339702005633
0.8612054373753291	-0.782687706464495	-0.3558186854198171
0.9627636246611798	0.796936940611331	-0.33287971938789135
0.3995539313564163	0.180731701272049	-0.22368450829793296
0.6493224219261766	0.597355288254475	-0.3673740641293334
0.620378505593057	0.526494183467816	-0.35236840949838316
0.537217978055743	0.687042296420791	-0.3615694731703006
0.4969588179877666	-0.717466844755392	-0.3556372436420207
0.817955321722848	-0.896809125527508	-0.3795138353752424
0.038682548885422156	0.718311665183904	-0.0302717713495275
0.962874176955204	-0.771462212970356	-0.34397473957344027
0.8376540142863734	0.651418664630186	-0.36866128031315404
0.5851943805230261	-0.858583929904936	-0.4234846406278182
0.2605847775104729	0.651645044332084	-0.19758822149627356
0.13733184091057826	0.954604371267573	-0.14315243337219594
0.6263450829933552	-0.435439947084223	-0.34330424966584444
0.669824439559468	0.590357854209005	-0.3688722177216526
0.8477610744796834	0.982584852161253	-0.3770173025186426
0.5326237503999728	0.417433622067808	-0.31045139443305514
0.8043497524495703	-0.420823924123355	-0.37547514789748526
0.206396726405374	0.598740134799477	-0.14892018200612792
0.6856518917012953	0.620493020591471	-0.3739224621233114
0.39152389213763583	0.367741896274276	-0.23592368110936585
0.8773240797346954	0.811614870004697	-0.34732860873355414
0.6821864933148853	0.218845705208912	-0.34594228476701605
0.12065918912372574	-0.441114377351108	-0.07414427980778236
0.25146573403286904	-0.923514889739934	-0.252438186809225
0.5012849348314465	0.908405504580034	-0.423044176012427
0.8668294502237304	0.215177597068475	-0.399381444305079
0.8157490689236808	0.971604328742893	-0.3981455317499674
0.762263807711933	-0.660139324403369	-0.37641247501594755
0.75123650965717	-0.228949179366223	-0.36514868055027194
0.803395600727374	-0.912562720637999	-0.3905346735556779
0.579547447024972	-0.249245655393417	-0.3129066050831526
0.5759896323697624	-0.044209897016719	-0.3040860956481462
0.4921244041447734	0.369423857289263	-0.287328187942082
0.6063896453137247	-0.577332934746865	-0.35676950958192577
0.5471901879262907	-0.891968886854762	-0.4298913977261177
0.7403261801228099	0.984330258932176	-0.44785663845890417
0.6916034002202783	0.346985651799558	-0.3531837512643066
0.3874417242733397	0.482325254027734	-0.24992963067671403
0.7846570021000797	0.00559189703786954	-0.37476537951673355
0.5278722915155274	0.564830380791666	-0.3317836156317211
0.5201047704888296	0.812572780677108	-0.3930415561545808
0.6409047536437324	-0.209140576075838	-0.3326846588782381
0.8098586295370157	0.254959374137279	-0.38017772331930255
0.7232998045938903	-0.172725360625774	-0.35697675389444355
0.659804188149721	-0.597658484588734	-0.3687179829961634
0.6517557151715173	0.00989652394625448	-0.3326149630908284
0.28247253702784625	0.474738079016923	-0.18410991001962326
0.6180979703556486	0.357223422680797	-0.33396046886649916
0.7793161265132367	0.868990570381401	-0.394140758765298
0.28032772492189123	-0.274839528477624	-0.16140887361467415
0.029035902497586308	0.407188209750332	-0.016608599157937106
0.6601453218187452	0.666563074213579	-0.3791716478544192
0.6260104496420269	-0.058802275802594	-0.32369504837990004
0.239370921818554	0.849690162001962	-0.2222734370331621
0.3674975831872147	0.854115894689648	-0.3281930444183438
0.916104688808787	-0.698696695788742	-0.3569178203194268
0.6298534074788151	-0.275630745260854	-0.3321660461874751
0.6188092141430339	-0.704094737131259	-0.3828742779775169
0.7338282263888293	-0.00522115573233001	-0.35924877024708807
0.7657705410328325	0.799607411442705	-0.3883381382599914
0.8021758294732932	0.682382196935752	-0.37255358480891415
0.254825349744885	0.655134038294694	-0.19394944136500217
0.6928077640664594	0.0577762939382192	-0.34655943615160856
0.5476521016419874	0.692320344459896	-0.36594936409017764
0.7611485158323927	-0.890884447877412	-0.40643548347565445
0.6436429989701894	0.59043197096425	-0.3655824644493402
0.8148416631008876	0.66476175595142	-0.370834175403557
0.9076858419585675	-0.048068635645132	-0.42510219335603233
0.9063856757239461	-0.904317052364829	-0.3205893726087951
0.7853689695146181	-0.794095949748484	-0.38186818174264703
0.5762789063121848	-0.646493821969949	-0.3628048301256514
0.077710173656457	0.36568360887685	-0.04412527414437234
0.14972504452282648	-0.398736474779377	-0.08992541604436576
0.24947216535778158	-0.247812040984785	-0.14094278656352086
0.6880710648249279	-0.954678786316018	-0.45391073062747866
0.06508633493332136	-0.485515169609964	-0.04062137083173409
0.8153677857855117	-0.872977597393435	-0.3777958601936306
0.8126486790272381	-0.993629644508811	-0.4088133416752323
0.11283557361733597	-0.99656213460706	-0.12282286370558937
0.7187324549151808	-0.348755758307964	-0.3594307512345635
0.4620932728776112	0.911132835634869	-0.4072490656163903
0.6438785880648247	-0.864895773160574	-0.42723717342850737
0.9222675020557152	-0.52571736795297	-0.3918564442673005
0.33265813852077947	0.477120879898644	-0.21640946748691875
0.18851753026185908	-0.28326099653222	-0.10642774815280638
0.6246598393028207	-0.188659806080201	-0.3263670859168558
0.49483436132119046	0.850458964835974	-0.3976385033816348
0.5930593525967279	-0.975782680634188	-0.47434812081085753
0.9216889659663349	-0.256779483965881	-0.42524992115325333
0.7608169288157175	-0.368271127888499	-0.3683419031389648
0.3114933943802885	-0.828125843199543	-0.27787612848023374
0.3669069600627198	-0.77196163592157	-0.3022138713669982
0.5987444751352704	-0.109059869405012	-0.31431124088297074
0.09283119395236664	0.684732347468509	-0.0713789168857095
0.8124968058622369	-0.180751799293552	-0.38221109156491384
0.7701116692864048	0.919807925129746	-0.4098136196863425
0.2613237818372872	0.686831060116752	-0.20488091953536725
0.9452038265159519	-0.967658315291227	-0.2734583433764846
0.7708525860636046	0.460840529893014	-0.37070695678846116
0.8629344818022522	0.259262034496678	-0.39599737342638885
0.7560209472161684	-0.334060059741817	-0.3670763576048377
0.4243725333005915	-0.951766411364813	-0.4035980298876214
0.47019468567016326	0.617184544728541	-0.3191979379447227
0.36272234841763384	0.56859300006062	-0.2507976083067633
0.6179593292378721	-0.961101130545257	-0.467445882115331
0.5172563950898861	-0.674262716404719	-0.3518091331126445
0.726232631121209	-0.813493656636884	-0.40083237549189776
0.11849831536571083	0.644323467818423	-0.0880011032483815
0.9494749387428475	-0.344491991002537	-0.4413174207144409
0.300271687171494	0.785426464695051	-0.2574018783989234
0.4773673957800535	-0.775857155204852	-0.3649291219244237
0.6225852028258366	-0.993729546853142	-0.4837530159618652
0.7193630917364836	-0.548445215363573	-0.36917964027426886
0.8664549288776494	-0.941738152745567	-0.3524121810394835
0.6646813562540224	-0.257874833643726	-0.3420921862597037
0.44129523011739286	0.177475818651461	-0.24572850191509096
0.6285199902325042	0.409466796135781	-0.34142947142513547
0.9545556196578239	-0.420528541203238	-0.43570687386015144
0.39883931057936806	0.955612333589882	-0.3884133893610274
0.35836968390340174	-0.988351942729842	-0.3713024891885585
0.6018693352626057	0.553440855887652	-0.3519630680896685
0.9048215164547884	0.302100779477523	-0.4111008519110926
0.4927163124717149	0.37497325389667	-0.2882551477542912
0.30481046255172933	0.281995919051	-0.17666941441332643
0.8829546490290486	0.841734821504525	-0.34186916082128244
0.31317989765859855	0.145786759374646	-0.1730015144270496
0.5698401603274131	0.653203629996651	-0.36267397127591994
0.7125116109858626	0.0806224087653711	-0.3529041333512663
0.591413399756051	0.709338962569851	-0.38010759403187405
0.35866681170130693	-0.872594355586232	-0.32803731997716595
0.4141490710302413	-0.878772328152273	-0.3678588053627514
0.812832060697798	0.997637158304296	-0.4104456728319246
0.4859937441331034	-0.136002944240531	-0.2661073058349328
0.8868815508350468	-0.13239361066263	-0.41126684391778556
0.862349360328207	-0.99596484654508	-0.36892202277242064
0.776788757187415	-0.537142134690383	-0.3720106822346205
0.8927640358035765	0.708887402142523	-0.35645815384458457
0.45728040462408953	-0.993889074106133	-0.4423242351057148
0.6431359615090805	-0.783213955652983	-0.4031972573045669
0.9428595234290491	0.826233225339222	-0.3201380417910352
0.2002847154082337	-0.240470574081724	-0.11109026722908905
0.20954814303132213	-0.583025889244736	-0.14905417706617693
0.8433062358613211	-0.426468134358703	-0.38177833836517
0.9348588444029219	0.992342094831186	-0.2872697626916725
0.38055141935447323	-0.389399432427919	-0.23245182594996788
0.808229206245214	-0.831361251358883	-0.3769684866772433
0.1984803893286474	0.694361112554562	-0.1570782958851627
0.6402091236295949	-0.814918838927951	-0.4118610129088935
0.5092391768031547	-0.809182450663992	-0.38827796181732943
0.5050297905554607	-0.221650943854824	-0.2797239747479681
0.7401871393657244	0.609301229163387	-0.3741426862990597
0.794141804053832	0.870781684699834	-0.3878434081879086
0.6156609504784033	-0.989683215724079	-0.4818802598382063
0.6775908609064025	-0.454468430274258	-0.35658913373756873
0.9370465107237268	0.427701095342735	-0.416949858822964
0.30746191645233634	0.118824579475198	-0.16863791842390885
0.9264175988778298	0.506756331408581	-0.3970744223432744
0.6661593589279555	-0.864103258648655	-0.42485259391040275
0.28884422403094684	-0.481362742742342	-0.18917992904044992
0.6766249010239723	-0.977258543462341	-0.4672312245585348
0.4669967158196041	-0.330658931168373	-0.27113614112734685
0.6878475847608709	-0.565232013864043	-0.36786968512447854
0.3293689700635216	-0.55708977845054	-0.22766365891135287
0.7625030339221247	-0.88680309982655	-0.4049064667531423
0.8383705369015266	-0.513902535816508	-0.3761829970469292
0.56289759702273	-0.735471166226166	-0.3810618973548242
0.7934846624496663	0.39050545726394	-0.37419981852093137
0.11536546853387952	0.778442532907868	-0.09863978719579031
0.8248322097899343	0.813436659610682	-0.36914044722740297
0.7220504842231981	-0.680377225146151	-0.3811383072644979
0.17583720275812656	-0.0733552178102412	-0.09153230649101968
0.6445298672649508	-0.70328833541924	-0.38499145209846003
0.7952398709794861	0.302322492002311	-0.3757509187398916
0.9810596157051972	-0.927340733793131	-0.2593898254717097
0.1208499809499446	-0.852265916022257	-0.11215197415712998
0.6171489827929473	0.398137324377821	-0.3371921633400857
0.9100729281922356	-0.757633816323161	-0.34514645676490074
0.1912925622597932	0.266971450343202	-0.10716066537452723
0.8720281241147442	-0.0304862026435639	-0.4060207848369232
0.22128077884161715	-0.106686443620721	-0.11815316458265984
0.8874846084875124	0.263883520646535	-0.40546173227369725
0.9012185729197189	-0.747060118355814	-0.34882897915254624
0.44104570116020086	-0.709149390515607	-0.32811688091895924
0.9412840195006469	0.989702190038986	-0.27794335879943943
0.8524368991339819	-0.194242854836136	-0.39479173463470346
0.5088893687738099	-0.479993825551531	-0.3097630915092554
0.27300287898211656	-0.488746364240978	-0.17984123976137828
0.7205863525017682	-0.877518717066571	-0.41739645702599343
0.3066642267955488	0.772352499681923	-0.25896241287156474
0.9146837229546692	0.767396852959142	-0.34221452967623417
0.5126922291649393	0.940601316539315	-0.441252914068491
0.38331023442952844	-0.289908937684099	-0.2229754787557227
0.11044856673308995	0.858624233119354	-0.10301989260516237
0.26650057383063747	0.110066095587777	-0.14452552281825895
0.7837830871760726	-0.645302988651183	-0.3739379473379949
0.7036013861057437	0.973549084965009	-0.4576485345862445
0.763824671723666	0.69222496096687	-0.3783136986635423
0.9484547499305408	0.910692465239785	-0.2869281352402351
0.3722424519376626	0.275123194649494	-0.21540194980310828
0.929919183633123	-0.831618324073102	-0.32221645011775574
0.29026070691332007	0.761853554873985	-0.24366917999169993
0.5501015509125375	-0.261579340638267	-0.3021135362395908
0.8370285226755455	0.70524694265472	-0.3663158229267845
0.4351638679868112	0.106497240059785	-0.23933822879648659
0.32581870279260217	-0.765223435795658	-0.27145220753135907
0.5668750190604652	0.774338053112815	-0.3929460135490832
0.15110674790461318	0.613106609584828	-0.10961262578150334
0.20678117988939237	0.347990070319433	-0.1220475336322046
0.6439793071730672	0.793901001996921	-0.4059965044641966
0.6223148189999803	-0.734488924709212	-0.3901868360015702
0.7786373520139807	0.857313761161976	-0.3923999784916596
0.539226729787128	-0.0298845657247004	-0.28824835900924056
0.14054000475032602	-0.126722124180403	-0.07271768367822234
0.7673186699240658	0.375438766613811	-0.36959990841361035
0.02733295231056031	-0.719662307727989	-0.021326100136198473
0.2502472865810884	-0.179283897280428	-0.13763153802357592
0.8731685751915267	0.651343151863074	-0.36575976923144526
0.32779210104371054	-0.113362399144242	-0.1801900162063758
0.8351171648149357	-0.844390131756774	-0.36575955800288346
0.4955972720772732	-0.26187046065631	-0.27830990954960444
0.6825821425275426	0.362320512547062	-0.35178418997071226
0.9394251539505065	0.466626959077249	-0.41237555633321515
0.6001567326310049	0.443690182293974	-0.3369023630214206
0.8568334017868963	0.101171620197603	-0.3987283004005635
0.16454617019688617	-0.0492677216253132	-0.08492050092538847
0.8336967006561922	-0.909305710648183	-0.37180585737931554
0.053027484701626985	-0.507985813697781	-0.03361000701725537
0.5976715556317189	0.979670377355257	-0.47655322072072265
0.6156143615247128	-0.953523706603285	-0.46391857923901436
0.5531656151373207	0.846618075647255	-0.4138212153617264
0.549414966406892	0.886640597164984	-0.4282363685806898
0.2548072747896476	-0.262887604806583	-0.14515415002432672
0.6726936103198718	0.972908199743924	-0.46606042424943855
0.39234213466955337	0.869505005224133	-0.3505607672219884
0.36220835929969086	0.0199912720434201	-0.19785558603448253
0.9368308494770596	0.95081611669088	-0.286215251248462
0.3410726833235898	0.647591873762521	-0.25345253383836475
0.42693475107998896	-0.81984344009363	-0.35438278583510385
0.9123754813675226	0.969568699965203	-0.3120821878428012
0.32030775681823204	-0.649136740816014	-0.23980162226502677
0.0737594770275518	-0.30568286442578	-0.04005967846630388
0.12344901855359844	-0.804646753320368	-0.10877936426684201
0.887276294286815	0.487919823862573	-0.38587068149145853
0.562217993969412	0.92523239715635	-0.4469498453082687
0.7379467880143851	0.971522338444816	-0.44322983537324856
0.3859692690799836	-0.396805632200506	-0.2364819114750295
0.7888839579174286	-0.713800640309385	-0.37562191693011904
0.2734426955564738	0.629672362895979	-0.20290683058175588
0.49089494174104364	0.331454217228581	-0.28255079927098786
0.6536102251072937	0.879560194041984	-0.43141595233690233
0.9194750645117603	-0.82270269476266	-0.32832529628294294
0.9081293075612419	-0.626887561878154	-0.3701777775487809
0.5238545733347779	-0.182235173357336	-0.2859247412865063
0.5953596672337556	0.0797335509692851	-0.3123736835804742
0.4713553991696804	-0.0570788482520852	-0.25658420748762095
0.30890356643243094	-0.464630890054469	-0.19967091393501363
0.4041796048754753	0.761977454822376	-0.3228764960919351
0.571867176062583	0.502747026608241	-0.3360638528377004
0.21672804050871353	0.287627273352391	-0.12377977749446002
0.3961452206098085	0.866606326524632	-0.35202352094458816
0.6456874718193871	0.0561203627755972	-0.33074077748215175
0.6438235983728438	0.316324808187242	-0.338835978356929
0.7425992671125842	-0.345384093036834	-0.36442236769282593
0.6003618243222475	-0.828567405396469	-0.41468684037507525
0.5760013423550429	-0.568330318785421	-0.34775447564040085
0.09015824140538868	0.740849297302059	-0.07355353373572719
0.7645006358360232	-0.542598214565519	-0.3715602391127947
0.2640861721622743	-0.233983079418165	-0.14881596472431435
0.8964150128268443	0.921130207408613	-0.32710097794797205
0.5705505544465297	-0.780995345014221	-0.39565681325577956
0.46651333956622204	0.365164672079421	-0.27479701831541836
0.2693617370827379	-0.450329394947091	-0.17237421008114007
0.7091314873970929	-0.953187724077082	-0.446866545641047
0.5256049573243641	-0.933115540075014	-0.4419414205289853
0.3786724221570549	-0.673470807435936	-0.2835304855432619
0.26605889554122114	-0.494254003429736	-0.1760030275210386
0.7003840999329053	-0.542209740838592	-0.36700235953297833
0.768552018867142	0.940236322408305	-0.41666716437687534
0.7712196007643244	-0.859446671610735	-0.3957323922666983
0.7345343319721344	0.690393596528112	-0.3813359811378552
0.8477424609241891	-0.639813599439785	-0.36846795226864104
0.503384894226471	-0.154760307945979	-0.2752078874286717
0.5995162315464466	-0.356781914107472	-0.32802666259462393
0.7918551166909323	-0.736780834906655	-0.3760796027684306
0.21617050662904444	0.230116675447387	-0.11999178515379252
0.7592731917793079	0.97732229444067	-0.4352878689888059
0.6007471358615615	-0.401757555564392	-0.3326101294107255
0.7502159588882968	-0.453514218875293	-0.368008390896425
0.9238236442701016	0.575307588751745	-0.38349113023500725
0.4685582224389068	-0.673441545915904	-0.33193086019382273
0.4489118765696796	-0.335305772418759	-0.2626713523385194
0.2161917102338642	0.920183442921393	-0.2172797391095964
0.4630976024674363	0.513641141589384	-0.2950960104131134
0.704909001763515	0.946814817913365	-0.44564697404078235
0.6825697536652507	0.889262951559777	-0.43035420114893946
0.784232950276725	0.770812661527987	-0.38015615687357845
0.8336517303738014	-0.781165540402147	-0.3654032924454347
0.46626082901785454	0.776899032370919	-0.36031346254599267
0.5397714725090916	-0.175501655778072	-0.29258371102587516
0.21134133677944308	-0.528492719635524	-0.14322297869541334
0.47851740374932766	0.795680241283946	-0.37182011031781187
0.400436915114014	0.224367327552	-0.2270032258610382
0.8942003279300331	0.88482875437833	-0.3312419729678539
0.345216749700896	0.0623813555996991	-0.18879022909179483
0.8861013951858362	-0.0793046311287852	-0.4121805224737544
0.09109132384646892	0.587671382387098	-0.06335733366742682
0.6831640347492397	0.179275120581294	-0.34522590095916195
0.8511602237534931	0.968635052215473	-0.3700647252461796
0.2548456604735619	0.67596378926097	-0.19785419523938474
0.5441801175849754	0.183025976321254	-0.2948499480036288
0.2820246368244724	0.904693646277926	-0.27537143757194027
0.3247569207584157	-0.666916661091458	-0.24673530887518513
0.9594823125998589	-0.959051830725665	-0.2576343647683442
0.9153611912961956	0.961422360345465	-0.30853884213912774
0.6177605155885589	-0.803593295875309	-0.40814802897126984
0.8122634253708455	0.82898287982467	-0.3751098813301445
0.8421681486897258	0.957984941599842	-0.3746003437564314
0.4544641167349257	0.788659954908918	-0.35848905634075706
0.6401991602455415	-0.851165172943525	-0.42291294175235816
0.9278237465960951	-0.8498335441182	-0.3180892039059766
0.19679798097310267	0.665392990480836	-0.15128765629607158
0.12451180782480831	-0.234491439278209	-0.06664093291795235
0.7742276500794808	0.897914444125942	-0.40232587008340287
0.3429651931685136	-0.185101734755025	-0.1921739847458735
0.8733943212757976	0.970731357352374	-0.3512019773640956
0.2834624599386296	0.970182226864078	-0.29723951879006855
0.8547449409353178	-0.0568541315014754	-0.39849454267944867
0.1520488201427811	0.559699115960304	-0.10481405647345671
0.41314278944585825	0.270850695837697	-0.23761455629107836
0.7977053412330911	0.301308846373264	-0.3763396386874577
0.1026478107619665	-0.908477098514093	-0.10104341599079668
0.6363754066374542	-0.30935541536024	-0.3361800392773762
0.2402071235415178	0.180415763739164	-0.13176661628476122
0.18157636972649188	-0.485565734059689	-0.1179956374657513
0.2588601333698298	-0.534140662679479	-0.17684134697194298
0.4915702900120025	0.879687835327387	-0.40756235953204784
0.8139526759303484	-0.988450610345998	-0.40569388218416397
0.19070039158222943	-0.869068657551187	-0.18141563177654235
0.5457274029539909	-0.600110129670193	-0.3447205657801523
0.5346954082057843	0.0486366215697603	-0.28643286845500165
0.8720354515387219	0.997882299181037	-0.3605191023016073
0.21964236651428953	0.339167996075915	-0.12935807677731492
0.9256123877861889	0.772864816911238	-0.3390529019770982
0.27317390613751047	0.70066034966807	-0.21669765266389987
0.18320667664249482	0.654913137574012	-0.13921118930056686
0.6829236191147061	0.357122610653327	-0.3515957328050272
0.3926340733106531	-0.593334267618464	-0.27364365597970836
0.6345811596054944	0.512656447500093	-0.35369819528248175
0.5131592953711969	0.690573728974516	-0.3544822431209109
0.8845854149497494	-0.581544799154327	-0.37431105030088535
0.4916867834068895	0.964442919478253	-0.4444968058475643
0.44999232004135914	-0.308273895287083	-0.26038325401464685
0.507549155854983	-0.910371573481514	-0.42614212130903995
0.5343686257927429	-0.487615317296193	-0.3209641853134649
0.5740633943292647	0.953833142650576	-0.46181840969118093
0.6647599685566165	0.718194708895437	-0.38863853427483763
0.43126998283524665	0.924488334639367	-0.39616622733418283
0.23086604146613557	0.752475600760619	-0.1937773499752504
0.5128740567137433	-0.764490200351166	-0.37516691803561447
0.5514918101398772	-0.10459476114433	-0.29494562262130436
0.4890255307317434	0.577834127972335	-0.31904735250582167
0.8500905105464778	0.875453925917696	-0.35899902256486443
0.706816024591543	-0.728094006176769	-0.3887304787211897
0.8361532079129751	0.911354809351434	-0.37050648802932074
0.05869290687937658	-0.290736894536768	-0.03130328612079391
0.5712548556122947	0.429986246495855	-0.3261653094219516
0.4304637641747084	-0.424299305178591	-0.26445965614529143
0.18038703871998232	-0.316043854958591	-0.10349844820187924
0.25408662182136893	-0.432806979711832	-0.16035850481075503
0.8965546996883541	0.169457110606365	-0.41493935193099635
0.4104125968467737	-0.538366374563773	-0.2726746147234671
0.5465275052609341	-0.962153241766104	-0.46098230606003426
0.9477228737659973	-0.766403237089962	-0.34069158947759287
0.6236005428101823	-0.243963565630571	-0.3284268163363153
0.905895464913301	0.90708263175036	-0.32065021821329975
0.4567635319717332	0.450094734183699	-0.281562615604138
0.6162673965081239	0.914892367248393	-0.44694074878681833
0.6377981510873209	-0.842970889013892	-0.4203799720109385
0.5357924784446995	0.997962724549408	-0.4765865509546323
0.7500976234112613	-0.488514518690982	-0.368953303755503
0.9560820808112702	0.980293978213936	-0.25635244911667576
0.9370714096616201	-0.805260004526804	-0.32809697591283155
0.6332192807495348	0.572041109295877	-0.36124607506327483
0.5082700339102281	-0.200064606739599	-0.27985745597575346
0.0897081840438449	-0.313659361522445	-0.04939572556445145
0.37452520483971635	0.876618616439817	-0.34088977688983946
0.7080305073173344	0.839423709597615	-0.4106363233312249
0.6073958258180748	0.00838821328600255	-0.31635528185475154
0.6269964375664671	-0.585508895251744	-0.3621430333029875
0.14588158842322754	0.466688473918287	-0.09239706726320229
0.5147211428265601	0.821841097986587	-0.39447768003176187
0.6737086457666073	0.563473446709797	-0.3661250881239061
0.05089004513037147	0.73106880146433	-0.0405670518719736
0.8527110729890847	0.64827155727913	-0.367478640336164
0.7805101875012386	-0.992942226378157	-0.43006082984724003
0.7560875746151845	-0.855710714405785	-0.4006559068867415
0.13343418869059046	0.336778575855743	-0.07617665875396888
0.2510182853621729	-0.12934861053456	-0.13610059190116394
0.19550016218754712	-0.567013955160318	-0.1368144706437495
0.21922956579586794	-0.688184269960362	-0.1725216629601048
0.8109784415754362	-0.966991228761324	-0.399936901976658
0.8518891358553747	-0.833350131152169	-0.3576004525567064
0.4457155377947943	0.960925254786105	-0.4203195794822776
0.25602716775643275	-0.720642569405912	-0.2076095351168769
0.8979473657493917	-0.378206691595071	-0.4009619465490329
0.8307046664455237	0.909412834624475	-0.37370576975813746
0.47225399314313743	0.937529814400363	-0.4234932372363907
0.00837097297999545	-0.602983012652217	-0.0057135287966594206
0.8242201391423434	0.966005623925276	-0.3902582031951709
0.11743075171661592	-0.917438125230153	-0.11708710328532693
0.96761230677592	0.620598823457059	-0.40515690383237457
0.32401414895096564	0.839316001991069	-0.2910175559089284
0.8451952604429115	-0.774013379804617	-0.36167404632599937
0.5575392073718723	-0.506236599898083	-0.3319946195857224
0.20557290854410243	-0.457571683560521	-0.131240475740332
0.2546824738017261	0.197369133081021	-0.1411342372989091
0.8033962146611067	0.327032095619059	-0.3772000305456796
0.6823669714550173	-0.773435536334345	-0.39925381376385144
0.20838136177134417	0.0642160972338045	-0.10989985676769091
0.8882984513312547	-0.997474757507102	-0.34401350676488573
0.7594711899289928	0.0792878277357686	-0.36707886016711555
0.5674009457204521	0.811340077707313	-0.40456166106352626
0.43495716188476163	0.93193583854997	-0.4014462733139749
0.94429241290194	0.619807311923443	-0.38303309929431073
0.1922646474646989	0.893176441866558	-0.1877922969162029
0.5322480776233646	0.0182746314391472	-0.28505579741230724
0.5242664907415658	0.351141561710673	-0.29933485558536627
0.7285026316198125	-0.760049076294962	-0.3910299209471658
0.6639781889075576	-0.860322900280118	-0.42392771674125873
0.6877842876646445	0.0614897911179558	-0.3449674961491914
0.9184046630555787	-0.833791460923531	-0.326189434946752
0.19777627921506277	-0.865266997992434	-0.18735550906515458
0.948977911848238	0.719201207611232	-0.3567595059670796
0.3165128980803106	0.988136567341081	-0.33462818087192214
0.20172694795869314	0.598529740311109	-0.1454567674352893
0.308411969783262	-0.885529521177065	-0.2924899212060953
0.188940173676693	-0.123312674044472	-0.09995798617427046
0.015035381146277987	-0.992596365417825	-0.015851511843788264
0.5199662119053762	-0.93305901285102	-0.44020176003363914
0.6231395726201377	0.976043490457505	-0.47456057901000964
0.7273014575015342	0.461081376322981	-0.36515991135025677
0.4326766559993268	-0.734099409661903	-0.3307575389633908
0.7323425301995837	-0.963606349786608	-0.4423312768155544
0.4016730502725892	0.836146879349096	-0.34493501726939024
0.6773525939690915	-0.403829024527964	-0.3529979561065066
0.6629392828126973	-0.829973868877341	-0.4149824138758157
0.5229704499335862	-0.958036746176816	-0.45272927210316416
0.4845306889246573	0.0494363087265854	-0.26296454413843895
0.5470319865898213	0.266379948585365	-0.3012050610021322
0.9691197231264894	-0.987127732153467	-0.23336210472366636
0.8855227391003244	-0.644399274227832	-0.36621164544189416
0.14269590409703195	0.617424202693362	-0.10376080009090764
0.6216536979397451	-0.0532358732791483	-0.32202564764871633
0.21585307024657707	0.928785002947898	-0.21901234909837516
0.950320409726793	-0.118109398275263	-0.46280096789079733
0.0523806801324495	-0.0240512951901398	-0.025253040741144452
0.6519271007152911	0.745982350389773	-0.3943058931916645
0.666860554537997	0.0559471862231174	-0.33802642187360404
0.5891814414355943	-0.59343797764298	-0.35556848004861563
0.539318727400725	-0.433718622465133	-0.3151530383312833
0.021131433488578308	0.230147832742582	-0.01062387426826511
0.44513278586910365	-0.557682153577161	-0.29463305829423136
0.5389453642321801	0.192117626298451	-0.2930725615225003
0.7424082746150933	0.874413982431452	-0.409605558575605
0.6824285744040668	0.64429961308281	-0.3768851283532663
0.9413206290882795	-0.700965925179328	-0.35973952539352055
0.00793170589397463	0.201556687884735	-0.0038949059879823987
0.6835578883146607	0.302942607264156	-0.349251379489324
0.3789603052057107	0.697832733475181	-0.2898005752527183
0.32303545510698317	0.360617563761165	-0.19522051673460147
0.6143431904106313	-0.495464137742688	-0.34693519596145855
0.28234076117752727	0.786687242457226	-0.24350088490977503
0.7326909441800029	0.765538844439525	-0.3911549933043774
0.4227525408379093	0.839923273085201	-0.3589152781342874
0.8854618402069412	0.947735227734593	-0.33692373493729916
0.06892961035842639	0.700663606378914	-0.05350103813659386
0.6992105575109536	0.355608936234152	-0.35533681509791837
0.7364656682600003	0.203568288854392	-0.36099868746914376
0.9380873856197182	0.88508022614373	-0.3025326670083208
0.9065538344647588	0.949746070240767	-0.3174314714868514
0.774151895135592	0.989272695226707	-0.43221778573004016
0.6617056324728863	0.283891268823707	-0.34234758688825195
0.13034627002466911	-0.217969655647875	-0.06941160556365204
0.41655080804595346	0.467235774398111	-0.26361076014331203
0.845723262817934	0.609465689371983	-0.37059414440992405
0.6212679811318401	0.900859968723777	-0.44123891596918696
0.77144014542897	-0.0197912447651884	-0.3707028635218822
0.8781043071914962	-0.898623646795441	-0.3414713732535482
0.9176637866009537	0.979190857981828	-0.3070136074655933
0.28500564818006136	0.874674249555554	-0.26922786496259066
0.4769924691113626	0.65109073653006	-0.33014917564656143
0.8634910562022672	0.593787326598672	-0.3717619043447424
0.34380794202870046	-0.827517930424994	-0.3024997238224651
0.7110339084454115	0.130230729253567	-0.3528820605716757
0.07841135653054629	0.750520604437911	-0.06442610058148514
0.9259581930140512	-0.865750390162413	-0.31489606962222566
0.9726441169078218	-0.751035566747076	-0.3619886593591121
0.7744872821575228	-0.885390410344116	-0.39944524986100377
0.7728836602965484	-0.010695936263729	-0.3711458508393956
0.14785771322725993	0.260226932316918	-0.08109447913537288
0.5998828765488236	-0.685175476685304	-0.37599456554396116
0.3774745216617449	0.252344034220726	-0.2164267221106641
0.578287061420656	-0.0618717007907948	-0.30525323011293526
0.49638981070560634	-0.286861079545039	-0.2807864222043795
0.7402799408578349	-0.790655999893756	-0.39355086534695305
0.30509698942943836	0.898161178013715	-0.29362777967523807
0.4982994283409573	-0.172163899460327	-0.27366847462481103
0.5245165372345989	-0.972261150340713	-0.4601348196431227
0.4992623629617124	0.139389910856311	-0.27259661090047654
0.4129876325459998	0.216987335695778	-0.23328187915525575
0.23325333633161383	0.401020572353803	-0.14351039097227528
0.771920968242587	0.0939093077864651	-0.37078639130115293
0.4928475434463413	0.99973456413422	-0.46255455546510543
0.409148073584604	-0.968158363504544	-0.40088235029939684
0.28677102880456196	-0.523087630947823	-0.19400804583727266
0.787912757952677	-0.575708900355669	-0.3726457422283147
0.8043273768933991	0.0579570130985576	-0.38083492675435376
0.2424457952419383	-0.865141743895167	-0.22879014286661825
0.6074884220800236	0.979175236813723	-0.4765194833006107
0.7860534491507584	0.3496534543139	-0.3732345009304119
0.5849546310287176	0.361013453590661	-0.3235123681761448
0.05803750488641173	-0.296353448377677	-0.03105436537357041
0.8314509904400188	-0.871575352837363	-0.3692074353518594
0.4711033885194495	0.979386911136636	-0.44237707125504283
0.2705412822647829	-0.297061819410019	-0.1572506081191128
0.64963335136309	0.118606266339975	-0.3330300064867298
0.49815586479309915	0.727999008145019	-0.3590542670426874
0.37533240188816686	-0.0587367258281384	-0.20567705070171974
0.259319602657047	-0.942703337590961	-0.26544209498487004
0.6320224020602312	-0.125265310710421	-0.3270331817752647
0.6814577902384551	-0.631197062552634	-0.37506746530237617
0.5796298167812401	0.846552858191544	-0.41848121101421876
0.2764074958601556	0.209298714151705	-0.15465631583522937
0.3906416594291521	-0.120303915251976	-0.2158979785703359
0.729647081743177	-0.896540800767117	-0.41993303443182595
0.07044337035411496	0.437765762507412	-0.04224468606034443
0.6134259250959725	0.585453387214906	-0.3595594162248097
0.2814317426092365	-0.72822921990112	-0.2289815640711053
0.2090044598923225	0.249646222801048	-0.11678716675221051
0.7359141428568714	-0.830797421330252	-0.4019035149146635
0.9396726265291341	0.2993568273361	-0.4362745962507422
0.915325983507925	-0.674567445729624	-0.36188974402977525
0.4920687069155264	-0.485577384939587	-0.3035120899743992
0.7220674629696985	-0.969080141931389	-0.4488841496996871
0.4641760537181773	-0.181449606687828	-0.25760035122768704
0.6075251085943668	-0.0333349016460098	-0.3165155634506519
0.6258017871438136	0.242195892079333	-0.3290815311717823
0.8289220334220296	0.945922839850126	-0.38154959833791263
0.45493238284387166	-0.932332585453351	-0.4126269653238131
0.6823651801272067	-0.34864095721858	-0.35102997173933964
0.4264277152656527	0.0897125909729707	-0.23421499138099988
0.6304735580229429	-0.865485851943543	-0.42802199459481227
0.4864420176536306	0.63647582681571	-0.33074651609502953
0.9162302909021591	-0.921047153315396	-0.31062232724981653
0.662919462072301	-0.205594082185275	-0.339662994825765
0.36585853544824576	0.0526560239551566	-0.2002749373873771
0.9223224442919052	-0.49605178514812	-0.39681455235312846
0.25959821891272516	-0.585720439844712	-0.1853733906077467
0.6660062453610694	0.504857603242528	-0.35885149157607055
0.8994475697586036	0.289283892422948	-0.4093577950472515
0.8527908120539609	0.987725340982951	-0.3744603054158695
0.7986751199096137	0.667921071713334	-0.37284780964358444
0.7096418578678628	-0.848207883764696	-0.4124796415345496
0.6666297047926928	-0.806187975459466	-0.40825139213408035
0.8498052815591033	-0.891869197780805	-0.3599693038512178
0.12042157286482234	-0.946103650717506	-0.12403799037641278
0.6470394309596282	-0.894786630040204	-0.4374989959073656
0.8849071663655387	-0.964848176563824	-0.33939550948859426
0.9347951800066324	-0.910605516734645	-0.29741386381954443
0.4544123497449562	-0.967453907047812	-0.42811235003543957
0.773863609627861	-0.956118005603291	-0.41916587298341945
0.8251028652706333	0.782323832332335	-0.3682939812879322
0.7828597245691614	-0.700445933298346	-0.37605450129506485
0.9354181722708625	0.545100673760674	-0.3948430008457603
0.786715035785426	0.343691968478353	-0.3734194829273369
0.6375731199455196	-0.772895589951703	-0.40048244029121227
0.9423756047909948	0.336547489803196	-0.43459749804131337
0.08638352273751682	-0.517382956263801	-0.05603534244849083
0.9160625239111981	0.32531909826545	-0.4153631825954156
0.8687023906180495	-0.939790814741918	-0.35036859731661696
0.7913298437948878	0.678228799786042	-0.37399787959305314
0.3641287215019026	-0.836759709660903	-0.3201066556582608
0.5870679741419036	0.0621167240478924	-0.30880423783483385
0.5490800548730241	-0.699381726606369	-0.36812120832926554
0.7317064209810287	0.915668117940172	-0.42505426786804534
0.7154879603237757	0.130880965009736	-0.35422742210496927
0.07788369510912772	0.882727244928949	-0.07405692661672235
0.2692353098885034	0.22040701142298	-0.15105210780967743
0.7144043540113301	-0.443620173141677	-0.36239086549671606
0.7976421932512491	0.92355533305465	-0.39622605739678035
0.6599453842767471	0.981282595407957	-0.47280624360300716
0.4707970351744162	0.956756971462838	-0.43151044343446615
0.7024761645435295	0.669499961744006	-0.380523294279811
0.938306320349825	0.959126416685984	-0.28317466140611564
0.1868137063869122	-0.466880443155156	-0.1196789996549307
0.9044395421960076	0.765546855838061	-0.3447918161632599
0.6520023395368575	-0.490866868445024	-0.3548446196806055
0.09033081351836557	-0.227937104057998	-0.047318699300944525
0.2343347867837068	0.41545720436895	-0.14567982017574163
0.4785264553175361	-0.690000924687825	-0.34063580698144086
0.9210837973206512	-0.364073321830604	-0.41433209040820207
0.2666762658013975	-0.177737525864996	-0.14724204545847003
0.09245441138943344	0.922381799344319	-0.09222951120107055
0.6549276481423604	-0.84627714266025	-0.4204663164567265
0.7091021172571494	-0.989423775978201	-0.46333229000135767
0.6108020820020749	0.417885977349465	-0.33724769403333915
0.7761199395351078	0.419402728285984	-0.371211601942655
0.31380999631199064	0.923031436938071	-0.30919494909032863
0.4315645837701843	-0.267551946921748	-0.2470994487397944
0.326140542089226	0.514154094098198	-0.21818918347003838
0.8563225468326237	0.768248813831926	-0.35834559173156894
0.6107769545097219	0.696622208245055	-0.38020075494672256
0.6049741257361689	0.299816613493566	-0.3254229240833592
0.8999945057091333	0.982782141088702	-0.3273739045482824
0.6739315233503452	-0.650776806131236	-0.3774303967182007
0.41257606387000717	0.0868710498589211	-0.2267389878198114
0.915099364986108	0.893497002078505	-0.31578652389677025
0.24980001132564214	0.836147659405637	-0.22828634118389454
0.5657245577794129	0.569900974000184	-0.3451081924231654
0.6273276702279903	0.676862282224635	-0.378168146057773
0.7914285666830853	0.320592713113341	-0.37465784978241573
0.3731441178019938	-0.982226844934711	-0.3806409133924995
0.5882709268362087	0.451379673276945	-0.33423866112609557
0.509210174005442	0.136073169757157	-0.27712222054810975
0.8227190255388567	0.759997671364248	-0.36881261317010966
0.71794506178836	0.900804898089583	-0.4250533332886815
0.4683106946979661	-0.473239369658665	-0.29072743901105597
0.7094188202260151	0.719388600549118	-0.38717470453981173
0.7497132769476746	-0.00411353636282627	-0.36409532180149456
0.6458877036077815	0.146244643694657	-0.3323727616201271
0.07916810575611648	0.643954936988317	-0.05807291407797733
0.48253410641872807	0.902928134167088	-0.4132482911396976
0.3831687278049727	0.701808536227859	-0.2934327269175537
0.12470132430458016	-0.595351807945433	-0.08832268431071409
0.7592580086598619	0.548373276828608	-0.371498197530529
0.4186759908688857	0.816538709254093	-0.3485657977698344
0.6992004682673326	-0.0378182109426573	-0.34850358716844193
0.958799684158904	-0.81745284880601	-0.3227207075739193
0.44394141535201415	0.945705190862375	-0.41251801770497315
0.44685973741582996	-0.835469513187894	-0.3705117656457286
0.23760308109227118	0.221340350317344	-0.13227354134358665
0.452677081751423	0.165381107941878	-0.2509200548170816
0.5736173607392089	-0.853477315024608	-0.42007867081788014
0.26501341553673713	0.396863481764047	-0.16331786267580056
0.8793221709390011	0.769838457165407	-0.35102789990795163
0.24229928682511664	-0.185830633227214	-0.13324865616668835
0.703347030258498	0.105026034925164	-0.35026913528010684
0.6494118878252872	0.566649162752722	-0.36317995555844657
0.4918065491632924	-0.476452721419222	-0.30193217339241757
0.4024041492586336	0.108230499429975	-0.22189714830628854
0.36746640603246256	0.319517445419953	-0.21692194791049943
0.1444083233188971	-0.953679105952479	-0.15049437023810375
0.6330427302807079	-0.865446406700843	-0.42793736514627845
0.5158214601700274	-0.254380572761991	-0.28693345465576564
0.15590078264703486	-0.405562763551423	-0.09432241009492245
0.4477516382442775	-0.631142713721189	-0.3117471913237625
0.7457807142796773	0.918861510425555	-0.42052376589841023
0.40683828759746354	0.467432591950026	-0.2583709623397676
0.5677368040762503	-0.238102443108564	-0.3076339036613185
0.6074028124649617	-0.800442317798325	-0.4065178954234735
0.7842967359483137	0.762918045106155	-0.3795219844654047
0.6472360582281885	-0.958643020510478	-0.463916061811746
0.8809765624890095	-0.993274485115895	-0.3500376655468226
0.8580562511720061	0.542283932633147	-0.37594968843307386
0.44165669028863275	-0.885323803344584	-0.3862683185078368
0.6767764475160521	-0.226564747235639	-0.34456698456498097
0.42802474492171516	-0.497644234372988	-0.27475249243941463
0.5595354548499745	-0.541598878394321	-0.3383283809387469
0.5052810118669561	0.531694058535023	-0.31697671542916245
0.3348641761263078	-0.588252512815737	-0.2370678734738465
0.8376521237850871	0.707039501875871	-0.3661240563595111
0.8044753153805617	0.614626569465484	-0.3722215524661771
0.46009053328403227	0.171090113733118	-0.2549782175393665
0.7470542302100018	-0.55353473192133	-0.37115831888807754
0.09413263775668293	-0.0774479880847276	-0.046912194442680306
0.7744725558909032	-0.901496703534561	-0.4030475096418057
0.0681604171155851	-0.86242214030943	-0.06318716760527826
0.7300078412749657	0.790728028876493	-0.39577299261587856
0.5178449819069821	0.226900138697416	-0.28588802905247146
0.623249236512711	0.594108253349217	-0.36281846933731665
0.8000499439960855	0.156104824198746	-0.3788177457408478
0.5869271515457702	0.850503828071661	-0.4207954834942904
0.40213047240323946	0.843539030916925	-0.3477530587990593
0.5771129463665157	0.509032600184465	-0.3385883177641462
0.3102816613807061	0.326235557333353	-0.18394871863677692
0.6905629546054546	0.497889543471508	-0.3621591432866423
0.8877164488305942	-0.951033798377008	-0.3351699388569463
0.8889815886682128	-0.191006866485797	-0.41007440074781504
0.5728768466460666	-0.801927575826557	-0.40253144357386006
0.529420234649225	0.36411627120805	-0.3028683819416643
0.5864095820247582	-0.511416587262949	-0.34164753111520557
0.9588087294352312	-0.270418886972812	-0.4635754063164371
0.14207008908034385	-0.744975169924747	-0.11777240341863936
0.6808526107732328	-0.928599640216693	-0.4449506940450667
0.9166781599666921	-0.281058821544963	-0.4198097982365078
0.5106463426475191	0.981906538893217	-0.4603847825358453
0.2149047585267559	0.800645111583409	-0.18983237414229487
0.1868071861729349	-0.160560586038925	-0.09981708967164524
0.5814206407617103	0.224176543249281	-0.31215097489653126
0.24464274124395527	-0.209858402698446	-0.13583676865347963
0.6683603890495557	-0.45294361648812	-0.3546527582506412
0.9432875084670865	-0.900027911680748	-0.29435640100307675
0.6737564666354698	-0.989110316835644	-0.47383977243778524
0.8256557595313103	0.0459915453902656	-0.38791095411463605
0.33403338126113113	0.981021758085849	-0.34764797945742265
0.4273439903648413	0.0445520836627597	-0.23374036798792963
0.9604171058219021	-0.879995778270971	-0.2937846650371234
0.33161272016258003	0.459019238796479	-0.21306131924846647
0.8207374097393191	0.990671918629958	-0.40157929569762346
0.6415465216476196	0.086457933960717	-0.3296560333503237
0.3418097840252214	-0.787499067009251	-0.2892186504438923
0.0089301668810815	0.787789636524277	-0.00745849100702903
0.36714442175110407	0.983543547248281	-0.37644059768360855
0.6791709803962628	-0.783074713822076	-0.4016480257222078
0.7764651858120704	-0.750941614898833	-0.3804787690969856
0.27667253148133586	-0.719993615204904	-0.2235048911919203
0.24621397772512718	0.779734911071308	-0.2122217729772952
0.5927195415707649	-0.655944564892814	-0.3684036176910378
0.44661404585437126	-0.935158923750336	-0.40940229759057006
0.8845486416032253	0.602974763179053	-0.37160711191772283
0.5934796707311558	-0.492322933124145	-0.340990850431577
0.7560766863078214	0.850046808747368	-0.3995393183672853
0.6914862866053543	0.658175607926116	-0.37902832953717164
0.5875090663869286	-0.557669081781951	-0.34904840673020743
0.7692202191942439	-0.801523712321165	-0.3875831592277508
0.9711245835956835	-0.997579182528997	-0.22844687817057435
0.6301632997072704	0.529792492911459	-0.3549080831103391
0.8917109518164943	-0.256455494888619	-0.40786447728974407
0.7942368146570697	0.343941450410026	-0.3749629751053865
0.9568096543517793	-0.298409883970265	-0.457139779784216
0.5261170276845868	-0.901077154128072	-0.428196561219792
0.10821209824521048	-0.669486526069532	-0.08224581396774903
0.7842957360049719	-0.881619671138307	-0.3942582379717326
0.8542991653699895	0.889401783003098	-0.35703041184251216
0.598404459098658	-0.606529407194756	-0.3600193359307293
0.6601051219529706	0.947092348272815	-0.4567596169539883
0.7528324937232921	-0.332228897079617	-0.36638375854866984
0.8360614869358108	0.85319479655957	-0.36566855647505275
0.855620479657677	-0.982128966261676	-0.37013647986817755
0.7277347302663865	0.801387038553652	-0.39817082600058007
0.5175022632955076	0.714298493681826	-0.36228971097987245
0.14580366903856465	-0.927289188822834	-0.1475637492640875
0.44834640719562924	-0.694497900021801	-0.32783008524546414
0.7465217186367992	-0.995795503605576	-0.4503391417013441
0.18536753001777714	-0.17558690903285	-0.09949987312394126
0.9168646856902032	-0.718029970568644	-0.3527645968229481
0.5692215950041885	-0.459840221265666	-0.3292417071535007
0.23365846338664686	-0.691092439652942	-0.1843515526099772
0.27211046863873295	0.0592289002218799	-0.14662668621762603
0.7541700266084447	0.352099204684191	-0.366883617624881
0.5146297046321903	0.765255438390758	-0.37600101618414483
0.5485117394149551	-0.956774571218907	-0.45882017117824997
0.28233195977466197	-0.294318398303514	-0.16417675310974422
0.4039189251588537	0.731708972929764	-0.3139958417513962
0.8170547847876628	-0.493022345310559	-0.37515200996489556
0.5089124725998385	-0.621127445744891	-0.3362892517805253
0.31660431865699484	-0.319838836326196	-0.18712506652494973
0.708869962646531	-0.304564861383754	-0.35576851506113377
0.1680243287280702	0.350467994357095	-0.09813055371121127
0.6697267997484531	0.87624620147691	-0.42827330129949626
0.7988512478729337	0.382371137091348	-0.3752772410677347
0.26541027327553335	-0.893808281276138	-0.2572078927948572
0.7408603884756869	0.0555385269670975	-0.3614538525121754
0.7454672050059176	0.801073185798698	-0.39400041101837513
0.07539465637924339	-0.918363848992705	-0.07455879195560157
0.3873970918399204	-0.556140185551272	-0.2630913783810445
0.35757665529105664	-0.860472091640468	-0.32315959207079054
0.8964636716127625	0.603095477936391	-0.372621110782722
0.6631612799423462	-0.341789836386964	-0.3457575747309473
0.799938109662353	-0.316333125742648	-0.37661614172482905
0.08416692025097142	0.740353395298715	-0.06851173745435903
0.6609485251133927	0.919660057145307	-0.44523603914536986
0.6741604798418545	-0.616427929796393	-0.3726281365236091
0.3644959359021673	0.872397090842262	-0.33223737465261094
0.716329542157009	0.874996360896231	-0.41791190902768394
0.6432463039081668	-0.455283923338174	-0.3494216207758503
0.49530848989915277	0.573739534957999	-0.3208649254489012
0.8017798832077414	0.597300647444081	-0.3724494755279669
0.3885905424441836	-0.334347965309207	-0.23043679964516847
0.2822735890170899	-0.784197933340178	-0.2428310156596075
0.09135540342447078	-0.49635046454759	-0.05823473599081382
0.4278838259385289	0.969072746329403	-0.4134498116616506
0.5175529314194501	-0.740024995483434	-0.36950410324338306
0.6337345091644857	0.407017410793358	-0.342619209784244
0.5697860717961066	-0.29667922646385	-0.31251511518624986
0.7821892642534278	0.550615056252202	-0.3723614109479064
0.3008256096023149	0.69149503538782	-0.23526751145621524
0.7834274019616649	-0.281846748722462	-0.3731803799843469
0.5111104784516892	0.131516872755628	-0.2778250278413613
0.5755160746106054	0.404537402614758	-0.3246866725739654
0.5937892757098212	0.93035849647902	-0.4529196322588925
0.94511298285871	-0.968527610338652	-0.2734387732337032
0.9146359942541791	0.315954740039919	-0.41540219476137
0.8163927110017255	-0.707715378690363	-0.370258814681722
0.4250927646454003	0.327567437121078	-0.24952882638213394
0.2935479595339357	-0.150589543589708	-0.16177549902286661
0.3872004265061302	0.701832402217588	-0.295912034109367
0.7989669695089425	-0.646152410090754	-0.3726052243036546
0.45531647013251997	-0.310637886816774	-0.2632965415989103
0.3789024336287561	0.309416582156906	-0.22239092131326446
0.919012053242476	0.0582243920267514	-0.4329449770461112
0.782052556098264	0.843897071761028	-0.3889491670493244
0.5819024268473196	0.248015083897908	-0.3137244261225784
0.9024713116766667	0.854071392576403	-0.3300814608383925
0.5001028816687701	-0.21276388990082	-0.2768625440799201
0.8039061282273336	-0.896136581246707	-0.38714970453847397
0.3055292006379648	0.446871089120065	-0.19507170476151384
0.7020302944246966	-0.369626077208792	-0.3565726056235113
0.8765618218399418	0.728630895433115	-0.35649980486085425
0.29363486731524285	-0.350397158572613	-0.17624464942524196
0.7231596764149996	0.37750560927534	-0.36127952319220763
0.9745944836671181	-0.469543952097672	-0.46169891197045904
0.2928503189712455	0.58342462887624	-0.20813412850128468
0.19599853036085735	0.730888974233	-0.1609825131884023
0.8615480824193501	0.913304448235638	-0.3535074356548929
0.4978503945053147	0.585149390489443	-0.32423239029085976
0.5049994122275319	-0.603996651314159	-0.3310503661489006
0.6158840966748895	-0.568856786582014	-0.35745305853711384
0.052184083775248	0.388818365086126	-0.029773191501035752
0.18263017206863202	0.871453710888035	-0.17417847861073782
0.6536725441783043	-0.449256756387371	-0.3512245467809921
0.5117028761812813	0.921139869637439	-0.4322192807039465
0.19362853622559395	0.101378585868861	-0.10212674916615486
0.6171734147367671	0.970872818859421	-0.4722250295211285
0.282006646956541	-0.181011493734046	-0.15643113655913304
0.4256862416979111	0.279170480352853	-0.24504171099627323
0.9168605217267176	0.723387682479344	-0.35159541981064424
0.5036781600882067	-0.774686448153852	-0.37505786269980634
0.37885340360763203	0.996483475222394	-0.3912386954757373
0.7878448626263118	-0.480246225790037	-0.3725978625439437
0.38295784640826425	-0.414239287129055	-0.23712218861652287
0.42339392949706145	-0.405077766219144	-0.25806461454679397
0.6433562390979584	-0.441483668076762	-0.34814630744641345
0.46931880863951975	-0.298355270833398	-0.2690056838140332
0.10324229671626686	0.567992220963644	-0.07072546500753416
0.5736841517766627	0.131016943180253	-0.3050096776982537
0.48107674885945817	0.930398343713412	-0.4243519984865197
0.7730674473447896	-0.980226598459258	-0.42890424075400496
0.8535440329120211	0.926132720654903	-0.3604365268131539
0.440103525274753	-0.258019786377623	-0.25072765034471084
0.21603484749091667	-0.784219624283638	-0.18754989519153514
0.7040877388696778	-0.725624971088753	-0.38855992633850167
0.5590541555141199	0.672347875775605	-0.3642305349897735
0.7014392231713227	0.0338827563575748	-0.34920208451135715
0.6153488408750256	0.250582021713595	-0.3259558312594931
0.41933881647876714	-0.106807273540298	-0.2309780011857935
0.9359839442727734	-0.996789354677415	-0.28670867244178794
0.8499220156893188	-0.957659514268657	-0.3684391518621436
0.8266887522049726	0.909033937333967	-0.37614626375245097
0.8059528330330755	0.7603244134663	-0.37358175988730075
0.7310310023613313	0.0888012533192213	-0.358592655411208
0.2546636549415702	0.358688528703322	-0.15291774331733995
0.3120207864519327	0.832884752882545	-0.2796622802457459
0.22847308032866526	-0.2317747482217	-0.12741191328958024
0.42136923909979596	-0.816213131798041	-0.35000829260036126
0.15741298983408217	0.969868210591963	-0.1672333619439246
0.1354594710570101	0.386789437404119	-0.08020130272037994
0.9317796295837518	0.959742912172082	-0.29057910315950386
0.7760487733216157	-0.189385823267812	-0.37175094797652875
0.5637016886026964	-0.61892970393346	-0.35385605634889095
0.8666261728487351	-0.240661124191224	-0.398202491142111
0.8222647892296151	0.623478514713085	-0.37102837906842906
0.890298768907156	-0.865285251065848	-0.33556510871134476
0.19218429537158171	0.565595697704102	-0.13425601873062865
0.4943885469765858	0.395673874170816	-0.29155979713419017
0.5260865026106137	0.149752444602359	-0.2853851312095853
0.8542246029235987	0.265151967687581	-0.39276852131898077
0.6716950984969079	-0.864867293037436	-0.4243425158324712
0.7714778853079027	-0.252997006189433	-0.3703779856659127
0.5323722046240387	0.209244244308829	-0.2911883746861373
0.840147347488264	0.812173392834717	-0.36290190498962277
0.09836432542852093	0.612457903350837	-0.07030841133192149
0.6274017839890494	-0.500605579107827	-0.3506791424426246
0.6639711839379555	-0.551046096688696	-0.3634297146541595
0.5527351709715244	0.47332232498032	-0.3254830785321006
0.2276136206770801	-0.825240496682626	-0.20619029147595644
0.8671588708048704	-0.978161314883643	-0.35869963247285575
0.5047975190960604	-0.46687039779199	-0.3060252879251504
0.48798200856323476	-0.849014974264034	-0.3943900940318872
0.5825168863632885	-0.22432631353556	-0.3125796607467682
0.9690082729823258	0.669380298421282	-0.3904674668424542
0.2106433876349631	0.481733614181836	-0.13723692684622055
0.3035442391553677	-0.523226183565658	-0.20509849461143687
0.06131504568485783	0.74125213914453	-0.049602799073001934
0.6704962779766434	-0.668716514709248	-0.380044229110463
0.15034553332273215	0.429511560644138	-0.0924989179173845
0.8686499998019646	0.479411720829012	-0.3827454313157952
0.7970360933721738	0.731200487089395	-0.3746874830906751
0.5008086855040148	0.716601020996024	-0.356879949637852
0.5961489978684242	-0.278834035154825	-0.3209274435792959
0.4821081724175154	-0.71017948125182	-0.3475907871598095
0.8129843289697268	-0.235988444700341	-0.3813940232690116
0.41356080741747075	-0.847592640504549	-0.35619180068232276
0.31276054121222846	-0.105574710518756	-0.17126934041334263
0.19073367444024555	0.218026095597966	-0.10434818955421858
0.6975428174130344	0.526564790903945	-0.3653917023722224
0.37503045173830796	-0.662593978684259	-0.2786578809363557
0.41179588738358147	-0.0976912102648581	-0.22663620862202719
0.3269305523563777	0.673614412322862	-0.249734629602852
0.8288919890618338	0.876110046148972	-0.37097709078436214
0.8408768299132194	-0.914822688842365	-0.3678611283419675
0.1877205780562969	0.158145317177173	-0.10026499741744396
0.7476490211027578	0.691879211915239	-0.38019773194958995
0.4644228389204015	-0.0734225952606445	-0.2534389291661363
0.504304153915078	-0.17806434355845	-0.2767885714109362
0.6442062446325286	-0.541009487070843	-0.3590409306868946
0.8412951726158157	0.299537466336966	-0.38740373900015473
0.15740113427540628	0.727287333755169	-0.12836391671779396
0.001443605413339323	-0.578708258271234	-0.000957469490995424
0.846218631618005	0.979975195870007	-0.3774570478730598
0.6464800775073294	-0.268976530930511	-0.33707206193229294
0.070920535253944	0.308980220336133	-0.038542033605147234
0.17592541676247153	-0.301026762564232	-0.09987238434277061
0.871491566527781	-0.998105586664347	-0.3611314843579549
0.07063448778932395	0.675232420339579	-0.05338732061660239
0.4837202117468247	-0.759743826548544	-0.3626187266164638
0.3142233928692812	0.200984505362783	-0.17644235650178292
0.6895885098984665	0.511827020157703	-0.3631506937579579
0.16536433384759444	0.676677174941751	-0.12813730641754262
0.6411423704630342	0.770866322559831	-0.40004202116044735
0.19104961760224512	0.927539061368678	-0.1938140736954905
0.5545455501255814	0.998262744099534	-0.48116594331287543
0.49599912171118726	0.634389720120059	-0.3342121546368206
0.8096719141716611	0.391812660622144	-0.37704004684215625
0.7686267059484896	0.842135874785523	-0.39369879622323384
0.8492271249760612	0.937243552323939	-0.36514194183451665
0.9192797178767657	-0.78347613856218	-0.3376137771621879
0.4488277038987854	-0.10616450189399	-0.24641925471487308
0.6104411782589184	-0.914891869368765	-0.4469232519386148
0.5697946478022768	0.965591115571962	-0.4669358939484001
0.01904202420407274	0.748335680204182	-0.015283050293602244
0.7149191870483386	-0.636778820237181	-0.37658415111008436
0.7877672985780799	-0.782811199472633	-0.3801415635778129
0.5649975608727738	0.577993921682546	-0.3463539609353868
0.7320251777684573	0.998634653949353	-0.45864123792874273
0.7833668581565176	0.711634308959521	-0.3765156415052179
0.14871640597673852	0.65705848703619	-0.11265446715243752
0.3283578066153464	-0.747701856219096	-0.26870210617320495
0.45527385254633934	-0.907433302382578	-0.4022944639853005
0.8121963675083399	0.985243473999955	-0.4056742323729595
0.7970010248136826	0.524423135196272	-0.372998931102089
0.8050161212843412	-0.903436530198264	-0.387856715965235
0.2598156892216628	-0.963085599256572	-0.2719796232350753
0.2907143677786903	-0.555234849461475	-0.20182356256510486
0.8339885993663894	0.200893079350027	-0.3884083543677082
0.5597794108775815	-0.773166929845141	-0.391091047543254
0.9430884412128385	0.958675798718572	-0.2776613171513163
0.23986140109898887	0.687577822276226	-0.18853683858166273
0.1400327812465186	-0.7372035482975	-0.1150907589373778
0.7667360631483208	0.697448083252871	-0.3782863336361903
0.2675712187533407	0.856788593797045	-0.2490923551167208
0.7114435473879756	-0.313049975567523	-0.3566529671831406
0.2433337422767687	-0.464851067528287	-0.1571146230165314
0.461533091059233	-0.0544744853898468	-0.2516049054394899
0.2960131292308919	-0.317257689806276	-0.17447324359588892
0.3832982887724901	-0.0292803226073306	-0.20969163595935733
0.4076490640992411	-0.808529445983766	-0.33941594540521036
0.40417916474709387	0.859932446952344	-0.3547883728355289
0.9115408980584514	-0.975560837454864	-0.31355891440702505
0.8909604836048168	0.111794417225928	-0.4139601587761899
0.5013250550337718	0.623355951662871	-0.33383483567462985
0.7403381961684196	0.0970062020650947	-0.3614133979118849
0.37366802767247204	-0.738204353786351	-0.2971500347135126
0.3242731191287254	0.50647239945953	-0.2157554829087383
0.921222489280677	0.982023746513575	-0.3031468832534018
0.7007137921601281	0.879367545983568	-0.42323301897748744
0.22146291724921074	0.577496038855358	-0.15688878934306558
0.31943996575031525	-0.536276154930287	-0.21759984348657282
0.254668251344718	-0.541038456403687	-0.1749805988650604
0.7978179296446947	-0.9333910652551	-0.39855952010974016
0.44550683977878414	0.544801755426347	-0.2923037461376449
0.519020534290149	0.563441953667332	-0.3282506627446941
0.6888152659617636	0.348706152228706	-0.35259667269476835
0.5938326585578181	0.802133976696859	-0.4056691277121385
0.5254781275054776	-0.498166156782216	-0.3192587691003897
0.27398771140707495	-0.515953342660907	-0.18439566545966868
0.1777614663901909	-0.525716168307475	-0.1194930624837191
0.515490660799571	-0.605886177723379	-0.33546964840465937
0.4935853636920305	0.608238988361655	-0.3273654254800588
0.9029260785903166	-0.793217823126354	-0.3401588209709799
0.7463494675220195	0.412047654377065	-0.36645679393325287
0.43841111367165636	0.903843119905999	-0.39181032038694147
0.6443905194612374	-0.456773943952491	-0.3498284100081293
0.06830488910364073	-0.82939993731405	-0.06103496563380218
0.6400822941564162	-0.664000328552615	-0.3771064315683623
0.34387069421623884	0.547001813516744	-0.2350538419920751
0.49961335440763904	0.958291778588416	-0.4447487468214378
0.279963971602021	0.892092127446883	-0.26982428713119855
0.013399504057671765	0.0967815594330403	-0.006356666236670408
0.5249415721040708	-0.343152950537466	-0.2987858739289862
0.7172356597725275	0.787819217609132	-0.39767048039521974
0.41825733762168155	-0.13563744704996	-0.23151242250940224
0.9312888110757315	0.809743241816254	-0.3279824023586745
0.667575751962162	-0.864942361800546	-0.4249344117779244
0.6948415594041971	-0.945500552240249	-0.44815601083336637
0.7908583721036786	-0.268296390744381	-0.37510920733764763
0.46201404256861117	0.614246023231711	-0.3147572356082412
0.15882873715536003	0.814248019830844	-0.14213571702849423
0.4424201146513117	-0.472540761504228	-0.27796079286849606
0.5500654154654089	0.177163978718346	-0.2970646949656573
0.863224018701026	-0.634770900199156	-0.3679464905847044
0.7844335586644937	-0.856283180247367	-0.38985336767340567
0.8229631724760543	0.101443517834999	-0.38656145984434676
0.6150238741417429	0.824621329192687	-0.4143955984201393
0.8028050895549581	-0.443390333625813	-0.37479177387559115
0.9554274685034008	-0.91958805322102	-0.2781285774668571
0.21802841459556735	-0.305762254936494	-0.12582879491218085
0.2168626092222577	-0.876464807203241	-0.20776325733786657
0.8585220258987227	-0.926484505709589	-0.3568244859589017
0.28702034254474573	0.341030177614099	-0.1712526812606876
0.5233875280173276	0.185119112273201	-0.28586806954672644
0.31546275740676843	0.171074901683315	-0.17551351112475172
0.4280126092139087	-0.340361712468895	-0.2524717916830487
0.16138978712423088	-0.704673109262563	-0.12862552462357144
0.7152191556494457	-0.539111764660922	-0.3681806955963201
0.7679996149154108	0.873292012270281	-0.39969373110031475
0.8829701907261919	-0.888433403872765	-0.33846576740407336
0.5547752239897731	-0.343819831744288	-0.31087390212037497
0.7047402295254485	-0.788358687774477	-0.39979600109973706
0.7152390219483614	0.343718790600439	-0.35849902385882454
0.6648579748816903	-0.325836370739032	-0.34532748842834904
0.5727721343894313	0.240212216349182	-0.3097391346048772
0.8448134079708508	-0.645914304673098	-0.3683053293707315
0.2610703605203743	-0.229226489924134	-0.14672143544358893
0.5656216897077421	-0.758270208642759	-0.38800636354490725
0.5496874262707451	0.911525135554277	-0.43858334849278297
0.842983463497684	-0.995236404795748	-0.38570153024868115
0.21269436534325423	0.327934773032213	-0.12417709482762618
0.7899332678266652	0.855168047131754	-0.3873728445085612
0.31347115317391794	-0.986822429092108	-0.3313381263083615
0.6785689231452087	0.135174093373858	-0.3428999721388433
0.45959581707727126	0.670326752879929	-0.3269901748399445
0.21986327213386184	0.876365069023438	-0.21056424935763426
0.7012684369312525	-0.697900196962106	-0.38449067507262646
0.20489072593149799	-0.777441305780781	-0.17666270135163167
0.3961473146444218	0.95522488391253	-0.3863674978617318
0.7815794424691308	-0.51801673623999	-0.37209980866919573
0.1379081166457375	-0.832155293053894	-0.12552680313642578
0.41521489460050387	0.763657459621137	-0.32981989984005167
0.6715773967260316	-0.905290404924112	-0.43801323927093727
0.6812673849535297	-0.371711187711986	-0.3519789281715663
0.8697504077756861	-0.374032814818627	-0.3914424440925267
0.3098066926802219	0.658337969278917	-0.23448071084966443
0.16600793896409452	-0.969722265892881	-0.17642681907792046
0.5977768320725331	0.493313159481991	-0.34231806531695147
0.2616846385081398	-0.793607859137992	-0.2282737761823585
0.07674955577555927	-0.0134044349156387	-0.03757945005223798
0.3661756002302166	0.690301545365261	-0.27982389283389525
0.6475180056417192	0.865699224503816	-0.42725524302637885
0.5860752780521985	0.971816833583856	-0.4718605413228194
0.4042196519658524	-0.442343082331237	-0.2530538686033217
0.570783153099327	0.0875387310543981	-0.30264359751775605
0.22611338080185855	0.2902464693565	-0.12966844126086008
0.754366092162843	-0.279133006240018	-0.36625981469541435
0.17071913946425674	0.959019278762121	-0.1793147586930798
0.8148995643052541	-0.873034071608643	-0.37804176374696224
0.5184497366146493	0.942455853219504	-0.44399934044473727
0.83914446453927	-0.525101628540332	-0.3756164167386394
0.14661111862974022	-0.834256518194882	-0.1339098080666126
0.3128114664442167	0.713416659391574	-0.2489777674851846
0.4049433462335248	-0.682560237094637	-0.3014584053007034
0.26130470168084463	0.274599747296856	-0.1499109234145773
0.9799094594590692	-0.972625733827662	-0.22194922142175416
0.5592087963885154	-0.475702544373856	-0.32805183748406685
0.5348640723169096	0.407447364088041	-0.3100849515735424
0.6867116747780335	-0.911323386900391	-0.43710937668238853
0.5490271907376537	0.78896495049989	-0.39343037649484996
0.5771436371141125	-0.727322871521809	-0.3819425609521633
0.931964962413293	-0.954223855899252	-0.29099978849410835
0.6277744995754195	-0.669260065489245	-0.37673042152497693
0.6648293323664826	-0.222997328366673	-0.34083313048969743
0.701337586566093	0.0250236450475382	-0.34914486145291873
0.7576678759947175	0.974686148103715	-0.4350113841235157
0.9347840452032846	-0.567808694157649	-0.38982217489814286
0.9592070067703854	0.810725751209046	-0.32571070848045564
0.17992552815106225	0.824037008723116	-0.1629669703907433
0.7133955568966609	0.179809349559762	-0.35422034546603487
0.7563042591062775	0.966846361317192	-0.43249345268343947
0.8533759300418089	-0.256547091232528	-0.3928527316079075
0.8554767176368407	-0.614465758178413	-0.3699745064815063
0.11105147198495513	0.443912784159461	-0.06814346502630725
0.667389071262792	-0.934069827736201	-0.44993114923788663
0.7103594704376743	0.530397840466155	-0.3670941855199512
0.7569184954874786	0.842351948922786	-0.3977947803510373
0.5379949735168201	0.783651632545214	-0.3888927044841076
0.23257335671886878	0.927429642525154	-0.23519682300000505
0.5953289154618502	0.146676072886703	-0.31408174609747386
0.8140559905872435	-0.434825169051016	-0.3765891826420959
0.9117582454177787	-0.0494379769221135	-0.4278192834463285
0.9062900104138373	-0.695984320012732	-0.3575567390969812
0.2643042937223692	0.700632033415289	-0.20992837098098566
0.1946810657387733	0.125348049527631	-0.1033022342731303
0.4379327103033359	0.986408543758208	-0.4276176177979548
0.8000929961777591	0.411312174205935	-0.3749890482311103
0.7008052760010907	-0.358574216337671	-0.3558246143184199
0.7890628903313698	0.523472254800591	-0.37255962051634
0.41721447983220966	0.0933506919679221	-0.22941423242708636
0.20389889976882772	0.284975989337411	-0.11582412938967396
0.9217639322197816	0.083951197319198	-0.43452284071291547
0.43289629731530416	-0.0520434445116443	-0.23678404430009992
0.32019167869280174	0.515743395156664	-0.21465911792763112
0.27896952120162494	0.613059932490671	-0.2038052442723371
0.46389289186126575	0.584423604568424	-0.3091705078527034
0.16316343967530195	0.848245501641139	-0.15157208459700527
0.3730041657163813	0.962836472134611	-0.3724838142098067
0.3659450169204719	-0.687154731977965	-0.2788969817288007
0.3131976078908357	-0.840138306003888	-0.28270941437731084
0.6514811645011958	0.0443406974140529	-0.33267082434467093
0.4829547916074109	0.53881333146845	-0.3087980501858106
0.6494711969632885	0.864210712651483	-0.4266111876513913
0.21625793512630725	0.572479304893498	-0.1524479250835627
0.24763523590361294	-0.821476025214757	-0.22290181793615713
0.1409887243842657	-0.174008290737306	-0.0740990487510996
0.8241798527494277	0.736646240855636	-0.36841732465662136
0.8308300287896395	-0.989581194412914	-0.39335900298201054
0.7686127729874587	-0.839398952420937	-0.3932528585271032
0.609317455312623	-0.911345042492907	-0.44544147347275176
0.8852961502451354	0.961017808085482	-0.33848155939025937
0.6655422710008627	0.677789930024841	-0.381339198343148
0.5470261467443616	0.588513984443379	-0.3428490982825789
0.9867282278702741	0.303519403488981	-0.5434110347601602
0.6644015685188519	-0.902091503007991	-0.43803506676756854
0.12386193448626381	0.391912820829705	-0.07327789330368994
0.13333989152207257	-0.360076491421027	-0.07735741933344133
0.615420340372126	-0.729633008610788	-0.3883575219914814
0.3305703101616528	0.479311660355012	-0.21544718545282854
0.8281798453767277	0.249032210959546	-0.3853763027734156
0.7024062375436393	-0.98573971433603	-0.46386474100630665
0.40722616012370266	0.965633397814152	-0.39847631085153995
0.3268851089078237	0.875387725686353	-0.30446606485407646
0.6115633936608981	0.479148970981388	-0.34422257978249143
0.050808294504424464	-0.902472343925915	-0.0490055945756341
0.7066304020180564	0.131058598698723	-0.3515593917145344
0.4783036345669999	-0.442480816605617	-0.29065822206373115
0.49923990303757004	-0.2694625766155	-0.28061293258213604
0.614039603416583	-0.984168883135795	-0.4790355071505467
0.5318817920413131	-0.923634711762572	-0.43949665265210486
0.8127919496031244	-0.209007578341627	-0.38183714197075025
0.7783148700466765	-0.0288579698263046	-0.37279997681610094
0.7025973870710376	-0.104066260703311	-0.35002735954706765
0.5147206419808804	0.827948966899301	-0.39661405797974414
0.8393563036602041	0.994827497533703	-0.38856316588113476
0.43613630111531326	-0.283310569962851	-0.25088906838620895
0.8004701860872074	-0.286962351274594	-0.37722139384997266
0.34305714451696134	-0.739228780065414	-0.27690149734786823
0.20944955071907997	-0.617040256600217	-0.1537824125895998
0.7005092921286918	-0.898031944105352	-0.42915447434299586
0.7716312099983947	-0.836865451505383	-0.3917755614277829
0.5723676130818477	0.507050497633626	-0.33685453454267983
0.7855754305038278	0.241580580638072	-0.3740144570115084
0.3045038263936722	-0.939349128544106	-0.30648363075447466
0.3801004465297161	-0.313445785505273	-0.22347230105271707
0.39492656640584894	-0.963717687449406	-0.38909120922534446
0.7026338337128594	-0.484470875341896	-0.3629462628698696
0.24971711822619655	0.802224741502631	-0.22021822327707138
0.6744609723663121	-0.887409686055809	-0.4312309524997827
0.713635084387993	-0.862273759876733	-0.4151691151480445
0.4353357170898729	-0.386659223593831	-0.26186504716720616
0.39265789221465913	0.735557392515429	-0.3083311091190001
0.4773299118224082	0.512982204999264	-0.3015917018454495
0.8170300202432731	0.350302599430328	-0.3796284470483988
0.895420141276495	0.0140688083184673	-0.4179192130241528
0.2878789929114831	0.930245702114327	-0.2884988586830027
0.5673131846448188	0.785581331408607	-0.3964185110766077
0.9255982463361276	0.491704102095522	-0.3991747414491484
0.6827285607065436	-0.763088257045255	-0.3970411496640584
0.430541728746809	0.993193233233474	-0.42628795177678297
0.21247439558546632	0.686093143672756	-0.1668480716001475
0.7618494084287764	0.37472242594794	-0.36858978138972964
0.5996161099100108	0.297375099649504	-0.3234098695283234
0.5792730195923651	0.63008863984756	-0.36013885657210976
0.8461817602853168	-0.995971792106649	-0.38328575956968153
0.6047181195690363	0.172195757758505	-0.31854338459553366
0.549063012759288	-0.89032463599959	-0.429641578005757
0.4399442514941744	0.879314895893032	-0.38301432984990114
0.04585013164256517	0.486848774793446	-0.028394031614246668
0.16100969201640852	0.858814691551843	-0.1512853692981999
0.029383640471677738	-0.391348189695748	-0.01659101932429521
0.6101670320118255	0.330196613158433	-0.3293509756124356
0.40732501266178545	0.376715079579294	-0.24573621357556746
0.5166873909396281	0.896728928065638	-0.42349840950704304
0.9000797339538895	0.718585466645234	-0.35398589300433364
0.4460050107735223	-0.943367489221704	-0.41264025145494426
0.7836231862980644	-0.227088990245568	-0.3736083593960455
0.8427438101170789	0.525736862925603	-0.37586477132596247
0.20435933192343025	-0.728835626159561	-0.1675338411234461
0.34817904333791294	-0.538086429751261	-0.23613694117161466
0.03093991358975562	-0.987256025764518	-0.03261098616458641
0.3012429671245576	-0.351876442681441	-0.18105301131144402
0.3567790158705624	-0.194127246284337	-0.20060382776703573
0.4657759834679803	0.326433648078011	-0.27009291989859135
0.3600922974802363	-0.978588572542234	-0.368702088546708
0.6000133633433058	0.480562018035619	-0.34128582018115655
0.8657447511246876	0.440066454150792	-0.3854211016441314
0.48340097823049333	0.249596590982431	-0.271589674313722
0.5056069589329083	0.638296435810606	-0.33890334635165814
0.9027569438310589	0.95975072633076	-0.3214767526755722
0.6241085907462542	-0.989793380359342	-0.48158021787529065
0.6546927450249178	-0.884784117284147	-0.43311758033235714
0.31246821431046334	0.349252355540361	-0.1876059570704214
0.5936065418141006	-0.893534091139166	-0.43751926293526056
0.24017899520477054	-0.906583842579361	-0.23714243100202156
0.712347678369298	0.673893090193039	-0.38082307184387787
0.6263512695613142	0.310220325569563	-0.33312806228156755
0.3024919440609656	0.594243928181037	-0.2166806791960666
0.33616555241699636	-0.890398957604837	-0.3167936363292249
0.3760471523456459	-0.524829572698762	-0.2506189720076489
0.15583666547610595	-0.709173280117658	-0.12468152072550677
0.841861489999578	0.990906355659942	-0.38493125139730494
0.5762329960295458	-0.226630983171722	-0.31028384955515365
0.7550245406241709	0.812544747369957	-0.39328162108175463
0.8473197748721282	0.264274800642289	-0.39059644846958697
0.4816456510006685	-0.594863710853926	-0.3194114332212689
0.8556802403233925	-0.986025710831504	-0.3713505920802164
0.04617446521081666	-0.673746790110562	-0.03453377097717173
0.8590000356202245	0.879515285896268	-0.35382834269329977
0.7738068083411002	0.598423280149071	-0.3731762953214115
0.5745202829850731	-0.680191999333295	-0.36984598212199177
0.5729421088039811	-0.729205155392219	-0.3815811298235323
0.715572717092821	-0.457660893626664	-0.3632833882514601
0.27405630779641305	0.767172948182022	-0.2321466700787084
0.8101418089304574	0.811683528510925	-0.3747618831113764
0.11068097493796128	-0.568527997461668	-0.0760468515578978
0.5767383645833313	-0.344832822079247	-0.31914004309259286
0.8783787321139893	0.778526925011528	-0.35034611331306664
0.9232255790582605	-0.933950216902115	-0.30261297742376225
0.7634894277933412	0.30084742110565	-0.36850466591319003
0.7198969004213355	0.26665447600599	-0.3575669447245881
0.49363575070469295	-0.27436460691695	-0.2784284391229681
0.37091414004943524	0.905906894293367	-0.34883847046124206
0.5976231171146531	-0.366604141746871	-0.3282754577918439
0.5386399965062953	-0.445801915322575	-0.31651206272197535
0.6041595326511426	0.480926800941821	-0.34246887946215837
0.44093783792575836	0.517620767385767	-0.2849343723887216
0.6369705315970577	-0.813182178263579	-0.4113944207352713
0.8869803279291818	0.823563839826451	-0.3418653206985622
0.3431238886108782	-0.717197337084664	-0.27128105187113954
0.6234829989045407	0.770511463934612	-0.39927646266731437
0.6604393482744106	0.881332278394265	-0.4312459757347673
0.33584848041370124	-0.166262373001818	-0.18706706609559973
0.834291109165012	-0.601020728329557	-0.371390211528177
0.5614514891559143	0.726499021478147	-0.37831890081060404
0.8065540940677645	-0.541099769694059	-0.37320992478478926
0.6532453460200416	0.821926097847925	-0.4134000134380312
0.9450658749751403	-0.635192794865947	-0.37948041872893973
0.8109147048229703	-0.913246521723846	-0.3863446621224264
0.6700369747882621	-0.7512904710363	-0.3952531253726386
0.45018492772984664	0.953852034082272	-0.4195963792211928
0.43644853799304345	-0.95657642777505	-0.4130260270667862
0.4779473919102327	-0.770532331261248	-0.36350620896604036
0.750267747097484	-0.906348956181702	-0.4149829316994226
0.49769912528996435	-0.882085293731166	-0.41089612748944754
0.08520309569654114	0.229114728478324	-0.04453012434080168
0.9532611452251445	0.144024645143877	-0.465639627002925
0.8252361098336449	0.985008260945942	-0.39594134636284734
0.33956814908673294	0.442729466241243	-0.21558774092857558
0.5088071973219814	-0.602987513999745	-0.3323185493578146
0.8579945467502227	0.75032110424558	-0.3590101849920008
0.20438688948107755	-0.558310918133218	-0.14207587996433765
0.9314899515744688	-0.672377280425415	-0.3647468514578837
0.4686976207785284	-0.776035922907377	-0.36115129433481347
0.17678191525501266	0.429384722300548	-0.10963909553841439
0.5457433165257943	0.52573090301614	-0.3311355758202608
0.8060622190738257	-0.965673668378799	-0.40282951279178314
0.5399418876760175	-0.360780707407358	-0.30677041667985633
0.6190100648743256	-0.0114921449398557	-0.3207708365429211
0.23284227144807684	-0.377438018543206	-0.14096389727594602
0.7453948034173736	0.22488248445995	-0.36358771296381787
0.5890443338349534	0.982789176457644	-0.47767608124081157
0.044675523811186245	-0.761868020733748	-0.036756436390019555
0.5805603798090881	0.955184014229792	-0.46321484243870736
0.5374516207212574	-0.97610284943319	-0.46569881411664305
0.2531922768922338	-0.371696684223867	-0.1532529231749656
0.08396754045374824	-0.890370304695493	-0.08065329531542406
0.1847316138800696	0.494965079834514	-0.12108771406584493
0.750782130355515	-0.842172255417178	-0.39976843418198754
0.6367410381329108	0.835020975186128	-0.4179204154725774
0.5781628017282088	0.84698284669924	-0.41842784104096853
0.8291195600096012	0.940212947448236	-0.3801446593842447
0.65714865863666	0.323481060366933	-0.3430770998379091
0.5136840033233676	-0.503563859075076	-0.31551510320609
0.7366902131421351	-0.78157659121051	-0.39287599017395114
0.43859403391555657	0.921710440688325	-0.39923182486591463
0.37404561565904504	0.874602749212554	-0.33984283922242037
0.451003326014659	-0.722717783746406	-0.33687178329861395
0.5795859618988104	-0.908472907504635	-0.4422490071612737
0.7341650204302202	0.768624988932075	-0.3913575018633546
0.9388436574908893	0.289671526889447	-0.4365001929666097
0.8483705811556344	0.212973096120344	-0.39277963390755744
0.24081922367858144	-0.792712035510358	-0.21052151461869298
0.4858783867360946	0.814276033018124	-0.38116053811185974
0.23094847833678664	0.171186833423544	-0.12592243094041702
0.4529323749125601	0.132792445906502	-0.24952164641612612
0.8559828057697573	-0.714690602398857	-0.3620434631232744
0.8967970960641859	-0.392531279312862	-0.3990773035098761
0.5261867625046053	-0.635876667870092	-0.34585368175598136
0.9821492314257796	-0.96260219597262	-0.22754155579947064
0.7348836519278039	0.999742395797083	-0.45790752264094275
0.03345717538583278	0.665251722117889	-0.024669731297026862
0.32381022204310694	-0.983279367359665	-0.33943789168089133
0.2016991913017862	0.563669359893192	-0.14083972186542162
0.26682545235198907	-0.0269455496366215	-0.14318996725627908
0.707626867694737	0.860997497104217	-0.41631292092897787
0.6683237743093011	-0.366251023196038	-0.3485310957695497
0.7892368186870592	-0.602681402168564	-0.37284772041103326
0.6275235327794267	0.628257286801698	-0.36919004371092623
0.5663959253668023	-0.56894474782254	-0.3451346587252464
0.8952846460012578	-0.850801672754029	-0.33441856702384143
0.20326785115472137	0.788106441236048	-0.17724526199099921
0.3844018204189162	-0.96322594113641	-0.38124209623124383
0.6117537099884492	-0.902138643017	-0.4417549206545967
0.42600100648488715	0.210200413895525	-0.23975413902922899
0.7068911832926745	-0.208101507799159	-0.3528430022594827
0.7472794754966146	-0.900588266889123	-0.4145872329194532
0.7772137602239224	-0.147217702174044	-0.37222095033264596
0.4440826669344076	-0.746150972059085	-0.34018523327970757
0.016557337753417087	0.469052133766975	-0.009936095924362962
0.6698199729375709	-0.883302256114157	-0.4306033523332181
0.7119150489764542	-0.993807358267259	-0.46449247486215733
0.8221433412303689	0.848643229900743	-0.37217758847745114
0.95829993991508	0.601715769329454	-0.3990603843858982
0.9472376037471986	-0.980771739822401	-0.26924310536064777
0.1134330671311678	0.654416073208948	-0.08500018507655913
0.810493820639217	0.740145562835124	-0.3718187089450183
0.7127752198971962	-0.789886241604452	-0.39883021812282987
0.668762587042368	0.788006797585258	-0.4035788243997264
0.3082404320377158	0.789587781520833	-0.26469060081326173
0.35230155139327174	-0.073934740369811	-0.19305212640747924
0.9488354461051561	0.424455233606813	-0.42834265153649964
0.5593049521572906	-0.00608429793532632	-0.2968647351778025
0.6356818574266137	-0.116432849854859	-0.3281318909717277
0.8293601846491738	-0.397396623586118	-0.3805211500924526
0.11187575375549429	0.0910931709847661	-0.056492412361334655
0.2003374810352882	-0.0810342449847664	-0.10556595485350091
0.37477369886152934	0.863064428831208	-0.33634843815601345
0.4948390889601662	-0.162280567174954	-0.27153489312095214
0.3377803800639279	0.986193007106091	-0.35293723158784074
0.330065823322159	0.361757348383845	-0.1995734767828214
0.5010123717376324	0.203901552905332	-0.2767307533778623
0.6532561570801101	-0.101870736181794	-0.33396570628977545
0.7662825144559764	0.86031360084515	-0.3978089640111159
0.7186956087780186	-0.860130221315523	-0.4132851909943919
0.8167735127032926	-0.841096536206196	-0.37407886550346675
0.5678385366024562	-0.368413480342982	-0.3181811956713376
0.4468946346675998	-0.88933425055047	-0.3906463805004602
0.6183754366547297	-0.035188889417383	-0.32064395955748237
0.6998286129009048	-0.563725673597717	-0.3688342389151378
0.6866735431159536	-0.363733797039923	-0.35282309222857194
0.16339602014093266	-0.756539776127136	-0.13752196088992963
0.9224810062243799	0.875614152030393	-0.3145334545089988
0.0832800894106683	0.880591892779107	-0.07911026467715905
0.5202926776908958	-0.813908045368332	-0.3935550321924017
0.6832154669180125	0.643375546036005	-0.37679011884982533
0.7759341887881862	0.973889187670699	-0.4246465310598044
0.3038306855031283	0.617798828000797	-0.2220737727348649
0.4294927711435405	0.835091393578012	-0.36105271093754054
0.7119476665349685	0.36795017317896	-0.3586369546754823
0.7067005808396265	-0.750476126671117	-0.3924402965489002
0.6967558432552335	0.975084614445152	-0.4605846884932188
0.834581954377884	0.648320534341947	-0.36911013941088333
0.593675455947402	-0.601980782156027	-0.35815082211457244
0.7145558585372022	0.961041037578009	-0.44826015143001147
0.5611114404825759	-0.721557998577728	-0.37693350294759076
0.5414849103262354	0.250563381765319	-0.2977604756953509
0.5719688052356496	-0.828762231499655	-0.4111622960485006
0.2867064709050806	0.449115641501002	-0.18340162402705124
0.8580157573180335	-0.086531462763978	-0.399436277725224
0.9105193587207888	-0.860961413641051	-0.32449006689009935
0.8067784608418108	0.629078160416218	-0.3719720130062838
0.3399054323700785	0.83659121841779	-0.30237779716256963
0.6432912899192963	0.77857788247922	-0.40200977936544546
0.19788149030648572	0.0633721382110647	-0.10389010377565847
0.002850769630924347	-0.100967693556993	-0.0013436167661011968
0.47085814926979114	-0.545573363097646	-0.30461838959590154
0.04142834668230118	-0.422432940734181	-0.024166917512002912
0.5462929626633386	0.67309042465295	-0.36086828206471966
0.2683073554839162	0.353895801403778	-0.16095738406003018
0.07369019161346299	-0.627761459776711	-0.05305318389194551
0.48752307849879384	-0.0959631326245043	-0.2654423669030042
0.7432768895366532	0.46344289711611	-0.3673879566720385
0.10746839180167875	0.832473639696881	-0.09732405000643779
0.4091568185333338	-0.736774909746277	-0.3184779386250182
0.2691396189700004	-0.297473220662723	-0.1564318300132895
0.3708604833687236	-0.683793757776454	-0.28119197025129894
0.6389739447447668	0.631484719433051	-0.37131704055636144
0.8219772148658956	-0.854737565063905	-0.3727211137921577
0.9468195395139724	0.778909491745496	-0.3362711368419121
0.9830617816768126	-0.0287248100157269	-0.546675347191286
0.8027547649839939	0.332490909654907	-0.37695581355131896
0.5947588608313642	0.600397849711316	-0.35811281408846124
0.16513852650192706	-0.343000564372082	-0.095866148021687
0.356980126854266	0.224750726847787	-0.2027295569825121
0.281555440223886	-0.155110669583747	-0.15495414077671535
0.5718357276721296	0.985267251319906	-0.47718353119896084
0.6588094727917415	-0.870601114007493	-0.4278325078522912
0.13562906665495095	0.349334673422559	-0.07816911909168141
0.8980364580986704	0.915443463775833	-0.3260793093795948
0.8182694896069691	0.298147364155609	-0.3813674487111167
0.5268644881276541	0.46902980449311	-0.3152967520311173
0.7271921939634906	-0.140089389658759	-0.35778044434757267
0.1857901844498356	-0.385509677618079	-0.1118107570601161
0.032149925335059955	0.00827332869618885	-0.015276761524341854
0.8819204011326266	-0.817035650089059	-0.34482639843895624
0.05489017702724713	0.126808322466378	-0.02700609824002612
0.6652587565792515	-0.970018104422577	-0.4662715435287122
0.7338488769264028	-0.811655559651281	-0.39870018222505005
0.5349415756296371	0.300128451312707	-0.2989035672905868
0.09335381751024789	0.602677155181358	-0.0659640327440898
0.2277301850225076	0.140496419674342	-0.12288708957862512
0.3946304716011992	-0.569833455817918	-0.2699611770078326
0.6383594597267346	-0.929941335879837	-0.4521867265870887
0.6791858647136929	-0.390343745462522	-0.35257160405689364
0.7840097869263682	0.706461060194949	-0.37614991327337693
0.8913763806513348	-0.977357019047939	-0.33525080531937224
0.43682212710557217	0.969655221283746	-0.4191528564653047
0.5588247160034692	-0.353542782604001	-0.31336475477409736
0.8479335496339115	-0.926927516117565	-0.36457704993663065
0.6183949886340945	0.331388966756373	-0.3320771391110429
0.061332136393746815	-0.43100485418368	-0.036408093516204804
0.2501301358636997	0.75509282091346	-0.21011957649353213
0.727778999332827	0.777500494846507	-0.3939487022843503
0.2742689480772865	0.684564763383053	-0.21419201892254522
0.6298697231791961	0.270556799974292	-0.3318927567536493
0.4260355974343562	0.892241750790131	-0.380128859745007
0.8061010498827221	0.902317725709659	-0.38705445289611795
0.6724529316910691	-0.881313692106743	-0.4295238446801077
0.5031931947623448	-0.731542248867429	-0.3619714673081842
0.8799242900422874	-0.474645017909222	-0.38553601559993694
0.8664235737902463	0.728359361711172	-0.3587030264430014
0.3815369216735322	-0.689324005629248	-0.2892329203104666
0.6458903498406771	-0.991109075254234	-0.4801347016260903
0.5224944728105718	0.924600450434566	-0.43721213269995884
0.7614333176037826	0.820952123121107	-0.3926941800946035
0.90345390687265	0.839070060531676	-0.33198155810107616
0.1496741313561516	-0.247110600210852	-0.08159577936526623
0.3877834898472489	0.349494211114889	-0.23168171886970776
0.5021790992177333	0.875285974664207	-0.40987692491818156
0.8638401421762337	0.719018110390311	-0.36009984750613916
0.833432432540387	-0.929761063017846	-0.37513772028435816
0.7841436267566491	-0.871137840557597	-0.3924249449264524
0.5316333554478473	-0.276559209847802	-0.29554554672080136
0.44877713074245207	-0.124447181316957	-0.24705592754733463
0.06342510004466226	-0.307928328268954	-0.03430165430916626
0.068857613176419	0.712143687319429	-0.054108056994325124
0.32217497609092866	-0.021160992930799	-0.17510697511111362
0.8280344390428833	0.95835520959201	-0.3852888305595373
0.6443297204987908	-0.881907063988584	-0.433072116325086
0.8667828835768862	0.943210233322907	-0.3523299308662582
0.6687897713879611	0.104394874319063	-0.3392240245877999
0.22346063962868043	0.256888780988528	-0.12588054217843644
0.7952477962434477	0.931741170656842	-0.3996310356334922
0.39296345432269886	0.598601391080435	-0.27494983094651015
0.5030736919020748	0.860195363354276	-0.40437836981786335
0.6255424620437368	0.816589203257978	-0.41229696218184625
0.16476943199658878	0.716054846252211	-0.13293502961688744
0.04215126212575334	-0.642508088152755	-0.03044590441937936
0.5100984244525002	-0.838397308879997	-0.39878420393233555
0.683577246572858	0.917983534281871	-0.4402688288543518
0.23650748065976354	-0.782144105434343	-0.20458665271666168
0.37346332694710704	-0.952513049527197	-0.368657653298258
0.11430851564756772	0.289592475294574	-0.06275917968863463
0.4033211935432087	-0.790235564945582	-0.33097104717994524
0.723249122666361	0.136899784439312	-0.3565926622305119
0.6167023593909243	-0.931858396925651	-0.4541250167460075
0.11730868449414232	0.865681530051276	-0.11042215938615961
0.28982793159271597	-0.152805295766831	-0.159696762796247
0.9355762924634666	0.39980618803556	-0.4199568379807862
0.8406622368725201	-0.250620092278351	-0.38903472455712246
0.7727996512748374	-0.7311024437486	-0.37969772509827604
0.9339027720259064	-0.960424046651103	-0.2880867561080622
0.12690018320631033	0.029707087987999	-0.06409038604246811
0.12869694112590002	-0.677302368524107	-0.09911618781769635
0.19357477538134876	-0.944002226517448	-0.19998378706961814
0.17783503712708093	-0.907851323879157	-0.17651067588023245
0.9743907042203616	0.473417957096339	-0.46024275720292723
0.25840766892986944	-0.491636555859556	-0.17054943197511285
0.30005579773985247	0.919090926231457	-0.2958906932602414
0.8704250420619836	0.879363574582652	-0.34682055485784197
0.28094248380639875	0.885621977415935	-0.26881985549527315
0.30989101440239636	0.268231168155853	-0.17857448947739016
0.6341417118424176	0.640560982786161	-0.3722466492409407
0.41813736028793247	0.278230378076364	-0.24094940576888815
0.2197782970486604	-0.880334810594753	-0.2113942716180728
0.7634073497686857	0.106743636974668	-0.3682549489596143
0.24238972415959084	-0.644063569680438	-0.1826886341284714
0.17831841744577598	0.236308267282586	-0.09788814153109163
0.17922230314661497	-0.0615907184960239	-0.09328625318476814
0.6478843897552895	-0.00978999021793327	-0.33125710392792507
0.44516930403579613	-0.643608915743284	-0.3134067058014021
0.5293188903247531	0.981251792372342	-0.46607669971315946
0.95618821251477	0.657623598927591	-0.38053848995294226
0.7011283874753417	-0.267356716140059	-0.35267834237854195
0.9042737933329618	-0.55214804194019	-0.3816282136274028
0.6535890484161028	-0.940170812883057	-0.45478249410046695
0.8585504683941679	-0.343627173243663	-0.3901463894413332
0.21379591265751957	-0.617179011235144	-0.15703849961379462
0.8015993698927506	-0.979093276727018	-0.41063175565988946
0.8807382530557694	-0.62817966001313	-0.3683034839785559
0.21963159072194532	0.94479184635143	-0.22674694894515338
0.49883580202201294	-0.996148769990565	-0.4631790615824518
0.6751443968980526	0.697598629541906	-0.3849421076033867
0.33004506552239843	0.652625745948302	-0.24718735449395085
0.3663510289617823	-0.909759791135575	-0.3468829156092015
0.7618021091003764	0.756282655223889	-0.38422321635881307
0.4070732823230557	0.207739035000723	-0.229457681247161
0.8173305711596514	0.0863275894418309	-0.3848525325396065
0.4707000103438738	0.610316293213757	-0.3178936996397606
0.7472296971847542	-0.445500669446977	-0.3673992692722302
0.3585019758876835	0.810969037249683	-0.30804014051849193
0.685621477619056	0.757546796824132	-0.39570058428445887
0.7409261828920823	-0.541622593903783	-0.3702635958949157
0.8318370275257558	0.541808758558965	-0.3742696083490343
0.35687293629033306	0.645303433397892	-0.263219061625469
0.7016528021558559	-0.88189084600906	-0.42376955615006634
0.5662319579618447	-0.864755176033913	-0.4230305581754291
0.37543335836752223	0.807690812788448	-0.31865382203906834
0.048445466075540344	0.792238067594264	-0.04127555939434242
0.013693263713291147	-0.470124962626219	-0.008212867123681154
0.74028931174742	-0.0482291152294646	-0.3612670083177004
0.9597709541509558	-0.913498660036437	-0.27780304879601153
0.4694381936723789	-0.544935469089033	-0.3038412601768733
0.548468788477929	-0.110521437660825	-0.2938151328593356
0.8379994401438605	-0.485107299165233	-0.37772794348819283
0.49311479872875325	0.0780557430099924	-0.26767458389067084
0.6037251802504895	0.84003137791709	-0.41873704383681615
0.8560546095472791	0.759021147734919	-0.3589907588941701
0.8855928023856485	-0.829157739971467	-0.34186475771575364
0.6119713842212003	0.924475292742389	-0.45096980142752235
0.5040701998384416	-0.950630212906653	-0.44283255589591913
0.9404461081990885	-0.968347938242562	-0.2793681364260274
0.8496593085437641	0.994910206123066	-0.3798623986336298
0.9097018137327856	-0.0149076641984697	-0.4267342400057088
0.1839103414146034	0.710526654784762	-0.14782020556587283
0.9148355781360162	0.604556767098808	-0.37537560839324924
0.5482603380481954	-0.697370791179941	-0.36738629969768644
0.27388972651396537	0.978143931688962	-0.290543962660775
0.19513565917498504	0.668630623984525	-0.1504739919605417
0.7689088097603325	-0.91960634099503	-0.4103414098683368
0.9721955521356885	-0.977977177549713	-0.23123749821248823
0.7182055952467031	-0.282249553460472	-0.3574866255052747
0.062017516909673324	-0.272683575259948	-0.03276980671577009
0.8814377932725062	0.136213209939747	-0.40850253225834326
0.5714389506828167	0.0153558121223508	-0.30199586059941447
0.7124671157206508	0.906747721823466	-0.42864685779166734
0.8113803666426447	-0.761615238263563	-0.37210087234497147
0.2216660554230522	0.47488438458965	-0.1438692375737119
0.6143568482336986	0.312890134265187	-0.329461041594951
0.3764150090565648	-0.286853529031906	-0.21881740128030402
0.37864779954081756	0.320114761254033	-0.22333817933405442
0.946636869949495	-0.754490270626337	-0.34452444959410516
0.09358151198897166	0.628128120500446	-0.06785875981560552
0.9564114755359348	0.883015653614564	-0.2937722174981441
0.2943227255369795	0.56041909458542	-0.20513153720618008
0.1333403061532964	0.224232819386395	-0.071321914102423
0.2195442128310199	0.489748892847889	-0.14416975337733978
0.7071880016389765	-0.810245912845303	-0.40401409010096656
0.32766034934447696	-0.0516590817585679	-0.17858397336537177
0.6295725154512205	-0.699313500660983	-0.3829901602544218
0.7868735500301967	0.888307015056151	-0.3943270126600016
0.4764023045997661	-0.978137036711988	-0.4443204696964534
0.48835581719871096	0.199422751343105	-0.27048448841008477
0.8117933930282732	0.214091236855542	-0.38146217207389077
0.17441037026000533	0.0538467109575843	-0.0904899479453971
0.7643149014540168	-0.145792090267625	-0.36851949514203575
0.3841523679341762	0.147986094573239	-0.2134917987522348
0.42008547763944104	-0.669023991706294	-0.30652644539754353
0.3468297874521131	-0.938956092723185	-0.34249008963284977
0.6263437344191921	0.192645499609028	-0.32710648541348375
0.30092459726725673	0.651148341823604	-0.22672302583170867
0.6584951777326933	0.397451811111853	-0.34817790028856704
0.9304531775104649	-0.142890816560764	-0.4396928919057877
0.8648496966079633	0.661482418652245	-0.36530839566263634
0.7576985831846188	-0.410778859726277	-0.3682777918961008
0.9745629167304851	-0.346138957841946	-0.4864994681176078
0.3379058734192911	-0.441721006498988	-0.21443411779934324
0.1811940053901429	-0.449305502492626	-0.11428766604701783
0.3979803791851691	-0.925381500704697	-0.37542775921109334
0.8444972623998112	-0.148175808169656	-0.39318072945338844
0.8843893598921462	0.236964244339828	-0.40563690673966735
0.4891342145676824	-0.504201132420109	-0.30533169932096665
0.7094169207724917	0.887322757997036	-0.42340412119717213
0.890760386607751	-0.973216379774435	-0.33508699988921503
0.9203571643957568	-0.943130411017583	-0.3042591989699521
0.574595711914463	0.444987757933579	-0.3291118069831707
0.8733238057028707	-0.34922130055766	-0.39431632770703
0.8439695819798094	-0.849258257213044	-0.36155121779038407
0.45708357372789776	0.694032143108204	-0.33195055536094903
0.4526549888631168	-0.111202104905311	-0.24855367324598507
0.6766037309794992	-0.976501586753477	-0.46686924754514914
0.33795248322638133	-0.44952735227922	-0.21557509946737108
0.4721720627038502	0.46029123434397	-0.29049836742512547
0.6396984582516397	-0.85781502132231	-0.42510800643958313
0.3245575273301869	-0.699990705208091	-0.25418510470128386
0.9005946567261034	-0.933608953485069	-0.3231543364804085
0.5101610161735901	-0.914672909214244	-0.42889006110902933
0.43731950701540734	0.119793758537644	-0.2409415024310738
0.928667816588972	-0.161633394494946	-0.4371746246490864
0.7661941573308164	-0.962964419750612	-0.4258286915100888
0.33746837104516825	0.474280257996915	-0.21894830860055736
0.05714389998030785	-0.654745942464936	-0.04205923597310291
0.5793947852556568	-0.629171089669308	-0.3599837547418645
0.6459303976636518	0.317104086881672	-0.33950135967588296
0.49487686898051214	-0.127972885789823	-0.2700576411008198
0.022325781117266835	-0.939322526570879	-0.022228739693260842
0.2810415137300803	-0.635359992342035	-0.2094334275651172
0.5096749990875495	0.964889889965863	-0.45163536362696005
0.36734408340645375	0.885642086113515	-0.3389218644463729
0.959063629346209	-0.439957986434337	-0.4382035213636866
0.24487366088254256	0.536253346532225	-0.16752963370306515
0.5199654703026921	0.836511449599297	-0.4013506406042351
0.8731562593243019	0.213537904635035	-0.40197377768389037
0.13695567261410047	0.64441752130489	-0.10217766090664744
0.2264255192480149	0.379386526694229	-0.13708012867612018
0.2651540428537477	0.210813031716787	-0.1480686247134907
0.4760187323171705	-0.287514846746631	-0.27124189650037384
0.8321683336090954	0.570586704549776	-0.372890254297042
0.5396985532169113	-0.212025292497796	-0.29451448024584526
0.530965317148224	-0.830937755096883	-0.4026631225529025
0.293982484676945	-0.994668256259125	-0.31573916605349217
0.7504835444912169	-0.463818555351601	-0.36830455573112036
0.7702661884880059	0.841633933542963	-0.3930256024981668
0.35932979699582424	0.889387185410835	-0.33432706428612297
0.34401297016312293	0.725020237372965	-0.27387931968082535
0.517613487910203	-0.0175686816515908	-0.27838087369927894
0.8664285745060689	-0.392352393585215	-0.3891875090250276
0.07411774124100891	-0.912522946552225	-0.07279297920800683
0.8487781451554252	0.772779743551825	-0.3605447697609587
0.7536710411453645	-0.523051917792507	-0.370352810383326
0.24245240730309972	0.703362700657637	-0.1935232334511007
0.548440988246908	-0.952031985237495	-0.4565416743430272
0.5852064211116985	-0.0520457990069124	-0.30792284776672185
0.6843195667487876	0.329047560383792	-0.35058098394497195
0.9176272843916801	0.602208314478399	-0.3764758099588146
0.21151113048339243	-0.717897181206197	-0.1714849565528808
0.29440510248417917	0.257443076815747	-0.16852847039281624
0.12001979379009363	0.578352135675608	-0.08349431982219854
0.9619675122019968	0.904989883050784	-0.2807277296680111
0.6540371282895214	0.276394988189244	-0.3397312288500037
0.9386680170810852	0.719992044123879	-0.35366147970219464
0.6972626663243472	-0.816378990329123	-0.407106292922266
0.7267622260481476	-0.689966397034711	-0.3819253178595551
0.8679879974569916	0.846860162034936	-0.3492378403895699
0.9062817935168596	0.861842792571966	-0.326731485873675
0.5340856851249661	0.292789842008394	-0.29791671084126714
0.7172013595514354	-0.844447021625648	-0.4097589425367748
0.8516307659186193	0.794312126416914	-0.3586999586020801
0.573332299692772	-0.841283581925471	-0.4156980663062528
0.5535838786643406	0.30553634138478	-0.30695073012648694
0.1137440594089844	0.630262654879389	-0.08316354266097056
0.09405874567073207	-0.814541007321781	-0.0832554074105541
0.5039234713083839	-0.390911573737352	-0.2951816246155587
0.77801194819247	-0.765733900592437	-0.38135232174243805
0.7352774385929044	-0.934548801633902	-0.42999899945215464
0.5507380841831108	-0.618492991604503	-0.3500197905058375
0.7286032772312295	0.467206427797991	-0.3656061399955559
0.2730283087348218	-0.609559801582151	-0.198963294456089
0.7629259471941157	0.21810215848084	-0.3681774318209984
0.32865266742141547	-0.12460391491642	-0.18108792878248045
0.7125176001113718	0.228500546738482	-0.3548193716066656
0.5365562720266077	0.422047877552351	-0.3125778365092639
0.5842021416457537	-0.947902686011569	-0.4601371995836217
0.6299147504135558	-0.23710351986214	-0.33021592391416515
0.9026816462454486	0.824633627072006	-0.33476185836639705
0.37685198800846587	0.00845616896373932	-0.20599214460510415
0.23768071096932447	-0.492808600837235	-0.1567967678411752
0.2288740274199688	-0.703270985572483	-0.18280217266400098
0.5355435605368521	-0.185391406480256	-0.29124487435561053
0.4399228991979607	-0.748057191186878	-0.338618796968947
0.9177072232259957	-0.525817404948682	-0.3899621739384463
0.5285765038496886	-0.93017633290526	-0.44148120143350467
0.507441262457282	0.680748885535949	-0.3498784495583588
0.15874137947955602	0.279236513431925	-0.08839281269174303
0.8139269211195026	-0.817648124812668	-0.3736728180521329
0.5367350102065094	0.968910633494722	-0.4619235974060262
0.6091872580198621	0.329027904357344	-0.3289432141808491
0.09378808102027059	-0.762702934043922	-0.07842729153525477
0.16878160759573435	0.935698647267642	-0.17272106460344608
0.5696605018998385	-0.673249694364102	-0.36711244047863983
0.09789203022530267	-0.371729942639634	-0.05638927763327063
0.0596910618874473	0.594910702799628	-0.04133050038156154
0.7990915280365186	0.729050955626995	-0.3741603301489452
0.7799202507156217	0.78346481289321	-0.38246791170709915
0.9453675516198594	-0.585222631708767	-0.392282514669657
0.1400906187303328	0.541261255913325	-0.0946312687745958
0.2139596827035448	-0.315880991052926	-0.12406325089524745
0.22463789868267994	-0.584131797910342	-0.16012887827740832
0.447351030796609	-0.491141576354336	-0.2835192471181451
0.26613186498037933	0.291287494896259	-0.15410781822879394
0.4845852610170331	0.619064275661122	-0.32597364312944765
0.39471074944634577	0.917329569496454	-0.37002461432250827
0.3849321960860235	0.56019818403927	-0.2624460969524527
0.3013095617147101	-0.769176890143784	-0.25404245430861927
0.4050626430146406	0.205840099989743	-0.22824095277700415
0.46057347231960283	-0.991513587997155	-0.4429251853161832
0.9146285482119976	-0.664354717965721	-0.3638893491190438
0.9377383310740519	-0.235421848629894	-0.4405158814435522
0.3801727945330314	0.253096856670677	-0.21800056651226693
0.5640540440399929	0.0189055574273716	-0.29891926666430857
0.5588729417069238	-0.93040346010228	-0.4486554495597903
0.9582820758733568	0.690567568780921	-0.37149860451674127
0.9382225847551384	-0.528500217208516	-0.39990714795318716
0.4097410977235137	-0.138949054483381	-0.22708244318515639
0.4372370967620024	-0.290633310605032	-0.2521421523423417
0.60911419660154	-0.049917583906098	-0.31727014677648224
0.4900063943312685	0.328869277400342	-0.2818715861954641
0.556580845043072	-0.797940576577757	-0.39803287628646894
0.9236757014593762	0.127646263891085	-0.4345989720572567
0.7706861996321756	0.794376236822016	-0.3862768589638252
0.16673045958302	0.948012852980358	-0.17295989450067556
0.7488362529683477	-0.728680642486944	-0.3836774500945468
0.49050679374350237	-0.69786377855421	-0.34774256634623246
0.6594587737701935	-0.801821048067149	-0.40759140068713573
0.7255208259427873	-0.538337985450914	-0.36899363729812024
0.9804633442967651	0.949568888233393	-0.24055755111711816
0.7810861623130319	-0.999630522476341	-0.4328570582567074
0.29223978996298267	-0.292329677435126	-0.16999320192694034
0.6339244730746681	-0.917905853548957	-0.44753264329402576
0.2448647606590306	0.614005758387539	-0.1794421715641193
0.6059281108021565	-0.22063791850708	-0.32109190169050555
0.7048754629757726	-0.979452584562393	-0.45998229335556173
0.7037071467555118	0.854461039520527	-0.4154503563786975
0.9724158405878366	-0.991451614923374	-0.22607192416622424
0.07326107846226695	0.35653721892369	-0.04122163551572141
0.3214885099717397	-0.654319520497986	-0.24172534387050904
0.841503615791352	-0.581776925073056	-0.37238348216375455
0.772220639400985	0.966943519664256	-0.4240477576634876
0.48420720038162446	0.862681642880434	-0.39796268161834897
0.35922258868647944	0.81028615412881	-0.30833791684812517
0.7545874678187008	0.387427515291853	-0.3674175093034459
0.6405356087573602	0.591262483578457	-0.3652394265879112
0.47632481481845623	0.458875368522975	-0.29221065191455464
0.7549003363282656	-0.698700975987265	-0.3799479469712105
0.0002669757221097648	-0.229434064630805	-0.00013231065270271776
0.6648412017455338	-0.0556657900258054	-0.33734283185737807
0.9058452580384293	-0.690562690452634	-0.35857152606126075
0.32451864146252984	0.442053919944146	-0.20626903611310352
0.8686725944165201	0.527996130359321	-0.3783294132525976
0.29634721406445863	-0.13563928400629	-0.1627971793041651
0.8451987202701047	-0.989757657218519	-0.38170043464994785
0.5067715016087688	-0.831143976291151	-0.3950285075212384
0.7234957535688903	0.923040280193602	-0.43047726072350834
0.8219260199594702	0.47102498951457	-0.3764400211416965
0.27748364365341865	-0.99386099590436	-0.2992700224454095
0.5369593933506898	0.770250743160306	-0.38446567095757844
0.9286550431367021	0.96122944683588	-0.29398530234065046
0.8730783571536139	0.86692241002197	-0.3455771304871141
0.8346508096428593	-0.554496304468505	-0.3737576325887321
0.6686584330540386	0.127428234629104	-0.33956158947878645
0.8318526204618035	0.992170508734735	-0.3935770205144569
0.40661962057257733	0.342260459771666	-0.24125237226768895
0.615144533169239	0.158498351358976	-0.32189552057774484
0.7074874505801337	-0.952734755869838	-0.4472311648900707
0.31530856375139005	0.912058360022342	-0.30683089459506574
0.4236397418593074	-0.865150277891725	-0.36848473203489773
0.9158963945665912	-0.965645046072274	-0.3080476683428341
0.7316726548106274	-0.630824889603319	-0.37586360579563016
0.7085126295969565	0.31197799624224	-0.35591103096141086
0.8753090688959665	0.535280491490547	-0.3784859675876223
0.4389944282141548	0.355700953336423	-0.2599366382237882
0.6793742686086547	-0.21110251951034	-0.344883719135229
0.897064485751267	-0.799022898951908	-0.3411840401827494
0.6011183124142839	0.578542814747796	-0.35579475528669835
0.9695912550706464	0.39565422001225	-0.4653595207932506
0.7841933421428284	0.192691669238373	-0.3739838313083622
0.3110908250776016	0.0326176901427834	-0.16882636429495745
0.42299801256613495	0.984698456299178	-0.41749296891544996
0.29798548749917814	0.000262045436986012	-0.16111450351601483
0.7069407538155827	0.125366849710212	-0.35158796252171537
0.16220271332634217	0.180047494259847	-0.08632105316344253
0.7893380437814507	-0.924707670965776	-0.40115554082793803
0.7746583149878752	-0.848622469040612	-0.3925327855318668
0.7677630216833127	0.655541818542077	-0.37569250129592735
0.27612679780508886	0.113804991355398	-0.15024861517936838
0.4609459634045537	-0.46558737117386	-0.285996701853332
0.7286057135199718	-0.205375062250119	-0.35886429282735427
0.928504310102004	0.959218247549027	-0.29430337098378007
0.4647320303389988	-0.877381037514518	-0.3949271195891645
0.26845514174972135	-0.0902912045305486	-0.14513141467483112
0.7732298195454496	0.447031352873682	-0.3709009514802274
0.6473431959205856	0.112683189162193	-0.3321279725059404
0.10515287017385093	-0.849487939273684	-0.09698672953205008
0.7662264830627621	0.0352761874293604	-0.36911221430774505
0.9193635535671999	-0.460949663594004	-0.4007376031045278
0.4148902984858757	0.664406622660256	-0.3025189404010273
0.12953894470430138	0.693571574390298	-0.10148419009201705
0.8530395252708672	-0.68827641596304	-0.3644871405618003
0.09119890407753632	0.432890539861787	-0.05498538064284646
0.10374022868508508	-0.873813338945676	-0.09827201658596263
0.8392478671915566	-0.972721754861876	-0.38086238114602605
0.9760866540349479	0.326559438740878	-0.4941620984843818
0.8627953193580284	0.489922990441692	-0.380834965515294
0.35024780943316036	0.929218338415903	-0.34163461772155146
0.04124447220845852	-0.172537952798124	-0.020442666269275243
0.38600590631135756	0.430072477192905	-0.24107976836427084
0.3360138105214728	-0.267532324660371	-0.1939060156059655
0.4598966550062849	0.238129429970067	-0.25920934164354814
0.6430780670192078	-0.97010859250679	-0.46989012465025454
0.09366775936856894	0.364080735321043	-0.053541737140472286
0.5847731001638811	-0.929904760897403	-0.4520104994762083
0.8905988520563547	0.97540413632544	-0.33565234036003305
0.2449495694484705	-0.306354990860978	-0.14237110248361284
0.8450622469948291	0.988228692787778	-0.3812516302221522
0.962388047289578	0.921296510700421	-0.2721653324536198
0.3220084353301042	0.498457839610061	-0.2130438474732403
0.5474893606236695	0.882439365149139	-0.42613381528677174
0.6550787208563881	-0.405063272091956	-0.34791061428223624
0.38988965110743923	-0.868170286843969	-0.3484557250696564
0.5247527466182803	-0.644342583423798	-0.34728160279249753
0.20344227819400082	0.614581720249769	-0.14895372815016916
0.45058444427910654	0.995644668034049	-0.4394675110250266
0.7420081137445579	0.152357717409239	-0.3621588979435387
0.7716140747044449	0.446601567274696	-0.3706887513263276
0.5178077874458844	0.107960366156779	-0.2800946375578774
0.5080424304284034	-0.694337937074695	-0.35360265503442817
0.6737756968891365	0.973825424357976	-0.4662512947032965
0.8354572310158551	0.818380495252388	-0.36490609022632287
0.29442755318624103	0.364688774350672	-0.17822224109101042
0.40876252231823834	0.552305768425498	-0.2744396727490553
0.2858645358090017	0.717074970126418	-0.22986199025074014
0.7174778142037124	0.745163842938543	-0.3903029342213099
0.8928731374476323	-0.662315459950536	-0.36356498058247533
0.6845787390276332	0.56293950362022	-0.3672983292686252
0.7922148692303911	-0.980404144288311	-0.41731214248697873
0.34900809527517246	0.868217306311265	-0.31935518532463114
0.7084335920678428	-0.458280516705811	-0.36221071788684117
0.7512592500196277	0.939775417054721	-0.42491581355805647
0.6410795117617122	-0.161682451418396	-0.33115068175507306
0.924403010495148	0.628182812490856	-0.37303609086918005
0.6594453148821798	-0.616387439682916	-0.371301023893906
0.2714730958265399	-0.616603376364241	-0.199113585430109
0.7299435105453442	-0.826667417512397	-0.4026169239065573
0.9303857457256688	-0.978647391234529	-0.29162559409494715
0.8216714243277239	0.740573700385676	-0.3690332114327938
0.45110222762398694	0.271994185283886	-0.25754407544035446
0.6935528705062087	0.358915689452433	-0.35418705254340604
0.2932875857016023	-0.303892443430763	-0.17161995770905122
0.43241905375994233	-0.868555965387561	-0.37477437603721747
0.8753628319610873	0.818383205031951	-0.3475614367581121
0.48273012263532583	0.44144886034397	-0.2925380253603896
0.7244469942615839	-0.936642015084485	-0.43495284078623375
0.08827786905235953	0.482673152232676	-0.055510123594275616
0.5532764692456117	0.574364267533384	-0.3421447489893506
0.7509950185275568	0.791538855874249	-0.3911555503071811
0.7305689215781729	0.0686895164358338	-0.358370225395709
0.604209332171673	0.521377112629849	-0.34782834367903576
0.8443575746896719	0.41386581421226	-0.38267872177977563
0.168821341180344	-0.58759674689286	-0.11990771471055221
0.8639619844225092	-0.738634642038099	-0.35835996568605805
0.6341824868598502	0.156255531342913	-0.32861221127457657
0.5631004364059717	-0.0680405251045477	-0.29905919413556104
0.8640713862203692	-0.64040328026975	-0.36737526466927195
0.7875744555284175	-0.926018968912879	-0.40245834801277774
0.4077022811578083	-0.870854354863333	-0.3609404071501412
0.7268733200323638	0.655629656157321	-0.3782608132430376
0.3521399024471609	-0.795957393961494	-0.2990474996191554
0.5024943334387606	-0.170765326480136	-0.27556564127119654
0.9449860133201684	-0.299194297885709	-0.4418149663850503
0.52746095982758	-0.976284619106648	-0.463024435469332
0.2055047646638187	-0.945628877827791	-0.21259104380190008
0.21647850193322513	0.890368745779197	-0.21056612500175084
0.7840051180916767	0.120236618875516	-0.37430797238645563
0.842698946233439	-0.00289991359219597	-0.3941192527514795
0.8297403562603458	0.506088059516436	-0.375806203113554
0.5299409661374237	-0.403813440878486	-0.3076811416182682
0.6904575302346508	0.328101089523262	-0.3520768242036142
0.7495417234598628	0.590621254179051	-0.3730354886729955
0.7442741993705554	-0.842391945849185	-0.40184919137414665
0.2813605145394187	0.302559832218486	-0.1642812735749089
0.8601869073068417	-0.150858789128706	-0.3989560897980454
0.7735127711808812	0.930711172981621	-0.41120648643237345
0.4798885734577624	-0.844530928170618	-0.3893675776862623
0.7753484733171839	0.854414519928732	-0.3932271970976948
0.381405068525131	0.461000327731589	-0.24307364023259087
0.7657971172737416	0.975799924920802	-0.4311389837869383
0.7815755088031883	0.670494186401091	-0.37496969094099575
0.41658883908079436	-0.996969537201242	-0.4189721500864965
0.2367376305586655	0.671356264387969	-0.1831900963527366
0.39673518879050224	-0.237341978574001	-0.22594084771648681
0.5230667173552087	-0.0299260127129136	-0.2809709964887672
0.3097280980443909	-0.766240694412237	-0.2597205337305361
0.8357899197181929	0.0225299795204781	-0.3915584569348386
0.3654827757208982	-0.396353940883826	-0.22468860917837594
0.1554503519661023	-0.696649620561212	-0.1227627239561787
0.6948547381643265	0.660441287775403	-0.3793649446111082
0.43626152671419904	0.829810264379279	-0.3629341083350844
0.4607503711856598	0.599924919626524	-0.31100136352357904
0.295041055135659	-0.817302794868989	-0.26167256944439204
0.1236911478033957	-0.923850544561181	-0.12434352280973307
0.28869422787135984	0.193231097962871	-0.16101095841653898
0.6092983979244253	-0.49461397106546	-0.345550660987047
0.5702152649706184	-0.605937257193721	-0.35306159984814073
0.17158661592748362	0.395812180658973	-0.103588085611236
0.4374667960496214	-0.188948657643605	-0.24441016678834832
0.4225423272146331	0.813088957585595	-0.3496365336047559
0.8454923290822269	0.571371989419541	-0.373107875002257
0.5543644753606618	-0.999093970613493	-0.48157719694798684
0.7350398057387448	0.794697321394884	-0.39538906192028833
0.5090743928560434	0.283116186061401	-0.28622899291035514
0.94810416141544	-0.544342887083183	-0.40392338233383723
0.7288333761067158	0.158747344886456	-0.35842207392965725
0.7113558007237274	-0.693607522506674	-0.38339237804445164
0.4928533175768354	-0.878926594611812	-0.40776922964458073
0.8967553901482449	-0.661055347095138	-0.3637242703974482
0.23814346479661022	0.360254953728412	-0.14271799313949698
0.9574638135026561	-0.926346898185089	-0.27354971157177554
0.15555378509310977	0.0169456759876221	-0.07973094613800347
0.2716042638030602	-0.340182488502383	-0.16168641966403663
0.5530238369544472	-0.943185171542422	-0.45335443187406577
0.19874841106854857	0.620981172319897	-0.14634429322671244
0.3717061253633254	0.0104793400389582	-0.2031308745023429
0.1381334700340836	-0.957782172023399	-0.14451442496363953
0.9003322588702786	-0.547983202585323	-0.38131918202830095
0.5510326302238829	0.219292274183096	-0.2997232158741494
0.44910860258058066	-0.627302016252353	-0.31152554966639734
0.2341998901183738	0.737682210423263	-0.1935879221538626
0.40724722248101886	-0.481873173768294	-0.26094133549913817
0.39706591444728556	0.980073030141352	-0.3976936985012873
0.6809384138912925	-0.201037107501254	-0.3450807438005491
0.11005767214981846	0.984597243034703	-0.11814306774889939
0.07169012243625539	0.253971446231953	-0.037678820655452444
0.5267224153677244	0.641531642540731	-0.3473155367082174
0.5778860285757486	0.956792092385916	-0.4636927674002902
0.8631058861488069	0.657587817923423	-0.36582736944273786
0.38491402560638527	0.135535906185055	-0.21335393202188677
0.10596147262302588	0.614605469937882	-0.07608375613374765
0.29707009939279305	0.527476725631638	-0.20152472183473832
0.6403925569793636	0.234201011549982	-0.3335382972182198
0.6770111797689016	0.499194737050626	-0.3601664815143605
0.5580095431277836	-0.218137392526799	-0.30252992100805237
0.7278754082368433	0.121506562043509	-0.35783873276048067
0.38237811574341135	0.733412891050582	-0.3013762521903029
0.2406129290677323	0.407974580351791	-0.14894026426939255
0.6912718724048315	0.888230370577312	-0.42818803107752823
0.09367891008484354	-0.220457040671104	-0.048982395746125625
0.97867607567469	0.993007235403841	-0.21219569742773772
0.8138434764625015	-0.992092169081257	-0.40728517421610727
0.7571619162728157	-0.920411797356797	-0.4160595545421997
0.2204743708610751	-0.594445666838977	-0.1586118594174399
0.7762742041857154	0.986304836191216	-0.42964208250685315
0.33018965044727955	0.916502738348503	-0.32081996364955645
0.5615856765389629	0.846576157465224	-0.41552143464526436
0.4249317219124093	-0.0267207755820725	-0.2322605792385052
0.3541714252052898	0.862220938274251	-0.3212302592907519
0.6010243960675125	-0.07747381851936	-0.3145393429634889
0.4373633848110081	-0.871029252814035	-0.3784497631735891
0.8051589621641944	-0.635700697227514	-0.37205547554579316
0.7239922751869005	-0.528382733354768	-0.36825610494110617
0.5623792611407148	0.242052029694339	-0.305752389889725
0.28945556372706427	0.646643243797714	-0.2176553720705775
0.9299888808901705	-0.896778140647489	-0.3045626783455711
0.4462265863305779	-0.760324363616112	-0.34551748230090884
0.5586709167596423	-0.968676801857513	-0.4666599083682042
0.6989750049893625	0.883829321528736	-0.4250145078787922
0.951646429642041	0.840868420718566	-0.31301923114978575
0.9447792317831544	-0.216781153212024	-0.44956799795282454
0.7732318645099215	0.966631615748287	-0.423361850498272
0.6360829889756139	-0.16646619298479	-0.32957829494723323
0.3256392457942573	0.712971492018978	-0.25805503457285645
0.7731777609932347	-0.796608260896017	-0.38581713735885137
0.6887557088490587	0.715577843268128	-0.38779001922415474
0.31544943089301347	-0.836168452309289	-0.2833412353650096
0.5106694639733008	0.0990079719760394	-0.27652906129967153
0.6762467530061327	-0.776199972258781	-0.40033172873447576
0.13545623952222483	-0.957769922113149	-0.14166476561810362
0.3991251551582299	-0.542024098750444	-0.26709151034019135
0.7306687938203578	0.772781276934916	-0.3926482085654849
0.8452486768193248	-0.21516965658263	-0.39166128813683065
0.28846716745644685	-0.948868060158473	-0.2949941301296244
0.366878681470313	-0.354739475751918	-0.2204164124536251
0.587375568125946	0.635794382244835	-0.36316018915640647
0.8135008419232269	-0.800118146552056	-0.37287883393155147
0.6496747809568498	-0.731682870508457	-0.39112986935138216
0.7855816469593834	-0.275398251080102	-0.37374815762070357
0.5308045415413314	0.944397331527529	-0.4485890299175471
0.8199456583542707	0.705629510836842	-0.3695881577295428
0.4501644820184889	0.702729726557671	-0.3309356140553686
0.952513166884637	-0.288198705833387	-0.4522425033044387
0.4458842375292697	0.00961996588127809	-0.24314761936414642
0.28010530867350303	0.252919113799656	-0.15965720221882515
0.767749339080095	0.683299008762989	-0.37724163142810907
0.5174181999584401	-0.348797356012668	-0.29618236845482404
0.8650649913214037	0.714321443620162	-0.3602828204481377
0.10727937363996201	0.164367170674697	-0.055181334078227236
0.007055610274531392	-0.958652695214313	-0.007138335473369111
0.6063182074807479	0.911300670518316	-0.44535498773446636
0.5032887349212888	-0.809454999110383	-0.38625361983700135
0.2554839234880621	-0.81801926850078	-0.22884618933752865
0.7736478937506793	-0.513917214745579	-0.3715354035612585
0.9019687554911162	-0.615524945295923	-0.37132852757927226
0.5137976436384806	0.394761191120908	-0.29990653751404583
0.3797737843415448	0.552109312232474	-0.2578603537556078
0.6928453393307372	-0.615131503757846	-0.37366257932978814
0.3183864430187733	0.937743743081389	-0.31816673308772025
0.6017447345345738	-0.780348100809223	-0.40013527761473905
0.3594461551362698	0.949196746307658	-0.3564824409978848
0.9215421333420288	0.909219891927576	-0.308167546851786
0.6082203592318084	-0.928161429390689	-0.4525211372988202
0.6715932299014727	-0.217990420956461	-0.3427377547977156
0.40575513380945855	-0.974357013408537	-0.40129356392317483
0.2203560130173882	-0.98651534375279	-0.23829157554702468
0.1592499302969928	-0.411216364792453	-0.0968733779609323
0.26488301180813056	0.0734695356743757	-0.14268763077681623
0.7005215596354488	-0.981213840008495	-0.4622915497430236
0.5157177714850544	-0.706639876923118	-0.35960857356546766
0.13531654498131712	0.211926465743673	-0.07203688852852382
0.25197410372416984	0.542859804297958	-0.17338987324637747
0.1344783597001288	-0.599138477884325	-0.09585164239818611
0.5406132757488661	-0.262344269612364	-0.29824356900562055
0.4812697752696846	-0.888356344007362	-0.4067577752547023
0.34391340004365223	0.675475229445524	-0.2616782999345736
0.755905835257899	-0.98260740323967	-0.43935830052840785
0.7544767008923805	-0.958612638323795	-0.43018843575518884
0.42739183573076783	0.678012263526434	-0.3127453784417044
0.7198051675493714	0.63146310248748	-0.37604106118682795
0.9260587640669931	-0.996738461687633	-0.29999786651882576
0.35486677428607233	0.845348578283505	-0.3162277779131365
0.4764355526080766	0.756339779741582	-0.35848508127958434
0.7038326596067509	0.123453208794643	-0.35061707202498055
0.582856585613195	-0.0347138558828122	-0.30679705921675043
0.8055876697124444	0.394228354521591	-0.376254435784515
0.099222094754404	-0.0492358964291637	-0.04939619506843798
0.6153618657920054	0.512276596792733	-0.34933188286119665
0.6323424052027695	-0.35908721525363	-0.33835311246773303
0.1182141663428748	0.909234568384824	-0.11681089314936169
0.018632574112138617	-0.29766303453897	-0.009744815440586871
0.3269535360885853	-0.85239433723181	-0.29729641278680935
0.9293579688986549	-0.947102612798111	-0.29472618585420307
0.454205584236548	0.776211037257235	-0.354391818329411
0.6484757795450807	-0.361498147202587	-0.3430552205399001
0.6669076612575838	0.753385860295253	-0.3957973390031948
0.8656980465722458	0.519686292539758	-0.3787061448581298
0.5032603973177932	-0.5233841631682	-0.3146689485788901
0.8069608453028241	-0.197199017947078	-0.3803451137324453
0.43120299159071324	0.916174072219847	-0.392697410189435
0.631148684579627	-0.863875901429346	-0.4274516421037737
0.6294445823659853	-0.935019526963992	-0.4550204751871096
0.5336914687364074	0.605597925748105	-0.3418861691935048
0.6343747423445393	0.889021262847365	-0.43628593729107373
0.9344878555098914	0.918797490716225	-0.2955494517848858
0.37596079783593256	0.338176902634606	-0.22374666113444902
0.5721568684643412	0.576458190692294	-0.34811693578859276
0.7212455892753432	0.648047606589476	-0.3776676689260766
0.41429604916173907	-0.913177135866663	-0.3812300443751336
0.6731284304217192	-0.457802218603312	-0.355989342960721
0.7265535951313138	0.715810353612234	-0.3850800330539146
0.5367407818140607	0.300940864206304	-0.2997235933575255
0.6080847642836511	-0.304618886837737	-0.32680821085278583
0.09575201023872362	-0.167077762391744	-0.048978551321572965
0.7961740499480272	-0.968609851959686	-0.41030744085722465
0.24079391962161617	-0.809717159038422	-0.21427834136528365
0.3982961853196878	-0.829540172127332	-0.3405864712577677
0.6334345583149942	0.881594667177875	-0.4336137957828564
0.6926567298967399	0.30399835351908	-0.35166878643832006
0.24396102583554097	-0.863022491677834	-0.22964415234435492
0.824197414673383	-0.13525653799107	-0.3865400881925941
0.9135685230304168	-0.513110522654714	-0.3904084066422334
0.1495701381680677	0.0171819779920286	-0.07642661911821544
0.10222281665784264	-0.779111262216418	-0.08720672766520801
0.18135048212316446	-0.0723783558407666	-0.09463107590416268
0.18291025863529972	-0.985529331667813	-0.1979441761411255
0.597759603258237	-0.8833188276254	-0.4338402373938956
0.529571257857752	0.677192680314439	-0.3567107894746161
0.4524466241608396	-0.850141544048433	-0.37863313882541183
0.43033337143927197	-0.639570463443684	-0.304845776056506
0.34161464036876266	0.369922220172243	-0.20740145439348442
0.7188056025523222	-0.000813094633334919	-0.3546110726224966
0.8072504970768454	-0.806085993273087	-0.3754724383978093
0.08896388070319367	0.780041639045869	-0.07571734006068842
0.7601101976125488	-0.281153336229566	-0.3676409866216775
0.9882262383543923	0.96823196917159	-0.21574221804291988
0.45931539137866256	0.631685876616615	-0.31747081563533847
0.37049842363968377	-0.471743338009754	-0.23842262024687905
0.5085206605891912	0.411371450187577	-0.29976555132940097
0.25638500950332027	-0.655660087341761	-0.19520972288452437
0.5559656791621789	0.638013542693074	-0.3556805180834932
0.7511717775550468	-0.90024488279505	-0.4129345039552313
0.604982084457403	0.760627268044339	-0.3950563893251724
0.6376971783359344	0.621181382509139	-0.36945573420618055
0.2205127088948395	0.710591532495488	-0.17745771645888334
0.0657801708083166	0.722922456308575	-0.05224217861755687
0.7523781322337318	-0.991628355139494	-0.4453457709450413
0.8755414683544518	-0.835802119104057	-0.3460756294904702
0.9266128240244291	0.294153875618508	-0.4255769401927958
0.16833723882638943	0.136550460055831	-0.088551225017822
0.01360315122442882	-0.297144514489351	-0.0070894338604119865
0.8931511993163802	-0.211706844513995	-0.4111380441011319
0.7996480064331585	0.703874086980389	-0.3733365156025884
0.3161733160872217	0.173934794175663	-0.17607335007767855
0.14225322522020853	-0.965567479021862	-0.15019670138450492
0.6800151636532424	-0.397625801961802	-0.35319941587729514
0.8793441142594057	0.882208846210605	-0.34111032007339986
0.638616031077209	-0.942501775112661	-0.45758835206119314
0.10928765881200554	0.688205516070398	-0.08472870181956382
0.6442041588066993	0.920961177465134	-0.4479120054760618
0.5424842304459757	-0.770451397134511	-0.3860434882514244
0.5740734134427891	-0.382274460454695	-0.3218163009164865
0.803417919506122	0.348070784524932	-0.37679794220219076
0.8189494114323828	-0.318599667064711	-0.3809736341481625
0.7444604507626468	0.54525932600925	-0.3706458218581021
0.3985218321873561	-0.687750497386998	-0.29905268595525475
0.3373571793595839	-0.162091765646147	-0.1877256018727069
0.5359593860115884	0.450090638982866	-0.31608292520273
0.5341762616388357	-0.529312857582905	-0.32766539461045024
0.075714195867493	0.52500079212045	-0.049255368637938085
0.3828247321708063	0.941333370364423	-0.37114025735256545
0.6494249339109531	0.177661873356685	-0.33443457903306856
0.2257468209293405	-0.0301713079070708	-0.11949385322448193
0.2879535345388755	0.915818701210896	-0.2840714351169194
0.7326389747307027	-0.211181472642042	-0.3600378167156255
0.7034368306012199	0.761397814959226	-0.39475479385166995
0.161810515032229	0.0594347848972454	-0.08349435366757739
0.6500524511899236	-0.482110047527866	-0.3535588466619372
0.36283147171509494	0.02464045500457	-0.1982380277532997
0.6477753975995079	0.660191947230956	-0.3771564557185175
0.1050027406302925	0.843810645796772	-0.09623859835729855
0.8104283499920856	0.905550821945194	-0.3852091937280421
0.14193019251035008	0.404433050306136	-0.08537332748985078
0.2744810427884254	0.283058198352706	-0.1585198501669261
0.5304532935836018	0.426494039901483	-0.31076496267329484
0.6628011439421428	0.617491221615046	-0.37179019985775974
0.8978615756867624	-0.294708095578879	-0.40816617919371895
0.6102200313755273	-0.960514268647157	-0.467286884531152
0.8753776950611452	-0.472837136138377	-0.3846991927259436
0.4653977007590931	0.825331373242324	-0.37602897712567257
0.5540934687561265	0.532959987844754	-0.3351370136149741
0.7252619258113212	0.976309858671056	-0.4508176163078259
0.5687312165730688	0.94120351757404	-0.45517841706732654
0.3308350805426094	-0.893338849334831	-0.31350216107433826
0.7630325453952446	0.420514459072207	-0.3692375698411863
0.9589191151624497	-0.966018165617877	-0.2558653179705276
0.3754799720982879	-0.377310710064749	-0.22803949878136368
0.13513665608783557	-0.500463458909716	-0.08783521544291222
0.5971362219474325	-0.367059890410344	-0.3281573439629591
0.8082209834674006	0.689002343527331	-0.3716819997766129
0.4826180987848596	-0.919238870028292	-0.4201710737915752
0.9392754873347087	0.760915042922593	-0.341634037271921
0.4919055541677608	0.295909163913315	-0.2795278758610188
0.2561645067910108	0.302866484015398	-0.14895689236920368
0.22131535935182273	0.648977755342383	-0.16761522328890074
0.28094164358887413	0.613165824506419	-0.2052188574299104
0.3672137608969228	0.760807204159101	-0.29922701824049364
0.08986528949787094	-0.231048976539184	-0.047137014979363755
0.7482922797895556	-0.811854992721104	-0.3950416931529995
0.014378392592401453	0.312566013253303	-0.007577143809824948
0.9285038955675086	-0.88831650037142	-0.3076968067655927
0.16574719712654973	-0.298559896373874	-0.09359382454461833
0.5848900679632093	0.0533289440774025	-0.3078114292562405
0.1985982076488857	-0.917752357436942	-0.19926872666510712
0.8158197809930912	-0.18886665298743	-0.3830729428927443
0.4332234624395044	-0.738683060049929	-0.3323685035009558
0.8443654838923653	-0.973790232294735	-0.37707303805691994
0.7854971089195563	0.755200348478244	-0.37866125263063244
0.348858846425478	-0.411634717152577	-0.2169105391494658
0.6117615010814454	0.826637321476622	-0.4148666685013305
0.4305191245240949	-0.641343001346352	-0.3053632594691313
0.4514376313370852	0.638379259127885	-0.31525586426833924
0.27617822009772136	-0.728560388249883	-0.22500954666892808
0.8305411860958187	0.944210145686506	-0.38002142812539125
0.6032182812745592	0.485468849883471	-0.3427852370926775
0.5895778909794818	0.509695277417174	-0.342293637279685
0.15544010719300627	0.232202749663632	-0.08433410292888335
0.8582988703248972	-0.0174636478728862	-0.40017693335724325
0.5802851072015577	-0.879995444757193	-0.4308997709057986
0.3119127981778534	-0.0546202825244162	-0.16958110968817905
0.9846332755790459	0.356323264114544	-0.5225346829176364
0.3530802037612946	0.703598905766026	-0.2745886817734871
0.06149495171136505	0.232999596622852	-0.031760650089852425
0.3751504579179609	0.972389461975041	-0.37807492657276476
0.33352733414721025	0.890444125617383	-0.3147036090358155
0.6438564751746719	-0.471659778336545	-0.351175935306428
0.33723246905104387	0.772864540093439	-0.2818211516111551
0.9234141495626735	0.00436083493398218	-0.43695521915925506
0.9744842131332797	-0.69339028599857	-0.39005930241151265
0.8630062453022864	-0.872460047876227	-0.35138186657095566
0.6797096352554054	0.974492632664531	-0.4651310002621777
0.8745759814501575	0.547667183688716	-0.37710039257085304
0.5188159969631787	0.746731449705681	-0.3718728190809066
0.31960436653763624	0.302778085890184	-0.18730832096274616
0.3053462900628784	0.992875681422487	-0.32596743460507793
0.3804994087774908	-0.552187547764712	-0.258302244507029
0.8725156439204105	0.623648679399495	-0.36883044956101296
0.5826787408000917	0.71692666878034	-0.38037342020581627
0.8373625952816524	0.774358921887848	-0.36423490745796994
0.49721805412301723	0.575899255243657	-0.322089977737971
0.7328139600549821	-0.51071510126762	-0.36810772503832784
0.9013007071602993	0.590209564548818	-0.3752286347991378
0.49425989257798997	0.159791795017129	-0.2711389194141318
0.10981473581589371	0.203058198229238	-0.05746291532226201
0.8969706919831366	0.671729752785063	-0.3620174316306323
0.22871516441909348	0.447438700161932	-0.14545391344066705
0.6094869335401062	-0.918630197336972	-0.4484716484145374
0.22899756998305043	0.495529376631539	-0.1512680126039312
0.6707988686380875	-0.926507393206492	-0.4462292783284279
0.3395573687069706	-0.18877168645907	-0.1904257755959903
0.7012910200821851	-0.619519840060597	-0.3745158406886162
0.3677804913912775	0.766377583391105	-0.3011909055620828
0.4703370057288208	-0.964718951026008	-0.4349980400885765
0.6495644302372751	-0.648106305781082	-0.37525916197729886
0.8937437032400253	0.145600433486347	-0.41437032387782535
0.9132973337539458	0.790052586180216	-0.3376414593246119
0.05302405594914372	0.91277867275976	-0.051774138550361316
0.3056280870715136	0.669977814325853	-0.2340214501223186
0.2965787489214789	-0.292432025952881	-0.17261345334620393
0.6639111533893105	-0.954533200764375	-0.4593745147267052
0.33116828820951943	-0.790171273085986	-0.2822023644863077
0.7557810936699015	-0.73076154560996	-0.38275943742107316
0.8489886575900368	0.95285218524068	-0.3681522548222848
0.35198429882811516	0.991653174024756	-0.36732658951788466
0.39817745424802226	0.299597671106469	-0.2321489580457803
0.9619376519991818	0.861434464096338	-0.3025587825040248
0.5450895470027693	0.807549228257773	-0.39844623818845587
0.543534835688308	0.542479667374652	-0.3332277271087033
0.14423480491052068	-0.533672731538165	-0.09686308726337005
0.2997810545269783	0.407695419244477	-0.18643849648094796
0.32758871735851575	0.299116188979549	-0.19170897713900464
0.7251364744204033	0.237963632492222	-0.3583966983586049
0.8761317875390132	-0.994735148688949	-0.35535238274291636
0.7833109229726046	0.939186773921026	-0.40846371666318393
0.19503496066846548	0.653937137727995	-0.1482268304087706
0.3382647490137459	0.49385505403468	-0.22249912445478842
0.5127345636138041	-0.404546832263889	-0.3006798716912544
0.8383858310874395	0.571829954020562	-0.37292428499414865
0.7292210768910017	-0.603291856534441	-0.3736522953159287
0.9453366937580161	0.372523760966792	-0.43278661437496757
0.4385935303839862	0.999711529553909	-0.4344075595591449
0.22859876036209648	-0.589556520080038	-0.16378881299260165
0.1336396275069278	0.983106198521286	-0.14375159369176896
0.8140754145796792	-0.787786438573723	-0.37214281134007954
0.42292026113118386	-0.717930057566155	-0.32094454938672357
0.26486147591410064	-0.0139862079494091	-0.1419824434436941
0.4656812221145942	0.718483379204952	-0.3426489979083331
0.8410913621553895	-0.98407062826451	-0.3830632161136512
0.813066288239668	0.122339974430892	-0.38314145936963384
0.39459765624268817	0.962249391169352	-0.3882336062413499
0.524174345688545	-0.832569778812954	-0.40124528405720067
0.9557792643700036	-0.952290401707278	-0.2645822131359816
0.3388201017555109	-0.984054114787099	-0.3530015598631726
0.6813673793357047	-0.437879169680771	-0.35611446986976325
0.529662549650412	0.110025445291543	-0.2855328485719626
0.8681708613610953	0.35792806448826	-0.39209088854248
0.5541204666413058	-0.722646669469779	-0.37549541945313597
0.6482435352853274	-0.825034394385664	-0.41454444202239643
0.011681231534214985	0.442799747150765	-0.0068258570985507
0.5087119368062839	-0.895376724291492	-0.4202753850193622
0.7609214490304765	-0.994634747513169	-0.4422383876716489
0.6537690750061491	-0.663619233516866	-0.3782400503046967
0.6595814793009024	-0.106719678778761	-0.336190673654673
0.7599216232416516	0.84283334009815	-0.39686844245447256
0.060603788699684615	0.656177506318403	-0.044731097890982376
0.6040814207183024	-0.924964619300297	-0.4510473538614585
0.8291027713792392	0.684399781803312	-0.3684199025504761
0.22037917097889687	-0.64264141600367	-0.16588941348785538
0.7238481088736345	-0.609964854947151	-0.3741167153254133
0.1437146489927516	-0.0498678103675098	-0.07338435023435376
0.8173151056388509	0.885989359481244	-0.37837291723742417
0.5488589236001385	-0.436447469403421	-0.31907725860565783
0.8129504866991547	-0.73766304810886	-0.3711762749503905
0.7509106836556299	-0.425253877385435	-0.3674654843103454
0.30813476345450674	0.583343080535107	-0.218485387700628
0.4205042658086539	-0.208084097532617	-0.2366956637840714
0.6435241506458383	0.377085564607316	-0.34282985830009666
0.7356000969718661	0.79849131957348	-0.3959175174116752
0.522129870103666	0.655480593846922	-0.3489676407684638
0.6391235710710165	-0.970291358208082	-0.47043328357232167
0.8564379304226203	0.168125215988803	-0.3970389846590097
0.707610261062772	-0.00434415943001945	-0.3511046143980775
0.5984962143457747	-0.718619820677753	-0.38350537061085427
0.9354987403412643	-0.407410145789168	-0.418794476520433
0.9858178057731599	0.95469443024965	-0.23265956692544168
0.7218611056811363	-0.879296209377116	-0.41751219759039565
0.7769392680516829	0.466286444734977	-0.37144522676095604
0.3789996750613606	0.677977538172824	-0.28483785939855605
0.28339786183601146	-0.994815611450811	-0.305449217628347
0.07400244357808641	0.54205486467046	-0.04890122752608165
0.21932381381457866	0.164336428370941	-0.11883995641806595
0.48093476429473603	-0.764253996649099	-0.362832603136269
0.03221566733154024	-0.163785660051192	-0.015816816816974902
0.6407835746218424	0.939680582805281	-0.4561388402328547
0.7927619382600272	-0.649133074060102	-0.3732200954221419
0.9444145771120289	0.987004458940689	-0.2732541256314775
0.6460038457333632	0.343671330531951	-0.3411775007325182
0.17533398434268285	-0.0867248822117611	-0.09145530471811975
0.5563978165740965	0.757689856795761	-0.3857696483345634
0.5636397474148287	-0.78614167472136	-0.39584869861389116
0.5129490170660294	0.788078364287938	-0.38258922139410434
0.517090344115453	0.116655621171623	-0.2800462714482068
0.4813967002198781	-0.218252453802771	-0.2683526268642989
0.4865838483203522	0.875215692356798	-0.40378407280271184
0.5327875889138012	0.687868463311208	-0.3604003269666104
0.5658215921463323	-0.440425086870175	-0.32560019512838795
0.47227389907227324	0.449206957227877	-0.28885380912154696
0.34739072152230366	-0.951947432028573	-0.3478280308587223
0.6561826951995257	0.716811303607844	-0.3882208170341042
0.20687737540386303	-0.727932375294019	-0.16944711075469435
0.8534456418747267	0.829940776103524	-0.3569228699027452
0.892589180088004	-0.06893448185677	-0.4157784922323516
0.8783284380259541	0.792754723433534	-0.34882633213996395
0.3956911012680355	0.783640776347857	-0.3242596302051087
0.4005053775946365	0.885693497543071	-0.3618194010549929
0.9002443140661663	0.679872884327804	-0.36059708917523164
0.6408593387441812	-0.500872461232869	-0.3536451275420777
0.6432845410579658	-0.017821738239938	-0.3296485196394071
0.6844980660237757	0.630165284838343	-0.3750895577563575
0.11226386251658	-0.34937278488188	-0.06404744498572876
0.6742390838662777	0.323619798767497	-0.34772177345502164
0.45238542553214284	0.403948634914975	-0.27278811954433596
0.7676024982188594	0.673435508835689	-0.37667477564663693
0.13364485918024865	0.985170629046963	-0.1440902114728041
0.5842429680147873	0.405793522084795	-0.32775088466999486
0.19963514208234417	-0.801542840793032	-0.17657759709740056
0.8002590896523478	0.82174560485195	-0.37929410016026377
0.5414284511582201	-0.476420652764656	-0.3218869056826344
0.09675875921944431	-0.518969125696297	-0.06311219907049422
0.6579407088819638	0.906948945920612	-0.4407781080236949
0.7885681800729157	0.72095897211491	-0.37600585405111586
0.3301886755081748	-0.249310381649734	-0.18905649268440458
0.4416698322101562	-0.820950866227123	-0.3627594145556749
0.3894289635012001	-0.398397624505049	-0.23863895000587393
0.40492384439163065	-0.413929704426947	-0.24934028730943783
0.4873411367216467	0.951747467244586	-0.43669757446491986
0.23836954481140543	-0.319050400517725	-0.13933542655402137
0.4297413650770152	0.88714119744406	-0.3803091965661603
0.5460079075403287	0.29033313047375	-0.30264597979696306
0.6139720679955705	-0.388933301338733	-0.3354145329837393
0.6137837355073511	0.828770855924757	-0.415649018923451
0.8238680022871157	0.286999929580556	-0.3831129181662278
0.6916048260287084	0.838679278427507	-0.4136282675602383
0.5637316697007809	-0.661998051485565	-0.36307562467291876
0.8776393528661837	-0.98345525543573	-0.35031514628590427
0.682387049234281	-0.913822716063467	-0.43899146497927605
0.703900542097305	-0.915298828676057	-0.43407802473309043
0.5916937439787291	0.634383001856721	-0.3638218858167282
0.8138773788600097	-0.196584599765686	-0.38236641964952417
0.19211499003393293	-0.582241419500386	-0.1362810025861637
0.11778763031424493	0.140877952322181	-0.06045689337834178
0.08617694805372135	-0.568982077667403	-0.05873755938094247
0.36513964622695533	-0.929033591768558	-0.3531665065784852
0.823331357528103	0.16242629895177	-0.3858335256227189
0.8206161410072814	-0.590875021768334	-0.3721088890473769
0.7625053638774413	0.22576093576478	-0.3680783054877796
0.671843631879295	-0.889987263784852	-0.43255169156469575
0.6606475122891496	-0.441416916137211	-0.35208544220981447
0.379382919129652	0.53902515225465	-0.2551683668566692
0.5284400485167466	-0.714445415219832	-0.3659426678633166
0.6108320951897545	-0.0882750787545959	-0.31848078048587203
0.1839612421709424	-0.86271091898628	-0.17378477101396325
0.7511693072919443	0.261359201555164	-0.3653512732122028
0.8636028486909317	0.873545823586275	-0.35102475406029093
0.12197676003465381	0.360682431753701	-0.07045612919057409
0.8037582273202922	-0.573439215056733	-0.37264844158045485
0.8939418251553002	-0.923880229552655	-0.3290343338691344
0.8957885178803641	0.354445289475049	-0.4022717449621718
0.20853469649637535	0.22393379763519	-0.11513819140871306
0.8761646721120924	0.40249672682936	-0.39113267763559106
0.3975952688791149	-0.261191009194329	-0.22833238659008467
0.5231030886609892	0.696135369702929	-0.3593654348554904
0.7015912671816172	-0.889982157885928	-0.4262901143525544
0.27790521180943134	0.263684450638839	-0.15911361323292617
0.38126552380087747	-0.884883066611669	-0.3485638518330305
0.5909378864957844	-0.856856393861104	-0.4234828054860051
0.7485883237684009	-0.696543723846796	-0.38051786264375537
0.5003967523961547	0.767747109647623	-0.3716807500002025
0.18844052784422702	-0.605676557419804	-0.13658558624417327
0.2488907349254271	-0.892237689817318	-0.24159203969375911
0.8461128345795165	0.648499459588101	-0.36802835076166934
0.41932417048829257	0.679449193661709	-0.30874543348986494
0.5826632204193604	-0.654173004183702	-0.3659046284497154
0.6010989361539784	0.986334461481617	-0.4801176428503048
0.6012190797229896	0.431750721063419	-0.33588620977021694
0.7757942831771754	0.720520268577948	-0.37838851796508643
0.9585062284573649	0.999946136660465	-0.2527840965126437
0.5951095804977433	0.491328245311218	-0.3413156935411164
0.362349935171767	0.26084553092401	-0.20856071575523355
0.2049763048842903	-0.855116821686079	-0.19201003051862034
0.30203324318680386	0.134825704230127	-0.16607540613917596
0.14403075921850703	-0.125958951519001	-0.07464293267251679
0.09050537715024548	0.3840128217724	-0.05244162939645793
0.6621662151617798	-0.672458579362789	-0.3802793835237899
0.04314138641373719	-0.486378226751534	-0.02666978344949104
0.7948538144287423	-0.265556521710816	-0.37613778353010663
0.4995341880516361	-0.929329986477698	-0.4314468744325028
0.8042727271337423	-0.0209322196852382	-0.3809227357623165
0.06360479136792065	-0.855749710744844	-0.05844780918570582
0.5173876864827954	-0.975536025894773	-0.4595027071621134
0.7167237076479223	0.772857526552631	-0.39502474181348407
0.6131790022554708	-0.422132804666067	-0.33836092349384506
0.33881469533946773	0.872885912650613	-0.31307938968706955
0.3033186774336849	-0.180841672617278	-0.16893262954225977
0.41676032190095963	-0.580734972843455	-0.28453651065971863
0.38892772399432624	-0.791563416288665	-0.3224534070745806
0.5434202581123418	-0.432252636356025	-0.3165132872767129
0.6153361732787835	-0.625552634359883	-0.3667428429761006
0.31972792280915874	-0.234061418067564	-0.18181489891915573
0.5158759247151861	0.705905281732608	-0.3594674902233952
0.6869882768591167	-0.981244577453693	-0.4664484588495266
0.4402648520594214	0.647396655836784	-0.3118459191151404
0.2562583837986384	-0.676208890145928	-0.19897191900307865
0.8994555159705155	-0.928779362379668	-0.32428508059281613
0.6047768914850891	-0.709027849236826	-0.3821631012836576
0.2636685423140869	0.602153279872214	-0.191011656248238
0.38623479855680604	0.9049972232464	-0.35944681594092126
0.4043059529831975	0.205943517953627	-0.2278366990988944
0.5512619735308094	0.868859738646303	-0.42167858137273817
0.46343438367203693	0.254082885967164	-0.26221838653728724
0.9660214925803043	0.894560898562934	-0.2845943419345754
0.896310767192995	-0.549743453342139	-0.38021870874047675
0.6236351468826984	-0.775742873893385	-0.4006702959849703
0.7661741634213087	0.00206120924145662	-0.36909993640494404
0.6722028743642301	-0.329563563603866	-0.34748308085989316
0.41736198631181093	-0.0112017218476212	-0.2281312384074699
0.1431223477474037	-0.0161837520461479	-0.07287961225933212
0.44975860211063384	-0.922397713915007	-0.4056523473487055
0.5430370643920382	-0.63433288958883	-0.3510344864154884
0.7538412077682971	-0.354849980296657	-0.366850415411793
0.4617858659165541	-0.886280984290801	-0.39700380206418046
0.7104479329287152	-0.992954285570041	-0.464608544076985
0.5574734289844051	-0.805736012163895	-0.40073762286828635
0.29488024445465266	-0.866805096384885	-0.27542131561345884
0.8776924062122625	-0.676757823646701	-0.36248256548839636
0.7035355734762381	0.577022101807554	-0.37034278437253015
0.449654714379141	0.866142020277428	-0.38315030330881855
0.7777168515911375	-0.864269726484819	-0.39397205256845713
0.2232449994400254	-0.624826148937945	-0.16523612645224975
0.18506298253596618	0.672059233534297	-0.14307225779706848
0.6663325514612249	-0.301087469549304	-0.34447899531066833
0.6360207396251426	-0.719558657445129	-0.38784951571727805
0.5054232673146143	0.47526314598147	-0.3075817329220197
0.24951238350599625	0.913538351185651	-0.24784838438610432
0.6257282121825701	0.97820895485607	-0.47550450932899174
0.6546717933117767	-0.0910163336341541	-0.33428140001167655
0.6128581979485322	0.855083495709096	-0.4243326491243194
0.9577081662886604	-0.413905551186765	-0.4411060990400628
0.3085232977749222	0.104618875297462	-0.1687892074780425
0.5621697426562812	-0.944634089186828	-0.45572450928775526
0.31210609505224624	0.966626523170044	-0.32275713329804534
0.7625395038374262	0.861448921890305	-0.3994506707348497
0.9245848425236242	0.993044206102275	-0.3009303700705184
0.7648109292944908	0.993816665358264	-0.4396920616722011
0.9840239219907717	-0.216704367671576	-0.5400369376683933
0.9753085405155056	0.996301159644562	-0.21937865425594266
0.35438374444705756	-0.76077166319493	-0.29054582010115176
0.7438216689239202	-0.192452966104135	-0.36292094789057416
0.11457623700541814	0.701095942668817	-0.09016213301442126
0.21582402701175732	0.225775653669955	-0.11955722679495476
0.3713870742868206	0.31799878125115	-0.2190033920791556
0.5995931170112143	-0.0414512354151224	-0.3135110833067752
0.0843864933979769	-0.0017846847878267	-0.04151062644416243
0.5539326688882813	-0.623008609403815	-0.3519104688914599
0.164848064657298	0.739403453251138	-0.13628184997638548
0.5687623540267099	-0.926003386595578	-0.4483388770953074
0.6080020866244316	-0.731440609152586	-0.3879409508141986
0.006531105532928578	0.701166151546301	-0.004949664338566511
0.8482815251812946	-0.200029267065669	-0.39315640155232373
0.7645543281817629	0.253419011935494	-0.368645507549163
0.8213334035676025	0.467817185871853	-0.3764867199583706
0.13874399206133617	-0.951901042250436	-0.14421282272085564
0.8611008016648196	0.91570798038697	-0.35399327643707335
0.9147096227776956	-0.602000647608693	-0.3758144856113593
0.7630622474585655	0.760449326366469	-0.3843912305873761
0.7244774979400092	-0.505559652807278	-0.3669883668994308
0.6582306611661967	-0.169547624584213	-0.337100150617869
0.6615973863921986	-0.0775515621889073	-0.3364616411359927
0.503076539242494	0.648904508730056	-0.34040788508681824
0.637957141767969	-0.312850414964283	-0.3368740227130758
0.9281581973905597	0.607185011898541	-0.37862442639810134
0.6009120632379276	0.143062070007814	-0.3160966244318752
0.3545586958500083	-0.709204665116972	-0.27698205487508176
0.9021780171085487	-0.526834658428473	-0.384772990969187
0.7855621091945447	-0.707845759720506	-0.37594933351781507
0.7175985970845751	0.230992790921606	-0.3562535254050352
0.8058044384029017	-0.561564327481027	-0.3728325276571725
0.5679425681110051	-0.411502714226365	-0.322855528526667
0.517943628216825	-0.942722284915728	-0.4439597674246348
0.6379133277681179	0.955540612160808	-0.46355009512877016
0.19076939905313045	0.624448171394177	-0.14082162764559078
0.8056755152954951	0.330828336280106	-0.37762899694728586
0.825035962260209	-0.291454977907032	-0.3832885279797295
0.7392589427915839	0.940122109484769	-0.4303267921863669
0.15919148105887485	0.650904936152089	-0.12007206404848444
0.9467406447945659	-0.639466549206088	-0.3792969047876224
0.46699685076262976	-0.887616744214611	-0.4000296399607094
0.05196768101998057	0.126014924173884	-0.02551337131098256
0.8348419266167618	-0.273386409338834	-0.38654210286166396
0.9205619209687603	0.843240596122362	-0.3230570808961616
0.22321340142379303	0.43291479974276	-0.14028489084759965
0.4874875712066975	0.546388581032524	-0.31220722456874733
0.7410952147625592	0.935005223615731	-0.4277556298377226
0.662256630919027	0.374884481962073	-0.3475549238086323
0.6468162747023211	-0.69069743227327	-0.3826644812840246
0.7941444741020164	0.569662583183163	-0.3726468176578932
0.5950110015232541	-0.415587561111842	-0.3322522985578987
0.060244061611569734	0.468237258015465	-0.036930933475409475
0.7428887455860882	-0.914061383076038	-0.42023650579595906
0.08738437053222584	-0.772368902836477	-0.07371987362227024
0.6985188239309409	-0.897245663177116	-0.4294057611921277
0.06881513602092088	-0.594296808952772	-0.04778985654415802
0.7692531021352266	0.879915712115263	-0.40055201692817544
0.8696415301841162	-0.774006206998491	-0.35364772986007753
0.7001365582771094	-0.859411219601739	-0.4175842956358499
0.28588044137350876	0.66402559034917	-0.21857090691500128
0.25201925535571906	0.584916199689651	-0.17987004795398298
0.8655704617048915	0.484402536400277	-0.3817591215486061
0.2612777145141401	-0.548970008480054	-0.1807283236348718
0.46755266966982995	0.480168594637176	-0.29149249968199337
0.21192842560648667	-0.200057352329176	-0.11599949770121228
0.933432609810239	-0.990743793831812	-0.288912249263369
0.7849042924126154	-0.49091026949453	-0.37229372220381163
0.07623317166393453	0.720880585630119	-0.06061513175385282
0.9248404198644591	-0.0700837901331687	-0.43736152131726647
0.055999279939850766	0.688656600923356	-0.04271426209174101
0.1542562765454721	-0.0253782585719543	-0.07904377963237061
0.8636002320123873	0.000284380515177707	-0.4024149965957179
0.6803288537374438	0.814505871617806	-0.409032642070041
0.04824882471970441	0.924583758263518	-0.04766903144486989
0.4064130703057906	-0.414300608647758	-0.2502063877344775
0.43561534147701697	0.441960702292231	-0.2697178064715363
0.687183745855152	-0.450839024083593	-0.3581212721603824
0.6280253772991922	0.623607680935082	-0.36846863015069814
0.3986482295807105	0.13987208783231	-0.2210986753882054
0.18126272021008735	-0.0271173172441497	-0.09413427710311525
0.2577153907825006	0.468035742885206	-0.16700457842412542
0.6384319126580629	0.516829191364638	-0.35499279040897386
0.21464563280078375	-0.814187637870188	-0.19234707657293634
0.40254148369558157	0.737055878877412	-0.3146879516296819
0.1666735691262843	0.0129572918758002	-0.08590024545844643
0.5912034621330785	-0.974001138072916	-0.4733354518395028
0.49910538119183645	0.0541227095889166	-0.2700729970672467
0.9446930422546636	-0.465937435086075	-0.4169238136817077
0.7714897971674265	0.293283670035886	-0.3703299670738609
0.3447016879940069	0.878635433425024	-0.3195391485798792
0.08447576088824438	0.799693143563209	-0.07337745642338717
0.6121308598673688	0.0830502495042281	-0.31887697612260774
0.6367209827597927	0.842715416661928	-0.4203292834943247
0.012560639791819464	0.520139039257114	-0.007897526438418236
0.5481855581968977	0.0134944602276786	-0.2920912120951339
0.1608692711769249	0.635748707180287	-0.11955332360408022
0.5096391207070755	0.704514560562576	-0.3568775595244524
0.6963070318782977	-0.905744240324935	-0.43282012109047563
0.4481277369666842	-0.184042819250285	-0.249625792821405
0.8275762191482278	-0.104591910178749	-0.3880645144512673
0.9014872281265954	0.574122201906189	-0.3777171638551293
0.7164301260041106	0.997470788417074	-0.46462562106315514
0.5470287398040447	0.946666890793115	-0.4537049460956978
0.33141288508794575	0.459925529800585	-0.2130703993651473
0.3947429152295116	-0.818544888147972	-0.33470686116145276
0.40535157225642215	0.963686059582315	-0.3963536656168366
0.8913895577313201	0.864408023732548	-0.3350135976088542
0.45038227703784384	0.0147436212056862	-0.2454875677220365
0.6181419641898304	0.00632358599017334	-0.3204358978312891
0.44512966703288437	-0.277963686780299	-0.2550350161079704
0.34163523006297297	0.25756317463837	-0.19636844949682075
0.6130472375026722	0.84899973869871	-0.42226082052903935
0.4372622021889694	-0.631272705830869	-0.3064948140918065
0.5016469950002795	0.815917946177702	-0.3878593186449211
0.3710682053853094	-0.906945443066984	-0.34933421617340676
0.9738462480111328	-0.702905562172583	-0.3849718805013087
0.4768594939435767	0.891983828554337	-0.40629393022051524
0.6495076005236812	0.73915576550167	-0.39275221527887516
0.5254783893524784	0.113859191909026	-0.2837717004600066
0.7106502238352304	-0.720768590419915	-0.387280156748306
0.7889147151107458	0.888330784993473	-0.3933499267184041
0.5086406503746431	-0.681765164860281	-0.35058147544914564
0.8264713533268707	0.273921656303162	-0.38418992069862423
0.6660139495694726	0.855589978026183	-0.4222159156277151
0.30191209566873506	0.141195545615713	-0.16625930015215198
0.2260482022958788	-0.881303038191519	-0.2175243034519399
0.8282403403910868	0.388336704410765	-0.3806654774592707
0.23787663133801398	-0.66499318449361	-0.18293490300899432
0.009533804819008554	-0.563331620543344	-0.006249459727655029
0.5664213725607479	0.252480049860496	-0.3080330202548263
0.03872186147492376	-0.758325109455577	-0.03166490409040923
0.2905371908971872	-0.680987192794263	-0.22548870681954358
0.083761041227313	-0.168899169203601	-0.04257370044613265
0.5319505812569624	-0.898354089828936	-0.4287131553236422
0.2688867052752081	-0.965566146070163	-0.28164455076645484
0.2200595355344564	-0.656722496100413	-0.16791244538136518
0.4984878841132926	-0.947006175250864	-0.4390380887352887
0.22627700587992575	-0.760444545453869	-0.19154398173191123
0.3163723937940172	0.661677684955899	-0.23978302535382007
0.41003900164268514	-0.376686924874769	-0.2472059446606572
0.4608955460069044	0.0859072982627392	-0.25196701842452035
0.1373770824621356	-0.637408217968894	-0.10178028210381802
0.3696648501250925	0.225231458541465	-0.2099652642651897
0.3754917683825137	-0.936999056509234	-0.3640295105142477
0.46733707812829567	-0.935307489802198	-0.4201651170924252
0.17239321878777414	-0.756420232816819	-0.14520302995827092
0.5168945859025897	0.669995116047067	-0.3506279231005636
0.2681877423767633	-0.966614344841565	-0.28128849370499737
0.7727791098325614	0.832712741183289	-0.39073476328655354
0.758719182842704	0.409760998697307	-0.3684281342840914
0.20654346782962965	0.717082587361551	-0.1673101827001968
0.7894195066605483	-0.367721475516723	-0.3737236409765691
0.4105607244558335	-0.432064563414806	-0.25499727214639784
0.4112174347944581	-0.1150267223782	-0.22691096282772819
0.7609876366401794	0.847435124522586	-0.3973387616901073
0.5597432420258203	-0.176400871107782	-0.30107390468147716
0.3323341632241488	-0.651830904085181	-0.24855734767765117
0.8080852176391962	-0.405467248268003	-0.37642683956338874
0.7824986040722041	0.972262339015704	-0.42013854784659027
0.6788002817763252	-0.878286390335159	-0.4274637295600023
0.4498381871494674	0.432342074980714	-0.2755000117454163
0.9155190736954242	0.903627124335853	-0.3137819808363564
0.3695805309705481	-0.64759492152048	-0.2717642393799643
0.7605018106100333	-0.0409589367675465	-0.367377317313929
0.923515270621585	-0.960774826540564	-0.29973064439926744
0.7633005252967698	0.966450749730486	-0.4287116950904354
0.8414039759573655	0.995369293589955	-0.38708112488904745
0.2723561765371757	0.967428217490154	-0.2856133054344071
0.0005394914673139143	0.288121743177194	-0.00027712663543757673
0.762524674607135	-0.920545948704311	-0.41363880799955605
0.24392757073610194	0.0247830613613817	-0.12993342069587846
0.8137322226862467	-0.521307330002525	-0.37403574582525984
0.39277400422812586	0.217103172442791	-0.22228358817878158
0.5256491699846777	-0.863685385186597	-0.4131383555079002
0.13564426856270553	-0.588347058143845	-0.09569966412884652
0.30283963757947985	0.3645260984738	-0.1833727075614831
0.7916795030092569	0.25641297912511	-0.3754421149163718
0.7402250019391539	0.96282077584556	-0.4385604444034258
0.648696477427452	0.384172974440369	-0.34472987676791483
0.4564303763427185	-0.661674386395014	-0.3233162825170388
0.6063102898683984	0.538647087941749	-0.3508081746383793
0.13919445095589006	0.569418637440454	-0.09652311867906174
0.21890298015623477	0.271588196032525	-0.12405066575114998
0.8896708577236812	-0.650454056782747	-0.36534403249621655
0.4205596881967131	-0.707922936373644	-0.31691164057678994
0.5643460578539635	-0.312446467161969	-0.3117193292743436
0.2184284584303768	0.870765019825451	-0.20794736043294743
0.8304445047528373	-0.787489358781793	-0.3665140409475852
0.4878002263459991	-0.459719877988494	-0.29755491596383055
0.8008627327336932	0.94701817580331	-0.4004256278932665
0.6768157539148165	-0.450498511844862	-0.3561386369085044
0.5769312409284623	0.502185392602721	-0.3375332739107155
0.9365966573322754	0.782766981178534	-0.3350421895638509
0.7891736571599116	0.0926717121495102	-0.37597549023800064
0.4104096452019937	0.799585153973778	-0.33817711952290036
0.2995493947041507	-0.449124553922664	-0.19159339220824972
0.8385450580541824	0.00574565006594771	-0.3925870096634255
0.8131099805140011	-0.502934696073466	-0.37450541518587865
0.9959998538392989	-0.76349531732376	-0.4666536883578437
0.6463028722199947	-0.588678766415832	-0.36571840686004925
0.7656719143908717	-0.541372723920136	-0.3715827119476459
0.44443689486565624	-0.968071402820394	-0.42286389241148864
0.7347932506009136	0.749776052673306	-0.38851032243818634
0.5314764278403845	0.441433792021253	-0.31316465870769394
0.4924739486238121	0.127422714533067	-0.2688874492517519
0.45984445935709783	0.475208079936456	-0.28700581734674513
0.48400142199596413	0.597353195910695	-0.32096577560000333
0.12598392827893246	0.533607769960515	-0.08414785904568725
0.12733541787766547	-0.685700301205936	-0.09889540999560499
0.4301269081055023	-0.31584364376161	-0.2509362965916449
0.27864674485629215	0.432838204729735	-0.17617120191738275
0.9528345203998891	0.625261427710159	-0.38740280157532525
0.6390723495606307	0.529414975891075	-0.3566464156148964
0.24950554064360522	0.807131362295549	-0.22116860802046504
0.6636480893692671	-0.150422740764177	-0.338394743703711
0.5454120468058524	0.0520543541366276	-0.29121716999308056
0.6475292343305216	0.219823241851726	-0.33526237697567846
0.1381710661452846	0.0783428903688765	-0.07062892538222283
0.6854144345692833	0.752551493465021	-0.39472403202966616
0.46114494070211776	-0.730820770969479	-0.34404476438466247
0.036065606206127455	0.360795397368514	-0.01995050910446371
0.9191638751456356	0.348449835406368	-0.41487955496738377
0.9604614759218529	-0.0928581315949068	-0.47977869148485164
0.29885450789235646	0.926579898135084	-0.2972357066804099
0.8732675448093834	0.766041718857699	-0.3532707668372789
0.9167205994302928	-0.0438391155972575	-0.4314430889227795
0.41099101657469966	0.0531943755403949	-0.2251367172604433
0.7706718904885735	0.929196930650848	-0.4122063269206922
0.45001625328440503	-0.494395376218089	-0.2853961689645331
0.345125024073064	0.710212725775523	-0.27089343968006246
0.7036373490508723	0.305253969618879	-0.35449426929964856
0.33937966745304027	0.361781150157905	-0.2051340545628838
0.8259150418701795	-0.22472187985485	-0.3853435618936484
0.21684108625438922	0.0337995387860855	-0.11440871310059322
0.3276735544749271	0.0618004298274495	-0.1787642797929704
0.31656193661047893	-0.862766767075414	-0.2921925165406873
0.1596512167873205	-0.92073325896738	-0.16059947663282406
0.15000566509142227	0.757180211587292	-0.12612753582763983
0.7215231288579054	-0.70902548476753	-0.3846923339514885
0.841588162911869	0.750959056274438	-0.36354306179415535
0.5879190236540006	-0.74295193178343	-0.3879894237842334
0.9037249971514036	0.116870047248843	-0.4210423392521076
0.12429543939408937	-0.950185639510059	-0.12869297287662076
0.7672291922704588	-0.176730723095679	-0.3693339351255503
0.7781779527071073	-0.637711614597317	-0.37414583538066426
0.911323292276626	-0.758874727054118	-0.3446607649037283
0.7098682854480278	-0.426414047320393	-0.36076776244638686
0.1581878337266635	0.31225256647787	-0.08980032087522972
0.04844225914939123	0.100243042788022	-0.023561667525981374
0.7422381479583979	-0.725121674791039	-0.38426807969179916
0.7012119745593083	-0.842050376556671	-0.41271580302159255
0.5221355493747015	-0.593749961122305	-0.3353902496129674
0.7954933064505441	0.692733336836218	-0.3737658895616235
0.34932284025865246	0.0693785966737656	-0.191263272610026
0.5607145362575435	-0.272563434209576	-0.30717717962156665
0.8016032026285848	-0.146727025689233	-0.37937061629382707
0.7198500496595044	-0.578863951888437	-0.37146015165766605
0.7956351015825446	0.307814034253262	-0.3757664682606087
0.632393797434163	-0.920007003080987	-0.4484917947906628
0.6367146573680622	-0.617942361851149	-0.3687956036210603
0.013359994568599242	-0.249509096544315	-0.006755763361913424
0.9485691655665908	-0.351254757026499	-0.4393283223004445
0.8349395965190669	-0.718092465127036	-0.3662812250125535
0.44973248812030175	-0.0475629092072122	-0.24547288458378427
0.3912132358768584	-0.323452581273875	-0.23072605868249596
0.9164068748081458	-0.929642756661698	-0.30939793668711285
0.02983351360250903	0.723353714550231	-0.02339495715534613
0.4300384466021894	-0.13804557358308	-0.23786953862569843
0.4198370153523846	0.801461704731222	-0.34427350191072065
0.14151692112846148	-0.548099033013924	-0.09624186713098329
0.03014715146766993	0.290546970636695	-0.015805327099124744
0.35553792367602405	0.69427528547043	-0.27389976996943205
0.4424538848678747	-0.345980965916166	-0.2605849010512975
0.7002434874776899	-0.557191099710382	-0.3682828208406668
0.6728993206295487	0.324646647447402	-0.34741876278901207
0.5651702485001056	-0.081846728835961	-0.30019021747718033
0.09994320875254809	0.774349747879871	-0.08477365238823771
0.5062061537236503	0.374303818611796	-0.29417995151108384
0.014649347116773659	-0.743261356486761	-0.011670454702609728
0.6865286135681	-0.787087177898004	-0.40184445031118243
0.494824104922065	0.760156349292545	-0.36722011618722433
0.6400456537844229	0.651237077790114	-0.3748200471964825
0.04891039448154988	0.154770066335085	-0.024196109991986407
0.8938846267538462	-0.736547909144371	-0.35197486797414473
0.2968395363613447	-0.517158047663073	-0.19974068597628652
0.47337423164398235	-0.674766543045832	-0.334431631100737
0.47915157435012956	0.728539377685579	-0.3514731261698034
0.7145961292197329	0.18025843805565	-0.3545735473958751
0.643393100453212	0.776774862538559	-0.4015531253464642
0.43762013304417385	0.53975163336275	-0.28735399076840734
0.863933547242362	-0.70372281495532	-0.3614605326491122
0.16933002809253705	-0.971647256282937	-0.18037163739443543
0.2207432305032029	0.267163572812796	-0.12488147025783125
0.958140714730568	0.698296730749744	-0.36874942000084304
0.7771300179302654	-0.898726063621372	-0.4011540886335317
0.44313911985895527	0.989860688616788	-0.4323605112202229
0.22825117874106085	0.979773467839037	-0.24475563864743788
0.9241695954673378	-0.921063322973668	-0.30384881965847393
0.5833150979105987	-0.152143170267214	-0.309594601259238
0.8292313573751207	-0.903099804145996	-0.37375699810661617
0.851778830339157	-0.721625645384732	-0.3624505501460698
0.31531750675030257	-0.241528035831798	-0.17975554724278398
0.6724144424137641	0.426721143440439	-0.35348383423332225
0.6551573393856974	0.80190688926318	-0.4078256270253113
0.3301041449603298	0.521609400950048	-0.2219405882043617
0.8393481148142032	0.390060458034436	-0.38287611946150485
0.9813201693297746	-0.3364936493027	-0.5110122862040664
0.5320934875215249	0.856865747456977	-0.41240297309332113
0.8088146064358059	-0.306896775111539	-0.37885262846176226
0.5303490530696533	0.498410799018538	-0.32114831170465286
0.11334930994319915	0.166347511767824	-0.05854365157413306
0.5114459936108601	-0.794891032180484	-0.3842866163589149
0.29865975832208547	0.457056354843385	-0.19210485037825467
0.6928552413968616	-0.386534532912541	-0.3553859805498607
0.9307408151776593	0.863562421114852	-0.3129432464687132
0.9129527799695581	-0.904288948274843	-0.3156235036626734
0.4811534011018468	0.139384551802959	-0.26389618972954143
0.2814298191140873	-0.746059202514917	-0.2330452044714645
0.8754990984798481	0.525939727352324	-0.3794794768912217
0.7858511338481378	0.957365053213462	-0.41275628211992854
0.4717241730771075	0.695954230011492	-0.33922361621924607
0.5981572565171054	0.66726762153435	-0.3718224953376251
0.9230678795715659	0.962885763801876	-0.30015702297444746
0.7613055865010682	-0.773137775898965	-0.38622057797677095
0.4295401146595078	0.200786127950975	-0.24099973620347453
0.5235117199782983	-0.903807853489015	-0.42856811711508
0.3152681859049018	0.398933377885199	-0.19495784173405187
0.605506834159461	-0.863139773531238	-0.4268391262967119
0.7983804768935451	-0.693301488531227	-0.3733181024829318
0.3705178685822057	-0.211654472294707	-0.20950550439315016
0.7887798160264065	-0.928631390932973	-0.40247886854490517
0.7079993965077258	0.76472593397399	-0.39480662162012303
0.5769035786276082	-0.713729770255519	-0.3784309729787149
0.954347616094252	-0.923989215361672	-0.2771346388224123
0.8419777746983355	0.839067271114791	-0.36232317163366523
0.24231975635377856	-0.699041469431292	-0.19259618088287747
0.35812056208417276	0.755055208509775	-0.29151121125957163
0.35970294405636843	0.951551442136408	-0.3576013903581747
0.8102142732804012	-0.3941425197189	-0.3770785726467946
0.9430719531238176	-0.721044723741841	-0.3543193588746948
0.820552518387639	-0.0992704612859071	-0.3857896403622013
0.12538354860586645	-0.61210461321524	-0.09030527421783498
0.5648663735707043	0.921217643344233	-0.4456328266412983
0.5408385720559078	-0.935550234169107	-0.44714114490771323
0.4298662095190965	-0.870882335859266	-0.3742001821230618
0.6276783933412404	-0.750656962749736	-0.3944959017781971
0.7627077287505215	0.90578575539298	-0.4094994955971196
0.6062889639604562	-0.184337829357711	-0.31960012533249993
0.8933609570119089	-0.957154761133183	-0.3304479448138657
0.05297863770774884	0.282588772790095	-0.028016636111633235
0.6357436014949813	0.0254215774704714	-0.3269760091977087
0.37462282812633313	-0.674073821575503	-0.28116866411478963
0.3672134537254883	0.107785566901661	-0.20241844653516994
0.7193680808085733	-0.961178239831282	-0.4465306429910094
0.14560973675491348	-0.958568924027804	-0.1525965765614052
0.5558103152998156	-0.15652632718506	-0.2985675934835748
0.09072297905542444	-0.955349185703679	-0.09386983500846514
0.7793906412800291	0.614972623565935	-0.37343329765972916
0.758159597925762	-0.788105001832074	-0.388875896672614
0.28871772036724547	-0.128318878040003	-0.1580764970967248
0.9052228118915691	-0.718101082297473	-0.3535141529799116
0.965173204494207	0.979184770452811	-0.24238138383590485
0.44811643418874525	0.342978484631151	-0.26312163439215974
0.5726179208534886	-0.933295563337128	-0.45213206483489615
0.18498879946330635	0.439374809988371	-0.11588056600893361
0.6812121716099567	-0.25923542679042	-0.3469411962235404
0.47147671111560796	0.29673609169816	-0.2699013084508013
0.6443220680534202	0.953186490584484	-0.46177190130738305
0.343509104738256	-0.71635530290562	-0.27133262147607273
0.7906274551259156	0.869562247931595	-0.3892600922392097
0.7103144507439624	0.433363688420367	-0.3611918400439654
0.6442459240133479	0.820927931661459	-0.4135032862250411
0.8387051955197289	-0.402614768335235	-0.3821291920760397
0.8752993617469882	-0.823800920301807	-0.34713534962514275
0.6088786417223847	-0.743375299270063	-0.3910131080257513
0.6799011386458396	-0.466315356945148	-0.3579302870852259
0.9542955839375713	0.948560972638711	-0.2675966570257477
0.9300436208709308	-0.563452160003178	-0.3883738369924193
0.6613565476661026	0.192969536311034	-0.3387769275671885
0.27094343040284	-0.597734775720581	-0.1954129324589223
0.7795426160126108	0.529532875827499	-0.37206333729531127
0.4945865236202399	-0.41682059897318	-0.29441525473880015
0.35770148923015616	-0.2814908687518	-0.20767394272886427
0.06291111638327346	-0.275985208804825	-0.033326009243365526
0.9522790589379367	-0.971899672736181	-0.2633444316674181
0.45913734287089264	-0.615564625541782	-0.313695433532713
0.31154297948692183	0.804886930714126	-0.2713951036311561
0.6066719785111059	-0.86050921360008	-0.42596404793528514
0.10721351549279452	0.347843354994712	-0.06095755223920392
0.45568019647288627	0.67404700890705	-0.32607245365558635
0.7603940695258312	-0.733333707771102	-0.3822028174641501
0.4058744970102886	-0.796376970657123	-0.33444584967659796
0.6700244500893038	0.824687314535467	-0.41283967216876855
0.9254966643242314	0.998641024366298	-0.30129620531977785
0.29686112237958395	-0.91395552421667	-0.2914346171941139
0.8621220464230486	0.783051567530845	-0.3554741635051651
0.8103076025794684	0.810663851861729	-0.37463522037172564
0.8181023075823798	0.191790096783777	-0.38370537955311446
0.4000618217643557	0.521088832248756	-0.26374420891547873
0.284456361522223	0.00364098443160518	-0.1532969339014358
0.3996465514851008	0.699462638630475	-0.30274727196557316
0.6092008957189492	0.406979289564861	-0.3356936456465546
0.17105524273271477	-0.279555600961181	-0.09574275631966263
0.6355142300217791	-0.543708591082709	-0.3577795953515467
0.6411445841113452	0.91019166793978	-0.44389577608356523
0.32539140442983905	0.578774842105759	-0.22908317496243516
0.32337738021396045	-0.283283045133271	-0.1878118002785378
0.7334827590424832	0.748404295062902	-0.38852836510038935
0.42289408657660016	0.250403587359142	-0.24109392055825876
0.1295101517573776	-0.500088891234412	-0.08399782611484613
0.7112119658353308	-0.619968574064634	-0.37483212214061906
0.43442831923362535	0.324662737941805	-0.2541040034902774
0.22481621575714011	-0.886328607692805	-0.21755154401420143
0.678892822117182	0.579695548869653	-0.3685314083726517
0.09767420541704733	0.847722295960287	-0.08976360475511633
0.636584936357861	0.456167422482351	-0.34794136597888753
0.5775827487405906	0.634885400509793	-0.36070424593866435
0.118689047865361	0.987574364653365	-0.1280278616057878
0.9711373144220579	-0.922748679515465	-0.2658563086676625
0.1686073691654675	0.966086749857833	-0.17848425614251606
0.22778044814112974	-0.101662224133863	-0.12179025664923743
0.3926138379284553	0.339244970983419	-0.23321661108909372
0.7478953963985846	0.381637981635559	-0.36611252841602554
0.3657658008342919	0.957942516424193	-0.36489468431855515
0.764563247333689	0.765104282319138	-0.38454942546467696
0.02926614596559341	-0.551294940379127	-0.019135051866685567
0.1804987786693305	0.264350068012088	-0.10057045554690586
0.23458563619079986	0.815852796403385	-0.21025752297002653
0.12684284538717303	0.862949730087681	-0.11923191856879735
0.23456980659730603	0.758262995301449	-0.1980035811974218
0.5073394681685612	0.0217675221097342	-0.2736132240071906
0.9402478269331798	-0.676999752663924	-0.3660755625096821
0.6255794941989152	0.653703496167008	-0.37348617601973966
0.8255121770026637	0.145662582195417	-0.3868081104771647
0.09301962795681556	-0.453352512606996	-0.05711318989823255
0.5611540904115071	0.730732558655643	-0.37937942343375014
0.1020814167803462	-0.149773400520998	-0.05208359619385722
0.4159805921385456	-0.990190859164923	-0.4154075120872637
0.7436957285958826	-0.458622399446553	-0.36729197848773176
0.3625933309546693	-0.528727094221658	-0.24329214407434185
0.5688790598549561	0.900674342138055	-0.43756659218360405
0.8229261966142424	-0.264569074647474	-0.3834799629058519
0.8418686475642941	0.840660040207046	-0.36240497248288434
0.9556136017657709	-0.969350827542657	-0.25936115895594497
0.7008108511316634	0.529988154591422	-0.3660453135029587
0.7757168548732921	0.74538131470844	-0.380201034146021
0.19797206835303985	-0.794595444568015	-0.1738192124148289
0.597216510372204	0.512778073084803	-0.34481466115744075
0.965385040583822	0.915045831788365	-0.2735597717923803
0.507138035760291	0.498024437686534	-0.31194132699142746
0.3749042500286439	0.795447395345446	-0.3145246699875409
0.9348926523257011	0.908349050880191	-0.2979409563649795
0.807045432737648	-0.788805168865384	-0.3745300169164986
0.8493498001190642	0.982922419670641	-0.3757858842481615
0.3788877971884461	0.919850794872631	-0.3598777825746805
0.284495605350127	0.865433033020809	-0.2661560486018033
0.5042041883078227	0.714944267020259	-0.35770370224976294
0.6967086467324791	-0.719386360251625	-0.388047066949171
0.9607879726019346	0.796885452045654	-0.33213360991634067
0.7444350905909979	-0.732033327160412	-0.3847358656503342
0.8903048062170177	0.789250090721498	-0.3450091679139038
0.6588590849213745	-0.0233729742200917	-0.3351121329240485
0.6753430733838591	0.50186538485227	-0.3601345659744178
0.11836143425881177	0.681301336692166	-0.09131302370219672
0.3171479111424658	-0.811732618941953	-0.2776542559000255
0.4838644032420708	0.19462021766908	-0.2680384950541178
0.7371637110280439	0.913539352443207	-0.42232391002701125
0.3151977371487135	0.818957512122019	-0.2781817452411389
0.8039499740605793	0.835084547283031	-0.3790739366565385
0.8291450857815221	0.907020850340122	-0.3743415270936288
0.7363172757827362	0.627235342424348	-0.37548956030484715
0.29406007920873983	-0.454988709244198	-0.18888862111861515
0.4952620820083429	0.880344374377309	-0.40927050713068447
0.677428887617083	0.919415610623842	-0.44214437369760545
0.5692357668090329	-0.0268031627453528	-0.3011384022549613
0.4441433386931253	-0.996407098563356	-0.43611875500013725
0.22993353916478482	-0.691505444123247	-0.18151089679984644
0.5360174152886912	-0.712490447449303	-0.36776289327247697
0.9711541860868391	0.582152715704606	-0.42332261324025977
0.2997302683943109	-0.364683725493954	-0.18148269663415284
0.3508721171484373	0.546104931972316	-0.2392569085141588
0.5996435020796284	-0.548526278835896	-0.3506700973136025
0.9486382219530064	0.951842947834958	-0.2728759481044987
0.11673344780880002	-0.453737154132343	-0.0723870258422926
0.7206598091290402	0.865646146648437	-0.4141806083723245
0.35058294343640695	0.902015055728631	-0.3321048007885703
0.9009671652798973	-0.782733410613565	-0.34261735793731346
0.5731805396627803	0.479723321620102	-0.3331999742334285
0.6867374230365137	-0.281133073037235	-0.3492570471414286
0.18979193053439086	0.229723738369798	-0.1043385836053132
0.7948940299809387	0.832244984012442	-0.3824304371650979
0.8236857368094809	-0.835590510286776	-0.3706304808345606
0.5831347357817056	0.47596248154744	-0.3357841633765877
0.5611847814225253	-0.0594362104412311	-0.29811083379205583
0.07192841345190705	0.744399340510411	-0.05859027257114184
0.7007014243269396	0.630297635866256	-0.3757097098335221
0.023662492499026303	0.736275627598557	-0.01877497160418911
0.47241899738615006	0.575836386078112	-0.3113242593174389
0.5006204396687455	-0.736318483538688	-0.362374992581641
0.9577694840611308	-0.857290228092492	-0.3050236425655867
0.08012091134644095	0.451584900819128	-0.048842200209760184
0.8236242792589752	-0.440043838072141	-0.3778396254870407
0.6333133680544498	-0.481668019867761	-0.34985446628036343
0.6713313442184967	-0.94267742886111	-0.45274938453056046
0.5966913179321941	0.748550889473685	-0.39080343546682467
0.8663094636963811	-0.795215240786616	-0.3530956423857698
0.8055060108323492	0.275029491789245	-0.37867343842989337
0.7570924880647788	0.591618161725379	-0.37310635493274447
0.32935297685301523	0.199798278609299	-0.18518298014749346
0.9552233904624017	-0.914928265466227	-0.2802871611993915
0.2709559181164496	0.356562825686683	-0.16286363305830223
0.4390864076525552	0.0392261288283666	-0.23984225501447803
0.341328299561858	-0.685370398004183	-0.26227437321765784
0.13059948729399462	0.227205806852309	-0.06986097290538901
0.75773365389076	0.890877765506943	-0.40784752315301287
0.160536433861029	-0.613647278089254	-0.11673488802913681
0.6720606005083283	-0.538182942953541	-0.36317293648132076
0.6841374678681508	0.349841308545959	-0.3515222843006103
0.12844928439057912	-0.952627890198034	-0.13343997609707353
0.18583573613403484	0.90587317189347	-0.18407077449601603
0.28449557492839816	-0.862396776766772	-0.265300420418291
0.7711835675247846	0.381251719540938	-0.37032133564510783
0.37909770847083446	0.647945280018139	-0.27770834427608293
0.2598539664344332	0.6426802869156	-0.19540133042119068
0.8215170650685119	0.364415819421113	-0.3801506766864152
0.31496192497286735	0.622617177122557	-0.2306530901796681
0.6830634420125903	0.870657221102572	-0.42429304230506104
0.24779936017491636	0.774979950905513	-0.21250137068146172
0.5098489149626698	-0.447509895035517	-0.3052783834183994
0.4956199818361765	-0.952127716505999	-0.4402855188936907
0.47194755370833985	0.189061886497232	-0.26189816108601294
0.9218184735872925	0.970632523782755	-0.30158400456537293
0.13494498875894745	0.715579961732669	-0.1083048388330082
0.6014490843865284	-0.338672012657652	-0.32714803377181984
0.7476015634227694	0.159746268716038	-0.3637907407292598
0.07368771672651603	-0.678795148228371	-0.055964020519649056
0.2835843855077972	-0.357287767872564	-0.1707606404977933
0.785604633778143	-0.786718549405183	-0.38111747343517194
0.8993268086030454	-0.352258452420718	-0.404020795330239
0.386922158161555	0.557857507705352	-0.2631490365988238
0.14004002023150453	-0.696474639735629	-0.11027828230937338
0.6587270992464737	-0.264098915448255	-0.34057665120327985
0.39962544065073596	0.95667054735321	-0.38940692998970966
0.6774723742920646	0.677155345135836	-0.38159659489958037
0.7731296129958638	-0.60771354303477	-0.37346217802382775
0.6952346271995151	0.150456035901256	-0.3483610518713904
0.8756738093638917	-0.952139775050276	-0.34599111678729205
0.6984420235927998	0.409586856592346	-0.3577550782872835
0.8283435618451461	0.649291672267364	-0.36968303816227244
0.772820775127823	-0.478399569229723	-0.37108233668871266
0.587956746643651	0.760531366552099	-0.39275120258393126
0.8634816761204649	-0.976632404248152	-0.36159843753083465
0.31908019161185247	0.441988064330793	-0.20288977702826214
0.9215832537345198	-0.854090381367065	-0.32001981079691905
0.6888790984062241	0.718324603117011	-0.3882524340242779
0.8297083680668387	0.53603262789795	-0.37442932322500855
0.498991587025427	-0.415625310115106	-0.2962000132468075
0.7711262171769317	-0.033692839345904	-0.37060184481475905
0.6090865234013813	-0.881613124699609	-0.43375571989551004
0.6057905852015888	-0.670953008308812	-0.3739266258710977
0.9690608283318789	0.95616561666724	-0.247277178554215
0.2666058731727822	-0.276978623866816	-0.15329260141449416
0.4211573228986775	0.493462826647506	-0.2704085246736381
0.09974395773780423	0.931180007379717	-0.10064721170977997
0.8349351344081682	0.452168387216743	-0.37901437876834276
0.042244511994911374	-0.842460893940076	-0.03798558376050897
0.5488782680334972	0.379243779008199	-0.3122502155599993
0.5456518143687666	0.401306277514215	-0.31352585563448776
0.5819307192085295	-0.961635776128244	-0.46646105877443483
0.689570589443376	0.145225891105734	-0.34653160333870753
0.1920233580638595	-0.480268528737575	-0.1245192509255062
0.18544086531515144	-0.583761227193597	-0.13160663321414903
0.8473504779090547	-0.115718356769995	-0.39485238428060293
0.12348875050606561	0.366046766822207	-0.07165284279924981
0.08313283793711473	0.265347729685657	-0.044263646177326046
0.8161550377221682	-0.726958731307976	-0.37032391523213093
0.291534317263145	0.566721050079542	-0.20432221623529315
0.3277953780201141	0.112241740751237	-0.18015385134525289
0.20521246037726995	0.952255533119111	-0.21385990738922156
0.49595582226017915	-0.76668431059646	-0.36966200574052643
0.9422066693437845	-0.984428148635574	-0.2762685326576791
0.43907005646640523	0.677934036106705	-0.3188319271864772
0.8376626519424611	0.318208814621226	-0.38566485260483446
0.6573682582660559	0.848750468160101	-0.4210179042007859
0.9522163170810662	0.517722841563888	-0.4137174925785248
0.6362004170437271	0.115787415556232	-0.3283014267937682
0.44349631179365284	-0.463332610401468	-0.2770297993006053
0.3949483664526938	-0.593858461941613	-0.27509007705693445
0.6949941693748453	-0.734702414416668	-0.3907464396898399
0.06379549439751503	0.00242947272089496	-0.030968964643428274
0.3856650969270112	0.491813478522109	-0.2504848486530668
0.9401812559978661	-0.118753308944035	-0.4504065987662469
0.3024302883086499	-0.832502329801523	-0.2718477553950777
0.7771633726769446	-0.232072511713437	-0.37188965332682694
0.03675518154718839	-0.271744373669253	-0.019118621452846197
0.7032987309270864	0.586923916155218	-0.37125996340374673
0.32229730457711003	0.666600263091213	-0.24496913035697562
0.46821633634834386	-0.702099543699741	-0.33929593082975346
0.8505817892402524	0.516596467182223	-0.3771907604173119
0.08814432631888083	0.864882542115723	-0.08237735047918421
0.7995440022650218	-0.14973025366454	-0.3787276714298273
0.5870922954374427	-0.796229803400682	-0.4029974715048725
0.5057871921524215	0.673109004124517	-0.34733474421790006
0.6228746154330458	0.264071366722315	-0.3292388521730408
0.4185282476902794	-0.536395996863946	-0.27670894313834027
0.6607453411571208	0.53638009248515	-0.361281924599842
0.6178441012511058	-0.885499060853432	-0.43536883773746615
0.6850707593168438	0.653959612515597	-0.378316535655536
0.9362159299000711	0.937544649981183	-0.2895266622251301
0.6427599579197422	0.556375297856838	-0.3607511305435847
0.7326329714002271	0.797686550741134	-0.3964379892063361
0.3359933596347665	0.601374994802698	-0.2403930020570802
0.8181846794173437	-0.965930531916643	-0.3945712127804837
0.648472706076953	-0.103003298077938	-0.3323416385461521
0.32540018871241744	-0.603527978757746	-0.2338604761118251
0.9536373561441859	-0.997235876725471	-0.260319994716826
0.7803443204709206	0.330107679012655	-0.37218673832062804
0.7746903390950546	-0.768006058373176	-0.38239568758175874
0.7223252832570862	-0.0874724319196011	-0.35595201267363236
0.5853983256842604	0.898256315274869	-0.4386826414379158
0.5010973096292931	0.922199289786109	-0.4289000594162469
0.34842899845056857	-0.231297446893387	-0.198296561744674
0.8662520135321211	0.795061137706339	-0.3531286124868872
0.6551531481419172	0.584043954390321	-0.36630480159887613
0.4646512122032576	0.591504783703415	-0.3110212534960977
0.37580060236697205	-0.923208682683075	-0.3589155494617143
0.2591340772635167	-0.235191645383983	-0.1459329242585775
0.13786772834322183	-0.486297466142906	-0.0885765739703842
0.6550246955178639	0.415019847524602	-0.34866900038862964
0.24762281721453314	-0.451579437160345	-0.15834886109275936
0.15855152360220648	-0.0731309836470216	-0.08183939873545347
0.696160880216879	0.936655699641527	-0.44422403564314256
0.8070119401328937	-0.764429838449895	-0.3734393032551196
0.6090157054494907	0.063604353717585	-0.3173967475294236
0.7845927524120512	-0.978392204094534	-0.4212868939747169
0.8508678381500245	0.306563072146743	-0.38985021782488416
0.6870892786849168	-0.347250511434054	-0.3521124157353397
0.36314272639412637	0.470404615182301	-0.2338742486687981
0.3240676130182465	0.282795988163659	-0.18817766388033993
0.7757086860747004	0.561254451257913	-0.3723420971498792
0.5728889306064656	-0.650247358747377	-0.3627859633418127
0.2419834747014033	0.305493918578677	-0.14048671527895643
0.6621092668856764	0.644365276651843	-0.37572196250545536
0.5872251804736637	-0.930062858683386	-0.45230070849372034
0.8162741170461157	-0.647595834625114	-0.3709305692330627
0.03856712060349546	0.0461522536008954	-0.018454628486413653
0.47962551595497227	-0.541968905731357	-0.3079105284777547
0.2503758632733822	0.359071308230853	-0.15027284939099256
0.6768990507007502	-0.337221877632926	-0.34908837025294287
0.9452384641525937	0.985921681625265	-0.2720267329763294
0.5881871182369318	0.733630638919682	-0.3856007602046646
0.8823150081396319	-0.136660807709994	-0.4089055520205429
0.906593469184872	-0.53506884272302	-0.3847979332939409
0.6272845157792424	0.376170686746846	-0.3382250505107452
0.5280887360863165	0.347753119642877	-0.3005773486365881
0.45628186362287587	0.905532409077521	-0.4020271758590086
0.1250588594110735	-0.504095472324838	-0.08128272377371054
0.8792400841225553	-0.189915708476552	-0.4055742689828569
0.7902222993629385	0.948285252426495	-0.40724678666673386
0.1426944327073268	-0.92609712292814	-0.14417691482569095
0.32116579374975995	-0.929377237647563	-0.3176692343035276
0.8672086150105145	-0.601215868730769	-0.37112684886315006
0.32773552181059956	-0.739039362245891	-0.26602872545197415
0.3304743217743317	0.16106881518621	-0.18371187791438826
0.15462625066682162	-0.682907768119239	-0.120382345285857
0.5686396162937651	-0.871879137608297	-0.42612457723941594
0.837026127044019	0.915198112910203	-0.3704527833311986
0.8078072465689536	0.214538520380818	-0.38032421065258776
0.31598764729141543	0.911640999511517	-0.3072704203125102
0.08510724927936296	0.382857825183154	-0.04914285772642088
0.08867798556624973	0.138815373853041	-0.04472855879905239
0.49983464805706623	0.199340603430376	-0.2759048313826749
0.7259214543456665	0.990369773283284	-0.4571715375703907
0.5195447965016484	0.272246632980209	-0.28997271321148765
0.9217874019998005	0.9029159496864	-0.309180933177674
0.1581445758994038	0.0710498463518041	-0.08158618325368487
0.17970130403437468	-0.602243175179256	-0.12966597161023136
0.5366601982059839	0.9383160363666	-0.44735541885824726
0.20103861837758918	-0.983392494886002	-0.21695739891637822
0.5266322901091667	-0.302664521527366	-0.2956195262406121
0.9203907650802262	-0.982637563981578	-0.3042245149949719
0.520836137585471	-0.645121537644666	-0.34609504375385225
0.7720703278400818	0.803247791578873	-0.3869475599727552
0.14342876066839025	-0.185198021008961	-0.07579884938409535
0.41238298812173174	-0.595437376400905	-0.2852453166524068
0.684021739697089	0.773789851464544	-0.39918974144496067
0.5134098324093349	-0.450922129813294	-0.3072497208972413
0.8207306691106315	0.917520136946605	-0.3812185553083303
0.33339356282000193	-0.945235570289861	-0.33367800307831025
0.11026992837431562	-0.836469348135566	-0.100361066852491
0.3248427117955128	-0.957207742498113	-0.33069231795736886
0.9539920505414577	0.370180705115198	-0.44326027591984685
0.528528403604843	-0.663842259679283	-0.35312730342597365
0.016671576603346547	-0.873762175903744	-0.015384452030056298
0.7368197635436187	-0.486067021610593	-0.36742533943892597
0.7171415494977155	0.0387593358969194	-0.35414714736956254
0.8861808899030877	-0.979338716924686	-0.3408955965276542
0.5562239750808906	0.981107734468982	-0.472478443350645
0.07784152443004534	-0.712732392219133	-0.061384215044035746
0.8854978344654707	0.0065155622932505	-0.4125947832948049
0.7194459552585919	0.80145229546262	-0.3998829808112644
0.5473324779374799	-0.399837798137856	-0.31399269784866723
0.10749982255253161	0.915491166273617	-0.10675630285935472
0.7765992184399491	0.862932322531531	-0.3941969758973992
0.6420658747754677	0.745282285058961	-0.39392245869731823
0.5730104842113081	0.00700798413670136	-0.30262478167753104
0.6490654106411271	-0.653234826036823	-0.3760757685343675
0.6798916089980185	-0.349971867189266	-0.35048926802932184
0.7227495786482402	-0.973688666894027	-0.45065637003474446
0.7376210885110583	0.00784051435157568	-0.36041060099323374
0.8572496900032466	-0.948840442491524	-0.3608584717396166
0.0736523036704363	0.725481997690812	-0.05880692935857437
0.32456100074858235	-0.455312270832594	-0.2081613425836476
0.6260338932678456	0.947633528356482	-0.46082221423441005
0.6658328135059808	0.59339019945568	-0.36882951971741096
0.5752976378455534	-0.495903626258526	-0.3361310665823969
0.8757842040837045	-0.0943139866444018	-0.4069115200134722
0.28167623384464385	0.736778165506831	-0.23110442625726121
0.8424415788465079	0.704714799723483	-0.3653069601149433
0.019650692312029892	0.833208419045706	-0.017344184693078708
0.5010963712844234	-0.253049483746842	-0.2801609701598092
0.8573107014472762	-0.692471577050457	-0.36350807352198555
0.954545272772563	0.94559897459831	-0.26840601369824574
0.6850388820760379	0.689915804150511	-0.3836698831945596
0.7549457394093501	-0.393033632671921	-0.3675611617099638
0.5761333592808933	0.659023037950413	-0.365461777631205
0.7600256615484948	0.0852732811414571	-0.367247110499743
0.025730316987400286	0.0435789229761815	-0.012199173200320478
0.8047662230059246	0.835596568458338	-0.3787844530010469
0.7582946256744271	0.638377090253042	-0.37542768762194123
0.5775120024008791	-0.928911208369078	-0.45079723122467014
0.3143552409987536	0.027267055365907	-0.170658276737109
0.8595010057925557	0.596102968652539	-0.37148742282122305
0.3930193384359071	-0.819738745444517	-0.3340006202373614
0.308580564917281	0.267516053632359	-0.17773945970625277
0.2814759956049767	0.781251104796477	-0.24146619360369764
0.28966772986753847	0.262635121524644	-0.16608626616044367
0.27099886585474725	0.565779666947099	-0.19009257948131184
0.7461136128804268	-0.842550541210907	-0.4013147188982239
0.6370795854873234	-0.614825242516381	-0.3683460202687364
0.7355494798451409	-0.929940067366399	-0.42829502601650515
0.9163577115679383	-0.549413644021783	-0.3855369534635261
0.724018997901095	-0.783429669084845	-0.3956558378706734
0.7194981905639235	-0.679981971445729	-0.38123467035810554
0.46545813830237154	0.452635934430311	-0.28614928735589845
0.7193404951767534	-0.946764107848232	-0.4406771983998588
0.8198964986732579	0.948886494311182	-0.38853052885014355
0.11649732714760541	-0.893715553262678	-0.11310820076973149
0.9210939285808997	-0.646990732422548	-0.3683383388678589
0.002148056261581653	0.21953483230285	-0.0010602635585411366
0.7228296053888875	-0.764245454524436	-0.3926030949850216
0.7909946536112412	0.673279750516325	-0.37391293673287745
0.8223544848815381	0.333795722926632	-0.3813226646932337
0.6234927740913762	0.225540367478872	-0.32750502580782304
0.4718715357725598	0.812339136206471	-0.37449442845202724
0.8593545512523674	-0.988803420837566	-0.3690306561299028
0.7043183810612805	0.212685769744232	-0.35220505938632213
0.936975233275517	-0.77933761215332	-0.3360522302665571
0.2956147058380997	0.134678026272735	-0.16233327224323862
0.8317309350998667	-0.95919006976159	-0.3828003612722963
0.6185911994373258	-0.979744831149244	-0.47663385753532617
0.8738697340218688	0.744654908321274	-0.3553293525140534
0.6718375737419496	-0.244774915487403	-0.3437130305795496
0.8601150108598051	0.988479761107869	-0.3682350752428882
0.017560989280762083	0.248189271138715	-0.008897712761914454
0.4547250227260196	0.21801592049689	-0.2551516478005404
0.4868778952476277	0.163642953596867	-0.2677936376720811
0.6404151179143548	0.520435119973304	-0.3558196001059173
0.19301987314252184	0.768152714585756	-0.16479128813075186
0.7838789266453259	-0.969658627727903	-0.41831785768797214
0.5120578117606206	0.453628609693873	-0.30708350166525655
0.4196280921295627	0.786582494438887	-0.3393955022521998
0.6166147268596223	0.623835672195072	-0.36665816455215
0.6432415005662697	0.381862235402625	-0.3431134761305462
0.6612296045516712	0.860368700460996	-0.42425530254007815
0.6667553333618934	-0.714593322907891	-0.3879628020678783
0.9748439649809152	0.628693755819152	-0.4155456391878442
0.38500985946392186	0.927562648399273	-0.3672611771473549
0.8448837244685479	-0.557693813516251	-0.3739813300692746
0.7700790603730521	0.763382110623222	-0.38307801139940095
0.7203939384026707	-0.964498515745861	-0.44755127284525426
0.6893838773122413	0.317827898914221	-0.3513770165646108
0.1292518391242115	-0.706753555631838	-0.10265979644499218
0.18773067703579013	0.646310097320012	-0.14151249882092354
0.42469421141227226	0.875822764810019	-0.3730688408650354
0.4947224946456777	0.247725856388555	-0.2767975821403349
0.4963013186067631	0.619837866611518	-0.3310339737071154
0.3665494568100952	0.914779074707323	-0.34888488454664335
0.6766306424735696	0.160844202325096	-0.34278804048612815
0.5521822243579436	0.537141264006331	-0.3352106274444105
0.4593401783727331	0.356045785603974	-0.2702185695132865
0.32518533060089505	0.631345195726776	-0.2393623651845847
0.6104639958771069	-0.323594319956191	-0.3289551816332575
0.08698966116576635	0.692211357052696	-0.06730070135251028
0.2002168333084946	-0.421594779992682	-0.12418435241706534
0.9323356178091274	0.71067354600956	-0.3552095272635036
0.6505397174285642	0.397648428281516	-0.3462177717881323
0.4948262437568467	0.953306616749744	-0.4405179890568997
0.7452823511956664	0.883244974100014	-0.4107747755611336
0.8416646303936081	0.033142841269323	-0.3936576129428327
0.7909426962719689	0.812321283956311	-0.38180399475655946
0.40418786129001416	0.684026204645394	-0.30139724041823507
0.5699459337504539	-0.516261874605906	-0.3374994266995787
0.8230777387804188	0.464235609150369	-0.37683871891142
0.06411815953016611	-0.682620084836967	-0.04873384022858901
0.56937240364465	0.650175459044307	-0.36189897989199804
0.3363557196870967	0.879873051674178	-0.3134484179341677
0.6957845552755042	0.888855786389175	-0.4273551304836802
0.44143704987286553	-0.00693395210046113	-0.24083292089212738
0.8305968964577489	-0.748419564839512	-0.36663696552370206
0.5237384769138926	0.430223044235333	-0.3085800021586936
0.15806846388353077	-0.00212155722708819	-0.08109940719943574
0.3744407728467209	-0.259575680413477	-0.21531264251780788
0.3281133957072725	0.578192966581265	-0.2307514789205347
0.874351208621628	0.816015899962594	-0.34820367630760024
0.5389814646512201	-0.998046334253119	-0.47747406721348234
0.9664350725995237	-0.715432858601227	-0.36977994835082706
0.5199448332571872	-0.807812852147973	-0.3913839195071448
0.3233416882697071	0.486580658488614	-0.21203763643761192
0.6964442455761415	-0.794636374486616	-0.4023003660663358
0.574740070219528	0.0897049878090274	-0.30431725194207054
0.8784829942049547	-0.075994261706394	-0.4085019560013136
0.6249638788413736	0.114366153478555	-0.3242482226664874
0.4573094462808882	-0.224519177477872	-0.25691216060096606
0.693007340218025	0.197896429680078	-0.34860749953076886
0.43303197029371343	0.21502068796757	-0.2437806528002566
0.19903340439470674	-0.225894169141943	-0.10961163860829244
0.543519240934213	-0.764440705533547	-0.3845145463156904
0.27326505221689135	0.815500235575042	-0.24327589323836285
0.9067523559634588	0.959878262087989	-0.31745293437329497
0.17730668628922852	0.869920885712066	-0.16879355093667187
0.574131046641612	-0.814788474550247	-0.4068746786984488
0.5199876161412732	-0.0771879660242306	-0.2802792936103752
0.3146029679858985	-0.418511267371068	-0.19699761042823793
0.7746968980456442	-0.88454792123743	-0.3991754004438009
0.3827739863340715	-0.062596736868612	-0.20988395539425855
0.19588442814885587	-0.492933480316372	-0.12846911544200512
0.55455518635849	0.539201842547977	-0.33633324773958023
0.8991944329107564	-0.779560429172876	-0.34368457375091055
0.11012829507458048	0.665445927296802	-0.08339503501327804
0.1969145169164484	0.854516334489026	-0.1843759929797291
0.7996866059154053	0.829823867818697	-0.3802853965933808
0.618769501871825	-0.0447092785920741	-0.3208678900382644
0.5573086783972353	0.99880759174925	-0.48200068283275566
0.6352248899843549	0.796354498627062	-0.40664826061789683
0.4337155035033105	0.907331836952904	-0.3905591521631406
0.7041191183388816	0.777895886121107	-0.39779863880802663
0.224778367187434	-0.34949950306268	-0.1334079469806985
0.22850074631717204	-0.494685522531844	-0.15082752444959416
0.7189543760414184	0.33709264196583	-0.35912294766971997
0.3637259602467447	-0.772361445151073	-0.3001888055348046
0.47499231609271997	0.843168649396119	-0.38674224472226926
0.9342350798036335	0.926247523594957	-0.29396193748671684
0.9167761562139004	-0.747342453831052	-0.3463120398632437
0.6342551949336551	-0.566595353971919	-0.36065526968684225
0.6204602568955816	-0.654100933964254	-0.37283883170340704
0.6320102731344445	0.336160918658714	-0.33660496237516563
0.31985650901962837	0.286372020537104	-0.18599475861735043
0.6033779808348932	0.0263053740440502	-0.3148709292363702
0.4447027977556786	0.567641133824484	-0.2964146889862292
0.27595550944254466	0.999159718110994	-0.2995211248936866
0.5831135842952168	0.487589590238199	-0.3373401470570339
0.12859427504229531	0.644752553739233	-0.09578495082802368
0.7334791145821646	0.402431374680338	-0.3640066923036399
0.8717041181996518	0.781540914286432	-0.3522778394080753
0.5177207101332202	-0.158852322839889	-0.2820110554860602
0.5015772780136514	-0.452399602010065	-0.3024866448070863
0.2853542261334239	-0.15653894654372	-0.15724138192860757
0.6470365539386691	0.923020325508159	-0.44844643577682536
0.8260661263247089	-0.887380113552267	-0.37369196441855784
0.8721448894067281	-0.86461140017436	-0.34621124981475493
0.8131788042877041	-0.945603118030104	-0.39217582534634476
0.9132984357152185	0.495838183487203	-0.3929111489642206
0.3900428375381466	0.770284507788336	-0.3167159381774366
0.4937804494822436	-0.857063174068396	-0.3996988159465397
0.6501888643278845	0.0133059254650009	-0.3320732793737086
0.5883425433355713	-0.192135565443661	-0.31319387114525005
0.7571394611623335	0.953772667355766	-0.4270652700244465
0.4612234538699972	0.876092624690397	-0.39274069892276614
0.85943218777002	-0.409309478558479	-0.3862329430423639
0.9797733634204631	-0.865508574945796	-0.3061764567595039
0.45724770876434073	-0.23965087991407	-0.25799663210319396
0.47179802689219813	-0.731409652086808	-0.34908316365413766
0.4279683124226538	-0.927870146513029	-0.3956161879789697
0.40253539466943494	-0.643270608313678	-0.29046128996650805
0.8971318914344403	-0.927657283480556	-0.3262892628276885
0.8923258733506932	0.88481278785035	-0.33248550478278155
0.0823081167513991	-0.241102470199599	-0.043216104640963884
0.2616524915176444	-0.992492542022962	-0.2829059210290341
0.8478936629320712	-0.970732499191026	-0.37331703520056875
0.38119160933213025	0.37026785537663	-0.23042461269413245
0.8247887494106487	-0.721320621027187	-0.36842051608411946
0.504013590933463	-0.599944564279601	-0.3298004911300926
0.8641533719162839	-0.445354934576103	-0.38466108154966316
0.6930938535606079	0.40685225355735	-0.3565288904078874
0.9449709639941465	-0.113750756350232	-0.45611585615884936
0.48761503500850806	-0.383462990026587	-0.2869631198694913
0.6488398009360573	-0.866489342009555	-0.4274172465267782
0.3021878537485638	-0.85667322435012	-0.27858648014183224
0.41517839916540944	-0.00760448351374295	-0.22694991485470806
0.5465275099597747	-0.797036802192499	-0.3953800161953718
0.4611752168572207	0.777963989594861	-0.3582861445199134
0.4379158135959678	0.865264025355349	-0.37659147492868794
0.3903210709112366	0.602467453493871	-0.27423949600152003
0.3314988199948276	0.948637887978239	-0.3333105047356718
0.5361965892168894	-0.371693246547048	-0.3064491044145932
0.5500478116701135	0.383231153680362	-0.3131355149315674
0.020549257337314795	0.173017957047603	-0.01004751936811847
0.4171727292830676	-0.641143814614316	-0.2981563922180609
0.7077744605472912	0.178555054115117	-0.35256769833191215
0.7687632133627126	-0.600135450617402	-0.3733261852165067
0.6233455784626208	0.268182906215481	-0.3296228606090955
0.41321099371862763	0.878220448471719	-0.36707676212055107
0.7520074342862346	0.852767040417983	-0.4014698324742979
0.47578621702777046	-0.256113714688134	-0.2684395708871627
0.8746472763194767	0.923215177965816	-0.34437860959427513
0.2937546987155028	-0.829096449696161	-0.2638282842337893
0.637021905661902	0.502069550056173	-0.35297176891431037
0.5399131761731046	0.941470533628631	-0.4496239983188154
0.5024614080707759	-0.884405522186443	-0.41359672148757626
0.8693621612504538	0.7101594471916	-0.3598907955003495
0.2481466543165634	-0.351189064980644	-0.14815012561047725
0.7611856419321056	-0.792663999784512	-0.38869172979259614
0.7717429402724139	0.902472475762222	-0.4045556440980305
0.77435390946819	-0.98946646497852	-0.43218612430664627
0.8484204652485753	-0.294848703336173	-0.38965945861178375
0.4907875652727046	0.100167441059455	-0.2671446682227992
0.7758972349488207	-0.0150947863837459	-0.37206669193683517
0.8840381547568859	0.673021298540375	-0.3624381037539075
0.9462097935583758	-0.747375373124525	-0.3467835959271521
0.8781537895073187	-0.458712283848002	-0.3866719428375703
0.34891388945995416	-0.984145553023808	-0.3616837087082495
0.432622124967101	-0.34907561936346	-0.2558712281685774
0.7123092098348335	-0.889402914118158	-0.42322799800747213
0.19904609859098313	-0.612505638256404	-0.14538855208697862
0.4071361578585434	-0.135905273443839	-0.2255408140428605
0.35302152450312213	-0.735626669511997	-0.282793618200964
0.57894680120739	-0.754719174201433	-0.3896272722759825
0.8761641228412755	0.800963140729119	-0.3488163445863763
0.7863713718914483	-0.876411472797847	-0.39235342291142383
0.7160318889777882	-0.394609468017402	-0.36050123413344093
0.799041954742592	0.514135049376617	-0.3732394304316608
0.7540580736699208	-0.0581606414780562	-0.3654402813630686
0.8010994779583016	-0.732847510197491	-0.3738412922519359
0.6371234578339661	-0.356223613994429	-0.3395193599940348
0.9421001071800742	-0.834013212597014	-0.3176498172608315
0.14290443372916423	-0.43115340318567	-0.08781344236666674
0.7827654668115488	-0.979155332376539	-0.42271288799088225
0.24543767525275287	-0.736240513669431	-0.20238830789135182
0.3805576455024122	0.00830230111230136	-0.2080494764365872
0.39232339795835736	0.928292239173443	-0.3726994513292213
0.30166125982201775	0.0977011823917553	-0.16461214394881196
0.3632436897141969	0.847944600836823	-0.3231200069076417
0.22491088694131942	-0.202636429905505	-0.12377913180352047
0.40838240374315726	0.545996207601299	-0.27301044483691284
0.6152393822360201	-0.828049305262653	-0.4154866155486043
0.18875531190255818	-0.652461851774843	-0.14316401310738797
0.8737109217043141	0.697510374776248	-0.36054182429804976
0.3100946402081036	-0.527314712501469	-0.21003798376080346
0.5676934738995614	-0.289139888750043	-0.3111343602033052
0.28706338766652456	0.695179734406569	-0.2259609061651284
0.7515126446582181	0.590460229380105	-0.37303898203588415
0.6925716056592099	0.437423503091525	-0.3582340390453492
0.37371459702526316	-0.983914433421094	-0.38180208864646664
0.06678084098336251	0.298590303804722	-0.035962622562159145
0.12326908666215329	0.446255315213719	-0.07614823028585246
0.5196386260931573	-0.329905062000632	-0.2951932061705028
0.11941779316778037	0.98079305635392	-0.1278539374954864
0.3346271558027538	-0.66633512068069	-0.25333693602243673
0.19799640954826067	0.678747102167904	-0.1542556693996266
0.3760636896797372	0.952647315035023	-0.37067840610981223
0.5876948106671582	0.0703625798152386	-0.3091819923266196
0.8578283829889416	0.975078353044699	-0.36614214866022426
0.8201065474543112	-0.737177294010668	-0.36942140332467427
0.8609589025246356	-0.882468877551475	-0.3526806464652626
0.8168369407726999	0.657086229907501	-0.37070762895164183
0.09429688896227033	0.267178803968886	-0.050567490289006325
0.6519807838144375	-0.00223913576607481	-0.33268604263529145
0.4816616571247847	-0.0849293755008987	-0.26228322077189264
0.5913245046992629	0.307728237660998	-0.3212591086896027
0.5930483903355984	-0.496310343153063	-0.341406690911264
0.9307049107375347	0.861782654052603	-0.31345557438738286
0.10331155846673552	0.866103775555161	-0.09702226308914086
0.18531557146909422	0.587793215483984	-0.13201280824459188
0.30894881314160194	-0.351568156522902	-0.18571502829861292
0.5200710974191246	-0.394760533496089	-0.30254050636091107
0.6282262885027706	-0.501218913203702	-0.35093969135637804
0.7385458021910697	-0.935009921139186	-0.4288233586854484
0.8175628128200857	-0.326382020916543	-0.38042797938347894
0.5672646933232718	-0.520289352282323	-0.33729330873004343
0.6835520130604279	-0.883358446445425	-0.4282209573748358
0.6487990942278006	-0.700282199492738	-0.3846448787927998
0.49946304647756246	-0.898467086127729	-0.418208674372065
0.4705138278006144	0.790469349212975	-0.3665992100812206
0.6862148944955865	-0.759855234364773	-0.3961189247009445
0.18728354418770995	-0.721348197096983	-0.1522517982780568
0.010808545392139851	-0.935246750723881	-0.010666170134661257
0.8787645269976914	0.787106099280056	-0.3492753102195993
0.24345018518138212	-0.694823456124285	-0.1926782909792879
0.6921927736749194	0.727213779240781	-0.3896199812739847
0.2737028080204949	-0.983404244853954	-0.2920672792259689
0.7097346899440781	0.902376620350702	-0.4280336045838521
0.6861246115584565	0.0338854112223719	-0.3442760488673929
0.18870117769463524	-0.923753189048154	-0.19063597405989577
0.2120287429474077	0.333425000581027	-0.12418216427747199
0.6854991606104688	0.982608370258584	-0.4675353948176679
0.47833684502976875	-0.50727431854719	-0.3010504332881496
0.9285447734026676	0.0959802029990435	-0.4398455482866152
0.8188467306800221	0.51278077259432	-0.37464925382040953
0.5674733025652084	-0.897608746494357	-0.43608988659383174
0.6040531965080758	-0.712399999994403	-0.38284649737600573
0.7022976344936736	-0.222215094490482	-0.3518406850767789
0.8401601773953264	0.353624154227118	-0.384778825121869
0.40993947122089985	-0.815228454123314	-0.34298497625051877
0.5700903121209555	0.113811774101527	-0.3030171723079005
0.8253945311726635	0.863241020006523	-0.3717113485534747
0.2417483711548851	0.1322184940423	-0.13078515980327046
0.5550795146671176	0.372482079417743	-0.31388085131245513
0.781870806363698	0.691780210813181	-0.3758079217823279
0.8752321919832873	0.857833415790906	-0.3447834965121579
0.42558831919599593	-0.460534093239994	-0.2673534515598647
0.5014546384815041	-0.449178619730982	-0.3019613905438244
0.8651391484365304	-0.642689914470061	-0.36709892091155577
0.18160757281696072	-0.542181342515748	-0.12398099024798045
0.696501174317517	0.612737951050617	-0.373568935795316
0.537475342885389	-0.58267129672355	-0.338568698993522
0.7880149242694549	-0.180111085125402	-0.37513591689891285
0.1515670045864702	-0.760048615271343	-0.12785765200162744
0.24522383582639723	0.740947851455738	-0.20317916168093836
0.31763887880634445	-0.771125440750865	-0.2669496868639862
0.516548130419553	-0.829780210724326	-0.39785970658866426
0.6121101630316772	-0.369837052536202	-0.3331643478105544
0.7087866120247971	-0.829487378322693	-0.4080806715660419
0.5587151963349575	-0.724793500814397	-0.37721033895446215
0.4370650396455601	-0.756522311259696	-0.3396567189336908
0.8071087018504751	0.152886954651582	-0.38096255015010594
0.7420396721271509	-0.135376653194962	-0.3620784943409967
0.7586502864629793	-0.81854487819283	-0.39316756093797856
0.3407895160753958	-0.500213968345678	-0.22508846856561548
0.5121112047345052	0.476297439730142	-0.3105109657845098
0.8890547364175991	0.749338586354422	-0.35106501292725106
0.5000731385683601	0.688311842103489	-0.34902309750359173
0.21818675927860673	-0.945940804102284	-0.22557335761522374
0.40089938799394065	0.697580635458041	-0.302989263298164
0.5407320050458955	-0.659529384354327	-0.35600743527631723
0.834197489248019	0.962719630894125	-0.38190497990467803
0.462550311665249	0.862060248939403	-0.3880191563790507
0.41207304749594437	-0.313278646980212	-0.24108215658660212
0.20314970975429955	0.8691646426722	-0.19323496479112198
0.9440720988505668	0.81238958679003	-0.3247173545821147
0.6163913114061328	-0.70255322180344	-0.3822451656988747
0.7429128045641759	0.913794081397209	-0.4201457541579894
0.7728389413892961	-0.786446692092928	-0.38476259043562555
0.628613811110525	-0.67325018571222	-0.37760707801053606
0.259145555214072	-0.462627146779587	-0.16725993704365008
0.7327342138472689	-0.746202581166486	-0.38833819059025376
0.30928946748372665	0.8694420181908	-0.28827424728799333
0.746896044418065	0.870616541080102	-0.407131481587851
0.6031861860027707	-0.449540221302802	-0.3384481542598985
0.5831251179145798	-0.900548813381242	-0.43937623652001956
0.7886792209254162	0.93106015007177	-0.4031811699024912
0.4160935631473933	-0.362441560866853	-0.24871838507205704
0.6934790158627806	0.815774548683544	-0.40755863503478945
0.37255891731365914	0.756309815853895	-0.3014759621452422
0.6899610017346397	0.0656101995054797	-0.34569880505280304
0.8296334841799289	0.948426379677995	-0.3816291748837111
0.8826910633706074	-0.324368590745877	-0.3994115068654144
0.48718752730397213	0.0405096228255243	-0.2641391336439182
0.8330094789745038	-0.36492787710985	-0.38262179054922973
0.3482156616817342	-0.0321703885184961	-0.19005405748704332
0.10165594677336565	-0.588933560808201	-0.07104761908352099
0.39622192106723525	-0.94956898746244	-0.384058662419938
0.8885250549917051	0.909610167300633	-0.33368645016725323
0.5019836875429754	-0.979957524121463	-0.45619613260553876
0.09750427388912242	0.773548761376682	-0.08258253049076217
0.8178263590242834	-0.144757546192122	-0.3843687227975068
0.7849332598919699	0.976349538949698	-0.4202616533928428
0.03471013908882153	-0.489300902058949	-0.021426973672456467
0.16726260190597253	-0.16012342015878	-0.08859065380974722
0.6804868324294265	0.39805462921231	-0.35333018855550796
0.006017069397352032	-0.399616949120709	-0.003375193607779594
0.29960717773296586	0.684930702831072	-0.232941120001241
0.830218069752986	-0.734151560953244	-0.36696185946297644
0.2836871720869906	-0.875880889560665	-0.2684274993926285
0.4283589590937609	0.199870583287028	-0.24031902952354475
0.36962391682144524	-0.477568680963335	-0.23883362321622145
0.7797877998133328	-0.835269512833534	-0.38857527172835776
0.31665217673845886	0.578743515572808	-0.22332105319198386
0.46853500565365047	-0.077428232381511	-0.25559641821674983
0.2968303675255306	-0.556136973526962	-0.20608961571173803
0.9545731152233606	0.690687454842097	-0.3688491346357936
0.625804856412506	0.726688657960791	-0.38866552095223167
0.8090792327485793	-0.845032911264752	-0.3778378374991323
0.414861222754986	-0.297803432161903	-0.24103412513083539
0.9617580108436756	-0.995495821543333	-0.246203427416218
0.5323730726661912	0.982391438610123	-0.4675246585085225
0.6521653962066019	-0.127566384276277	-0.3340750349547346
0.6928941132427716	-0.672903610772494	-0.38108043576839656
0.6572672838945697	0.860641907397415	-0.4247561927733031
0.49866488626748406	-0.423495818948935	-0.29712047592646473
0.7283179112149711	-0.764802335620495	-0.39179811541119647
0.6370370135869058	0.50893581246695	-0.35377212738131364
0.8707830877622961	0.509503486416101	-0.3803748180894415
0.8846661740493967	0.58923489045204	-0.3733561804262804
0.8237315523902213	-0.644813506739108	-0.3702760815163156
0.12807713556319872	-0.316503266782283	-0.07197776292299565
0.8960487432943786	0.710896942025972	-0.3557486791517146
0.666818967408298	0.14530486466764	-0.3393149123366817
0.6160075851507067	-0.819191493598527	-0.4127527484324017
0.811095648859332	0.537304876497363	-0.37347769419439697
0.0360304951339511	-0.528101474022401	-0.02309841981954361
0.696509985522404	-0.777572384497666	-0.3986989441628383
0.4214309634327432	-0.602404760195092	-0.2916722060589436
0.695193337907593	0.329332919123061	-0.3532936863526669
0.8170433853434674	0.458324290427577	-0.3762758664713285
0.6523939869879835	0.431106186466267	-0.3493609378829907
0.6599281113765513	-0.831227758147257	-0.4155957775949226
0.19119574438268525	0.257246338316825	-0.10656885545585464
0.41114413184394216	-0.332739813429044	-0.24264555353404144
0.3644573982539666	0.475040730238019	-0.23538170621074717
0.965390493576854	0.339735535010185	-0.46611301516729575
0.8422920945646213	0.32296761276881	-0.3866931468731975
0.34188492050792213	0.75322706523554	-0.2797954998913891
0.4752783847637097	-0.546403945030554	-0.3067960957981439
0.9166498544855273	0.491450635574207	-0.39494933753476624
0.8242374996644687	0.146657016767436	-0.38638084627014196
0.9626849191946497	-0.598334554732694	-0.4051335840871458
0.7175716608119399	-0.894406428312064	-0.4231964428016887
0.9519385592652516	0.798541729011987	-0.3295951645143115
0.24575448379429077	0.949561750052386	-0.2541484068275636
0.895692711529256	-0.70361870422881	-0.35696277360867046
0.82408434681409	-0.611365021489299	-0.3713216091123922
0.7065305323830416	0.437896692105485	-0.3607717101126777
0.7115050177039713	-0.967803174956322	-0.45230190669001064
0.8092712861177052	0.344442183898124	-0.3781119300662757
0.8464038574995258	-0.680987145362304	-0.36595790821514745
0.6455717370604015	0.184284000096256	-0.3333605009126824
0.6277169640660033	-0.109755831180966	-0.3251441307657785
0.0938664992685208	0.254150002725303	-0.04995541640604819
0.6647638801858763	-0.915123213362559	-0.44286191734023916
0.7105258172640877	-0.272916467560932	-0.3552995948340981
0.12389978396097748	0.0433819084180783	-0.06253964295761727
0.709960140259031	-0.881526184024618	-0.421525188821791
0.42846592039982073	0.232878250714681	-0.24267035805533077
0.7146987207715512	-0.621303458627553	-0.37502426208250844
0.24520190815871437	-0.591973818703108	-0.17612414661172643
0.7017576825906388	0.813221838991632	-0.40562685373383883
0.21223158886615265	0.857789438557337	-0.1993137121950022
0.5370001549527418	0.905530637563257	-0.43304946860228427
0.956092195426053	-0.964086761291989	-0.26022313927449914
0.36247837398087945	0.88743377111734	-0.3359829515318174
0.33828827989029225	-0.995792450093052	-0.35718716657770877
0.635825543015355	-0.518102887791939	-0.35461414748225206
0.6400908433197803	-0.843017606686998	-0.4203192406976541
0.10969485684313413	0.908798150129815	-0.10817155583687092
0.1151531347192294	0.647785502163262	-0.0857434968659957
0.1309580865120122	-0.469582155712726	-0.08273963589737249
0.7850944004409949	-0.629656083884614	-0.37346472186860247
0.8240943609621693	-0.941478958925728	-0.3838739051981805
0.6139822316925632	-0.244054694077924	-0.3251356018223162
0.876748236558876	0.66563730180411	-0.36388976623326647
0.07494521353588701	-0.91519665138577	-0.0738428851119814
0.8308469036044982	0.314332229111377	-0.38404568770812414
0.56764533044725	-0.0230762275460818	-0.30045056310483753
0.39570593996593556	-0.480095440757913	-0.2542423527392654
0.2899773958850484	-0.555125732041788	-0.20130797564611838
0.6757973841888433	0.455359222413574	-0.35631335681287385
0.40058576182467814	-0.0212924565960853	-0.2191207291745509
0.14955660927262118	-0.99367720378332	-0.16307554909870864
0.9806303022563359	0.959344503041735	-0.23200299347043252
0.9455716097837137	0.913050115559861	-0.2882600261585383
0.6235182528981514	0.635447296592853	-0.36984970680602663
0.37092388286103856	-0.762044317591063	-0.30203366685275307
0.7166656261649088	0.305181750127581	-0.35768588983957356
0.5067509837993562	0.897074095891825	-0.4202886074077403
0.9205405676577011	0.966855828682032	-0.3029497961163499
0.6603752609990609	0.734239574851832	-0.39183488324108445
0.8349345228399103	0.306264472910771	-0.3854043451178396
0.6530034126289438	0.169075341733016	-0.3353698289712934
0.20882949865796907	-0.353105736918427	-0.1237324522471274
0.031181450079448277	0.620095931813405	-0.021895719298398928
0.8097534823949448	0.10981239964547	-0.3822196059896295
0.5308866088570997	0.659583509526166	-0.35289306578869856
0.21914965867381841	-0.614246691213619	-0.16057370788988537
0.5322582368995169	0.32403449551946	-0.2999559923219148
0.5818167198144751	0.280953829098569	-0.315863569185086
0.3455715305675885	0.520634154599159	-0.2314625712731232
0.9198732246203579	0.961901908703795	-0.30368458396198356
0.3743324709597361	0.824398328977619	-0.3231976557734502
0.204118284149643	0.924310833122411	-0.20624789724759363
0.5040132224060465	-0.910715939603	-0.4250256021519369
0.8185511373222462	-0.673180025336297	-0.37023103310741057
0.9147131620536372	-0.978121549990006	-0.31028822551450586
0.09314093246219811	0.83626970306252	-0.08442753370086578
0.3631379350927747	-0.287780295535217	-0.211360103210209
0.2201380334840008	0.746964504334847	-0.18383216328875027
0.853849843538984	0.455769284623649	-0.381892172376354
0.44335380872658436	0.396744181806632	-0.26728891402907123
0.650759962270804	-0.0887477449102665	-0.3329041545607471
0.3708810521948718	-0.162386473247276	-0.20679589909360785
0.48112306303909436	-0.963044195216507	-0.4392597352216914
0.13880235124578613	0.986658678650794	-0.14999597928609226
0.7393282939706016	0.289775307573933	-0.36278849608610925
0.1281959875559003	0.739830479616841	-0.10542563954069956
0.5436402572992985	0.382211211886489	-0.3105564911951459
0.7313984511928037	0.942712781749064	-0.43450577929955253
0.7174509170260985	-0.236232135966918	-0.3563118666972482
0.4256059746793463	0.653503892609468	-0.30568137868043815
0.9414389837922456	-0.99854980606576	-0.2794205910164548
0.1986111263062059	0.833290805334876	-0.1817436611029729
0.8007623328080139	-0.508022050415447	-0.3734440368451154
0.6793671158620754	-0.65944091880199	-0.3789345641296294
0.3185848358252439	0.830341438396378	-0.28411235851141886
0.7035473670092334	0.307671595670867	-0.35455189861174013
0.3142594242434317	-0.124600050998183	-0.1727816186176961
0.5832056388668396	0.870299800035879	-0.4275658164578694
0.35920054236296733	0.849564473818431	-0.32074489869814077
0.6364017958824459	-0.794708973150521	-0.40621019202132064
0.21668351950613304	0.958473000634767	-0.2271882221795495
0.5959011734180395	-0.91626161727113	-0.44696683906347706
0.6302565543046093	-0.952891646859756	-0.4629699998160963
0.8769296026498524	-0.13191304078655	-0.4065368777766024
0.23915488160312723	-0.840257950145333	-0.21985452412770698
0.8463163021927442	-0.73946830366805	-0.36274929205360007
0.8718901068654022	-0.70707243429245	-0.3597770066707433
0.6983339242427804	0.826649762474636	-0.4093935156729082
0.7126113123430831	-0.836984076177614	-0.40903965369451945
0.5716903305810646	-0.714254050628475	-0.37746138722313066
0.6191521540362096	-0.701395444879563	-0.38232226983732653
0.5273325004934152	-0.666416233089658	-0.3533474573065389
0.9294788263409596	0.879083165849134	-0.3094504663113893
0.5750475966588888	-0.99210960047562	-0.4812009029317167
0.8000085302284984	0.475267825927752	-0.3738861951503109
0.9808678954921969	0.470820556933188	-0.480866368667347
0.6407765010571931	0.616316833811977	-0.36909191554099374
0.022004070400012284	-0.22027744798639	-0.011011119341867178
0.5834429200685927	-0.367964221308641	-0.3236472668741341
0.26900870878039645	0.693080793146646	-0.21197081945129317
0.750677989612536	-0.95297238937152	-0.4298966440342272
0.34518658218478354	0.525249168722183	-0.23201959816204307
0.7201684678268316	0.675822347379271	-0.38071520575024975
0.6502426446264363	0.129628979897294	-0.3334661105482541
0.4832058181713206	-0.138021132764464	-0.2648384464422909
0.15100788185079825	0.164110357320498	-0.07947458305559163
0.29882623358290794	0.127970873806202	-0.16395022062871054
0.6842960604514777	-0.558874918002263	-0.36684996619041105
0.6534348690871568	-0.803305631025803	-0.4082693857745461
0.6705134131969339	0.800897603940296	-0.40660385908747454
0.11102701424610105	0.815621169827698	-0.09877334352841616
0.055336787131147036	-0.784576593524497	-0.04685721658995087
0.8206153605030031	0.951040062834368	-0.3885960984250297
0.8249697366743286	-0.746206395564679	-0.36816778974072045
0.653018010536763	-0.507873933857735	-0.3568227303905997
0.6884357774370414	-0.151622336081515	-0.3462908381142192
0.1472443117239673	0.710152584259399	-0.11776723518791794
0.7328089685362806	0.875914123291035	-0.413198396376348
0.6023606867309799	0.974520204294696	-0.47408789883890595
0.06166424215725949	0.276026012100767	-0.03264274290784467
0.20354640132419477	0.853112549735942	-0.1902667668942994
0.3061658734704508	-0.406034216245624	-0.19020742685576825
0.703584241484962	-0.915702843186844	-0.4343104232061234
0.42611988751288404	0.488359935558958	-0.2721691133137604
0.7680996729207571	0.819447440906871	-0.390360150772549
0.18878584027645812	-0.42108833754627	-0.11671878784876116
0.3903588963993174	-0.46907107338286	-0.24944795131551517
0.7398561265629799	-0.530268755513679	-0.3696474809710673
0.4009530386927453	0.638852848253316	-0.28852163507410783
0.23108889909093816	-0.176973485211334	-0.12624933653919465
0.8416041574539286	-0.0134226719112396	-0.39370044182378056
0.4656578853998827	0.856365709161497	-0.387357251380314
0.0005264384059254758	-0.575921449860227	-0.0003479949200938537
0.7985938188105782	0.607218633569697	-0.3725237892746783
0.3967011080478419	-0.658985103424667	-0.29083301781240284
0.3920321500074548	0.781275878769447	-0.3212616013980571
0.4459884903468795	-0.761147291620195	-0.3456478303007913
0.761846375788248	0.928635493750274	-0.416357826462136
0.9382533220989439	-0.966134159203974	-0.2823160488077747
0.40824398221065195	-0.230308311387848	-0.23168316171158454
0.8185697435821309	-0.541433504928823	-0.3736799036184689
0.204263287525812	-0.366017722981728	-0.12191259291442372
0.7455656890317813	0.809947888932471	-0.39544735780950757
0.7209875332381935	0.0162576145458942	-0.35529774294632654
0.6579499379891808	-0.896763896906477	-0.4370043450309332
0.13040411581007916	0.955973080249754	-0.13601603644409557
0.06659516933998187	0.410059481399123	-0.03894450955704206
0.6874000227658075	0.935285464948259	-0.44602604112402133
0.9162577011482694	-0.966833630923664	-0.3076924552027199
0.6359368570992333	0.0241624133555106	-0.3270401208729996
0.21825575023848076	0.0970389000627578	-0.11617706518602929
0.9319675623466084	-0.715577973471248	-0.35388014688643055
0.2725916758849	0.913480878349327	-0.2693935578990426
0.008876786816203405	0.148112486925215	-0.004263611431835302
0.6860003653607717	-0.847767514030282	-0.41705063058309694
0.6059033263945487	-0.950506999564977	-0.46252706067265914
0.3972712815600515	-0.590468263085043	-0.27570890145367927
0.055522922569551936	0.179567845795078	-0.027854784571485703
0.18256549692241056	0.420703987703999	-0.11265282245746326
0.06136544570972461	-0.158454226819934	-0.03064276885874002
0.7786686860706347	-0.911838184351037	-0.40351487593589835
0.5832603677524861	-0.420001530565482	-0.32898942021536637
0.8060829226466243	-0.99405971967806	-0.413702999381689
0.5545759699977066	-0.46443189160091	-0.3248789020829431
0.5332444839254813	0.622765855226498	-0.3453620961513415
0.6499614780595292	0.0793541162709045	-0.33249769417897923
0.9115593399595737	0.668361171936245	-0.3628654368456746
0.9147694689826327	-0.888821170406381	-0.31683438685461096
0.8196208814110404	0.917605312540537	-0.38192038295249536
0.8771274483293767	0.857655318866461	-0.3437359355966118
0.019816439383097656	0.194858133999835	-0.009778477666569236
0.6250246168768513	-0.318843863334382	-0.33328165740820437
0.2005148814242416	-0.937840446875202	-0.20569611903351467
0.663288786541475	-0.744628255626324	-0.39400134910833295
0.3595412586355167	-0.545762074721592	-0.2445287556394869
0.8023609080383141	0.857367100219919	-0.38220185807159895
0.7147355491345453	0.494177687628916	-0.3651972063584868
0.4440160468667635	0.909637892304727	-0.3972539090572379
0.5400851863802493	0.758801317355736	-0.3819087754083412
0.7716235743433179	-0.266486298546582	-0.37039361190602266
0.8315336160203778	0.481648668596916	-0.3771310068586652
0.19352581254288592	0.777785946507559	-0.1669101690704188
0.5207063420906443	-0.0716200345059035	-0.28049068573404884
0.2799743946388754	-0.00215222169529789	-0.15070278626222727
0.3979159146385362	0.66563762790331	-0.2931603479870431
0.7502797042339562	-0.967129646475092	-0.4356028940044649
0.7250114015943748	0.782761843288481	-0.39535613996002733
0.9178208387053666	0.848293579763281	-0.3232042632036611
0.34139864167554934	-0.5411968623135	-0.2324583094303948
0.7550980555778362	-0.670889152641689	-0.37775054437936184
0.4085053272719925	0.0385881675351491	-0.22358241104471038
0.5878981926399893	0.966393095456217	-0.46931294546005
0.41374715807776485	-0.467591300380706	-0.2621570671297491
0.6164375858018075	-0.216163382135321	-0.32462445458736294
0.04578119493551032	-0.907853127112101	-0.04435319237096064
0.6774269803194471	0.072374225670267	-0.3416835879337175
0.9598369482773931	0.914697959978108	-0.27718200914702207
0.7616500819653977	-0.588993059900156	-0.37299240489269736
0.8231820056142447	-0.694092090676484	-0.36915867737922015
0.7706083333609184	0.446731371582597	-0.37055892989398603
0.6694407224013996	0.264429540572973	-0.34375548233274145
0.1001862683790443	0.523338368662046	-0.06569889190269003
0.9528990749052906	0.914838015971734	-0.2820286392057269
0.702716742432757	0.327671376270581	-0.35504798125767467
0.717945349088599	0.920972234662106	-0.43168126041551025
0.8999388963958663	0.593322645596417	-0.3745418047020131
0.6104618083867488	-0.954144605650888	-0.464262054637923
0.15123677255421994	0.731626951674355	-0.12379144289837528
0.9872950603200584	-0.995528580042267	-0.1884269435769558
0.682889773962499	-0.836104855831862	-0.4143312780486036
0.4535461437072581	-0.170274038181389	-0.251621510065725
0.6192557701898702	0.971272411883222	-0.472353982405771
0.5301347021055319	-0.259753517507654	-0.29360407630773566
0.3864081370233124	0.769884239059379	-0.3143107087073993
0.6192024107389117	-0.716972095212398	-0.38580524063417726
0.6707740716670202	0.578032950259602	-0.3674675941868139
0.39937052877507195	-0.492639128238789	-0.25838224399937354
0.22061666990441853	-0.28074066648443	-0.12568180869967052
0.08511828213767275	-0.796049435412113	-0.07365234941542552
0.3230651993136176	-0.102310695747888	-0.1771130445740347
0.1266132785337419	0.905424429948487	-0.12475171217692912
0.8557200726955652	0.304351210689856	-0.3914199981307123
0.4089676330138999	-0.95651441458545	-0.3957084059831676
0.4145399800113233	0.153325499603308	-0.2303363512695533
0.6037827382375048	0.948168556222983	-0.46139936838395434
0.9628420120899095	0.886622240695694	-0.28976030147097886
0.36289268506125744	0.582282199094188	-0.253601305844405
0.400798747942329	-0.267022980257676	-0.23058615529534443
0.6758297571706521	-0.913531389511329	-0.4402517570567187
0.4130142757288909	-0.832290177437686	-0.35055508281440406
0.9395122041941046	-0.529390552876791	-0.40059164142767795
0.6725596759938436	-0.958411322282453	-0.4593574785671051
0.4055393076803568	-0.409963288276754	-0.24912893796050672
0.22490323808448756	0.0155086273994146	-0.11892973387362363
0.9445521446528744	0.0463311931513207	-0.4575967902815264
0.1427533024256871	0.1501364252263	-0.07446952148768686
0.8948522382396463	0.798731340235509	-0.34202548436876024
0.5140944621160859	0.743315749436776	-0.3692767325371656
0.6134688660856875	0.871729049166992	-0.4302333144721052
0.9346270093871157	0.137841270630861	-0.4438322412146604
0.6701617534163391	0.0828919866074612	-0.3393947870133068
0.8927532127438004	0.973091291091674	-0.3330679813101661
0.6877140904560326	-0.800787911218904	-0.4048182505424442
0.7780556743810115	-0.977713348288488	-0.42494837776260685
0.14626460241009928	0.115577983347875	-0.07568120393215214
0.8610255057264773	0.596360934682891	-0.371483885336012
0.3834787331899982	-0.728136085043974	-0.300621333233778
0.47921780412984566	-0.92827135760932	-0.4225969045360532
0.3847541122136485	-0.829320435815497	-0.33177586775617024
0.6761535889850057	0.37113444889339	-0.3507339264371936
0.7971136962276651	-0.925749263409015	-0.39705439321767216
0.3804405867762073	-0.909705222926028	-0.35714016579177893
0.7073168284536153	-0.967312755411187	-0.4535550328978141
0.9345297712421732	-0.949728002992652	-0.28888464689197263
0.7412695452162692	0.626777752237786	-0.37534931319753156
0.3424536265997181	0.901218308055152	-0.3254625809327002
0.335145721609742	-0.603073923950236	-0.2401810473782177
0.46791120494340444	-0.096719490879962	-0.2558026812676706
0.7847058225373257	0.973352668353457	-0.4192273392453654
0.8915406498905465	-0.738743234601959	-0.35209027186380637
0.8194252989330189	0.972083067812494	-0.39567375011338146
0.9537246269035364	0.922723653362543	-0.2781654427894729
0.25510522951044484	0.729317935044205	-0.20867818991375284
0.9015732266448087	0.943795544191335	-0.322143236080815
0.1715170851266114	-0.474296325925682	-0.1101408036642393
0.017627689089275766	-0.664400187314957	-0.012898498308580022
0.0911206222209355	-0.581084306881327	-0.06296528460631953
0.13880027657417934	0.955479086520128	-0.14485024576107666
0.7461620607544304	0.41726194648049	-0.3665451374841126
0.34542494218833253	0.0405559798299074	-0.18856406887876417
0.9210132928089678	-0.674090599017747	-0.3625352825460571
0.625983831046898	0.258410642974144	-0.329967779755871
0.9000169283686112	0.172082933769192	-0.41674112855664885
0.5855553382547305	-0.982841669160616	-0.4774304905666011
0.08957918368936361	0.290499076796082	-0.0485925744565679
0.45520467776673235	0.540588161553492	-0.29626872555461503
0.7173742013749287	-0.953472414390719	-0.4440777819110892
0.5524926702691448	-0.811427411918114	-0.40149805928959575
0.8181885729608143	-0.366375415315269	-0.3793953808614658
0.5043286613113096	-0.622511078868154	-0.3348268165758458
0.2318439025926064	-0.429873017414551	-0.14558887727350303
0.42450059094131065	0.962576872111517	-0.4084272272328062
0.7095478131804822	0.0169953218349744	-0.35172655858657237
0.4535749170124029	0.731210198070002	-0.340544296083496
0.28208186179686284	0.600376975991634	-0.20370704103952744
0.4328335741407905	0.134473889808846	-0.2391847293545576
0.9004521380484313	0.981018435776807	-0.3265221523006767
0.9408862919500313	-0.938274499448109	-0.2847429902991033
0.9396647996069163	-0.915710486714083	-0.29209931974883613
0.3792279197884775	-0.701290410725766	-0.29085536334314077
0.5646877746727287	0.211777462965896	-0.30488115122085163
0.40157391389188474	0.369646960349848	-0.24171718892403504
0.8622177508908464	-0.624249507362496	-0.36895636676781485
0.8259784637315123	0.926173262230057	-0.3794569159797284
0.8237042271968978	-0.997821562184708	-0.4023518958613546
0.8868453155536974	0.418119973913946	-0.3929997194130186
0.900038713203367	-0.956582916323024	-0.32397234854077733
0.5852321619773421	0.624785215430473	-0.36049479931921036
0.39165845596211013	0.842016640078624	-0.3405405415272829
0.2748165102539969	-0.821081813276303	-0.24599508376529447
0.8847127495646728	-0.816386872974459	-0.3436934220807764
0.7671859667910541	0.863069295974111	-0.3979883422987479
0.7331321383227664	-0.805391818430988	-0.39771027570235923
0.6208512148042755	0.117195201447572	-0.32281502933663075
0.9469357445892445	0.282520678757973	-0.44587866847849666
0.2261126684049843	-0.33546646733669	-0.13307941284058453
0.8491336529341775	-0.233455274458656	-0.3923375982606905
0.9304352785752542	-0.645817951806042	-0.37079471430603594
0.25653209196249893	-0.631086838136327	-0.19088418289274414
0.9392016106965639	0.633268090466604	-0.37701927019068004
0.9210060002085109	0.959089572094373	-0.30252167848428163
0.818543219872607	-0.867613250453509	-0.37559309483000425
0.8703107472360689	-0.852882355243004	-0.3477360398326996
0.5781991407182027	-0.790832481120784	-0.3999955456780539
0.42525392317643385	-0.643335325958631	-0.3030480528758167
0.35583419298671004	0.548084042613353	-0.24268483624744958
0.6552065624354779	-0.20476445974779	-0.33718819724295845
0.41376551657312716	0.0913580361439125	-0.22750569532421108
0.03507108268008995	-0.577259884326616	-0.02360198761673608
0.5552980668511595	0.0571267817234897	-0.2955697513129733
0.5332074094346068	0.852557699710596	-0.4111042257487695
0.8972750658635805	-0.965392875573512	-0.32744651229253535
0.11405917234593653	-0.843101932039496	-0.1046518349490648
0.18837685405594384	-0.351988116941231	-0.11087538389210101
0.3571816471129697	0.312875299054163	-0.21033673162768327
0.6967342621077062	-0.605083860207037	-0.3727383583591425
0.8552614964743022	0.934379551430231	-0.360202977994431
0.34146092900067704	-0.693045781539376	-0.26419783801440655
0.9247478041674174	-0.970971823805401	-0.2982040526182116
0.6196947117776913	-0.234694374616002	-0.32663487481412
0.09930229240628193	0.649832802839263	-0.07376305216471284
0.5413943128591934	-0.935355749405108	-0.44718750037432065
0.11494177019107649	0.882389020281433	-0.1101702371991429
0.7700755817436016	-0.984341472838755	-0.4323901383497184
0.3510403595558712	-0.254592036559237	-0.20156899935974099
0.2107173944889987	-0.36344898492874	-0.12576156542753555
0.25827487102963037	0.898247450886399	-0.25188826889195864
0.4375983892189052	-0.469475101474781	-0.2750127791526328
0.7826173794939592	0.696720663276621	-0.3759199181335662
0.685950368905095	-0.372075656926045	-0.35308702329082803
0.5769358610774205	-0.20371239863851	-0.30932637425664267
0.10613907361228865	-0.720645467671764	-0.08509344171092216
0.8637495481327678	-0.148608544620867	-0.40043301641110046
0.15066299658752585	-0.841467130906164	-0.13876476818502845
0.4749493111306664	-0.990017357279728	-0.4494781923771208
0.9515615955623068	0.329870633258788	-0.445846472805075
0.28347308039851116	-0.963837656803668	-0.2951670022116931
0.5543107259277242	-0.312906396334753	-0.30786792159312576
0.30985825527038846	0.675166538043475	-0.23815169640512374
0.28635329475578525	0.197685802498669	-0.1598770916802512
0.6705764217388791	0.0609662444674531	-0.3393135284771509
0.025148499779892832	-0.750106625092241	-0.020273396846109473
0.53471174046154	-0.650585877334409	-0.35204082385649466
0.42071524817291395	0.817121430933561	-0.3499368571860166
0.9108040968874199	-0.738160445411903	-0.3489940332697266
0.5841066781490049	0.993158322188573	-0.48272956669489975
0.6104076464158349	0.902375515969958	-0.4418277714197798
0.034931630247315784	-0.663978688487443	-0.02573748431040252
0.8613539483881648	-0.974935107460184	-0.36302719529764066
0.31249671737072793	0.36666110657356	-0.18950578451069777
0.6028884140816854	-0.0815952353871156	-0.31533058959477017
0.8110049629600476	-0.150679883202459	-0.3821740313766339
0.2630357034328075	-0.747765721811326	-0.2189308389162161
0.8377608181583538	0.868645876907081	-0.3655919576332628
0.6098071595374792	-0.310052838788228	-0.3277635355895836
0.781034482814424	0.621063879651752	-0.37350473378345295
0.7889369533341749	0.715785410447533	-0.37569907386809254
0.6710134710849379	-0.321860161604752	-0.3467783344297341
0.7884488687109175	0.974341435758419	-0.41730753565243733
0.42825250682090105	0.0607133689506376	-0.2344900145561633
0.66309219191327	0.869780637519789	-0.42706055102437285
0.7492830113925558	-0.0202463612926578	-0.363968792775051
0.8905500743048049	-0.675019700861363	-0.36175590038268124
0.8534280051651885	0.378012201623118	-0.38676310500378047
0.593886729640039	-0.103919905501386	-0.31230107231299914
0.8916937996885784	0.991388413615757	-0.33842432269998507
0.80706740657624	-0.7633612689507	-0.37338326497795504
0.7333601330127956	-0.69885765057134	-0.38236258102033605
0.4077110919921574	0.598858091034574	-0.28339039010186823
0.5110266673124148	-0.440724694472483	-0.3048049567691786
0.15218777404810477	0.737867065362604	-0.12540892820807215
0.20575030014111778	0.90712447583068	-0.2039807322116723
0.27602326525673687	0.614935501280009	-0.20205606187243927
0.9495763954913291	0.993748431329643	-0.2661766759324518
0.29102694966900006	-0.174190415610813	-0.16139025121989548
0.9268563166392624	0.975165053705261	-0.2958140585466034
0.33346648770843995	0.413712132186269	-0.20793283240130167
0.2784875542312994	-0.80207259773989	-0.24421319480659168
0.3707693130865699	0.978057462014242	-0.37702618852038355
0.2526235493719679	-0.428545046683343	-0.15892258975721238
0.27511793338310564	0.154398237178138	-0.151150952068957
0.24208699671577993	0.751064566822675	-0.20271330664990292
0.3874402212923345	0.502111266318942	-0.2532483310594613
0.7700219516321157	-0.413671249895015	-0.37025671552210626
0.280365566748103	0.817667845567156	-0.24974106271905275
0.31211484134483297	0.61635107502508	-0.22746622298251462
0.1006340499950386	0.208550578056035	-0.052525378432510005
0.589303335776703	-0.600307795607584	-0.35683360941578623
0.3874740960593928	0.246426231855785	-0.221535911536715
0.9164610706387584	0.895458461646284	-0.3144759552493029
0.38853099375200256	0.403723044871276	-0.238843993208122
0.5804026147135735	0.414498279116073	-0.3274341034375021
0.6011381197691172	0.737630773292395	-0.3885949611023903
0.038187859168945223	0.0858521459383852	-0.018386169820796636
0.5760052379676559	0.816784135075014	-0.40783291064136523
0.3594514007201279	0.73372414976513	-0.2866121098824065
0.26732469590924524	0.00718027458623232	-0.14338866325302682
0.6537108477633741	-0.945288391475507	-0.45698596952210935
0.5619773219466588	0.139040823920139	-0.30047123920168395
0.502124388233594	-0.858998871100133	-0.40357941208648335
0.22869880310538107	-0.797471435523348	-0.2011654323300459
0.9118660694784745	-0.404091269001885	-0.4044916803223693
0.6820654797919808	0.508944247316746	-0.36181809118658353
0.8128680332613724	0.939926877739339	-0.39093923158276966
0.9159780277639453	-0.0918434546214409	-0.42992613262802953
0.2107890749828271	0.625248828148104	-0.15599020524134397
0.791243022603335	-0.915159438805951	-0.3978009992774586
0.41693486620132914	0.552012875815064	-0.27884554015447255
0.8577745788671416	0.27566911238724	-0.3934638012224269
0.8984841738651516	0.455752286275327	-0.3928181829648183
0.4320385782131661	-0.984827761956578	-0.42327478253041373
0.3440900924102535	-0.0703192446683778	-0.18831103946294736
0.07543713969898229	0.842729934137096	-0.06855521343696343
0.09517715774581463	0.295512533798649	-0.05194348692972007
0.49739722472387293	0.658857300298128	-0.3405701002966073
0.790270291817309	0.836039652664912	-0.3846858723730676
0.9042045260063826	0.98784400172878	-0.32391240834293544
0.2804977332087222	0.499383035001461	-0.18629843294409543
0.7942403906346007	0.532387243240755	-0.37279414984617615
0.670839683772568	0.834976081752275	-0.41559335410653925
0.3905585027493569	0.140013745976456	-0.21666699566825862
0.36100478949794934	-0.801594289972281	-0.30694232342018307
0.7583587473342646	0.983438278138319	-0.4384395819637423
0.8474099642354355	0.74382317047598	-0.3622541527278275
0.7459089986120884	-0.0540674637305909	-0.3629779478835766
0.10685021660915626	-0.607334187034595	-0.07618455848382567
0.4384520953016303	-0.725861759940017	-0.33143545993459067
0.905033398902322	-0.290470337220465	-0.4121595329966606
0.8447496976411226	0.42592738723882	-0.38208123705713226
0.9000463357613401	-0.647289014139522	-0.3660147673243554
0.37195675517885785	-0.571460277269739	-0.2569654219322625
0.3803930741589645	-0.445175459945824	-0.24008863030957533
0.8139710319664112	0.669431925185719	-0.3708951064043506
0.6055389327800019	0.196655729253749	-0.3198414162878964
0.33416933964682954	-0.899475268993306	-0.3182513335560164
0.2817212171579715	-0.686871243209367	-0.2202274118851431
0.9619620856220411	0.0853075497073119	-0.48283310634945525
0.28825766751499543	0.944741961414871	-0.2934654583769478
0.5269672540979193	-0.575135670844961	-0.333430942901208
0.10980307649955608	-0.486536836037907	-0.06987609926809467
0.21484768428928452	-0.583120135875363	-0.1529075077102403
0.7737900582462726	0.85323138932403	-0.39363565490274643
0.5663095323378454	0.248242805123701	-0.3077117956789097
0.6566802934372549	0.437068807319165	-0.35084469670824836
0.5306142713704711	-0.129152523276166	-0.28659857001201194
0.49157302750107645	0.728378293168532	-0.3565764480374717
0.9635350571058559	0.325752595582024	-0.464671604070471
0.32991087852713147	0.0400743784170181	-0.1797128317747624
0.8980173611555133	-0.997626212521268	-0.3336494175633879
0.5887420410547934	-0.66844990785016	-0.370261805425314
0.6824167232070183	-0.317654666072137	-0.34958189833224945
0.25943852072327106	-0.497466095323498	-0.17202773313194178
0.13896916225941178	-0.79436179439214	-0.12141161351189132
0.04906491462111045	-0.621287525254879	-0.03475790326998248
0.9833455749581156	0.931093882554852	-0.256261398386696
0.35730680208749244	0.313604593083995	-0.2104817762750282
0.6788731823883479	0.0240869188643013	-0.34186133077711905
0.1708817670669921	-0.0207145461917053	-0.08827590438461928
0.1693108520933166	-0.983173912422252	-0.1826911851874607
0.5434177900572931	-0.380360398806633	-0.31026334133364186
0.595670850782952	0.384043322525121	-0.3292666986723991
0.34546130989487	0.206867065579026	-0.19492655286699598
0.018146373271094383	-0.122576703157678	-0.008698191505996882
0.265227830552886	-0.313154338110891	-0.15534895652313355
0.24749313649828952	0.39209039883383	-0.15169455270727578
0.3866008205472658	0.888452554411133	-0.3535481537328419
0.33118919918365025	0.851581921077023	-0.3003546928096255
0.5566933866720941	0.871561579350098	-0.4238436529490906
0.31934921538233507	-0.463805597949608	-0.206132893034066
0.5270814611426003	0.447873789593561	-0.31233208901925047
0.8175646608063921	-0.313803141212275	-0.38077451146303926
0.48867105572786296	-0.781323347209522	-0.37138641562569885
0.5818283344860559	0.844061930300296	-0.41790410338979445
0.8837484328859723	-0.929163619946601	-0.33738979331360786
0.19226065605809198	0.768622154416003	-0.1642205415676558
0.17897782914977223	0.947015284261594	-0.18553284385640723
0.3725757188958029	0.811976844378933	-0.3180694318079544
0.4854335748766957	0.859514105002597	-0.39727115259682394
0.908495551737408	0.20162935870737	-0.420242107004474
0.1249385386823005	0.2290152008632	-0.06670251690568646
0.8365382628957585	0.681319944083871	-0.3673945865634745
0.9544367161113487	-0.889550546664288	-0.2917674244159792
0.42677505446860914	0.850348468603044	-0.3649167000816877
0.3454884306967991	-0.833934533835247	-0.3057223570538099
0.5725519296562218	-0.580806462860842	-0.349006460880266
0.04583070503815938	0.715260582056007	-0.035843401445283474
0.7114020413604902	0.23222828378412	-0.3545894571037317
0.03994276186520648	-0.0641559453197514	-0.019177616613788764
0.3598706910217908	0.446986483107088	-0.22838823574534597
0.5821844938998156	0.56337095492437	-0.34858682189545
0.7560829849511576	0.881322732452234	-0.4062180456963256
0.7903905585443393	0.821580552239726	-0.38296702318600745
0.4103291722538645	0.956239088509472	-0.3964978041044764
0.08999503340038784	-0.620747106652023	-0.06469201842928682
0.6487012419173882	0.16388861536245	-0.3337928509060113
0.5772437171007442	-0.698233975685686	-0.3746980460626332
0.7853472315959295	-0.966088284248889	-0.416114920157208
0.19832236988743682	0.699035160126906	-0.15769435093460274
0.9382600087762869	0.846958750155709	-0.314575969538954
0.5091590835968656	-0.855307331704717	-0.4046862084927455
0.6857285871022266	0.0431513091317014	-0.34418895627272944
0.5115093116500082	-0.899867019022011	-0.4230896723974065
0.7256041923630902	0.687986300841779	-0.3817835745773641
0.08537199852626519	-0.760271236768552	-0.07103774457622981
0.3093749165684872	0.22124913290354	-0.17486603777618537
0.14800446515026872	-0.309092580456494	-0.08350750683528052
0.6136711128680746	-0.405122106450522	-0.3368321129950261
0.06437638337765438	-0.81221172463356	-0.056369644303865804
0.03059138343008257	-0.0858676195657007	-0.014652105558503103
0.9328029293595554	-0.854249720161332	-0.31459693310355125
0.37477002983729035	0.340332538388773	-0.22330759957321214
0.7073930722160328	0.852332289261096	-0.4140583085882772
0.5866881386467897	0.605362419432789	-0.35713902977712414
0.09772970838089545	-0.330173092851394	-0.05463595486384065
0.7476774490714189	-0.450646782432688	-0.3675956970635778
0.6966910924870932	-0.396099699550677	-0.3566939962678873
0.6195162228963362	-0.801919034090687	-0.40774815467812625
0.6874392065050603	-0.188773395878179	-0.34674051224906927
0.36755799658151783	0.530822764774201	-0.2466541934663022
0.5981856910083012	0.512635931401837	-0.34505236462243016
0.013794340368946119	0.66928747337577	-0.010129801872349348
0.43974875248702416	0.313869116764141	-0.2557263354750053
0.01353963302124731	-0.412999350489932	-0.007715493023372407
0.7328792446859392	-0.24754004921011	-0.36057150362979745
0.41896820481561337	-0.600620771656538	-0.2899564786658014
0.8306477707787232	0.187499704388181	-0.387662106404155
0.9707302028302928	-0.781084730224087	-0.34562410829332507
0.25876302953251196	0.951153289350431	-0.26738553219304145
0.13905022495779912	-0.142141658841351	-0.0722167263843144
0.727570237930254	-0.32124940658586	-0.36064790883348163
0.839853428191955	0.949505179335949	-0.3744261380274704
0.8553056812514234	-0.112491784275133	-0.3979241237175599
0.6410117176920914	0.506568141330661	-0.35432133925490933
0.41948871653632697	-0.964229648345755	-0.4059736653842835
0.8507196656402345	0.973617697935031	-0.37178368610437984
0.6180733454715454	0.942162236924704	-0.4586562181519368
0.8896323051292	-0.184764970897573	-0.41067531626614073
0.8867619424038227	0.767174107314314	-0.3491659122281752
0.5584785620838979	0.646178966563162	-0.3581580145751624
0.6966069785766805	-0.597035946584646	-0.3718698720258621
0.776848744662475	0.68283433136416	-0.3760801758113171
0.8463759278538856	0.312879229824894	-0.3882630448016117
0.3571531589673364	-0.558099929968561	-0.24536676358621487
0.670080886541922	0.125093977356874	-0.3399842462860835
0.8618772890096531	0.937169662901159	-0.3554860710474961
0.6178279281054171	-0.478382419608204	-0.3457428104699234
0.0946854796134606	-0.996511727516191	-0.10268882479331821
0.973422255399368	-0.98436115650171	-0.22623324727537852
0.5995112631281101	-0.56777152326377	-0.35366414196313595
0.2214888057772543	-0.122115980953268	-0.1186870815027255
0.33686508249957703	0.688612436886842	-0.26001520336050316
0.2867574150547149	0.233706767123861	-0.1623102940192729
0.20777450972278283	-0.0657265860014445	-0.10957426838385263
0.6873887087346885	-0.746073603140618	-0.3933380429482507
0.5358258218788828	0.715816137001791	-0.36859241636752305
0.4681909453597176	0.964602522305483	-0.4338922759118565
0.17786386275464502	-0.784871486360152	-0.15445847035922092
0.4593478382786911	-0.108333538096883	-0.25186138433791194
0.8446811189559683	0.970650041439685	-0.3759086252446047
0.2013391396327031	-0.79003785492445	-0.17592413031976964
0.05686071695801626	0.083105692027382	-0.027705888135313057
0.012269252374563855	0.578579256951776	-0.00818010788027238
0.33305952091377483	-0.491709431364425	-0.21892381127063207
0.341228615107307	0.977544953315744	-0.3525282759108569
0.4837201977723429	0.728884574353997	-0.35350646080811415
0.8781526214818066	0.993077390286457	-0.3527809959413877
0.2574029279225469	0.212084823178658	-0.14353703849178281
0.12414510648437875	0.875351200072237	-0.11825628570395333
0.7278066604406062	-0.903380902575048	-0.4226072964969258
0.34304704750164	0.991749666784775	-0.3597218051227947
0.7007173300628791	-0.907055166388429	-0.4321143727511867
0.46464932340347115	-0.915083735883734	-0.4101543921526269
0.14758927901211422	0.454034661817109	-0.09254544828890195
0.05821461059913113	0.717954871002016	-0.045866720144285146
0.8374521553194222	0.465818440196618	-0.37868639575160856
0.825961200452378	-0.952783667761288	-0.3853109812569202
0.44158647776983045	-0.520703755898656	-0.2858218951483089
0.7998988722204433	-0.675034622946337	-0.3727819941090844
0.5692071645879304	0.940133270852222	-0.4547567934024069
0.7693395246312972	0.892202941689693	-0.4032232847615951
0.8858319440414971	0.971825383575026	-0.33968656006716896
0.9549337751323678	0.906664538308402	-0.28406049582143966
0.939516288505303	0.0277737610733112	-0.4520516794954245
0.6462819187239225	0.673391765816767	-0.37938486181462105
0.5256991508769963	0.0200392592653238	-0.2821024826190101
0.5132070661676589	-0.768963548569737	-0.37665385334185014
0.5109873221862766	0.511622284137473	-0.31578315432173154
0.6101797867458186	0.780162571378224	-0.400911942067723
0.5503968204361567	0.874849808997415	-0.4237998055987646
0.31672112367154315	0.156798240664818	-0.17554977051588871
0.8149362133731878	0.516911237311325	-0.37424054572487225
0.27567985918207605	-0.902851677793951	-0.2691069110504031
0.27752313550144053	0.949824238745615	-0.2850229998726344
0.7421071688047435	-0.278463209053908	-0.3633016951678708
0.5914170966614728	0.709938687137978	-0.3802524032972786
0.013100231957043084	-0.572647798052524	-0.008684626578977667
0.2422448843999713	0.1435968021789	-0.13146860624156345
0.5455272774801392	0.561174412307955	-0.33722463787830054
0.1589656301430815	0.791499781413543	-0.13881154780049582
0.8089252350385174	0.375203838230755	-0.37730957420153965
0.10185861831916676	-0.877993811580034	-0.09690040930373235
0.22265560550786656	-0.527406253906704	-0.15094703379284935
0.4621704791488064	0.308924415785368	-0.26652977531207456
0.86002211324368	-0.957900086400636	-0.3602584541083326
0.26638258816041627	0.83242878920703	-0.24174364478683905
0.786199734156031	-0.774036300983345	-0.3798770031671308
0.002265272967973852	0.395193280364137	-0.0012631394840653504
0.15566676809540525	-0.737249765494725	-0.12825452991846445
0.6708648422300406	-0.563215006788759	-0.365747007098432
0.8404954930984634	0.78944683878119	-0.3629312038775158
0.18614437615198387	-0.488482500406517	-0.12138445878201337
0.4830856504899707	0.960123340591419	-0.43875886247562684
0.5049320060705885	0.0188069229065537	-0.2724602499024405
0.09193772418357583	0.4850522038852	-0.05802266763317381
0.7893230764685772	-0.24284436007585	-0.3749734035662808
0.9150552126378318	-0.589363940703099	-0.3781828853008628
0.7981861409123753	-0.817988774425792	-0.37973266676964074
0.141771070417285	-0.780068184935587	-0.12201448866726136
0.19645416711119287	0.81399067123207	-0.176087230662832
0.3504631636110033	0.358926241365805	-0.21135359117510283
0.8374259830314363	0.0693282952604604	-0.3918609898264107
0.8380319335069353	-0.872538995815623	-0.36568386829388627
0.4909372784022713	-0.470503586532403	-0.30061268311908423
0.6889672216486691	0.988284512888754	-0.46937746038159045
0.41312429344946333	0.996320610211587	-0.4163144863664293
0.7429025061707123	-0.835395062686118	-0.40085608669142264
0.5968586536549867	0.906508917525873	-0.44296749881136666
0.8950610656169212	-0.943772138841709	-0.32810040433980797
0.18875527748001925	0.700527706363136	-0.1502278450956642
0.7500438588327282	0.89553015358249	-0.41212966863353695
0.21677298042543228	-0.817949608227954	-0.19500987309585593
0.8077725069962173	-0.00744682258498639	-0.3820654456906545
0.34051591895855016	-0.847279146949637	-0.30616892185886874
0.03997317714968801	0.586420058956772	-0.027212591689492506
0.3818109952840011	-0.709275777072124	-0.2945394865624893
0.8527828310216464	0.872703797710487	-0.3573547177925854
0.7144696859036941	-0.679081725497957	-0.38137415144843445
0.7805741327256955	-0.981000192540577	-0.4248005375749488
0.691186234657735	-0.998131803810516	-0.4737954933295157
0.5787911661260705	0.458223976327565	-0.3321319174578648
0.2989046692770911	0.385790264494957	-0.18331521042714247
0.6515588965382012	-0.29635233949715	-0.339994517861383
0.22931013025460256	-0.660670363806781	-0.17564693985802468
0.7909563681799151	0.871833372385765	-0.389477955428201
0.905828694345557	-0.944670589300536	-0.31816184297920364
0.26027225755607203	-0.651211054536257	-0.19727637631299672
0.8936406910704566	-0.992594069422785	-0.336731851405544
0.560716155200998	-0.398940587222864	-0.3188546329808697
0.9039726470460497	-0.73472350004834	-0.3505896864756571
0.8618996764554885	-0.956536490602572	-0.3584322149750365
0.45800084711247274	0.843817588274829	-0.379084802489659
0.8737831857138415	0.536252240700116	-0.378181345891269
0.22557725527634284	0.586057419595784	-0.16108802633236383
0.6697965380996028	-0.710487044664188	-0.38721154389591816
0.8014040777182625	0.398394850940423	-0.37544260257771056
0.1951177699326008	-0.690678528687855	-0.15381610620660896
0.420849734335026	-0.970799689811125	-0.40977642504001
0.6839069570223784	-0.822816048247649	-0.4106881131254392
0.2219851595060247	-0.209213642931012	-0.12236973924860597
0.8583901728256357	0.0015829986971546	-0.40024076059341535
0.8494411960356486	-0.940911145982605	-0.36557873328024626
0.7193490626751987	-0.456686818931843	-0.363804509961696
0.9763250518078794	-0.957641669146407	-0.23795122525432602
0.9632731087436273	0.987659079566382	-0.2436849189981824
0.8036622372586398	-0.283757499416648	-0.37805699669568926
0.7975527782395768	-0.600811286968652	-0.3725670664676066
0.15278761109916086	-0.969504130626224	-0.16219553458232822
0.9111821067693961	-0.36876973511507	-0.40812939315643726
0.6515292703733119	-0.549378145856207	-0.36132706135762743
0.7991202666178312	-0.518865901745664	-0.373184725308374
0.31484405048076997	-0.749792209060484	-0.2593588907902833
0.18549307539294307	0.398322169798609	-0.11265738915131175
0.42063980302776904	0.652315884643709	-0.30271727170381746
0.14180111034062487	0.89859038544542	-0.13894700450669573
0.6588332049107994	0.916641881501099	-0.4443724456133029
0.37752662804631404	0.476192787558635	-0.24322980434723018
0.10217051154534461	0.517820619180085	-0.06670562337298003
0.3768685762616139	-0.877084329883603	-0.34270404261158777
0.8720359147921068	-0.72784417165245	-0.3575375176428379
0.9545865108340881	0.0665238988739856	-0.4708395121061748
0.482172115157332	-0.88130450880521	-0.4043319321836396
0.9023509350725232	-0.688945943458384	-0.3589693191767684
0.9807897378306398	0.766981700854317	-0.36831798215536893
0.8560210317464416	-0.976428666612296	-0.3680813756885864
0.3517577730804482	0.0483902687514988	-0.19226185281125238
0.421505482011853	-0.606443435893216	-0.2925966936638856
0.4737763970702799	-0.987021775209049	-0.44742253493877127
0.23683913184679814	0.515637202555402	-0.15917882279106157
0.7357404713901936	-0.746133604456341	-0.38786065350092275
0.7375006312560818	-0.501713129147815	-0.36815463634967727
0.799422430688099	0.276907844894127	-0.3771208121014792
0.8780268258432474	0.0820818608781567	-0.4081830481171895
0.07005100825979166	0.306971001749878	-0.038000579729038725
0.816711587783683	0.132483794612457	-0.3841769805497364
0.5529366917169275	-0.491407395991742	-0.32819237342399554
0.3352044419193097	-0.190298222956513	-0.18800479686648572
0.6667864042372982	0.883380665111351	-0.43108509425878994
0.08034299071127157	-0.192061912941169	-0.04114366314913243
0.3714982866446289	0.622027903880078	-0.2672126154504482
0.2739720640635488	-0.72483060571975	-0.2224837802664446
0.6767086849323013	0.487977061442529	-0.35913774134688725
0.8458898238413458	-0.515893753195217	-0.3767660471586622
0.8188117563955832	0.100116098131436	-0.38521176635306104
0.45664155361801756	0.232754805856713	-0.25717382622570983
0.8625642009785567	0.594996314828778	-0.37163174482806327
0.9004469324397429	-0.920911050144708	-0.32381720532129665
0.6122055402218776	-0.0953874865743868	-0.3191349595314691
0.2747082702603874	-0.847088178631286	-0.2527027733811429
0.9100203435794015	-0.457224050709433	-0.39698529472631544
0.2183931749337771	-0.429147386952744	-0.1367506461811625
0.3515746052156434	0.618935445681333	-0.25406645164977615
0.5439841190414446	0.119094049069822	-0.2921387162182298
0.4408277017248302	-0.462610983413144	-0.27556455580698674
0.6076668554295227	0.213628059221511	-0.3213825237113364
0.8165026558907953	-0.989009501955936	-0.40405599087938004
0.2090662620812427	0.616632533921543	-0.15343760193493894
0.38300441861537055	-0.317840024981954	-0.22555512518492202
0.015013356499193692	0.731663166244902	-0.011809733211355831
0.43331880866741157	0.938503845258077	-0.40328704008067956
0.7667124862267468	0.519985288630245	-0.3711628219383012
0.5762038091581694	-0.426730796423129	-0.3274391660554281
0.4644158510630814	0.292155939796017	-0.2660186316983609
0.46247379223491436	0.494989101038917	-0.29155360833494964
0.2130429644192255	0.235236670721073	-0.11840415150154131
0.3817614924957881	0.908051868710882	-0.3574562328869601
0.5335416208910186	0.0863831200049346	-0.28662087308599654
0.27476559964505354	0.546292161908274	-0.189556283258616
0.7463471248927684	-0.357339367451729	-0.36539300385160195
0.8260457622173548	0.941092483404568	-0.38245431622978776
0.0029100452648873607	0.320400572864847	-0.0015310150299396503
0.801612481847995	-0.941897293120387	-0.39853268342401404
0.7846972543920471	0.392727326013	-0.3726621386611395
0.9829173801928113	0.948303149641597	-0.2402749482526363
0.49335652337037716	0.000361885056293111	-0.2668817866724479
0.9327404743921629	0.961980435006328	-0.28926578776213835
0.6173386031745003	0.73428141860297	-0.3896708758283466
0.8019198841541086	-0.200205160034657	-0.37886587657531495
0.6155266444469388	0.51641096275637	-0.349914001033447
0.819367464716115	-0.934939001819101	-0.38555787056750396
0.6406278394525046	-0.619691470699001	-0.36960805927721097
0.462375237347146	0.230474401875132	-0.25987898456892755
0.37470025262803597	0.321240064643387	-0.22122100062103153
0.6142597935380429	0.824286862244495	-0.4142539226636414
0.6346535894366953	0.82110176590159	-0.4137265138150743
0.5895081418594281	0.193913648746733	-0.3137213458738868
0.8177004228985078	0.372636511696125	-0.37910491938878177
0.8344833950207083	-0.6413232945148	-0.3694404687564612
0.10214302559880307	0.525854248178209	-0.06718796664618472
0.5386434575188317	-0.208572943050702	-0.29386004777034064
0.7787513454747073	0.865448532042031	-0.39374840611971385
0.6915187636824704	0.353145062825831	-0.35344569242416046
0.5185568634822821	-0.148126314482296	-0.28191615371061907
0.7258186218763725	-0.416573923114525	-0.3631384710605909
0.2448309768178445	0.55239090391683	-0.16982674094487252
0.14787054331150953	-0.704375420197589	-0.11757082114111389
0.3962636433636177	0.453592695889169	-0.2503501944595972
0.8057653320478926	-0.989464686599638	-0.4119488787179985
0.7058533726293157	-0.0635817271845363	-0.35072885874543913
0.237281600603015	-0.65232713926564	-0.18027598545308654
0.7859839802062284	-0.853488089546819	-0.3887839127572466
0.5740370234260188	0.020064805633473	-0.3030926722999553
0.09439895914371974	0.832396724478133	-0.08522776351906554
0.7795668816051021	-0.186066158189931	-0.37273711165146045
0.8488740093346788	0.996383659866668	-0.38113486134646646
0.6695767137106864	0.0186217946694797	-0.33874430158042623
0.647148359592819	0.257549664513649	-0.3367379535120631
0.03406480121304154	0.335758641718341	-0.01847145315358642
0.23107060628618156	-0.815430201117191	-0.20708903651533384
0.6943378308271115	0.329295216360479	-0.35308307334287087
0.9276244222595769	-0.920020538244962	-0.3010947941933624
0.37220169877812237	0.203368831148976	-0.2099079896392755
0.9306657605248944	-0.707981388073955	-0.3556939103900811
0.7415940666172894	0.497170797437113	-0.3683815798446462
0.7564728526315879	0.94105898958037	-0.42291289906469126
0.6960649811072589	0.573927105066262	-0.3694829691413548
0.37282674737102345	-0.170556300617051	-0.20831675857717055
0.7415497346459794	0.982504476206176	-0.4464403073958724
0.41507649538122054	0.443836540606396	-0.2591841963193407
0.0825929915810157	0.931606440345452	-0.08305205465229415
0.9782861626026778	0.940462168373187	-0.24942824032028968
0.37918621965510574	-0.262854958341447	-0.21825559247508872
0.8186050776541488	0.0312500499955781	-0.38558741164189847
0.2801114874287205	0.529660114201005	-0.190573971718192
0.49357275856683835	-0.511824013322336	-0.3085677545551306
0.5692127514122246	0.34365066885766	-0.3162962044572701
0.6576858114202522	-0.752990868188707	-0.3958794377694977
0.34206771810415243	-0.879428771345092	-0.3177670491346889
0.5886889458938253	-0.929081297277098	-0.45198925564096915
0.17429154099137534	0.423982871333651	-0.10756730900669188
0.5101885114001433	0.948047073064124	-0.44382648208817777
0.638513365177022	0.30507292207654	-0.33657366852851994
0.21820439862425606	-0.587346399466563	-0.1559370400214343
0.8035294593395791	-0.648675990155888	-0.3721792244134399
0.7748938827618512	-0.13978225099622	-0.3715722860409401
0.8660290144419566	0.350919603976171	-0.3919051649528469
0.31742482102416575	-0.453291913980835	-0.20342843531215163
0.6569185309480738	-0.7177992979509	-0.3884370942215226
0.007870030134956348	0.860191312667117	-0.00712762351490878
0.5168436968283788	-0.109512326388652	-0.2797006143868075
0.5836506016590494	-0.626883769942348	-0.360538988971385
0.6172355841952095	0.704672180004236	-0.38281635148064996
0.3023502022397446	0.615325618060536	-0.22057350277198404
0.5323260052399578	0.276394763061201	-0.29582699741860047
0.8492068730848058	-0.636821270466661	-0.36857100506167045
0.37147190119588036	0.111152752859927	-0.2049208133487578
0.3732865203571944	0.934169729605016	-0.3612830761424338
0.2174977623432546	-0.856012938843543	-0.20379792377386968
0.8424898421275154	0.854533565084697	-0.3624482276773497
0.4532277971664346	-0.655276076676059	-0.3201954195164204
0.0734079839169912	-0.0209168095879096	-0.03587733704676692
0.5485475017213958	0.801846860768201	-0.39742951535028925
0.5814037256093194	-0.635521413959789	-0.3617432352940227
0.7851424589027198	0.889512361629747	-0.39539020892854587
0.58735593432575	-0.376445524245207	-0.3257928174785739
0.6880722411156849	0.966321857685549	-0.4590899790764193
0.18333271517672176	0.0974060083429641	-0.09617886996629553
0.9219316309901208	0.775163333151992	-0.3390702511777227
0.3358100101733883	-0.39073930891938	-0.20643343242512904
0.4282348745606798	-0.690537628588956	-0.31643938070699573
0.39961053984228384	-0.463145548345796	-0.2537009064683836
0.3809236356726357	-0.0577882870956643	-0.20876734659071106
0.538571842406325	0.512063066990364	-0.3263695008327133
0.5476663492671041	-0.360100801898591	-0.3097446834116346
0.48035338397934935	-0.376623247803084	-0.28276451036288713
0.9431658549866516	-0.931387947077992	-0.2844407248436534
0.41930581202229	-0.482693434003178	-0.2676072952855623
0.7038004746087959	0.852133824818787	-0.4148087605642453
0.9165226354704085	-0.493991302673965	-0.39450927848033057
0.770468535662762	-0.828508470752312	-0.3909065712228062
0.3201939539715645	-0.414520674631299	-0.19993361905860874
0.4725464447233129	0.550455614279723	-0.3063311757177971
0.8213966768058198	0.354867362869467	-0.3804356161602803
0.9524534205629357	-0.939837951774822	-0.27268700291340603
0.14221541730939655	0.724345585238918	-0.11535116788604691
0.8377505954779179	0.499160739636834	-0.37693545312227467
0.31227183752643045	0.616149443562043	-0.22753330007073325
0.7013144582898113	-0.175179280595468	-0.35060996359738406
0.8381049555462448	0.435708364581237	-0.3803536680621339
0.5341843155401703	-0.842848359098651	-0.4078143819083124
0.2913524445422944	0.940697832143624	-0.29501314126976536
0.7940748041770149	-0.940142544496804	-0.4025819580472929
0.29397305446473854	-0.209178540008469	-0.16503681604377743
0.6728774827806155	0.555863477874065	-0.3651775174528497
0.34560112862866255	0.978780561540212	-0.35673996396259766
0.005152819229714003	-0.506079300143546	-0.003183326447812939
0.24118473899465792	-0.601789703413769	-0.17478682892529596
0.17161037945291477	-0.315918723381551	-0.0981443881824757
0.07951148422041211	-0.871641379781692	-0.07470650445105763
0.2655968444909294	0.305167564332548	-0.15490476952047738
0.7552413474457379	0.800274770239832	-0.39134682084245653
0.7079737363679578	-0.335173680474917	-0.356556471798499
0.468652915809699	-0.806992313318808	-0.3712312437876682
0.45059592941846427	-0.721527160109015	-0.33633630031904094
0.5815495323244416	0.135995087374865	-0.30833558997391425
0.9732053795988866	-0.235892391609786	-0.497827533013186
0.2027477177416498	0.773218662160435	-0.17404328216907936
0.9157407370754286	-0.119060929657469	-0.4289002769195772
0.5907396094916454	0.723969580816438	-0.38357769234416866
0.8420839286304564	-0.646553170135661	-0.3685056549967546
0.6580581175557652	0.968252695952016	-0.46677843344008024
0.7095760326079249	-0.133283511870494	-0.35247657638605256
0.8341388842774026	0.859145150641039	-0.3669520413997404
0.16088625793247815	-0.813677510805379	-0.1439163408120086
0.34549155012538235	-0.588547009859058	-0.2439542207986241
0.8500823943982082	0.995852480466511	-0.3798704254281662
0.7354081402499623	0.480016254778974	-0.3670137386221593
0.00044750081653588603	0.866935046220741	-0.0004071594796214948
0.12461840876093738	0.296646303529238	-0.06905494460612331
0.4344295668739297	0.0503667033157225	-0.23756239718876843
0.6815479556566676	-0.561671661773721	-0.3668369992391782
0.0786724823676096	-0.767151785821605	-0.0658301643588827
0.3646833608685311	-0.714692400497961	-0.2850533420490737
0.8904583447493372	0.840492521118891	-0.3382036142238775
0.11852110870353103	0.587334171858796	-0.0831403547315958
0.5801761033711454	-0.726815093300234	-0.38240222912220173
0.8863300458068941	0.998904468639826	-0.34659407476539306
0.7415629194607349	-0.854849678553081	-0.40533696535152297
0.710542893935816	0.90799973027155	-0.4296401665258019
0.8698200017314599	-0.0481381771981897	-0.404892435328836
0.1629672911660471	0.431962606923783	-0.1008662521124125
0.6160586994369298	0.176942546206616	-0.3228722789219613
0.2472005806798291	0.840020926730595	-0.22693386324235
0.605730005951384	0.704040961173161	-0.38115184213403247
0.43947763850562005	-0.441671791230968	-0.2716540962939618
0.4495181467018641	0.0117237860110007	-0.24503037836517041
0.32933067583305176	-0.636003330802152	-0.24312677608337824
0.15284054017408905	-0.0562959169547036	-0.07847686347266593
0.8407414725291827	-0.966763754210608	-0.37796681780847735
0.9275695343497604	0.364259526231208	-0.4186383531806002
0.8346001607739781	-0.988172698367984	-0.3898185190808174
0.013860264599326771	-0.979453264360075	-0.014392169925040717
0.5915031060077827	-0.229781594160677	-0.31627454250056675
0.809608773630937	-0.611218280441971	-0.37200387250808586
0.6986535310155422	-0.592996345915579	-0.3715760805715037
0.5912131796549385	-0.561890459745509	-0.3506869140574523
0.9083802783236848	0.747719648543171	-0.34742732904900053
0.5193785092183882	0.148473935279282	-0.28230452480834806
0.7164102754704078	0.0345717603280618	-0.35390865434106944
0.7791363319002204	-0.912855379534469	-0.40353331980897716
0.7219323138103932	-0.539347481547517	-0.3687690304614644
0.7310919274896649	0.858567251140229	-0.40940568252040477
0.5553570141879236	-0.337820828701006	-0.31052712193046594
0.9098066553307973	0.832914676281413	-0.33012656518607586
0.9298330952320228	0.876402996289162	-0.30994841497706616
0.4672625067745727	-0.720382910674005	-0.34390480172928023
0.512647329627417	0.887297418921042	-0.41832289717359156
0.4997993533516672	0.781417574026484	-0.37574903467951937
0.7833177357244437	0.265690653271149	-0.3732670756151161
0.5008000842697296	-0.857606122310554	-0.40256675195301567
0.28117587534556626	0.45970597580023	-0.18123703871665958
0.8296995062934209	-0.0208714625964814	-0.3894057097567829
0.7153587150168467	0.998810744235396	-0.4657397355828313
0.6206020818699765	0.301601287240006	-0.33073412891446763
0.601744436244815	0.978681687453809	-0.4761817053444566
0.7503210583098131	0.110294643855733	-0.3644084306131547
0.11657348785545558	-0.585583285306943	-0.081586685722052
0.522226774046493	-0.227607828697131	-0.2878849349256857
0.5890372936087708	-0.650390419683891	-0.3664922662505181
0.2654073910106733	-0.674507816334494	-0.20553992083672368
0.11244617763203495	-0.0121580056653155	-0.05627412585265794
0.22091289199941128	0.392355392230259	-0.1347780803477759
0.7923981731452386	-0.734765593229116	-0.3758614889975037
0.8954005314306763	0.490783174735095	-0.38765318290105333
0.7379593427194366	-0.807734242064451	-0.3969881651834344
0.53611943612007	-0.726512379279484	-0.3715803944439332
0.6840719687318524	-0.869262496263305	-0.4236803309041427
0.34049494202327435	0.32855584728622	-0.20219137828376832
0.13941926389912473	0.319394880326991	-0.07888963061775163
0.34457490162285764	-0.893773658240436	-0.32456714104708356
0.20155078673123314	0.49662003755597	-0.13273244868411288
0.45897900829163135	-0.687318730340819	-0.33107724487345375
0.266703411142356	0.218418644605449	-0.1494284171086026
0.55849854803326	-0.986265632906096	-0.47557399115345667
0.6644896947193623	-0.782962857566365	-0.4026147272208044
0.6650915940770037	0.835354201672521	-0.4163131777269466
0.7967771295994562	0.834946802227574	-0.3819811320747667
0.36590858067729154	0.974942843326392	-0.37188994309157886
0.6811586279450579	0.107717418821242	-0.3433027000727522
0.5577866731987816	0.328573026462278	-0.3106099678494756
0.6117335265459154	0.984692235058223	-0.4793437980137339
0.3615397237463667	0.894299270409986	-0.33770965890851495
0.9470443761880457	0.00634752615324012	-0.46109538238239556
0.24590562259042645	-0.932058079598912	-0.24943600875255947
0.6406655036300027	0.843028816361032	-0.4203015042413053
0.5169656071506903	0.368415437218567	-0.29813995753415323
0.2734015542957172	0.655591546647609	-0.2077828266987636
0.9695886089649579	0.979506586400719	-0.23497664645891964
0.2507880157397986	0.784518704327387	-0.21710223856801103
0.04025565079017761	0.577612874667122	-0.02716372006455957
0.44324600119826213	0.0681635367480033	-0.2424952838005541
0.0637553369946761	-0.875000761522269	-0.05986379587175139
0.5640078327895965	0.982611985754283	-0.4746367793194383
0.024544984070602027	0.254606281174529	-0.012539536433305182
0.6496764374039805	-0.729990490884347	-0.39076686864855736
0.34332179830528053	0.799461411165314	-0.29375897322305533
0.25037490990387196	0.657430313604484	-0.19103720873564634
0.8504142484510361	0.67033836455398	-0.3661162678609658
0.7683331110959816	-0.635270295601873	-0.3746953583013799
0.5217488554721135	0.472655356883752	-0.3138318174267213
0.8519586996621935	-0.307022419970328	-0.39015150844255997
0.4370629842458076	0.43681050191461	-0.26969452792698906
0.8755911109473367	-0.274985988787451	-0.39985947471208955
0.7215405519156048	0.987838709232077	-0.4577554444377518
0.7647184853245164	0.00427513668685504	-0.36865674826236844
0.3871833058511016	-0.676999759781575	-0.2895910144647093
0.16677088570958482	0.276677998014398	-0.09303702613346594
0.7215541233006711	-0.901798704077396	-0.4242122032999521
0.1378436735379421	0.689303249326726	-0.10769733547022695
0.8126369679305354	0.736328885438607	-0.3712328046446023
0.9188451731396904	0.899576959593055	-0.31200274338507783
0.5263615447240193	0.955752418184936	-0.452657593622499
0.6141641744788627	-0.497629879293359	-0.3471622127972251
0.14282746099427124	-0.653245787124678	-0.10765041688588799
0.6887552643537701	0.0197582901924954	-0.3450883625242748
0.4352105197646506	0.603138485575829	-0.2990850710295054
0.7239555655852297	-0.207740324021437	-0.35761413972918854
0.40748453673585205	0.813656873941316	-0.3409916043699381
0.5416706739976832	-0.731912522206608	-0.3746713027258589
0.6400687181502849	-0.304281264054831	-0.3369994645234408
0.8947822873097886	-0.986789912206279	-0.3338743595992096
0.37254949971993173	-0.406381998618857	-0.2300976487937202
0.7049980034029042	-0.984205888582366	-0.4622255009531986
0.004079995870698849	0.524983846841288	-0.002566240557992118
0.7640743951859024	-0.704198274426269	-0.3791457010250843
0.4545798559202888	-0.970810160029827	-0.42976923907333575
0.44835243478676406	-0.73059910501044	-0.33780419766933406
0.8606854217361618	-0.910679676165355	-0.3539443743152657
0.6897625534475801	-0.900951303593851	-0.43276234729552643
0.4846150402393203	-0.438831464660502	-0.29301487889727157
0.45971223197320166	-0.0195012048809333	-0.2502808808262638
0.11823708182018829	0.647324654700193	-0.0880705344086745
0.8692144980051303	-0.975475758081607	-0.3561291750941232
0.851779990144111	0.316457567772709	-0.3896407936476609
0.09626982685976027	0.0831114192269245	-0.048089943361881465
0.11244808352087243	0.798416395889703	-0.09819932038632993
0.6257944159874774	0.958202341130978	-0.46573078813586244
0.879517971790062	0.621964442097674	-0.3690503367751927
0.3155078330778325	0.654755459271754	-0.23769207699435158
0.595480565598402	-0.599563948095747	-0.35812720600692566
0.6831053118857761	0.489551795399779	-0.36033349854339547
0.7282990619581787	-0.850356689283554	-0.4082644279149241
0.920702698813949	0.967777787843872	-0.3027822389775852
0.7775157307823705	0.306768148237994	-0.3716726078624402
0.8661922327471255	0.0580973820417506	-0.40320584933207
0.809259310482154	-0.953943760702687	-0.39705318368332876
0.44981341024147525	-0.288720247522725	-0.258402919885248
0.4795257970710406	0.36970896415187	-0.281542844252175
0.1064140702137825	0.671266323173982	-0.0809893493261603
0.04967379277028836	0.917316462177003	-0.048699649448638485
0.6362152370493623	-0.404863240949547	-0.34309406745747195
0.4903789385811616	-0.662803640585635	-0.3387009221142871
0.6869855298736565	-0.886919408667091	-0.42868564851786584
0.33821079536469656	-0.409218045086837	-0.21021509893322723
0.5984842610115026	-0.802572617356716	-0.40632229584108687
0.13855466957225043	-0.247067556902664	-0.07514542819978481
0.38494801490825753	-0.621215463835165	-0.27516044074804696
0.5395442604380749	-0.856569409521539	-0.4142720700281417
0.5040155258730582	0.712986574348561	-0.3570967016616001
0.8317619516184518	0.608014475247318	-0.3711371295964151
0.08499209001819794	0.729282593512654	-0.06837676502264574
0.8706936142128577	-0.00615285059387763	-0.40550882451038217
0.34726714045785284	-0.944906337708394	-0.3450675459366666
0.6196436342280313	-0.175437806189348	-0.32410445846838154
0.7891610500228409	0.149683043958303	-0.375670991327201
0.3384329305590407	0.373913604342552	-0.2059762864964832
0.44124714354475447	-0.998432123142763	-0.43538627906012833
0.8948871354504077	0.268815559244219	-0.4085805928912588
0.37008522989988585	-0.854586119803507	-0.3301785441131867
0.44313612618667503	-0.380326908741859	-0.2650546833079842
0.6584776863778555	-0.979516332672417	-0.47219256109573443
0.6488424304399495	-0.00328526609541963	-0.33158708183803626
0.9175581911604854	0.121806935027279	-0.4301191625650888
0.6795397118400502	-0.0116150595639642	-0.3420535044778329
0.6656099289020183	-0.364126515065491	-0.34771987942032684
0.30282331635174875	-0.574259387229452	-0.21326972537446415
0.2647143309800178	-0.50005640321835	-0.175911682068372
0.1633246757773014	-0.705266656853324	-0.1302814045078336
0.7203178132570569	0.908990064162745	-0.42689185142478936
0.3511792203237754	0.427814619007515	-0.2204859109426802
0.4849468105980719	-0.130315534332186	-0.26536968255231413
0.4605003505243987	0.745077812948499	-0.3478990287802008
0.7447703928726198	0.64388797761678	-0.3764791705012557
0.681609246414899	0.428871287468273	-0.3555457934171827
0.8264037394098571	-0.486698508407254	-0.3763283768299966
0.12535061943157166	0.891287741101478	-0.1215579735612932
0.7083256810888333	-0.982640375721896	-0.4602955117897312
0.6240617727078931	-0.312054199375244	-0.3325252035391701
0.7754088375512979	0.131190039831254	-0.37174372049964166
0.5481782282497146	0.489025906357417	-0.3261817710837655
0.14378519379656568	0.575776863212874	-0.10043116260953669
0.270821435443427	0.81135356390334	-0.24019298391449448
0.7764667378554805	-0.11587096598512	-0.3720928295133722
0.4091815639243556	0.599811840683719	-0.2844146046544238
0.8715563630855883	-0.871603387872511	-0.3463134097193844
0.822064566064741	-0.950058017266436	-0.3873414295134011
0.7224305713217037	0.802523985299794	-0.3994952880728071
0.8867209036829055	-0.732133854261909	-0.35400234216871895
0.4495108806856054	-0.331795718233895	-0.2625910071493462
0.4595159416891776	-0.693155246092338	-0.3328714285591407
0.2980187595837367	-0.848634396592756	-0.2728079752797032
0.3114231798305983	-0.860463719656778	-0.2873115993084914
0.7803919184725545	0.0902913741610773	-0.3733291057544429
0.9604172591169707	-0.791613750367539	-0.3342572998143684
0.7656005078473956	0.651481992636142	-0.37565875782939695
0.401740179280448	-0.998050260460225	-0.4091221936690036
0.7828819501558798	0.793077762789316	-0.38253292322644267
0.40672991193005725	-0.318190092677562	-0.23869956157706726
0.8639325574115408	0.350887689061297	-0.39127903184112084
0.43967505803134277	-0.339588453127971	-0.2584411245710315
0.41844596214062796	-0.858910335219596	-0.3631511803064773
0.8889312415349931	-0.628359460941865	-0.3684445045099004
0.8816543091710642	-0.941379064564958	-0.33975437735802255
0.7462060286398686	-0.981654522392112	-0.4438208907067516
0.4668924588954076	0.447065386129451	-0.28598983040181186
0.24241030606479935	0.161668864210116	-0.1322583017380343
0.6136874417228908	0.619794828880651	-0.365424123400111
0.26934558617778653	0.898586443319987	-0.26213148905402384
0.33085312601103356	0.219205296300485	-0.1872910263667091
0.46878150579194466	-0.207109655580049	-0.2614510107692211
0.7183649371599218	-0.693144587333194	-0.3829049659264965
0.08249570994041129	-0.869178200597947	-0.07735785950536776
0.8820308109940781	-0.980419267027432	-0.3452487870412478
0.3937252372773169	0.999966485567743	-0.4041328474865061
0.7634845864252955	0.999937483143701	-0.44340836567704073
0.929353808847682	0.974186543434469	-0.29276846967556325
0.5623470983110155	0.466256341995638	-0.32780377531182964
0.23586533523587186	0.995692016572408	-0.2571926234322341
0.7795589117596372	0.226571393513397	-0.3725411369775631
0.36040048306846606	0.771697085455255	-0.297741564986438
0.1089592590235799	-0.106175718207642	-0.055112934543769455
0.5832315779465584	0.054599662562016	-0.30715889624061643
0.31332586476169283	-0.924986713820407	-0.3094315790890809
0.14759411291516766	0.913021326076798	-0.1470519604537281
0.38605374556385985	0.563262929250494	-0.2637005349479143
0.7662830070639761	0.583223045552616	-0.37278775383871543
0.12866160075668492	-0.51233790724908	-0.08434812649505433
0.84010141976342	0.692673411440852	-0.36631000453687
0.9640988009386846	-0.881649755107192	-0.2920151805307601
0.10319119467504051	-0.94611752475618	-0.10595690070079632
0.049088911136679896	-0.562396624135972	-0.03274786613672445
0.6379847645548916	0.552887142060783	-0.3594493069966012
0.8047320604457942	0.167158437428613	-0.380085942346722
0.9670453040647929	-0.989932142655313	-0.23666837296151852
0.4603632971571722	-0.547404864318981	-0.30005427430545256
0.7996389842008966	0.541641586212469	-0.37294196807457436
0.8684637519593047	0.994678524560473	-0.3627234338792493
0.7822770307078858	-0.392389179195791	-0.3722501517897721
0.34960593226642406	-0.0340490877667192	-0.1908611317305476
0.7716584426832683	-0.307962794840679	-0.37035725333838787
0.1908544412895109	0.854030520936722	-0.17861393977434187
0.3872628651364549	-0.879770489936399	-0.3508415147769197
0.23352395396310346	-0.547968337130052	-0.16128549810902093
0.8348616877172786	-0.0191590178024457	-0.3912348505586544
0.5407774461731449	0.805223115953662	-0.39657490712066823
0.6922735301921461	-0.974939113938736	-0.46188402562373676
0.3290295981394449	-0.661691626959929	-0.24849784412437614
0.6353198031958195	0.635879207409069	-0.3715904593391091
0.9884285924204005	-0.456848831976469	-0.5221389053035911
0.37457377695129174	-0.461061829078297	-0.2391360311945423
0.8163664659549973	0.975225521363799	-0.3989503742609108
0.845018849792939	0.191916673607692	-0.3922751573146825
0.5672511038286375	0.722080325525911	-0.3784911837831686
0.40623203364498833	0.806171257788068	-0.33779725576547653
0.9294113107147041	-0.82184455867253	-0.32510691784279355
0.21980929582841993	-0.981760497863715	-0.23645365111844255
0.7572867987309888	0.378730710501104	-0.36779190048815846
0.817916326846787	-0.833171277944063	-0.3730117411379203
0.8949263911498826	-0.875421756236413	-0.33171003040481073
0.8822196317387047	0.927438494152937	-0.3385758799144575
0.8622848315455165	0.817287622532351	-0.35337246440656506
0.19092935120064566	-0.81818071444009	-0.17189860543881486
0.7499813260703011	0.969818827720217	-0.43685442534667934
0.495883621880942	0.163196969520916	-0.2720753606405688
0.8008705765010272	0.801923646340156	-0.37744542790355307
0.08368592616037568	0.70984071770946	-0.06590746872437514
0.8495283864357495	-0.993966111902899	-0.379604381357424
0.8281600067126926	0.312970044250119	-0.38341007881823774
0.2778215526573946	0.561454375191401	-0.19408424077552813
0.7297741297780398	0.102402758554715	-0.35828446848838846
0.6351758234411344	-0.977294522628521	-0.4742993494680599
0.7459741005433704	-0.136454238330422	-0.36322386333526563
0.3677108505537246	-0.270485472894297	-0.21242790813173132
0.629695700128289	0.817770317704501	-0.4127202335469504
0.7839251626992563	-0.919326051542872	-0.4026977464718827
0.8845285912622569	-0.116461589114226	-0.4105564133993765
0.48992441297109535	-0.952349326545763	-0.4380655821839465
0.49550797834103955	-0.978413913230669	-0.45286190185271336
0.8282768952948903	0.71734631404101	-0.3677302974957161
0.14046246427142137	0.868460529842478	-0.1331021812143562
0.44013184642918435	-0.66808405766184	-0.31687137421465744
0.79815787945054	-0.693690218325871	-0.37336233136910973
0.9027477654478817	-0.458591601847226	-0.39397423724221936
0.4517103955346434	-0.561582914088895	-0.2986608436255715
0.4991171343485747	0.835902075916887	-0.39394819705900047
0.8890590014688656	0.960553647708	-0.3348833446799308
0.2116665896449049	-0.143449929336191	-0.11364200788720147
0.020310949015546018	0.783074471710416	-0.016952290236279192
0.5795878498469972	-0.820974611728681	-0.4097614930969226
0.1569843403598727	-0.608288485305594	-0.11347900956162196
0.5340847235062622	-0.0953422332306219	-0.2870880842549439
0.6834499531914717	0.987959143168504	-0.47077332042791215
0.8481004829471699	0.985640889552565	-0.3777653555641415
0.6475394212223969	0.397198935211018	-0.3454200820259681
0.7469528490949425	0.551645293773541	-0.3710677764148823
0.5725991333141238	-0.855820142233071	-0.4207712922572783
0.7131269859823226	0.491125487569815	-0.3648081263997549
0.33527008212259335	0.383024222040942	-0.205169832478388
0.2615104751341397	-0.0128185630806839	-0.14003932699567612
0.7130382929005294	-0.833385778379098	-0.40809308057137705
0.8934938942004893	-0.825605734287875	-0.3386732196882538
0.5568052530845045	0.619754347581664	-0.3520736556184491
0.5655288007199804	-0.839454480698493	-0.4137291689869992
0.5807891693122902	-0.642962087920065	-0.36312681439343625
0.27125403204837906	0.361978381857284	-0.16358776575713788
0.46630534260628437	-0.880412382963178	-0.39685683885512335
0.12210048924177434	0.74027707269908	-0.1003354647402001
0.9271064916961295	-0.469799616692565	-0.40355018338889587
0.6141828183183072	-0.759466795548627	-0.39568414554463194
0.5386616474977417	-0.37247620824377	-0.30751933875277165
0.6045384691477824	-0.727320220266437	-0.38648799264205624
0.3126301923652584	-0.183475636180265	-0.17451459542294173
0.23142797034973986	-0.831831679816186	-0.21104193586601908
0.6131971373326143	-0.138836519879271	-0.320569518402293
0.5995116056093004	0.360138468001167	-0.3283178092986715
0.5219813382104453	-0.684253035129646	-0.3559463331943119
0.7215285120889131	0.734269377674999	-0.3881663396781795
0.6957959634995824	0.63582858344292	-0.37623637789851916
0.661644998702824	0.306938614486636	-0.34345210456880265
0.23579942301747248	0.806058372742645	-0.20914898993098832
0.12329977990993767	0.285332334242003	-0.06781681305615914
0.7517486538332853	0.372668586410281	-0.3666831319652995
0.46761613479589453	-0.914119517246686	-0.4111762589783369
0.5131498664429524	-0.653322650710504	-0.3452528851227378
0.7988618867382917	-0.136518680475552	-0.378638847663342
0.5638280285893948	-0.868213810237774	-0.42391308310282516
0.6559744528564727	-0.332656523245933	-0.34327786110118325
0.8072998663170037	-0.66027060011665	-0.3717713166053263
0.31330960604453323	-0.363588096054204	-0.18966077896441286
0.6771141238739106	-0.502551547595373	-0.3604825032893665
0.849093104584789	-0.948172040407717	-0.3671436679248294
0.7498352071895622	0.693079543442195	-0.3800647471643152
0.42429900961651223	-0.635757431620727	-0.30074879769756296
0.4349852829729192	-0.713764405099341	-0.326253666131523
0.7859547216211636	0.778820575175313	-0.3803351275383739
0.7706847514103553	0.982443568932741	-0.431217359039143
0.7116106727116721	-0.857754214285691	-0.4144816043594681
0.34398956744872333	-0.321097439997753	-0.20348405811212103
0.166027381760955	-0.58471661969558	-0.11753870593465131
0.010893129309746718	0.788263606568974	-0.00911013518238706
0.44623615489676716	0.897291320945526	-0.39345527286271426
0.6570818488908822	0.751121567209014	-0.3954669856644664
0.6314408651324587	0.861860988741699	-0.4267558227676934
0.6706127377184217	0.202839329898479	-0.34197580722566717
0.5906004426252192	-0.591110829447119	-0.3554954690250106
0.44977735565266913	0.200584888046436	-0.25147898911703187
0.7043391576342185	-0.597714695515	-0.3723692475126822
0.7043978852485131	-0.784995377399476	-0.39916664798915624
0.11822290130784376	-0.123945471020162	-0.06039184810095434
0.8032335608087297	0.769468174949139	-0.3747429035544182
0.9297438311545448	-0.448439427542414	-0.408507891499759
0.1864791132891978	0.000894646180286389	-0.09700257239197227
0.9110970573970424	0.105466011414845	-0.4261207067156864
0.854196766097109	0.793063988535657	-0.3577874358475118
0.16220970421584816	0.800990241893952	-0.14314418002276139
0.8349839326736981	-0.869481344274646	-0.3671485719331897
0.5121141611890493	0.67431349593063	-0.349979607955012
0.8521064778178994	0.0179263946260394	-0.397692856592482
0.7950001357989003	-0.921064400580035	-0.39712619631743773
0.865902615563845	0.937796275370208	-0.3523900386471101
0.29015360346667896	0.913268015283747	-0.28525714105778743
0.16767997054929837	-0.0236201798624905	-0.08649809299939344
0.6606198368732125	0.705297180101132	-0.3860989261948226
0.9393052075291392	0.577349261798087	-0.3902564217709377
0.2834860592909378	-0.572523241067695	-0.19981950646792487
0.8906069640015603	-0.801414404109049	-0.34320532373940565
0.13514930445335638	-0.351067496724729	-0.07797075942825255
0.2906044149412979	-0.117801126253977	-0.1588099201587471
0.5929893287231401	0.745755175783796	-0.38952850479972306
0.5435851613367544	0.721901366651337	-0.37247785430098757
0.8156301736901969	0.986498194874227	-0.40368740609234793
0.07172619388688098	-0.971134683266116	-0.07518352093824672
0.5521398059333905	-0.68330298653309	-0.364977370742189
0.7146015883765098	0.293512812420446	-0.35686980065590856
0.34413908007949057	-0.545907988644404	-0.23502406190445077
0.44576455177090857	-0.11662742202279	-0.2452076338526308
0.5460951125703909	-0.690700959884284	-0.3651051366387439
0.5007381143788501	-0.380465265115322	-0.29250674003878785
0.794497743595734	0.317270824139504	-0.37537974024335674
0.678660179772196	0.0619322313338089	-0.3419983911675385
0.27708620257002936	0.63724146547245	-0.20694739549654487
0.2796403251872036	-0.0890022145033618	-0.15160126920597164
0.36397216302404617	0.533993867962389	-0.24507013625200694
0.3270650325284377	0.982143787286837	-0.3419216171781776
0.5249871025477383	-0.714954283826686	-0.36496934734310055
0.9433390287913072	-0.0179129346076479	-0.45647799719764437
0.5225620306591859	0.279419356276372	-0.2918749165227708
0.6261694358442664	-0.718825139009132	-0.38691063082109195
0.9048396709799438	0.760003451447342	-0.3457366394208942
0.08347032319341371	0.00356909888897072	-0.04103675210683399
0.8071203377069799	0.999226672769531	-0.41529840526383943
0.5921070325120265	0.989398074524032	-0.48133422849033813
0.5916405579510066	0.952835095287053	-0.46304000944134643
0.7102013229456584	-0.904541377626958	-0.4286019950425254
0.16834570343801106	-0.670833727297974	-0.12973207838250797
0.7461556008002517	0.942419359913306	-0.4281472072257328
0.865877309296032	0.361906180810013	-0.3911393097242595
0.7066098406161144	-0.756799188597225	-0.3935565007885972
0.02597672761239102	-0.862249009156994	-0.023745066273859295
0.793798573078617	0.795891233700495	-0.379350599329193
0.619735475326376	0.859991342834568	-0.426188248268922
0.3635806344015447	-0.595646255860347	-0.25673651537464864
0.49964675871938175	0.357789117011924	-0.289382791340049
